Physics-based Digital Twins for Autonomous Thermal Food Processing: Efficient, Non-intrusive Reduced-order Modeling

One possible way of making thermal processing controllable is to gather real-time information on the product's current state. Often, sensory equipment cannot capture all relevant information easily or at all. Digital Twins close this gap with virtual probes in real-time simulations, synchronized with the process. This paper proposes a physics-based, data-driven Digital Twin framework for autonomous food processing. We suggest a lean Digital Twin concept that is executable at the device level, entailing minimal computational load, data storage, and sensor data requirements. This study focuses on a parsimonious experimental design for training non-intrusive reduced-order models (ROMs) of a thermal process. A correlation ($R=-0.76$) between a high standard deviation of the surface temperatures in the training data and a low root mean square error in ROM testing enables efficient selection of training data. The mean test root mean square error of the best ROM is less than 1 Kelvin (0.2 % mean average percentage error) on representative test sets. Simulation speed-ups of Sp $\approx$ 1.8E4 allow on-device model predictive control. The proposed Digital Twin framework is designed to be applicable within the industry. Typically, non-intrusive reduced-order modeling is required as soon as the modeling of the process is performed in software, where root-level access to the solver is not provided, such as commercial simulation software. The data-driven training of the reduced-order model is achieved with only one data set, as correlations are utilized to predict the training success a priori.

==> tiks/ROM-signal-evals/APRBSEqual15-MAPE-stdTb-Show-a4-1.tsv <==
0.224316059686357	26.2402807852714
0.239847207941711	31.8247956891829
0.251278726970731	26.2069936846003
0.254930059025119	22.6273102269496
0.272425548082463	25.317945328682
0.280105720704386	25.4339868273519
0.293415757154031	26.470596523963
0.338863936925354	24.7408780954443
0.34023081192212	28.4191498858077
0.349027053642632	24.3536675276313
0.355192538744206	29.8770628404402
0.401180992841215	30.1393404886758
0.402708212043291	26.3506249837131
0.434983283106053	26.5957348820533
0.441587114879053	25.0953719574541
0.470722360750536	22.2706743585985
0.486874580553132	25.2525169036632
0.492735751469535	26.7528617487619
0.494421302589689	25.9645090029958
0.509809064189824	25.030013113932
0.558910195406113	25.9453719415959
0.563009617458214	27.3913718403939
0.563207566347123	22.9410777765265
0.628272372589609	23.005099975616
0.639560967649038	22.0896233768133
0.654893559385917	23.8806670473714
0.665693435340099	23.5933282222838
0.692707499234237	20.2344678876577
0.761754439304565	26.4494576831286
0.78025153637443	21.6861104196192
0.815204666936658	19.9266110251024
0.819132956614634	26.9588617887495
0.861919028903692	19.6445623658183
0.883862331819703	21.5576018244001
0.886624501970103	22.6891621318856
0.950696272110426	21.9946521190509
0.984691603393079	18.7823801812823
1.05491127647496	22.180146533128
1.067712897241	20.4391881222334
1.09178576567126	20.2205651749125
1.12439080099313	22.8146162822168
1.22581462364992	18.5846273047731
1.22952192205777	17.2561897318999
1.28784553625666	18.4630803407637
1.31537954310141	20.0495202677809
1.36594766866782	19.4304859718055
1.43664810559043	23.1116793259269
1.43976048920763	22.6223954886056
1.6325759962765	17.1904455980051
1.75637983498991	21.9446121756708
1.75917414675682	14.5520630584757
1.86598502650058	14.1013090050551
2.17742342591202	14.465031414256
2.21099507907906	14.6991080757668
2.47348046354424	19.6719212519706
2.82583456346036	17.6669556575933


==> tiks/ROM-signal-evals/APRBSEqual15-MAPE-stdTb-Show-a4-2.tsv <==
0.224316059686357	26.2135169201175
0.226917578190131	26.2001218533788
0.229519096693905	26.1867267866402
0.232120615197679	26.1733317199015
0.234722133701453	26.1599366531629
0.237323652205227	26.1465415864242
0.239847207941711	26.1335479454181
0.239925170709001	26.1331465196856
0.242526689212775	26.1197514529469
0.245128207716549	26.1063563862083
0.247729726220323	26.0929613194696
0.250331244724097	26.079566252731
0.251278726970731	26.0746877220156
0.252932763227871	26.0661711859923
0.254930059025119	26.0558872266577
0.255534281731645	26.0527761192537
0.258135800235419	26.039381052515
0.260737318739193	26.0259859857763
0.263338837242967	26.0125909190377
0.265940355746741	25.999195852299
0.268541874250515	25.9858007855604
0.271143392754289	25.9724057188217
0.272425548082463	25.9658039759684
0.273744911258063	25.9590106520831
0.276346429761837	25.9456155853444
0.278947948265611	25.9322205186058
0.280105720704386	25.9262592159808
0.281549466769385	25.9188254518671
0.284150985273159	25.9054303851285
0.286752503776933	25.8920353183898
0.289354022280707	25.8786402516512
0.291955540784481	25.8652451849125
0.293415757154031	25.8577266161633
0.294557059288255	25.8518501181739
0.297158577792029	25.8384550514352
0.299760096295803	25.8250599846966
0.302361614799577	25.8116649179579
0.304963133303351	25.7982698512193
0.307564651807125	25.7848747844806
0.310166170310899	25.7714797177419
0.312767688814673	25.7580846510033
0.315369207318447	25.7446895842646
0.317970725822221	25.731294517526
0.320572244325995	25.7178994507873
0.323173762829769	25.7045043840487
0.325775281333543	25.69110931731
0.328376799837317	25.6777142505714
0.330978318341091	25.6643191838327
0.333579836844865	25.6509241170941
0.336181355348639	25.6375290503554
0.338782873852413	25.6241339836168
0.338863936925354	25.6237165945917
0.34023081192212	25.6166786351159
0.341384392356187	25.6107389168781
0.343985910859961	25.5973438501395
0.346587429363735	25.5839487834008
0.349027053642632	25.5713873005647
0.349188947867509	25.5705537166622
0.351790466371283	25.5571586499235
0.354391984875057	25.5437635831849
0.355192538744206	25.5396415780984
0.356993503378831	25.5303685164462
0.359595021882605	25.5169734497075
0.362196540386379	25.5035783829689
0.364798058890153	25.4901833162302
0.367399577393927	25.4767882494916
0.370001095897701	25.4633931827529
0.372602614401475	25.4499981160143
0.375204132905249	25.4366030492756
0.377805651409023	25.423207982537
0.380407169912797	25.4098129157983
0.383008688416571	25.3964178490597
0.385610206920345	25.383022782321
0.388211725424119	25.3696277155824
0.390813243927893	25.3562326488437
0.393414762431667	25.3428375821051
0.396016280935441	25.3294425153664
0.398617799439215	25.3160474486278
0.401180992841215	25.3028497155984
0.401219317942989	25.3026523818891
0.402708212043291	25.2949861531802
0.403820836446763	25.2892573151505
0.406422354950537	25.2758622484118
0.409023873454311	25.2624671816731
0.411625391958085	25.2490721149345
0.414226910461859	25.2356770481958
0.416828428965633	25.2222819814572
0.419429947469407	25.2088869147185
0.422031465973181	25.1954918479799
0.424632984476955	25.1820967812412
0.427234502980729	25.1687017145026
0.429836021484503	25.1553066477639
0.432437539988277	25.1419115810253
0.434983283106053	25.1288036984895
0.435039058492051	25.1285165142866
0.437640576995825	25.115121447548
0.440242095499599	25.1017263808093
0.441587114879053	25.0948009546298
0.442843614003373	25.0883313140707
0.445445132507147	25.074936247332
0.448046651010921	25.0615411805934
0.450648169514695	25.0481461138547
0.453249688018469	25.034751047116
0.455851206522243	25.0213559803774
0.458452725026017	25.0079609136387
0.461054243529791	24.9945658469001
0.463655762033565	24.9811707801614
0.466257280537339	24.9677757134228
0.468858799041113	24.9543806466841
0.470722360750536	24.9447852763521
0.471460317544887	24.9409855799455
0.474061836048661	24.9275905132068
0.476663354552435	24.9141954464682
0.479264873056209	24.9008003797295
0.481866391559983	24.8874053129909
0.484467910063757	24.8740102462522
0.486874580553132	24.8616184405524
0.487069428567531	24.8606151795136
0.489670947071305	24.8472201127749
0.492272465575079	24.8338250460363
0.492735751469535	24.8314396140409
0.494421302589689	24.8227608098298
0.494873984078853	24.8204299792976
0.497475502582627	24.807034912559
0.500077021086401	24.7936398458203
0.502678539590175	24.7802447790816
0.505280058093949	24.766849712343
0.507881576597723	24.7534546456043
0.509809064189824	24.7435301246384
0.510483095101497	24.7400595788657
0.513084613605271	24.726664512127
0.515686132109045	24.7132694453884
0.518287650612819	24.6998743786497
0.520889169116593	24.6864793119111
0.523490687620367	24.6730842451724
0.526092206124141	24.6596891784338
0.528693724627915	24.6462941116951
0.531295243131689	24.6328990449565
0.533896761635463	24.6195039782178
0.536498280139237	24.6061089114792
0.539099798643011	24.5927138447405
0.541701317146785	24.5793187780019
0.544302835650559	24.5659237112632
0.546904354154333	24.5525286445246
0.549505872658107	24.5391335777859
0.552107391161881	24.5257385110472
0.554708909665655	24.5123434443086
0.557310428169429	24.4989483775699
0.558910195406113	24.4907112695614
0.559911946673203	24.4855533108313
0.562513465176977	24.4721582440926
0.563009617458214	24.4696035849926
0.563207566347123	24.468584357732
0.565114983680751	24.458763177354
0.567716502184525	24.4453681106153
0.570318020688299	24.4319730438767
0.572919539192073	24.418577977138
0.575521057695847	24.4051829103994
0.578122576199621	24.3917878436607
0.580724094703395	24.3783927769221
0.583325613207169	24.3649977101834
0.585927131710943	24.3516026434448
0.588528650214717	24.3382075767061
0.591130168718491	24.3248125099675
0.593731687222265	24.3114174432288
0.596333205726039	24.2980223764902
0.598934724229813	24.2846273097515
0.601536242733587	24.2712322430128
0.604137761237361	24.2578371762742
0.606739279741135	24.2444421095355
0.609340798244909	24.2310470427969
0.611942316748683	24.2176519760582
0.614543835252457	24.2042569093196
0.617145353756231	24.1908618425809
0.619746872260005	24.1774667758423
0.622348390763779	24.1640717091036
0.624949909267553	24.150676642365
0.627551427771327	24.1372815756263
0.628272372589609	24.1335694728903
0.630152946275101	24.1238865088877
0.632754464778875	24.110491442149
0.635355983282649	24.0970963754104
0.637957501786423	24.0837013086717
0.639560967649038	24.0754451566544
0.640559020290197	24.0703062419331
0.643160538793971	24.0569111751944
0.645762057297745	24.0435161084557
0.648363575801519	24.0301210417171
0.650965094305293	24.0167259749784
0.653566612809067	24.0033309082398
0.654893559385917	23.9964985378647
0.656168131312841	23.9899358415011
0.658769649816615	23.9765407747625
0.661371168320389	23.9631457080238
0.663972686824163	23.9497506412852
0.665693435340099	23.9408906077402
0.666574205327937	23.9363555745465
0.669175723831711	23.9229605078079
0.671777242335485	23.9095654410692
0.674378760839259	23.8961703743306
0.676980279343033	23.8827753075919
0.679581797846807	23.8693802408533
0.682183316350581	23.8559851741146
0.684784834854355	23.842590107376
0.687386353358129	23.8291950406373
0.689987871861903	23.8157999738987
0.692589390365677	23.80240490716
0.692707499234237	23.8017967714983
0.695190908869451	23.7890098404214
0.697792427373225	23.7756147736827
0.700393945876999	23.762219706944
0.702995464380773	23.7488246402054
0.705596982884547	23.7354295734667
0.708198501388321	23.7220345067281
0.710800019892095	23.7086394399894
0.713401538395869	23.6952443732508
0.716003056899643	23.6818493065121
0.718604575403417	23.6684542397735
0.721206093907191	23.6550591730348
0.723807612410965	23.6416641062962
0.726409130914739	23.6282690395575
0.729010649418513	23.6148739728189
0.731612167922287	23.6014789060802
0.734213686426061	23.5880838393416
0.736815204929835	23.5746887726029
0.739416723433609	23.5612937058643
0.742018241937383	23.5478986391256
0.744619760441157	23.5345035723869
0.747221278944931	23.5211085056483
0.749822797448705	23.5077134389096
0.752424315952479	23.494318372171
0.755025834456253	23.4809233054323
0.757627352960027	23.4675282386937
0.760228871463801	23.454133171955
0.761754439304565	23.4462781122998
0.762830389967575	23.4407381052164
0.765431908471349	23.4273430384777
0.768033426975123	23.4139479717391
0.770634945478897	23.4005529050004
0.773236463982671	23.3871578382618
0.775837982486445	23.3737627715231
0.778439500990219	23.3603677047845
0.78025153637443	23.3510376404897
0.781041019493993	23.3469726380458
0.783642537997767	23.3335775713072
0.786244056501541	23.3201825045685
0.788845575005315	23.3067874378299
0.791447093509089	23.2933923710912
0.794048612012863	23.2799973043525
0.796650130516637	23.2666022376139
0.799251649020411	23.2532071708752
0.801853167524185	23.2398121041366
0.804454686027959	23.2264170373979
0.807056204531733	23.2130219706593
0.809657723035507	23.1996269039206
0.812259241539281	23.186231837182
0.814860760043055	23.1728367704433
0.815204666936658	23.1710660139467
0.817462278546829	23.1594417037047
0.819132956614634	23.1508394799709
0.820063797050603	23.146046636966
0.822665315554377	23.1326515702274
0.825266834058151	23.1192565034887
0.827868352561925	23.1058614367501
0.830469871065699	23.0924663700114
0.833071389569473	23.0790713032728
0.835672908073247	23.0656762365341
0.838274426577021	23.0522811697954
0.840875945080795	23.0388861030568
0.843477463584569	23.0254910363181
0.846078982088343	23.0120959695795
0.848680500592117	22.9987009028408
0.851282019095891	22.9853058361022
0.853883537599665	22.9719107693635
0.856485056103439	22.9585157026249
0.859086574607213	22.9451206358862
0.861688093110987	22.9317255691476
0.861919028903692	22.9305364942472
0.864289611614761	22.9183305024089
0.866891130118535	22.9049354356703
0.869492648622309	22.8915403689316
0.872094167126083	22.878145302193
0.874695685629857	22.8647502354543
0.877297204133631	22.8513551687157
0.879898722637405	22.837960101977
0.882500241141179	22.8245650352384
0.883862331819703	22.8175517099376
0.885101759644953	22.8111699684997
0.886624501970103	22.8033294572592
0.887703278148727	22.797774901761
0.890304796652501	22.7843798350224
0.892906315156275	22.7709847682837
0.895507833660049	22.7575897015451
0.898109352163823	22.7441946348064
0.900710870667597	22.7307995680678
0.903312389171371	22.7174045013291
0.905913907675145	22.7040094345905
0.908515426178919	22.6906143678518
0.911116944682693	22.6772193011132
0.913718463186467	22.6638242343745
0.916319981690241	22.6504291676359
0.918921500194015	22.6370341008972
0.921523018697789	22.6236390341586
0.924124537201563	22.6102439674199
0.926726055705337	22.5968489006813
0.929327574209111	22.5834538339426
0.931929092712885	22.570058767204
0.934530611216659	22.5566637004653
0.937132129720433	22.5432686337266
0.939733648224207	22.529873566988
0.942335166727981	22.5164785002493
0.944936685231755	22.5030834335107
0.947538203735529	22.489688366772
0.950139722239303	22.4762933000334
0.950696272110426	22.4734276572727
0.952741240743077	22.4628982332947
0.955342759246851	22.4495031665561
0.957944277750625	22.4361080998174
0.960545796254399	22.4227130330788
0.963147314758173	22.4093179663401
0.965748833261947	22.3959228996015
0.968350351765721	22.3825278328628
0.970951870269495	22.3691327661242
0.973553388773269	22.3557376993855
0.976154907277043	22.3423426326469
0.978756425780817	22.3289475659082
0.981357944284591	22.3155524991696
0.983959462788365	22.3021574324309
0.984691603393079	22.2983876832448
0.986560981292139	22.2887623656922
0.989162499795913	22.2753672989536
0.991764018299687	22.2619722322149
0.994365536803461	22.2485771654763
0.996967055307235	22.2351820987376
0.999568573811009	22.221787031999
1.00217009231478	22.2083919652603
1.00477161081856	22.1949968985217
1.00737312932233	22.181601831783
1.00997464782611	22.1682067650444
1.01257616632988	22.1548116983057
1.01517768483365	22.1414166315671
1.01777920333743	22.1280215648284
1.0203807218412	22.1146264980898
1.02298224034498	22.1012314313511
1.02558375884875	22.0878363646125
1.02818527735252	22.0744412978738
1.0307867958563	22.0610462311352
1.03338831436007	22.0476511643965
1.03598983286385	22.0342560976578
1.03859135136762	22.0208610309192
1.04119286987139	22.0074659641805
1.04379438837517	21.9940708974419
1.04639590687894	21.9806758307032
1.04899742538272	21.9672807639646
1.05159894388649	21.9538856972259
1.05420046239026	21.9404906304873
1.05491127647496	21.9368306903064
1.05680198089404	21.9270955637486
1.05940349939781	21.91370049701
1.06200501790159	21.9003054302713
1.06460653640536	21.8869103635327
1.06720805490913	21.873515296794
1.067712897241	21.8709158931311
1.06980957341291	21.8601202300554
1.07241109191668	21.8467251633167
1.07501261042046	21.8333300965781
1.07761412892423	21.8199350298394
1.080215647428	21.8065399631008
1.08281716593178	21.7931448963621
1.08541868443555	21.7797498296234
1.08802020293933	21.7663547628848
1.0906217214431	21.7529596961461
1.09178576567126	21.7469661004441
1.09322323994687	21.7395646294075
1.09582475845065	21.7261695626688
1.09842627695442	21.7127744959302
1.1010277954582	21.6993794291915
1.10362931396197	21.6859843624529
1.10623083246574	21.6725892957142
1.10883235096952	21.6591942289756
1.11143386947329	21.6457991622369
1.11403538797707	21.6324040954983
1.11663690648084	21.6190090287596
1.11923842498461	21.605613962021
1.12183994348839	21.5922188952823
1.12439080099313	21.579084679067
1.12444146199216	21.5788238285437
1.12704298049594	21.565428761805
1.12964449899971	21.5520336950663
1.13224601750348	21.5386386283277
1.13484753600726	21.525243561589
1.13744905451103	21.5118484948504
1.14005057301481	21.4984534281117
1.14265209151858	21.4850583613731
1.14525361002235	21.4716632946344
1.14785512852613	21.4582682278958
1.1504566470299	21.4448731611571
1.15305816553368	21.4314780944185
1.15565968403745	21.4180830276798
1.15826120254122	21.4046879609412
1.160862721045	21.3912928942025
1.16346423954877	21.3778978274639
1.16606575805255	21.3645027607252
1.16866727655632	21.3511076939866
1.17126879506009	21.3377126272479
1.17387031356387	21.3243175605093
1.17647183206764	21.3109224937706
1.17907335057142	21.2975274270319
1.18167486907519	21.2841323602933
1.18427638757896	21.2707372935546
1.18687790608274	21.257342226816
1.18947942458651	21.2439471600773
1.19208094309029	21.2305520933387
1.19468246159406	21.2171570266
1.19728398009783	21.2037619598614
1.19988549860161	21.1903668931227
1.20248701710538	21.1769718263841
1.20508853560916	21.1635767596454
1.20769005411293	21.1501816929068
1.2102915726167	21.1367866261681
1.21289309112048	21.1233915594295
1.21549460962425	21.1099964926908
1.21809612812803	21.0966014259522
1.2206976466318	21.0832063592135
1.22329916513557	21.0698112924749
1.22581462364992	21.0568593435923
1.22590068363935	21.0564162257362
1.22850220214312	21.0430211589975
1.22952192205777	21.0377706807512
1.2311037206469	21.0296260922589
1.23370523915067	21.0162310255202
1.23630675765444	21.0028359587816
1.23890827615822	20.9894408920429
1.24150979466199	20.9760458253043
1.24411131316577	20.9626507585656
1.24671283166954	20.949255691827
1.24931435017331	20.9358606250883
1.25191586867709	20.9224655583497
1.25451738718086	20.909070491611
1.25711890568464	20.8956754248724
1.25972042418841	20.8822803581337
1.26232194269218	20.8688852913951
1.26492346119596	20.8554902246564
1.26752497969973	20.8420951579178
1.27012649820351	20.8287000911791
1.27272801670728	20.8153050244405
1.27532953521105	20.8019099577018
1.27793105371483	20.7885148909631
1.2805325722186	20.7751198242245
1.28313409072238	20.7617247574858
1.28573560922615	20.7483296907472
1.28784553625666	20.7374657997749
1.28833712772992	20.7349346240085
1.2909386462337	20.7215395572699
1.29354016473747	20.7081444905312
1.29614168324125	20.6947494237926
1.29874320174502	20.6813543570539
1.30134472024879	20.6679592903153
1.30394623875257	20.6545642235766
1.30654775725634	20.641169156838
1.30914927576012	20.6277740900993
1.31175079426389	20.6143790233607
1.31435231276766	20.600983956622
1.31537954310141	20.5956948076667
1.31695383127144	20.5875888898834
1.31955534977521	20.5741938231447
1.32215686827899	20.5607987564061
1.32475838678276	20.5474036896674
1.32735990528653	20.5340086229287
1.32996142379031	20.5206135561901
1.33256294229408	20.5072184894514
1.33516446079786	20.4938234227128
1.33776597930163	20.4804283559741
1.3403674978054	20.4670332892355
1.34296901630918	20.4536382224968
1.34557053481295	20.4402431557582
1.34817205331673	20.4268480890195
1.3507735718205	20.4134530222809
1.35337509032427	20.4000579555422
1.35597660882805	20.3866628888036
1.35857812733182	20.3732678220649
1.3611796458356	20.3598727553263
1.36378116433937	20.3464776885876
1.36594766866782	20.3353224844147
1.36638268284314	20.333082621849
1.36898420134692	20.3196875551103
1.37158571985069	20.3062924883716
1.37418723835447	20.292897421633
1.37678875685824	20.2795023548943
1.37939027536201	20.2661072881557
1.38199179386579	20.252712221417
1.38459331236956	20.2393171546784
1.38719483087334	20.2259220879397
1.38979634937711	20.2125270212011
1.39239786788088	20.1991319544624
1.39499938638466	20.1857368877238
1.39760090488843	20.1723418209851
1.40020242339221	20.1589467542465
1.40280394189598	20.1455516875078
1.40540546039975	20.1321566207692
1.40800697890353	20.1187615540305
1.4106084974073	20.1053664872919
1.41321001591108	20.0919714205532
1.41581153441485	20.0785763538146
1.41841305291862	20.0651812870759
1.4210145714224	20.0517862203372
1.42361608992617	20.0383911535986
1.42621760842995	20.0249960868599
1.42881912693372	20.0116010201213
1.43142064543749	19.9982059533826
1.43402216394127	19.984810886644
1.43662368244504	19.9714158199053
1.43664810559043	19.9712900665571
1.43922520094882	19.9580207531667
1.43976048920763	19.9552645852052
1.44182671945259	19.944625686428
1.44442823795636	19.9312306196894
1.44702975646014	19.9178355529507
1.44963127496391	19.9044404862121
1.45223279346769	19.8910454194734
1.45483431197146	19.8776503527348
1.45743583047523	19.8642552859961
1.46003734897901	19.8508602192575
1.46263886748278	19.8374651525188
1.46524038598656	19.8240700857801
1.46784190449033	19.8106750190415
1.4704434229941	19.7972799523028
1.47304494149788	19.7838848855642
1.47564646000165	19.7704898188255
1.47824797850543	19.7570947520869
1.4808494970092	19.7436996853482
1.48345101551297	19.7303046186096
1.48605253401675	19.7169095518709
1.48865405252052	19.7035144851323
1.4912555710243	19.6901194183936
1.49385708952807	19.676724351655
1.49645860803184	19.6633292849163
1.49906012653562	19.6499342181777
1.50166164503939	19.636539151439
1.50426316354317	19.6231440847004
1.50686468204694	19.6097490179617
1.50946620055071	19.5963539512231
1.51206771905449	19.5829588844844
1.51466923755826	19.5695638177458
1.51727075606204	19.5561687510071
1.51987227456581	19.5427736842684
1.52247379306958	19.5293786175298
1.52507531157336	19.5159835507911
1.52767683007713	19.5025884840525
1.53027834858091	19.4891934173138
1.53287986708468	19.4757983505752
1.53548138558845	19.4624032838365
1.53808290409223	19.4490082170979
1.540684422596	19.4356131503592
1.54328594109978	19.4222180836206
1.54588745960355	19.4088230168819
1.54848897810732	19.3954279501433
1.5510904966111	19.3820328834046
1.55369201511487	19.368637816666
1.55629353361865	19.3552427499273
1.55889505212242	19.3418476831887
1.56149657062619	19.32845261645
1.56409808912997	19.3150575497113
1.56669960763374	19.3016624829727
1.56930112613752	19.288267416234
1.57190264464129	19.2748723494954
1.57450416314506	19.2614772827567
1.57710568164884	19.2480822160181
1.57970720015261	19.2346871492794
1.58230871865639	19.2212920825408
1.58491023716016	19.2078970158021
1.58751175566393	19.1945019490635
1.59011327416771	19.1811068823248
1.59271479267148	19.1677118155862
1.59531631117526	19.1543167488475
1.59791782967903	19.1409216821089
1.6005193481828	19.1275266153702
1.60312086668658	19.1141315486316
1.60572238519035	19.1007364818929
1.60832390369413	19.0873414151543
1.6109254221979	19.0739463484156
1.61352694070167	19.060551281677
1.61612845920545	19.0471562149383
1.61872997770922	19.0337611481996
1.621331496213	19.020366081461
1.62393301471677	19.0069710147223
1.62653453322054	18.9935759479837
1.62913605172432	18.980180881245
1.63173757022809	18.9667858145064
1.6325759962765	18.9624688077822
1.63433908873187	18.9533907477677
1.63694060723564	18.9399956810291
1.63954212573941	18.9266006142904
1.64214364424319	18.9132055475518
1.64474516274696	18.8998104808131
1.64734668125074	18.8864154140745
1.64994819975451	18.8730203473358
1.65254971825828	18.8596252805972
1.65515123676206	18.8462302138585
1.65775275526583	18.8328351471199
1.66035427376961	18.8194400803812
1.66295579227338	18.8060450136425
1.66555731077715	18.7926499469039
1.66815882928093	18.7792548801652
1.6707603477847	18.7658598134266
1.67336186628848	18.7524647466879
1.67596338479225	18.7390696799493
1.67856490329602	18.7256746132106
1.6811664217998	18.712279546472
1.68376794030357	18.6988844797333
1.68636945880735	18.6854894129947
1.68897097731112	18.672094346256
1.69157249581489	18.6586992795174
1.69417401431867	18.6453042127787
1.69677553282244	18.6319091460401
1.69937705132622	18.6185140793014
1.70197856982999	18.6051190125628
1.70458008833376	18.5917239458241
1.70718160683754	18.5783288790855
1.70978312534131	18.5649338123468
1.71238464384509	18.5515387456081
1.71498616234886	18.5381436788695
1.71758768085263	18.5247486121308
1.72018919935641	18.5113535453922
1.72279071786018	18.4979584786535
1.72539223636396	18.4845634119149
1.72799375486773	18.4711683451762
1.7305952733715	18.4577732784376
1.73319679187528	18.4443782116989
1.73579831037905	18.4309831449603
1.73839982888283	18.4175880782216
1.7410013473866	18.404193011483
1.74360286589037	18.3907979447443
1.74620438439415	18.3774028780057
1.74880590289792	18.364007811267
1.7514074214017	18.3506127445284
1.75400893990547	18.3372176777897
1.75637983498991	18.3250100775592
1.75661045840924	18.323822611051
1.75917414675682	18.3106223295758
1.75921197691302	18.3104275443124
1.76181349541679	18.2970324775737
1.76441501392057	18.2836374108351
1.76701653242434	18.2702423440964
1.76961805092811	18.2568472773578
1.77221956943189	18.2434522106191
1.77482108793566	18.2300571438805
1.77742260643944	18.2166620771418
1.78002412494321	18.2032670104032
1.78262564344698	18.1898719436645
1.78522716195076	18.1764768769259
1.78782868045453	18.1630818101872
1.79043019895831	18.1496867434486
1.79303171746208	18.1362916767099
1.79563323596585	18.1228966099713
1.79823475446963	18.1095015432326
1.8008362729734	18.096106476494
1.80343779147718	18.0827114097553
1.80603930998095	18.0693163430167
1.80864082848472	18.055921276278
1.8112423469885	18.0425262095393
1.81384386549227	18.0291311428007
1.81644538399605	18.015736076062
1.81904690249982	18.0023410093234
1.82164842100359	17.9889459425847
1.82424993950737	17.9755508758461
1.82685145801114	17.9621558091074
1.82945297651492	17.9487607423688
1.83205449501869	17.9353656756301
1.83465601352246	17.9219706088915
1.83725753202624	17.9085755421528
1.83985905053001	17.8951804754142
1.84246056903379	17.8817854086755
1.84506208753756	17.8683903419369
1.84766360604133	17.8549952751982
1.85026512454511	17.8416002084596
1.85286664304888	17.8282051417209
1.85546816155266	17.8148100749822
1.85806968005643	17.8014150082436
1.8606711985602	17.7880199415049
1.86327271706398	17.7746248747663
1.86587423556775	17.7612298080276
1.86598502650058	17.7606593519893
1.86847575407153	17.747834741289
1.8710772725753	17.7344396745503
1.87367879107907	17.7210446078117
1.87628030958285	17.707649541073
1.87888182808662	17.6942544743344
1.8814833465904	17.6808594075957
1.88408486509417	17.6674643408571
1.88668638359794	17.6540692741184
1.88928790210172	17.6406742073798
1.89188942060549	17.6272791406411
1.89449093910927	17.6138840739025
1.89709245761304	17.6004890071638
1.89969397611681	17.5870939404252
1.90229549462059	17.5736988736865
1.90489701312436	17.5603038069478
1.90749853162814	17.5469087402092
1.91010005013191	17.5335136734705
1.91270156863568	17.5201186067319
1.91530308713946	17.5067235399932
1.91790460564323	17.4933284732546
1.92050612414701	17.4799334065159
1.92310764265078	17.4665383397773
1.92570916115455	17.4531432730386
1.92831067965833	17.4397482063
1.9309121981621	17.4263531395613
1.93351371666588	17.4129580728227
1.93611523516965	17.399563006084
1.93871675367342	17.3861679393454
1.9413182721772	17.3727728726067
1.94391979068097	17.3593778058681
1.94652130918475	17.3459827391294
1.94912282768852	17.3325876723908
1.95172434619229	17.3191926056521
1.95432586469607	17.3057975389134
1.95692738319984	17.2924024721748
1.95952890170362	17.2790074054361
1.96213042020739	17.2656123386975
1.96473193871116	17.2522172719588
1.96733345721494	17.2388222052202
1.96993497571871	17.2254271384815
1.97253649422249	17.2120320717429
1.97513801272626	17.1986370050042
1.97773953123003	17.1852419382656
1.98034104973381	17.1718468715269
1.98294256823758	17.1584518047883
1.98554408674136	17.1450567380496
1.98814560524513	17.131661671311
1.9907471237489	17.1182666045723
1.99334864225268	17.1048715378337
1.99595016075645	17.091476471095
1.99855167926023	17.0780814043563
2.001153197764	17.0646863376177
2.00375471626777	17.051291270879
2.00635623477155	17.0378962041404
2.00895775327532	17.0245011374017
2.0115592717791	17.0111060706631
2.01416079028287	16.9977110039244
2.01676230878664	16.9843159371858
2.01936382729042	16.9709208704471
2.02196534579419	16.9575258037085
2.02456686429797	16.9441307369698
2.02716838280174	16.9307356702312
2.02976990130551	16.9173406034925
2.03237141980929	16.9039455367539
2.03497293831306	16.8905504700152
2.03757445681684	16.8771554032766
2.04017597532061	16.8637603365379
2.04277749382438	16.8503652697993
2.04537901232816	16.8369702030606
2.04798053083193	16.8235751363219
2.05058204933571	16.8101800695833
2.05318356783948	16.7967850028446
2.05578508634325	16.783389936106
2.05838660484703	16.7699948693673
2.0609881233508	16.7565998026287
2.06358964185458	16.74320473589
2.06619116035835	16.7298096691514
2.06879267886212	16.7164146024127
2.0713941973659	16.7030195356741
2.07399571586967	16.6896244689354
2.07659723437345	16.6762294021968
2.07919875287722	16.6628343354581
2.08180027138099	16.6494392687195
2.08440178988477	16.6360442019808
2.08700330838854	16.6226491352422
2.08960482689232	16.6092540685035
2.09220634539609	16.5958590017649
2.09480786389986	16.5824639350262
2.09740938240364	16.5690688682875
2.10001090090741	16.5556738015489
2.10261241941119	16.5422787348102
2.10521393791496	16.5288836680716
2.10781545641873	16.5154886013329
2.11041697492251	16.5020935345943
2.11301849342628	16.4886984678556
2.11562001193006	16.475303401117
2.11822153043383	16.4619083343783
2.1208230489376	16.4485132676397
2.12342456744138	16.435118200901
2.12602608594515	16.4217231341624
2.12862760444893	16.4083280674237
2.1312291229527	16.3949330006851
2.13383064145647	16.3815379339464
2.13643215996025	16.3681428672078
2.13903367846402	16.3547478004691
2.1416351969678	16.3413527337305
2.14423671547157	16.3279576669918
2.14683823397534	16.3145626002531
2.14943975247912	16.3011675335145
2.15204127098289	16.2877724667758
2.15464278948667	16.2743774000372
2.15724430799044	16.2609823332985
2.15984582649421	16.2475872665599
2.16244734499799	16.2341921998212
2.16504886350176	16.2207971330826
2.16765038200554	16.2074020663439
2.17025190050931	16.1940069996053
2.17285341901308	16.1806119328666
2.17545493751686	16.167216866128
2.17742342591202	16.1570812344232
2.17805645602063	16.1538217993893
2.18065797452441	16.1404267326507
2.18325949302818	16.127031665912
2.18586101153195	16.1136365991734
2.18846253003573	16.1002415324347
2.1910640485395	16.0868464656961
2.19366556704328	16.0734513989574
2.19626708554705	16.0600563322187
2.19886860405082	16.0466612654801
2.2014701225546	16.0332661987414
2.20407164105837	16.0198711320028
2.20667315956215	16.0064760652641
2.20927467806592	15.9930809985255
2.21099507907906	15.984222754252
2.21187619656969	15.9796859317868
2.21447771507347	15.9662908650482
2.21707923357724	15.9528957983095
2.21968075208102	15.9395007315709
2.22228227058479	15.9261056648322
2.22488378908856	15.9127105980936
2.22748530759234	15.8993155313549
2.23008682609611	15.8859204646163
2.23268834459989	15.8725253978776
2.23528986310366	15.859130331139
2.23789138160743	15.8457352644003
2.24049290011121	15.8323401976617
2.24309441861498	15.818945130923
2.24569593711876	15.8055500641843
2.24829745562253	15.7921549974457
2.2508989741263	15.778759930707
2.25350049263008	15.7653648639684
2.25610201113385	15.7519697972297
2.25870352963763	15.7385747304911
2.2613050481414	15.7251796637524
2.26390656664517	15.7117845970138
2.26650808514895	15.6983895302751
2.26910960365272	15.6849944635365
2.2717111221565	15.6715993967978
2.27431264066027	15.6582043300592
2.27691415916404	15.6448092633205
2.27951567766782	15.6314141965819
2.28211719617159	15.6180191298432
2.28471871467537	15.6046240631046
2.28732023317914	15.5912289963659
2.28992175168291	15.5778339296272
2.29252327018669	15.5644388628886
2.29512478869046	15.5510437961499
2.29772630719424	15.5376487294113
2.30032782569801	15.5242536626726
2.30292934420178	15.510858595934
2.30553086270556	15.4974635291953
2.30813238120933	15.4840684624567
2.31073389971311	15.470673395718
2.31333541821688	15.4572783289794
2.31593693672065	15.4438832622407
2.31853845522443	15.4304881955021
2.3211399737282	15.4170931287634
2.32374149223198	15.4036980620248
2.32634301073575	15.3903029952861
2.32894452923952	15.3769079285475
2.3315460477433	15.3635128618088
2.33414756624707	15.3501177950702
2.33674908475085	15.3367227283315
2.33935060325462	15.3233276615928
2.34195212175839	15.3099325948542
2.34455364026217	15.2965375281155
2.34715515876594	15.2831424613769
2.34975667726972	15.2697473946382
2.35235819577349	15.2563523278996
2.35495971427726	15.2429572611609
2.35756123278104	15.2295621944223
2.36016275128481	15.2161671276836
2.36276426978859	15.202772060945
2.36536578829236	15.1893769942063
2.36796730679613	15.1759819274677
2.37056882529991	15.162586860729
2.37317034380368	15.1491917939904
2.37577186230746	15.1357967272517
2.37837338081123	15.1224016605131
2.380974899315	15.1090065937744
2.38357641781878	15.0956115270358
2.38617793632255	15.0822164602971
2.38877945482633	15.0688213935584
2.3913809733301	15.0554263268198
2.39398249183387	15.0420312600811
2.39658401033765	15.0286361933425
2.39918552884142	15.0152411266038
2.4017870473452	15.0018460598652
2.40438856584897	14.9884509931265
2.40699008435274	14.9750559263879
2.40959160285652	14.9616608596492
2.41219312136029	14.9482657929106
2.41479463986407	14.9348707261719
2.41739615836784	14.9214756594333
2.41999767687161	14.9080805926946
2.42259919537539	14.894685525956
2.42520071387916	14.8812904592173
2.42780223238294	14.8678953924787
2.43040375088671	14.85450032574
2.43300526939048	14.8411052590014
2.43560678789426	14.8277101922627
2.43820830639803	14.814315125524
2.44080982490181	14.8009200587854
2.44341134340558	14.7875249920467
2.44601286190935	14.7741299253081
2.44861438041313	14.7607348585694
2.4512158989169	14.7473397918308
2.45381741742068	14.7339447250921
2.45641893592445	14.7205496583535
2.45902045442822	14.7071545916148
2.461621972932	14.6937595248762
2.46422349143577	14.6803644581375
2.46682500993955	14.6669693913989
2.46942652844332	14.6535743246602
2.47202804694709	14.6401792579216
2.47348046354424	14.6327008497446
2.47462956545087	14.6267841911829
2.47723108395464	14.6133891244443
2.47983260245842	14.5999940577056
2.48243412096219	14.5865989909669
2.48503563946596	14.5732039242283
2.48763715796974	14.5598088574896
2.49023867647351	14.546413790751
2.49284019497729	14.5330187240123
2.49544171348106	14.5196236572737
2.49804323198483	14.506228590535
2.50064475048861	14.4928335237964
2.50324626899238	14.4794384570577
2.50584778749616	14.4660433903191
2.50844930599993	14.4526483235804
2.5110508245037	14.4392532568418
2.51365234300748	14.4258581901031
2.51625386151125	14.4124631233645
2.51885538001503	14.3990680566258
2.5214568985188	14.3856729898872
2.52405841702257	14.3722779231485
2.52665993552635	14.3588828564099
2.52926145403012	14.3454877896712
2.5318629725339	14.3320927229326
2.53446449103767	14.3186976561939
2.53706600954144	14.3053025894552
2.53966752804522	14.2919075227166
2.54226904654899	14.2785124559779
2.54487056505277	14.2651173892393
2.54747208355654	14.2517223225006
2.55007360206031	14.238327255762
2.55267512056409	14.2249321890233
2.55527663906786	14.2115371222847
2.55787815757164	14.198142055546
2.56047967607541	14.1847469888074
2.56308119457918	14.1713519220687
2.56568271308296	14.1579568553301
2.56828423158673	14.1445617885914
2.57088575009051	14.1311667218528
2.57348726859428	14.1177716551141
2.57608878709805	14.1043765883755
2.57869030560183	14.0909815216368
2.5812918241056	14.0775864548981
2.58389334260938	14.0641913881595
2.58649486111315	14.0507963214208
2.58909637961692	14.0374012546822
2.5916978981207	14.0240061879435
2.59429941662447	14.0106111212049
2.59690093512825	13.9972160544662
2.59950245363202	13.9838209877276
2.60210397213579	13.9704259209889
2.60470549063957	13.9570308542503
2.60730700914334	13.9436357875116
2.60990852764712	13.930240720773
2.61251004615089	13.9168456540343
2.61511156465466	13.9034505872957
2.61771308315844	13.890055520557
2.62031460166221	13.8766604538184
2.62291612016599	13.8632653870797
2.62551763866976	13.8498703203411
2.62811915717353	13.8364752536024
2.63072067567731	13.8230801868637
2.63332219418108	13.8096851201251
2.63592371268486	13.7962900533864
2.63852523118863	13.7828949866478
2.6411267496924	13.7694999199091
2.64372826819618	13.7561048531705
2.64632978669995	13.7427097864318
2.64893130520373	13.7293147196932
2.6515328237075	13.7159196529545
2.65413434221127	13.7025245862159
2.65673586071505	13.6891295194772
2.65933737921882	13.6757344527386
2.6619388977226	13.6623393859999
2.66454041622637	13.6489443192613
2.66714193473014	13.6355492525226
2.66974345323392	13.622154185784
2.67234497173769	13.6087591190453
2.67494649024147	13.5953640523067
2.67754800874524	13.581968985568
2.68014952724901	13.5685739188293
2.68275104575279	13.5551788520907
2.68535256425656	13.541783785352
2.68795408276034	13.5283887186134
2.69055560126411	13.5149936518747
2.69315711976788	13.5015985851361
2.69575863827166	13.4882035183974
2.69836015677543	13.4748084516588
2.70096167527921	13.4614133849201
2.70356319378298	13.4480183181815
2.70616471228675	13.4346232514428
2.70876623079053	13.4212281847042
2.7113677492943	13.4078331179655
2.71396926779808	13.3944380512269
2.71657078630185	13.3810429844882
2.71917230480562	13.3676479177496
2.7217738233094	13.3542528510109
2.72437534181317	13.3408577842722
2.72697686031695	13.3274627175336
2.72957837882072	13.3140676507949
2.73217989732449	13.3006725840563
2.73478141582827	13.2872775173176
2.73738293433204	13.273882450579
2.73998445283582	13.2604873838403
2.74258597133959	13.2470923171017
2.74518748984336	13.233697250363
2.74778900834714	13.2203021836244
2.75039052685091	13.2069071168857
2.75299204535469	13.1935120501471
2.75559356385846	13.1801169834084
2.75819508236223	13.1667219166698
2.76079660086601	13.1533268499311
2.76339811936978	13.1399317831925
2.76599963787356	13.1265367164538
2.76860115637733	13.1131416497152
2.7712026748811	13.0997465829765
2.77380419338488	13.0863515162378
2.77640571188865	13.0729564494992
2.77900723039243	13.0595613827605
2.7816087488962	13.0461663160219
2.78421026739997	13.0327712492832
2.78681178590375	13.0193761825446
2.78941330440752	13.0059811158059
2.7920148229113	12.9925860490673
2.79461634141507	12.9791909823286
2.79721785991884	12.96579591559
2.79981937842262	12.9524008488513
2.80242089692639	12.9390057821127
2.80502241543017	12.925610715374
2.80762393393394	12.9122156486354
2.81022545243771	12.8988205818967
2.81282697094149	12.8854255151581
2.81542848944526	12.8720304484194
2.81803000794904	12.8586353816808
2.82063152645281	12.8452403149421
2.82323304495658	12.8318452482034
2.82583456346036	12.8184501814648
2.82583456346036	12.8184501814648


==> tiks/ROM-signal-evals/APRBSEqual15-MAPE-stdTb-Show-a4-3.tsv <==
0.224316059686357	21.8505364684449
0.239847207941711	21.772688295071
0.251278726970731	21.7153581844134
0.254930059025119	21.6970408986913
0.272425548082463	21.6092358284839
0.280105720704386	21.5706717201118
0.293415757154031	21.5038105290175
0.338863936925354	21.2752385791965
0.34023081192212	21.2683577135765
0.349027053642632	21.2240682875783
0.355192538744206	21.1930154970329
0.401180992841215	20.9611493006395
0.402708212043291	20.9534419539287
0.434983283106053	20.790449988614
0.441587114879053	20.7570739416034
0.470722360750536	20.6097171108154
0.486874580553132	20.527949720535
0.492735751469535	20.4982655425267
0.494421302589689	20.4897276899775
0.509809064189824	20.4117569427711
0.558910195406113	20.1626345600771
0.563009617458214	20.1418131568309
0.563207566347123	20.1408076660494
0.628272372589609	19.8098721767882
0.639560967649038	19.7523670866885
0.654893559385917	19.6742195441072
0.665693435340099	19.6191454225476
0.692707499234237	19.4812816469946
0.761754439304565	19.1282233749032
0.78025153637443	19.0334749659665
0.815204666936658	18.8542402772873
0.819132956614634	18.8340807915673
0.861919028903692	18.6143015938946
0.883862331819703	18.5014386754291
0.886624501970103	18.4872247109163
0.950696272110426	18.1570726367044
0.984691603393079	17.9815553920598
1.05491127647496	17.6182568337092
1.067712897241	17.5519148483911
1.09178576567126	17.4270702060517
1.12439080099313	17.2577863158066
1.22581462364992	16.7297997598212
1.22952192205777	16.7104604806791
1.28784553625666	16.4058422254561
1.31537954310141	16.2617931147552
1.36594766866782	15.9968339168019
1.43664810559043	15.6255165213108
1.43976048920763	15.6091470426955
1.6325759962765	14.5912365207296
1.75637983498991	13.9337443839857
1.75917414675682	13.9188695982636
1.86598502650058	13.3491463757679
2.17742342591202	11.675467178047
2.21099507907906	11.4939667704812
2.47348046354424	10.0678418898494
2.82583456346036	8.13464548635965


==> tiks/ROM-signal-evals/APRBSEqual15-MAPE-stdTb-Show-a4-4.tsv <==
0.224316059686357	30.57649737179
0.239847207941711	30.4944075957651
0.251278726970731	30.4340172596177
0.254930059025119	30.4147335546242
0.272425548082463	30.3223721234528
0.280105720704386	30.2818467118498
0.293415757154031	30.211642703309
0.338863936925354	29.9721946099869
0.34023081192212	29.9649995566553
0.349027053642632	29.9187063135511
0.355192538744206	29.8862676591638
0.401180992841215	29.6445501305572
0.402708212043291	29.6365303524317
0.434983283106053	29.467157408365
0.441587114879053	29.4325279676561
0.470722360750536	29.2798534418888
0.486874580553132	29.1952871605699
0.492735751469535	29.1646136855552
0.494421302589689	29.1557939296821
0.509809064189824	29.0753033065056
0.558910195406113	28.8187879790458
0.563009617458214	28.7973940131542
0.563207566347123	28.7963610494147
0.628272372589609	28.4572667689924
0.639560967649038	28.3985232266204
0.654893559385917	28.3187775316221
0.665693435340099	28.2626357929328
0.692707499234237	28.122311896002
0.761754439304565	27.7643328496963
0.78025153637443	27.6686003150128
0.815204666936658	27.487891750606
0.819132956614634	27.4675981683745
0.861919028903692	27.2467713945999
0.883862331819703	27.1336647444461
0.886624501970103	27.1194342036021
0.950696272110426	26.789782677841
0.984691603393079	26.6152199744298
1.05491127647496	26.2554045469036
1.067712897241	26.1899169378712
1.09178576567126	26.0668619948365
1.12439080099313	25.9003830423273
1.22581462364992	25.3839189273633
1.22952192205777	25.3650808808233
1.28784553625666	25.0690893740938
1.31537954310141	24.9295965005782
1.36594766866782	24.6738110520276
1.43664810559043	24.3170636118033
1.43976048920763	24.301382127715
1.6325759962765	23.3337010948348
1.75637983498991	22.7162757711327
1.75917414675682	22.702375060888
1.86598502650058	22.1721723282107
2.17742342591202	20.6386952907993
2.21099507907906	20.4744787380229
2.47348046354424	19.1975598096398
2.82583456346036	17.5022548765699


==> tiks/ROM-signal-evals/APRBSEqual15-MAPE-stdTb-Show-a4-5.tsv <==
0.950696272110426	21.9946521190509
0.402708212043291	26.3506249837131
0.441587114879053	25.0953719574541
0.293415757154031	26.470596523963
0.883862331819703	21.5576018244001
1.05491127647496	22.180146533128
0.239847207941711	31.8247956891829
2.17742342591202	14.465031414256
0.665693435340099	23.5933282222838
0.563009617458214	27.3913718403939
1.31537954310141	20.0495202677809
1.43976048920763	22.6223954886056
2.82583456346036	17.6669556575933
0.861919028903692	19.6445623658183
0.272425548082463	25.317945328682
0.815204666936658	19.9266110251024
1.75917414675682	14.5520630584757
0.355192538744206	29.8770628404402
0.486874580553132	25.2525169036632
0.338863936925354	24.7408780954443
0.639560967649038	22.0896233768133
0.492735751469535	26.7528617487619
1.09178576567126	20.2205651749125
0.434983283106053	26.5957348820533
1.6325759962765	17.1904455980051
0.494421302589689	25.9645090029958
1.28784553625666	18.4630803407637
0.470722360750536	22.2706743585985
1.22581462364992	18.5846273047731
1.22952192205777	17.2561897318999
0.761754439304565	26.4494576831286
1.43664810559043	23.1116793259269
0.254930059025119	22.6273102269496
2.47348046354424	19.6719212519706
0.401180992841215	30.1393404886758
1.36594766866782	19.4304859718055
0.886624501970103	22.6891621318856
0.349027053642632	24.3536675276313
1.12439080099313	22.8146162822168
0.251278726970731	26.2069936846003
1.86598502650058	14.1013090050551
0.563207566347123	22.9410777765265
0.628272372589609	23.005099975616
0.654893559385917	23.8806670473714
0.78025153637443	21.6861104196192
0.34023081192212	28.4191498858077
2.21099507907906	14.6991080757668
0.558910195406113	25.9453719415959
0.692707499234237	20.2344678876577
0.509809064189824	25.030013113932
0.819132956614634	26.9588617887495
1.75637983498991	21.9446121756708
0.984691603393079	18.7823801812823
0.224316059686357	26.2402807852714
1.067712897241	20.4391881222334
0.280105720704386	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-MAPE-stdTb-Show-a4-6.tsv <==
0.254930059025119	22.6273102269496
0.224316059686357	26.2402807852714
0.239847207941711	31.8247956891829
0.251278726970731	26.2069936846003
0.280105720704386	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-Lmean-Show-a4-1.tsv <==
1.04588031583495	0.311289589036484
1.04843852904358	0.274862916669735
1.10234901253362	0.318613705977769
1.17704367241469	0.296222387175912
1.20371164151711	0.288967533586193
1.23986191411129	0.308300549218053
1.32663001170916	0.349591291425002
1.42030157220623	0.310534325230551
1.47034379639593	0.314784712348179
1.52454124248414	0.287524269138795
1.70378852035291	0.274520178068155
1.75544534076722	0.301912366970336
1.76787493742195	0.329615942439808
1.7991790202091	0.388470926639793
1.84543645020513	0.300084177252025
1.8758157263742	0.279527289384363
1.98639985691384	0.388518842409462
2.07586405117269	0.287689929908887
2.15331346485077	0.243462857793604
2.19450340709853	0.283360353912612
2.36846277030842	0.480147509597732
2.37069189684688	0.301340938102161
2.43346328533576	0.444281530847314
2.48498995350028	0.407336925047036
2.48980053377256	0.46390431896798
2.58961007449506	0.308433265669182
2.64196504200893	0.311746319632805
2.73467002020231	0.384280608245128
2.84393405299523	0.309055891522093
3.05549530660774	0.388634009157091
3.18363366376419	0.390833813948769
3.23702193646561	0.389605035811454
3.34018532652548	0.334021522507222
3.42321046105721	0.444782458546466
3.45751248272107	0.358162466026329
3.73165067895172	0.472760667053765
3.79067860374527	0.258377212783165
3.83271288604209	0.374822887031084
3.88889955977193	0.343766711336077
4.02760805680352	0.371365086002369
4.38233341686129	0.345438269294283
4.39092683804011	0.426977259664241
4.54827278262617	0.487333565270218
4.72193941332788	0.366655236263416
4.73454989535579	0.396791419083125
5.09568351151928	0.406989697787588
5.3907908255171	0.327132465676793
5.72107411785747	0.345428165833198
6.05133962519706	0.424563298667147
6.40607870576013	0.288686712741731
6.57796642719037	0.341492130178803
7.51560964037824	0.360152382944054
7.62027333422623	0.26570081787057
8.51885103791161	0.407360356653671
9.59774540970635	0.45320983858896


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-Lmean-Show-a4-2.tsv <==
1.04588031583495	0.327705498153126
1.04843852904358	0.327731515911903
1.05443218092883	0.327792473062939
1.0629840460227	0.327879447972752
1.07153591111657	0.327966422882565
1.08008777621044	0.328053397792378
1.08863964130431	0.328140372702191
1.09719150639818	0.328227347612004
1.10234901253362	0.32827980092202
1.10574337149205	0.328314322521817
1.11429523658593	0.32840129743163
1.1228471016798	0.328488272341443
1.13139896677367	0.328575247251255
1.13995083186754	0.328662222161068
1.14850269696141	0.328749197070881
1.15705456205528	0.328836171980694
1.16560642714915	0.328923146890507
1.17415829224302	0.32901012180032
1.17704367241469	0.329039466940527
1.1827101573369	0.329097096710133
1.19126202243077	0.329184071619946
1.19981388752464	0.329271046529759
1.20371164151711	0.329310687800785
1.20836575261851	0.329358021439572
1.21691761771238	0.329444996349385
1.22546948280625	0.329531971259198
1.23402134790012	0.329618946169011
1.23986191411129	0.329678346395031
1.242573212994	0.329705921078824
1.25112507808787	0.329792895988637
1.25967694318174	0.32987987089845
1.26822880827561	0.329966845808263
1.27678067336948	0.330053820718075
1.28533253846335	0.330140795627888
1.29388440355722	0.330227770537701
1.3024362686511	0.330314745447514
1.31098813374497	0.330401720357327
1.31953999883884	0.33048869526714
1.32663001170916	0.330560802722438
1.32809186393271	0.330575670176953
1.33664372902658	0.330662645086766
1.34519559412045	0.330749619996579
1.35374745921432	0.330836594906392
1.3622993243082	0.330923569816205
1.37085118940207	0.331010544726018
1.37940305449594	0.331097519635831
1.38795491958981	0.331184494545644
1.39650678468368	0.331271469455457
1.40505864977755	0.33135844436527
1.41361051487142	0.331445419275083
1.42030157220623	0.331513469238671
1.4221623799653	0.331532394184895
1.43071424505917	0.331619369094708
1.43926611015304	0.331706344004521
1.44781797524691	0.331793318914334
1.45636984034078	0.331880293824147
1.46492170543465	0.33196726873396
1.47034379639593	0.332022412947202
1.47347357052852	0.332054243643773
1.4820254356224	0.332141218553586
1.49057730071627	0.332228193463399
1.49912916581014	0.332315168373212
1.50768103090401	0.332402143283025
1.51623289599788	0.332489118192838
1.52454124248414	0.33257361644888
1.52478476109175	0.332576093102651
1.53333662618562	0.332663068012464
1.5418884912795	0.332750042922277
1.55044035637337	0.33283701783209
1.55899222146724	0.332923992741903
1.56754408656111	0.333010967651716
1.57609595165498	0.333097942561528
1.58464781674885	0.333184917471341
1.59319968184272	0.333271892381154
1.60175154693659	0.333358867290967
1.61030341203047	0.33344584220078
1.61885527712434	0.333532817110593
1.62740714221821	0.333619792020406
1.63595900731208	0.333706766930219
1.64451087240595	0.333793741840032
1.65306273749982	0.333880716749845
1.66161460259369	0.333967691659658
1.67016646768757	0.334054666569471
1.67871833278144	0.334141641479284
1.68727019787531	0.334228616389097
1.69582206296918	0.33431559129891
1.70378852035291	0.334396612445159
1.70437392806305	0.334402566208723
1.71292579315692	0.334489541118536
1.72147765825079	0.334576516028348
1.73002952334467	0.334663490938161
1.73858138843854	0.334750465847974
1.74713325353241	0.334837440757787
1.75544534076722	0.33492197705831
1.75568511862628	0.3349244156676
1.76423698372015	0.335011390577413
1.76787493742195	0.335048389605303
1.77278884881402	0.335098365487226
1.78134071390789	0.335185340397039
1.78989257900177	0.335272315306852
1.79844444409564	0.335359290216665
1.7991790202091	0.335366761065482
1.80699630918951	0.335446265126478
1.81554817428338	0.335533240036291
1.82410003937725	0.335620214946104
1.83265190447112	0.335707189855917
1.84120376956499	0.33579416476573
1.84543645020513	0.335837212336394
1.84975563465887	0.335881139675543
1.85830749975274	0.335968114585356
1.86685936484661	0.336055089495168
1.87541122994048	0.336142064404981
1.8758157263742	0.336146178249208
1.88396309503435	0.336229039314794
1.89251496012822	0.336316014224607
1.90106682522209	0.33640298913442
1.90961869031597	0.336489964044233
1.91817055540984	0.336576938954046
1.92672242050371	0.336663913863859
1.93527428559758	0.336750888773672
1.94382615069145	0.336837863683485
1.95237801578532	0.336924838593298
1.96092988087919	0.337011813503111
1.96948174597307	0.337098788412924
1.97803361106694	0.337185763322737
1.98639985691384	0.337270850431808
1.98658547616081	0.33727273823255
1.99513734125468	0.337359713142363
2.00368920634855	0.337446688052176
2.01224107144242	0.337533662961989
2.02079293653629	0.337620637871801
2.02934480163016	0.337707612781614
2.03789666672404	0.337794587691427
2.04644853181791	0.33788156260124
2.05500039691178	0.337968537511053
2.06355226200565	0.338055512420866
2.07210412709952	0.338142487330679
2.07586405117269	0.338180726832072
2.08065599219339	0.338229462240492
2.08920785728726	0.338316437150305
2.09775972238114	0.338403412060118
2.10631158747501	0.338490386969931
2.11486345256888	0.338577361879744
2.12341531766275	0.338664336789557
2.13196718275662	0.33875131169937
2.14051904785049	0.338838286609183
2.14907091294436	0.338925261518996
2.15331346485077	0.338968409483257
2.15762277803824	0.339012236428809
2.16617464313211	0.339099211338621
2.17472650822598	0.339186186248434
2.18327837331985	0.339273161158247
2.19183023841372	0.33936013606806
2.19450340709853	0.339387322956853
2.20038210350759	0.339447110977873
2.20893396860146	0.339534085887686
2.21748583369534	0.339621060797499
2.22603769878921	0.339708035707312
2.23458956388308	0.339795010617125
2.24314142897695	0.339881985526938
2.25169329407082	0.339968960436751
2.26024515916469	0.340055935346564
2.26879702425856	0.340142910256377
2.27734888935244	0.34022988516619
2.28590075444631	0.340316860076003
2.29445261954018	0.340403834985816
2.30300448463405	0.340490809895629
2.31155634972792	0.340577784805441
2.32010821482179	0.340664759715254
2.32866007991566	0.340751734625067
2.33721194500954	0.34083870953488
2.34576381010341	0.340925684444693
2.35431567519728	0.341012659354506
2.36286754029115	0.341099634264319
2.36846277030842	0.341156539351197
2.37069189684688	0.341179210204574
2.37141940538502	0.341186609174132
2.37997127047889	0.341273584083945
2.38852313557276	0.341360558993758
2.39707500066663	0.341447533903571
2.40562686576051	0.341534508813384
2.41417873085438	0.341621483723197
2.42273059594825	0.34170845863301
2.43128246104212	0.341795433542823
2.43346328533576	0.341817613148578
2.43983432613599	0.341882408452636
2.44838619122986	0.341969383362449
2.45693805632373	0.342056358272261
2.46548992141761	0.342143333182074
2.47404178651148	0.342230308091887
2.48259365160535	0.3423172830017
2.48498995350028	0.342341654076186
2.48980053377256	0.342390579051117
2.49114551669922	0.342404257911513
2.49969738179309	0.342491232821326
2.50824924688696	0.342578207731139
2.51680111198083	0.342665182640952
2.52535297707471	0.342752157550765
2.53390484216858	0.342839132460578
2.54245670726245	0.342926107370391
2.55100857235632	0.343013082280204
2.55956043745019	0.343100057190017
2.56811230254406	0.34318703209983
2.57666416763793	0.343274007009643
2.58521603273181	0.343360981919456
2.58961007449506	0.343405670578816
2.59376789782568	0.343447956829269
2.60231976291955	0.343534931739082
2.61087162801342	0.343621906648894
2.61942349310729	0.343708881558707
2.62797535820116	0.34379585646852
2.63652722329503	0.343882831378333
2.64196504200893	0.34393813554731
2.64507908838891	0.343969806288146
2.65363095348278	0.344056781197959
2.66218281857665	0.344143756107772
2.67073468367052	0.344230731017585
2.67928654876439	0.344317705927398
2.68783841385826	0.344404680837211
2.69639027895213	0.344491655747024
2.70494214404601	0.344578630656837
2.71349400913988	0.34466560556665
2.72204587423375	0.344752580476463
2.73059773932762	0.344839555386276
2.73467002020231	0.344880971645527
2.73914960442149	0.344926530296089
2.74770146951536	0.345013505205902
2.75625333460923	0.345100480115714
2.76480519970311	0.345187455025527
2.77335706479698	0.34527442993534
2.78190892989085	0.345361404845153
2.79046079498472	0.345448379754966
2.79901266007859	0.345535354664779
2.80756452517246	0.345622329574592
2.81611639026633	0.345709304484405
2.8246682553602	0.345796279394218
2.83322012045408	0.345883254304031
2.84177198554795	0.345970229213844
2.84393405299523	0.345992218057116
2.85032385064182	0.346057204123657
2.85887571573569	0.34614417903347
2.86742758082956	0.346231153943283
2.87597944592343	0.346318128853096
2.8845313110173	0.346405103762909
2.89308317611118	0.346492078672722
2.90163504120505	0.346579053582534
2.91018690629892	0.346666028492347
2.91873877139279	0.34675300340216
2.92729063648666	0.346839978311973
2.93584250158053	0.346926953221786
2.9443943666744	0.347013928131599
2.95294623176828	0.347100903041412
2.96149809686215	0.347187877951225
2.97004996195602	0.347274852861038
2.97860182704989	0.347361827770851
2.98715369214376	0.347448802680664
2.99570555723763	0.347535777590477
3.0042574223315	0.34762275250029
3.01280928742538	0.347709727410103
3.02136115251925	0.347796702319916
3.02991301761312	0.347883677229729
3.03846488270699	0.347970652139542
3.04701674780086	0.348057627049355
3.05549530660774	0.348143856413298
3.05556861289473	0.348144601959167
3.0641204779886	0.34823157686898
3.07267234308248	0.348318551778793
3.08122420817635	0.348405526688606
3.08977607327022	0.348492501598419
3.09832793836409	0.348579476508232
3.10687980345796	0.348666451418045
3.11543166855183	0.348753426327858
3.1239835336457	0.348840401237671
3.13253539873958	0.348927376147484
3.14108726383345	0.349014351057297
3.14963912892732	0.34910132596711
3.15819099402119	0.349188300876923
3.16674285911506	0.349275275786736
3.17529472420893	0.349362250696549
3.18363366376419	0.349447060092837
3.1838465893028	0.349449225606362
3.19239845439667	0.349536200516175
3.20095031949055	0.349623175425987
3.20950218458442	0.3497101503358
3.21805404967829	0.349797125245613
3.22660591477216	0.349884100155426
3.23515777986603	0.349971075065239
3.23702193646561	0.349990034070128
3.2437096449599	0.350058049975052
3.25226151005378	0.350145024884865
3.26081337514765	0.350231999794678
3.26936524024152	0.350318974704491
3.27791710533539	0.350405949614304
3.28646897042926	0.350492924524117
3.29502083552313	0.35057989943393
3.303572700617	0.350666874343743
3.31212456571087	0.350753849253556
3.32067643080475	0.350840824163369
3.32922829589862	0.350927799073182
3.33778016099249	0.351014773982995
3.34018532652548	0.35103923520321
3.34633202608636	0.351101748892807
3.35488389118023	0.35118872380262
3.3634357562741	0.351275698712433
3.37198762136797	0.351362673622246
3.38053948646185	0.351449648532059
3.38909135155572	0.351536623441872
3.39764321664959	0.351623598351685
3.40619508174346	0.351710573261498
3.41474694683733	0.351797548171311
3.42321046105721	0.351883624527509
3.4232988119312	0.351884523081124
3.43185067702507	0.351971497990937
3.44040254211895	0.35205847290075
3.44895440721282	0.352145447810563
3.45750627230669	0.352232422720376
3.45751248272107	0.352232485882063
3.46605813740056	0.352319397630189
3.47461000249443	0.352406372540002
3.4831618675883	0.352493347449815
3.49171373268217	0.352580322359628
3.50026559777605	0.35266729726944
3.50881746286992	0.352754272179253
3.51736932796379	0.352841247089066
3.52592119305766	0.352928221998879
3.53447305815153	0.353015196908692
3.5430249232454	0.353102171818505
3.55157678833927	0.353189146728318
3.56012865343315	0.353276121638131
3.56868051852702	0.353363096547944
3.57723238362089	0.353450071457757
3.58578424871476	0.35353704636757
3.59433611380863	0.353624021277383
3.6028879789025	0.353710996187196
3.61143984399637	0.353797971097009
3.61999170909024	0.353884946006822
3.62854357418412	0.353971920916635
3.63709543927799	0.354058895826448
3.64564730437186	0.35414587073626
3.65419916946573	0.354232845646073
3.6627510345596	0.354319820555886
3.67130289965347	0.354406795465699
3.67985476474735	0.354493770375512
3.68840662984122	0.354580745285325
3.69695849493509	0.354667720195138
3.70551036002896	0.354754695104951
3.71406222512283	0.354841670014764
3.7226140902167	0.354928644924577
3.73116595531057	0.35501561983439
3.73165067895172	0.355020549612223
3.73971782040444	0.355102594744203
3.74826968549832	0.355189569654016
3.75682155059219	0.355276544563829
3.76537341568606	0.355363519473642
3.77392528077993	0.355450494383455
3.7824771458738	0.355537469293268
3.79067860374527	0.355620880461577
3.79102901096767	0.355624444203081
3.79958087606154	0.355711419112893
3.80813274115542	0.355798394022706
3.81668460624929	0.355885368932519
3.82523647134316	0.355972343842332
3.83271288604209	0.356048381114556
3.83378833643703	0.356059318752145
3.8423402015309	0.356146293661958
3.85089206662477	0.356233268571771
3.85944393171864	0.356320243481584
3.86799579681252	0.356407218391397
3.87654766190639	0.35649419330121
3.88509952700026	0.356581168211023
3.88889955977193	0.356619815629332
3.89365139209413	0.356668143120836
3.902203257188	0.356755118030649
3.91075512228187	0.356842092940462
3.91930698737574	0.356929067850275
3.92785885246962	0.357016042760088
3.93641071756349	0.357103017669901
3.94496258265736	0.357189992579713
3.95351444775123	0.357276967489526
3.9620663128451	0.357363942399339
3.97061817793897	0.357450917309152
3.97917004303284	0.357537892218965
3.98772190812671	0.357624867128778
3.99627377322059	0.357711842038591
4.00482563831446	0.357798816948404
4.01337750340833	0.357885791858217
4.0219293685022	0.35797276676803
4.02760805680352	0.358030520649486
4.03048123359607	0.358059741677843
4.03903309868994	0.358146716587656
4.04758496378382	0.358233691497469
4.05613682887769	0.358320666407282
4.06468869397156	0.358407641317095
4.07324055906543	0.358494616226908
4.0817924241593	0.358581591136721
4.09034428925317	0.358668566046534
4.09889615434704	0.358755540956346
4.10744801944091	0.358842515866159
4.11599988453479	0.358929490775972
4.12455174962866	0.359016465685785
4.13310361472253	0.359103440595598
4.1416554798164	0.359190415505411
4.15020734491027	0.359277390415224
4.15875921000414	0.359364365325037
4.16731107509801	0.35945134023485
4.17586294019189	0.359538315144663
4.18441480528576	0.359625290054476
4.19296667037963	0.359712264964289
4.2015185354735	0.359799239874102
4.21007040056737	0.359886214783915
4.21862226566124	0.359973189693728
4.22717413075511	0.360060164603541
4.23572599584899	0.360147139513354
4.24427786094286	0.360234114423166
4.25282972603673	0.360321089332979
4.2613815911306	0.360408064242792
4.26993345622447	0.360495039152605
4.27848532131834	0.360582014062418
4.28703718641221	0.360668988972231
4.29558905150609	0.360755963882044
4.30414091659996	0.360842938791857
4.31269278169383	0.36092991370167
4.3212446467877	0.361016888611483
4.32979651188157	0.361103863521296
4.33834837697544	0.361190838431109
4.34690024206931	0.361277813340922
4.35545210716319	0.361364788250735
4.36400397225706	0.361451763160548
4.37255583735093	0.361538738070361
4.3811077024448	0.361625712980174
4.38233341686129	0.361638178845767
4.38965956753867	0.361712687889987
4.39092683804011	0.361725576392829
4.39821143263254	0.361799662799799
4.40676329772641	0.361886637709612
4.41531516282028	0.361973612619425
4.42386702791416	0.362060587529238
4.43241889300803	0.362147562439051
4.4409707581019	0.362234537348864
4.44952262319577	0.362321512258677
4.45807448828964	0.36240848716849
4.46662635338351	0.362495462078303
4.47517821847739	0.362582436988116
4.48373008357126	0.362669411897929
4.49228194866513	0.362756386807742
4.500833813759	0.362843361717555
4.50938567885287	0.362930336627368
4.51793754394674	0.363017311537181
4.52648940904061	0.363104286446994
4.53504127413448	0.363191261356807
4.54359313922836	0.363278236266619
4.54827278262617	0.363325829576151
4.55214500432223	0.363365211176432
4.5606968694161	0.363452186086245
4.56924873450997	0.363539160996058
4.57780059960384	0.363626135905871
4.58635246469771	0.363713110815684
4.59490432979158	0.363800085725497
4.60345619488546	0.36388706063531
4.61200805997933	0.363974035545123
4.6205599250732	0.364061010454936
4.62911179016707	0.364147985364749
4.63766365526094	0.364234960274562
4.64621552035481	0.364321935184375
4.65476738544868	0.364408910094188
4.66331925054256	0.364495885004001
4.67187111563643	0.364582859913814
4.6804229807303	0.364669834823627
4.68897484582417	0.364756809733439
4.69752671091804	0.364843784643252
4.70607857601191	0.364930759553065
4.71463044110578	0.365017734462878
4.72193941332788	0.365092068797303
4.72318230619966	0.365104709372691
4.73173417129353	0.365191684282504
4.73454989535579	0.365220321000189
4.7402860363874	0.365278659192317
4.74883790148127	0.36536563410213
4.75738976657514	0.365452609011943
4.76594163166901	0.365539583921756
4.77449349676288	0.365626558831569
4.78304536185676	0.365713533741382
4.79159722695063	0.365800508651195
4.8001490920445	0.365887483561008
4.80870095713837	0.365974458470821
4.81725282223224	0.366061433380634
4.82580468732611	0.366148408290447
4.83435655241998	0.36623538320026
4.84290841751386	0.366322358110072
4.85146028260773	0.366409333019885
4.8600121477016	0.366496307929698
4.86856401279547	0.366583282839511
4.87711587788934	0.366670257749324
4.88566774298321	0.366757232659137
4.89421960807708	0.36684420756895
4.90277147317095	0.366931182478763
4.91132333826483	0.367018157388576
4.9198752033587	0.367105132298389
4.92842706845257	0.367192107208202
4.93697893354644	0.367279082118015
4.94553079864031	0.367366057027828
4.95408266373418	0.367453031937641
4.96263452882805	0.367540006847454
4.97118639392193	0.367626981757267
4.9797382590158	0.36771395666708
4.98829012410967	0.367800931576892
4.99684198920354	0.367887906486705
5.00539385429741	0.367974881396518
5.01394571939128	0.368061856306331
5.02249758448515	0.368148831216144
5.03104944957903	0.368235806125957
5.0396013146729	0.36832278103577
5.04815317976677	0.368409755945583
5.05670504486064	0.368496730855396
5.06525690995451	0.368583705765209
5.07380877504838	0.368670680675022
5.08236064014225	0.368757655584835
5.09091250523613	0.368844630494648
5.09568351151928	0.36889315299081
5.09946437033	0.368931605404461
5.10801623542387	0.369018580314274
5.11656810051774	0.369105555224087
5.12511996561161	0.3691925301339
5.13367183070548	0.369279505043712
5.14222369579935	0.369366479953525
5.15077556089323	0.369453454863338
5.1593274259871	0.369540429773151
5.16787929108097	0.369627404682964
5.17643115617484	0.369714379592777
5.18498302126871	0.36980135450259
5.19353488636258	0.369888329412403
5.20208675145645	0.369975304322216
5.21063861655033	0.370062279232029
5.2191904816442	0.370149254141842
5.22774234673807	0.370236229051655
5.23629421183194	0.370323203961468
5.24484607692581	0.370410178871281
5.25339794201968	0.370497153781094
5.26194980711355	0.370584128690907
5.27050167220743	0.37067110360072
5.2790535373013	0.370758078510532
5.28760540239517	0.370845053420345
5.29615726748904	0.370932028330158
5.30470913258291	0.371019003239971
5.31326099767678	0.371105978149784
5.32181286277065	0.371192953059597
5.33036472786453	0.37127992796941
5.3389165929584	0.371366902879223
5.34746845805227	0.371453877789036
5.35602032314614	0.371540852698849
5.36457218824001	0.371627827608662
5.37312405333388	0.371714802518475
5.38167591842775	0.371801777428288
5.39022778352162	0.371888752338101
5.3907908255171	0.37189447863596
5.3987796486155	0.371975727247914
5.40733151370937	0.372062702157727
5.41588337880324	0.37214967706754
5.42443524389711	0.372236651977353
5.43298710899098	0.372323626887165
5.44153897408485	0.372410601796978
5.45009083917872	0.372497576706791
5.4586427042726	0.372584551616604
5.46719456936647	0.372671526526417
5.47574643446034	0.37275850143623
5.48429829955421	0.372845476346043
5.49285016464808	0.372932451255856
5.50140202974195	0.373019426165669
5.50995389483582	0.373106401075482
5.5185057599297	0.373193375985295
5.52705762502357	0.373280350895108
5.53560949011744	0.373367325804921
5.54416135521131	0.373454300714734
5.55271322030518	0.373541275624547
5.56126508539905	0.37362825053436
5.56981695049292	0.373715225444173
5.5783688155868	0.373802200353985
5.58692068068067	0.373889175263798
5.59547254577454	0.373976150173611
5.60402441086841	0.374063125083424
5.61257627596228	0.374150099993237
5.62112814105615	0.37423707490305
5.62968000615002	0.374324049812863
5.6382318712439	0.374411024722676
5.64678373633777	0.374497999632489
5.65533560143164	0.374584974542302
5.66388746652551	0.374671949452115
5.67243933161938	0.374758924361928
5.68099119671325	0.374845899271741
5.68954306180712	0.374932874181554
5.698094926901	0.375019849091367
5.70664679199487	0.37510682400118
5.71519865708874	0.375193798910993
5.72107411785747	0.375253554024627
5.72375052218261	0.375280773820805
5.73230238727648	0.375367748730618
5.74085425237035	0.375454723640431
5.74940611746422	0.375541698550244
5.75795798255809	0.375628673460057
5.76650984765197	0.37571564836987
5.77506171274584	0.375802623279683
5.78361357783971	0.375889598189496
5.79216544293358	0.375976573099309
5.80071730802745	0.376063548009122
5.80926917312132	0.376150522918935
5.81782103821519	0.376237497828748
5.82637290330907	0.376324472738561
5.83492476840294	0.376411447648374
5.84347663349681	0.376498422558187
5.85202849859068	0.376585397468
5.86058036368455	0.376672372377813
5.86913222877842	0.376759347287626
5.87768409387229	0.376846322197438
5.88623595896617	0.376933297107251
5.89478782406004	0.377020272017064
5.90333968915391	0.377107246926877
5.91189155424778	0.37719422183669
5.92044341934165	0.377281196746503
5.92899528443552	0.377368171656316
5.93754714952939	0.377455146566129
5.94609901462327	0.377542121475942
5.95465087971714	0.377629096385755
5.96320274481101	0.377716071295568
5.97175460990488	0.377803046205381
5.98030647499875	0.377890021115194
5.98885834009262	0.377976996025007
5.99741020518649	0.37806397093482
6.00596207028037	0.378150945844633
6.01451393537424	0.378237920754446
6.02306580046811	0.378324895664258
6.03161766556198	0.378411870574071
6.04016953065585	0.378498845483884
6.04872139574972	0.378585820393697
6.05133962519706	0.378612448534758
6.05727326084359	0.37867279530351
6.06582512593747	0.378759770213323
6.07437699103134	0.378846745123136
6.08292885612521	0.378933720032949
6.09148072121908	0.379020694942762
6.10003258631295	0.379107669852575
6.10858445140682	0.379194644762388
6.11713631650069	0.379281619672201
6.12568818159457	0.379368594582014
6.13424004668844	0.379455569491827
6.14279191178231	0.37954254440164
6.15134377687618	0.379629519311453
6.15989564197005	0.379716494221266
6.16844750706392	0.379803469131078
6.17699937215779	0.379890444040891
6.18555123725166	0.379977418950704
6.19410310234554	0.380064393860517
6.20265496743941	0.38015136877033
6.21120683253328	0.380238343680143
6.21975869762715	0.380325318589956
6.22831056272102	0.380412293499769
6.23686242781489	0.380499268409582
6.24541429290877	0.380586243319395
6.25396615800264	0.380673218229208
6.26251802309651	0.380760193139021
6.27106988819038	0.380847168048834
6.27962175328425	0.380934142958647
6.28817361837812	0.38102111786846
6.29672548347199	0.381108092778273
6.30527734856586	0.381195067688086
6.31382921365974	0.381282042597899
6.32238107875361	0.381369017507711
6.33093294384748	0.381455992417524
6.33948480894135	0.381542967327337
6.34803667403522	0.38162994223715
6.35658853912909	0.381716917146963
6.36514040422296	0.381803892056776
6.37369226931684	0.381890866966589
6.38224413441071	0.381977841876402
6.39079599950458	0.382064816786215
6.39934786459845	0.382151791696028
6.40607870576013	0.382220246272495
6.40789972969232	0.382238766605841
6.41645159478619	0.382325741515654
6.42500345988006	0.382412716425467
6.43355532497394	0.38249969133528
6.44210719006781	0.382586666245093
6.45065905516168	0.382673641154906
6.45921092025555	0.382760616064719
6.46776278534942	0.382847590974531
6.47631465044329	0.382934565884344
6.48486651553716	0.383021540794157
6.49341838063104	0.38310851570397
6.50197024572491	0.383195490613783
6.51052211081878	0.383282465523596
6.51907397591265	0.383369440433409
6.52762584100652	0.383456415343222
6.53617770610039	0.383543390253035
6.54472957119426	0.383630365162848
6.55328143628813	0.383717340072661
6.56183330138201	0.383804314982474
6.57038516647588	0.383891289892287
6.57796642719037	0.383968393478425
6.57893703156975	0.3839782648021
6.58748889666362	0.384065239711913
6.59604076175749	0.384152214621726
6.60459262685136	0.384239189531539
6.61314449194523	0.384326164441351
6.62169635703911	0.384413139351164
6.63024822213298	0.384500114260977
6.63880008722685	0.38458708917079
6.64735195232072	0.384674064080603
6.65590381741459	0.384761038990416
6.66445568250846	0.384848013900229
6.67300754760233	0.384934988810042
6.68155941269621	0.385021963719855
6.69011127779008	0.385108938629668
6.69866314288395	0.385195913539481
6.70721500797782	0.385282888449294
6.71576687307169	0.385369863359107
6.72431873816556	0.38545683826892
6.73287060325943	0.385543813178733
6.74142246835331	0.385630788088546
6.74997433344718	0.385717762998359
6.75852619854105	0.385804737908171
6.76707806363492	0.385891712817984
6.77562992872879	0.385978687727797
6.78418179382266	0.38606566263761
6.79273365891653	0.386152637547423
6.80128552401041	0.386239612457236
6.80983738910428	0.386326587367049
6.81838925419815	0.386413562276862
6.82694111929202	0.386500537186675
6.83549298438589	0.386587512096488
6.84404484947976	0.386674487006301
6.85259671457363	0.386761461916114
6.86114857966751	0.386848436825927
6.86970044476138	0.38693541173574
6.87825230985525	0.387022386645553
6.88680417494912	0.387109361555366
6.89535604004299	0.387196336465179
6.90390790513686	0.387283311374992
6.91245977023073	0.387370286284805
6.92101163532461	0.387457261194617
6.92956350041848	0.38754423610443
6.93811536551235	0.387631211014243
6.94666723060622	0.387718185924056
6.95521909570009	0.387805160833869
6.96377096079396	0.387892135743682
6.97232282588783	0.387979110653495
6.9808746909817	0.388066085563308
6.98942655607558	0.388153060473121
6.99797842116945	0.388240035382934
7.00653028626332	0.388327010292747
7.01508215135719	0.38841398520256
7.02363401645106	0.388500960112373
7.03218588154493	0.388587935022186
7.04073774663881	0.388674909931999
7.04928961173268	0.388761884841812
7.05784147682655	0.388848859751625
7.06639334192042	0.388935834661437
7.07494520701429	0.38902280957125
7.08349707210816	0.389109784481063
7.09204893720203	0.389196759390876
7.1006008022959	0.389283734300689
7.10915266738978	0.389370709210502
7.11770453248365	0.389457684120315
7.12625639757752	0.389544659030128
7.13480826267139	0.389631633939941
7.14336012776526	0.389718608849754
7.15191199285913	0.389805583759567
7.160463857953	0.38989255866938
7.16901572304688	0.389979533579193
7.17756758814075	0.390066508489006
7.18611945323462	0.390153483398819
7.19467131832849	0.390240458308632
7.20322318342236	0.390327433218445
7.21177504851623	0.390414408128257
7.2203269136101	0.39050138303807
7.22887877870398	0.390588357947883
7.23743064379785	0.390675332857696
7.24598250889172	0.390762307767509
7.25453437398559	0.390849282677322
7.26308623907946	0.390936257587135
7.27163810417333	0.391023232496948
7.2801899692672	0.391110207406761
7.28874183436108	0.391197182316574
7.29729369945495	0.391284157226387
7.30584556454882	0.3913711321362
7.31439742964269	0.391458107046013
7.32294929473656	0.391545081955826
7.33150115983043	0.391632056865639
7.3400530249243	0.391719031775452
7.34860489001818	0.391806006685265
7.35715675511205	0.391892981595077
7.36570862020592	0.39197995650489
7.37426048529979	0.392066931414703
7.38281235039366	0.392153906324516
7.39136421548753	0.392240881234329
7.3999160805814	0.392327856144142
7.40846794567527	0.392414831053955
7.41701981076915	0.392501805963768
7.42557167586302	0.392588780873581
7.43412354095689	0.392675755783394
7.44267540605076	0.392762730693207
7.45122727114463	0.39284970560302
7.4597791362385	0.392936680512833
7.46833100133238	0.393023655422646
7.47688286642625	0.393110630332459
7.48543473152012	0.393197605242272
7.49398659661399	0.393284580152085
7.50253846170786	0.393371555061898
7.51109032680173	0.39345852997171
7.51560964037824	0.39350449268118
7.5196421918956	0.393545504881523
7.52819405698947	0.393632479791336
7.53674592208335	0.393719454701149
7.54529778717722	0.393806429610962
7.55384965227109	0.393893404520775
7.56240151736496	0.393980379430588
7.57095338245883	0.394067354340401
7.5795052475527	0.394154329250214
7.58805711264657	0.394241304160027
7.59660897774045	0.39432827906984
7.60516084283432	0.394415253979653
7.61371270792819	0.394502228889466
7.62027333422623	0.394568952332168
7.62226457302206	0.394589203799279
7.63081643811593	0.394676178709092
7.6393683032098	0.394763153618905
7.64792016830367	0.394850128528718
7.65647203339755	0.394937103438531
7.66502389849142	0.395024078348343
7.67357576358529	0.395111053258156
7.68212762867916	0.395198028167969
7.69067949377303	0.395285003077782
7.6992313588669	0.395371977987595
7.70778322396077	0.395458952897408
7.71633508905465	0.395545927807221
7.72488695414852	0.395632902717034
7.73343881924239	0.395719877626847
7.74199068433626	0.39580685253666
7.75054254943013	0.395893827446473
7.759094414524	0.395980802356286
7.76764627961787	0.396067777266099
7.77619814471174	0.396154752175912
7.78475000980562	0.396241727085725
7.79330187489949	0.396328701995538
7.80185373999336	0.396415676905351
7.81040560508723	0.396502651815163
7.8189574701811	0.396589626724976
7.82750933527497	0.396676601634789
7.83606120036885	0.396763576544602
7.84461306546272	0.396850551454415
7.85316493055659	0.396937526364228
7.86171679565046	0.397024501274041
7.87026866074433	0.397111476183854
7.8788205258382	0.397198451093667
7.88737239093207	0.39728542600348
7.89592425602594	0.397372400913293
7.90447612111982	0.397459375823106
7.91302798621369	0.397546350732919
7.92157985130756	0.397633325642732
7.93013171640143	0.397720300552545
7.9386835814953	0.397807275462358
7.94723544658917	0.397894250372171
7.95578731168304	0.397981225281983
7.96433917677692	0.398068200191796
7.97289104187079	0.398155175101609
7.98144290696466	0.398242150011422
7.98999477205853	0.398329124921235
7.9985466371524	0.398416099831048
8.00709850224627	0.398503074740861
8.01565036734014	0.398590049650674
8.02420223243402	0.398677024560487
8.03275409752789	0.3987639994703
8.04130596262176	0.398850974380113
8.04985782771563	0.398937949289926
8.0584096928095	0.399024924199739
8.06696155790337	0.399111899109552
8.07551342299724	0.399198874019365
8.08406528809111	0.399285848929178
8.09261715318499	0.399372823838991
8.10116901827886	0.399459798748803
8.10972088337273	0.399546773658616
8.1182727484666	0.399633748568429
8.12682461356047	0.399720723478242
8.13537647865434	0.399807698388055
8.14392834374821	0.399894673297868
8.15248020884209	0.399981648207681
8.16103207393596	0.400068623117494
8.16958393902983	0.400155598027307
8.1781358041237	0.40024257293712
8.18668766921757	0.400329547846933
8.19523953431144	0.400416522756746
8.20379139940531	0.400503497666559
8.21234326449919	0.400590472576372
8.22089512959306	0.400677447486185
8.22944699468693	0.400764422395998
8.2379988597808	0.400851397305811
8.24655072487467	0.400938372215624
8.25510258996854	0.401025347125436
8.26365445506242	0.401112322035249
8.27220632015629	0.401199296945062
8.28075818525016	0.401286271854875
8.28931005034403	0.401373246764688
8.2978619154379	0.401460221674501
8.30641378053177	0.401547196584314
8.31496564562564	0.401634171494127
8.32351751071951	0.40172114640394
8.33206937581339	0.401808121313753
8.34062124090726	0.401895096223566
8.34917310600113	0.401982071133379
8.357724971095	0.402069046043192
8.36627683618887	0.402156020953005
8.37482870128274	0.402242995862818
8.38338056637661	0.402329970772631
8.39193243147048	0.402416945682444
8.40048429656436	0.402503920592256
8.40903616165823	0.402590895502069
8.4175880267521	0.402677870411882
8.42613989184597	0.402764845321695
8.43469175693984	0.402851820231508
8.44324362203371	0.402938795141321
8.45179548712759	0.403025770051134
8.46034735222146	0.403112744960947
8.46889921731533	0.40319971987076
8.4774510824092	0.403286694780573
8.48600294750307	0.403373669690386
8.49455481259694	0.403460644600199
8.50310667769081	0.403547619510012
8.51165854278469	0.403634594419825
8.51885103791161	0.403707744148934
8.52021040787856	0.403721569329638
8.52876227297243	0.403808544239451
8.5373141380663	0.403895519149264
8.54586600316017	0.403982494059076
8.55441786825404	0.404069468968889
8.56296973334791	0.404156443878702
8.57152159844179	0.404243418788515
8.58007346353566	0.404330393698328
8.58862532862953	0.404417368608141
8.5971771937234	0.404504343517954
8.60572905881727	0.404591318427767
8.61428092391114	0.40467829333758
8.62283278900501	0.404765268247393
8.63138465409888	0.404852243157206
8.63993651919276	0.404939218067019
8.64848838428663	0.405026192976832
8.6570402493805	0.405113167886645
8.66559211447437	0.405200142796458
8.67414397956824	0.405287117706271
8.68269584466211	0.405374092616084
8.69124770975598	0.405461067525897
8.69979957484986	0.405548042435709
8.70835143994373	0.405635017345522
8.7169033050376	0.405721992255335
8.72545517013147	0.405808967165148
8.73400703522534	0.405895942074961
8.74255890031921	0.405982916984774
8.75111076541308	0.406069891894587
8.75966263050696	0.4061568668044
8.76821449560083	0.406243841714213
8.7767663606947	0.406330816624026
8.78531822578857	0.406417791533839
8.79387009088244	0.406504766443652
8.80242195597631	0.406591741353465
8.81097382107018	0.406678716263278
8.81952568616406	0.406765691173091
8.82807755125793	0.406852666082904
8.8366294163518	0.406939640992717
8.84518128144567	0.407026615902529
8.85373314653954	0.407113590812342
8.86228501163341	0.407200565722155
8.87083687672728	0.407287540631968
8.87938874182115	0.407374515541781
8.88794060691503	0.407461490451594
8.8964924720089	0.407548465361407
8.90504433710277	0.40763544027122
8.91359620219664	0.407722415181033
8.92214806729051	0.407809390090846
8.93069993238438	0.407896365000659
8.93925179747825	0.407983339910472
8.94780366257213	0.408070314820285
8.956355527666	0.408157289730098
8.96490739275987	0.408244264639911
8.97345925785374	0.408331239549724
8.98201112294761	0.408418214459537
8.99056298804148	0.408505189369349
8.99911485313535	0.408592164279162
9.00766671822923	0.408679139188975
9.0162185833231	0.408766114098788
9.02477044841697	0.408853089008601
9.03332231351084	0.408940063918414
9.04187417860471	0.409027038828227
9.05042604369858	0.40911401373804
9.05897790879245	0.409200988647853
9.06752977388633	0.409287963557666
9.0760816389802	0.409374938467479
9.08463350407407	0.409461913377292
9.09318536916794	0.409548888287105
9.10173723426181	0.409635863196918
9.11028909935568	0.409722838106731
9.11884096444955	0.409809813016544
9.12739282954342	0.409896787926357
9.1359446946373	0.409983762836169
9.14449655973117	0.410070737745982
9.15304842482504	0.410157712655795
9.16160028991891	0.410244687565608
9.17015215501278	0.410331662475421
9.17870402010665	0.410418637385234
9.18725588520052	0.410505612295047
9.1958077502944	0.41059258720486
9.20435961538827	0.410679562114673
9.21291148048214	0.410766537024486
9.22146334557601	0.410853511934299
9.23001521066988	0.410940486844112
9.23856707576375	0.411027461753925
9.24711894085763	0.411114436663738
9.2556708059515	0.411201411573551
9.26422267104537	0.411288386483364
9.27277453613924	0.411375361393177
9.28132640123311	0.41146233630299
9.28987826632698	0.411549311212802
9.29843013142085	0.411636286122615
9.30698199651473	0.411723261032428
9.3155338616086	0.411810235942241
9.32408572670247	0.411897210852054
9.33263759179634	0.411984185761867
9.34118945689021	0.41207116067168
9.34974132198408	0.412158135581493
9.35829318707795	0.412245110491306
9.36684505217182	0.412332085401119
9.3753969172657	0.412419060310932
9.38394878235957	0.412506035220745
9.39250064745344	0.412593010130558
9.40105251254731	0.412679985040371
9.40960437764118	0.412766959950184
9.41815624273505	0.412853934859997
9.42670810782892	0.41294090976981
9.4352599729228	0.413027884679622
9.44381183801667	0.413114859589435
9.45236370311054	0.413201834499248
9.46091556820441	0.413288809409061
9.46946743329828	0.413375784318874
9.47801929839215	0.413462759228687
9.48657116348602	0.4135497341385
9.4951230285799	0.413636709048313
9.50367489367377	0.413723683958126
9.51222675876764	0.413810658867939
9.52077862386151	0.413897633777752
9.52933048895538	0.413984608687565
9.53788235404925	0.414071583597378
9.54643421914312	0.414158558507191
9.554986084237	0.414245533417004
9.56353794933087	0.414332508326817
9.57208981442474	0.41441948323663
9.58064167951861	0.414506458146442
9.58919354461248	0.414593433056255
9.59774540970635	0.414680407966068


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-Lmean-Show-a4-3.tsv <==
1.04588031583495	0.225504358292285
1.04843852904358	0.225533003145863
1.10234901253362	0.226135990334741
1.17704367241469	0.226969362991235
1.20371164151711	0.22726631149049
1.23986191411129	0.227668351405775
1.32663001170916	0.228631005402064
1.42030157220623	0.229666559202896
1.47034379639593	0.230218210140708
1.52454124248414	0.230814428743638
1.70378852035291	0.232777110678848
1.75544534076722	0.23334010494803
1.76787493742195	0.233475396203194
1.7991790202091	0.233815826634201
1.84543645020513	0.234318081667944
1.8758157263742	0.234647419962111
1.98639985691384	0.235842800667769
2.07586405117269	0.236805915379595
2.15331346485077	0.237636817252312
2.19450340709853	0.23807763010457
2.36846277030842	0.239931005707032
2.37069189684688	0.239954667484544
2.43346328533576	0.240620064514319
2.48498995350028	0.241164949751812
2.48980053377256	0.241215760270376
2.58961007449506	0.242267640417715
2.64196504200893	0.242817622281652
2.73467002020231	0.243788467538472
2.84393405299523	0.24492778626442
3.05549530660774	0.247118570663319
3.18363366376419	0.248435722877917
3.23702193646561	0.24898233405062
3.34018532652548	0.250034939128235
3.42321046105721	0.25087859869308
3.45751248272107	0.25122625533801
3.73165067895172	0.253985719080109
3.79067860374527	0.254575480867648
3.83271288604209	0.254994502953402
3.88889955977193	0.255553367592071
4.02760805680352	0.256926986628428
4.38233341686129	0.260400665550688
4.39092683804011	0.260484120515805
4.54827278262617	0.262006370237675
4.72193941332788	0.263673735197644
4.73454989535579	0.263794286582081
5.09568351151928	0.267216737820256
5.3907908255171	0.269970836773259
5.72107411785747	0.273008121503666
6.05133962519706	0.275998048717592
6.40607870576013	0.279157549657682
6.57796642719037	0.280669309951103
7.51560964037824	0.288700072912644
7.62027333422623	0.289574284536958
8.51885103791161	0.296902190663398
9.59774540970635	0.305297308960716


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-Lmean-Show-a4-4.tsv <==
1.04588031583495	0.429906638013967
1.04843852904358	0.429930028677942
1.10234901253362	0.4304236115093
1.17704367241469	0.431109570889818
1.20371164151711	0.43135506411108
1.23986191411129	0.431688341384288
1.32663001170916	0.432490600042812
1.42030157220623	0.433360379274445
1.47034379639593	0.433826615753697
1.52454124248414	0.434332804154122
1.70378852035291	0.436016114211471
1.75544534076722	0.43650384916859
1.76787493742195	0.436621383007412
1.7991790202091	0.436917695496762
1.84543645020513	0.437356343004844
1.8758157263742	0.437644936536305
1.98639985691384	0.438698900195848
2.07586405117269	0.439555538284549
2.15331346485077	0.440300001714202
2.19450340709853	0.440697015809135
2.36846277030842	0.442382072995362
2.37069189684688	0.442403752924605
2.43346328533576	0.443015161782838
2.48498995350028	0.44351835840056
2.48980053377256	0.443565397831858
2.58961007449506	0.444543700739916
2.64196504200893	0.445058648812969
2.73467002020231	0.445973475752582
2.84393405299523	0.447056649849813
3.05549530660774	0.449169142163276
3.18363366376419	0.450458397307758
3.23702193646561	0.450997734089637
3.34018532652548	0.452043531278186
3.42321046105721	0.452888650361937
3.45751248272107	0.453238716426117
3.73165067895172	0.456055380144337
3.79067860374527	0.456666280055507
3.83271288604209	0.45710225927571
3.88889955977193	0.457686263666592
4.02760805680352	0.459134054670545
4.38233341686129	0.462875692140846
4.39092683804011	0.462967032269853
4.54827278262617	0.464645288914626
4.72193941332788	0.466510402396962
4.73454989535579	0.466646355418298
5.09568351151928	0.470569568161364
5.3907908255171	0.473818120498661
5.72107411785747	0.477498986545588
6.05133962519706	0.481226848351924
6.40607870576013	0.485282942887307
6.57796642719037	0.487267477005748
7.51560964037824	0.498308912449716
7.62027333422623	0.499563620127378
8.51885103791161	0.510513297634469
9.59774540970635	0.524063506971421


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-Lmean-Show-a4-5.tsv <==
3.42321046105721	0.444782458546466
1.7991790202091	0.388470926639793
2.15331346485077	0.243462857793604
1.32663001170916	0.349591291425002
3.34018532652548	0.334021522507222
3.83271288604209	0.374822887031084
1.10234901253362	0.318613705977769
7.51560964037824	0.360152382944054
2.43346328533576	0.444281530847314
2.58961007449506	0.308433265669182
4.54827278262617	0.487333565270218
5.09568351151928	0.406989697787588
9.59774540970635	0.45320983858896
3.23702193646561	0.389605035811454
1.23986191411129	0.308300549218053
3.05549530660774	0.388634009157091
6.40607870576013	0.288686712741731
1.47034379639593	0.314784712348179
1.8758157263742	0.279527289384363
1.52454124248414	0.287524269138795
2.36846277030842	0.480147509597732
2.19450340709853	0.283360353912612
3.88889955977193	0.343766711336077
1.75544534076722	0.301912366970336
5.72107411785747	0.345428165833198
2.07586405117269	0.287689929908887
4.73454989535579	0.396791419083125
1.76787493742195	0.329615942439808
4.39092683804011	0.426977259664241
4.38233341686129	0.345438269294283
2.84393405299523	0.309055891522093
5.3907908255171	0.327132465676793
1.04588031583495	0.311289589036484
8.51885103791161	0.407360356653671
1.84543645020513	0.300084177252025
4.72193941332788	0.366655236263416
3.18363366376419	0.390833813948769
1.42030157220623	0.310534325230551
4.02760805680352	0.371365086002369
1.17704367241469	0.296222387175912
6.57796642719037	0.341492130178803
2.64196504200893	0.311746319632805
2.48498995350028	0.407336925047036
2.73467002020231	0.384280608245128
1.70378852035291	0.274520178068155
7.62027333422623	0.26570081787057
2.37069189684688	0.301340938102161
2.48980053377256	0.46390431896798
1.98639985691384	0.388518842409462
3.79067860374527	0.258377212783165
6.05133962519706	0.424563298667147
3.45751248272107	0.358162466026329
1.04843852904358	0.274862916669735
3.73165067895172	0.472760667053765
1.20371164151711	0.288967533586193


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-Lmean-Show-a4-6.tsv <==
1.04588031583495	0.311289589036484
1.04843852904358	0.274862916669735
1.10234901253362	0.318613705977769
1.17704367241469	0.296222387175912
1.20371164151711	0.288967533586193


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-1.tsv <==
1.04588031583495	36.6666666666667
1.04843852904358	28.6666666666667
1.10234901253362	36.6666666666667
1.17704367241469	28.6666666666667
1.20371164151711	18.6666666666667
1.23986191411129	50
1.32663001170916	25.3333333333333
1.42030157220623	33.3333333333333
1.47034379639593	51
1.52454124248414	3.66666666666667
1.70378852035291	28
1.75544534076722	23.6666666666667
1.76787493742195	28.3333333333333
1.7991790202091	33.6666666666667
1.84543645020513	26
1.8758157263742	31
1.98639985691384	20
2.07586405117269	12.3333333333333
2.15331346485077	22
2.19450340709853	13
2.36846277030842	-26
2.37069189684688	18
2.43346328533576	-14.6666666666667
2.48498995350028	-11.3333333333333
2.48980053377256	-23.6666666666667
2.58961007449506	19.3333333333333
2.64196504200893	-11.6666666666667
2.73467002020231	7.33333333333333
2.84393405299523	42.3333333333333
3.05549530660774	29
3.18363366376419	-30
3.23702193646561	28.3333333333333
3.34018532652548	17.3333333333333
3.42321046105721	27.3333333333333
3.45751248272107	-25.3333333333333
3.73165067895172	13.6666666666667
3.79067860374527	16.3333333333333
3.83271288604209	-27
3.88889955977193	7
4.02760805680352	-5
4.38233341686129	-25
4.39092683804011	-12
4.54827278262617	11.3333333333333
4.72193941332788	-26.3333333333333
4.73454989535579	10.6666666666667
5.09568351151928	33.6666666666667
5.3907908255171	24.3333333333333
5.72107411785747	-12
6.05133962519706	9
6.40607870576013	-42.6666666666667
6.57796642719037	-33
7.51560964037824	-38.6666666666667
7.62027333422623	-32.3333333333333
8.51885103791161	-34
9.59774540970635	-48.6666666666667


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-2.tsv <==
1.04588031583495	27.56554271921
1.04843852904358	27.5428554612605
1.05443218092883	27.4897013590453
1.0629840460227	27.4138599988807
1.07153591111657	27.3380186387161
1.08008777621044	27.2621772785515
1.08863964130431	27.1863359183868
1.09719150639818	27.1104945582222
1.10234901253362	27.0647557309517
1.10574337149205	27.0346531980576
1.11429523658593	26.9588118378929
1.1228471016798	26.8829704777283
1.13139896677367	26.8071291175637
1.13995083186754	26.7312877573991
1.14850269696141	26.6554463972344
1.15705456205528	26.5796050370698
1.16560642714915	26.5037636769052
1.17415829224302	26.4279223167405
1.17704367241469	26.4023336113051
1.1827101573369	26.3520809565759
1.19126202243077	26.2762395964113
1.19981388752464	26.2003982362467
1.20371164151711	26.1658313948464
1.20836575261851	26.124556876082
1.21691761771238	26.0487155159174
1.22546948280625	25.9728741557528
1.23402134790012	25.8970327955882
1.23986191411129	25.8452363183608
1.242573212994	25.8211914354235
1.25112507808787	25.7453500752589
1.25967694318174	25.6695087150943
1.26822880827561	25.5936673549296
1.27678067336948	25.517825994765
1.28533253846335	25.4419846346004
1.29388440355722	25.3661432744358
1.3024362686511	25.2903019142711
1.31098813374497	25.2144605541065
1.31953999883884	25.1386191939419
1.32663001170916	25.0757421239966
1.32809186393271	25.0627778337772
1.33664372902658	24.9869364736126
1.34519559412045	24.911095113448
1.35374745921432	24.8352537532834
1.3622993243082	24.7594123931187
1.37085118940207	24.6835710329541
1.37940305449594	24.6077296727895
1.38795491958981	24.5318883126249
1.39650678468368	24.4560469524602
1.40505864977755	24.3802055922956
1.41361051487142	24.304364232131
1.42030157220623	24.2450252594459
1.4221623799653	24.2285228719663
1.43071424505917	24.1526815118017
1.43926611015304	24.0768401516371
1.44781797524691	24.0009987914725
1.45636984034078	23.9251574313078
1.46492170543465	23.8493160711432
1.47034379639593	23.8012307998105
1.47347357052852	23.7734747109786
1.4820254356224	23.6976333508139
1.49057730071627	23.6217919906493
1.49912916581014	23.5459506304847
1.50768103090401	23.4701092703201
1.51623289599788	23.3942679101554
1.52454124248414	23.3205861704039
1.52478476109175	23.3184265499908
1.53333662618562	23.2425851898262
1.5418884912795	23.1667438296615
1.55044035637337	23.0909024694969
1.55899222146724	23.0150611093323
1.56754408656111	22.9392197491677
1.57609595165498	22.863378389003
1.58464781674885	22.7875370288384
1.59319968184272	22.7116956686738
1.60175154693659	22.6358543085091
1.61030341203047	22.5600129483445
1.61885527712434	22.4841715881799
1.62740714221821	22.4083302280153
1.63595900731208	22.3324888678506
1.64451087240595	22.256647507686
1.65306273749982	22.1808061475214
1.66161460259369	22.1049647873567
1.67016646768757	22.0291234271921
1.67871833278144	21.9532820670275
1.68727019787531	21.8774407068629
1.69582206296918	21.8015993466982
1.70378852035291	21.7309496162542
1.70437392806305	21.7257579865336
1.71292579315692	21.649916626369
1.72147765825079	21.5740752662044
1.73002952334467	21.4982339060397
1.73858138843854	21.4223925458751
1.74713325353241	21.3465511857105
1.75544534076722	21.2728362715046
1.75568511862628	21.2707098255458
1.76423698372015	21.1948684653812
1.76787493742195	21.1626056368717
1.77278884881402	21.1190271052166
1.78134071390789	21.043185745052
1.78989257900177	20.9673443848873
1.79844444409564	20.8915030247227
1.7991790202091	20.8849885099381
1.80699630918951	20.8156616645581
1.81554817428338	20.7398203043934
1.82410003937725	20.6639789442288
1.83265190447112	20.5881375840642
1.84120376956499	20.5122962238996
1.84543645020513	20.4747591190263
1.84975563465887	20.4364548637349
1.85830749975274	20.3606135035703
1.86685936484661	20.2847721434057
1.87541122994048	20.2089307832411
1.8758157263742	20.2053435470793
1.88396309503435	20.1330894230764
1.89251496012822	20.0572480629118
1.90106682522209	19.9814067027472
1.90961869031597	19.9055653425825
1.91817055540984	19.8297239824179
1.92672242050371	19.7538826222533
1.93527428559758	19.6780412620887
1.94382615069145	19.602199901924
1.95237801578532	19.5263585417594
1.96092988087919	19.4505171815948
1.96948174597307	19.3746758214301
1.97803361106694	19.2988344612655
1.98639985691384	19.2246392468256
1.98658547616081	19.2229931011009
1.99513734125468	19.1471517409363
2.00368920634855	19.0713103807716
2.01224107144242	18.995469020607
2.02079293653629	18.9196276604424
2.02934480163016	18.8437863002777
2.03789666672404	18.7679449401131
2.04644853181791	18.6921035799485
2.05500039691178	18.6162622197839
2.06355226200565	18.5404208596192
2.07210412709952	18.4645794994546
2.07586405117269	18.4312349889069
2.08065599219339	18.38873813929
2.08920785728726	18.3128967791254
2.09775972238114	18.2370554189607
2.10631158747501	18.1612140587961
2.11486345256888	18.0853726986315
2.12341531766275	18.0095313384668
2.13196718275662	17.9336899783022
2.14051904785049	17.8578486181376
2.14907091294436	17.782007257973
2.15331346485077	17.7443826107622
2.15762277803824	17.7061658978083
2.16617464313211	17.6303245376437
2.17472650822598	17.5544831774791
2.18327837331985	17.4786418173144
2.19183023841372	17.4028004571498
2.19450340709853	17.3790937280586
2.20038210350759	17.3269590969852
2.20893396860146	17.2511177368206
2.21748583369534	17.1752763766559
2.22603769878921	17.0994350164913
2.23458956388308	17.0235936563267
2.24314142897695	16.947752296162
2.25169329407082	16.8719109359974
2.26024515916469	16.7960695758328
2.26879702425856	16.7202282156682
2.27734888935244	16.6443868555035
2.28590075444631	16.5685454953389
2.29445261954018	16.4927041351743
2.30300448463405	16.4168627750096
2.31155634972792	16.341021414845
2.32010821482179	16.2651800546804
2.32866007991566	16.1893386945158
2.33721194500954	16.1134973343511
2.34576381010341	16.0376559741865
2.35431567519728	15.9618146140219
2.36286754029115	15.8859732538573
2.36846277030842	15.8363525161251
2.37069189684688	15.8165837303924
2.37141940538502	15.8101318936926
2.37997127047889	15.734290533528
2.38852313557276	15.6584491733634
2.39707500066663	15.5826078131987
2.40562686576051	15.5067664530341
2.41417873085438	15.4309250928695
2.42273059594825	15.3550837327049
2.43128246104212	15.2792423725402
2.43346328533576	15.2599019504342
2.43983432613599	15.2034010123756
2.44838619122986	15.127559652211
2.45693805632373	15.0517182920463
2.46548992141761	14.9758769318817
2.47404178651148	14.9000355717171
2.48259365160535	14.8241942115525
2.48498995350028	14.802942847893
2.48980053377256	14.7602806979379
2.49114551669922	14.7483528513878
2.49969738179309	14.6725114912232
2.50824924688696	14.5966701310586
2.51680111198083	14.520828770894
2.52535297707471	14.4449874107293
2.53390484216858	14.3691460505647
2.54245670726245	14.2933046904001
2.55100857235632	14.2174633302354
2.55956043745019	14.1416219700708
2.56811230254406	14.0657806099062
2.57666416763793	13.9899392497416
2.58521603273181	13.9140978895769
2.58961007449506	13.8751297697238
2.59376789782568	13.8382565294123
2.60231976291955	13.7624151692477
2.61087162801342	13.686573809083
2.61942349310729	13.6107324489184
2.62797535820116	13.5348910887538
2.63652722329503	13.4590497285892
2.64196504200893	13.4108249772556
2.64507908838891	13.3832083684245
2.65363095348278	13.3073670082599
2.66218281857665	13.2315256480953
2.67073468367052	13.1556842879306
2.67928654876439	13.079842927766
2.68783841385826	13.0040015676014
2.69639027895213	12.9281602074368
2.70494214404601	12.8523188472721
2.71349400913988	12.7764774871075
2.72204587423375	12.7006361269429
2.73059773932762	12.6247947667783
2.73467002020231	12.5886801511805
2.73914960442149	12.5489534066136
2.74770146951536	12.473112046449
2.75625333460923	12.3972706862844
2.76480519970311	12.3214293261197
2.77335706479698	12.2455879659551
2.78190892989085	12.1697466057905
2.79046079498472	12.0939052456259
2.79901266007859	12.0180638854612
2.80756452517246	11.9422225252966
2.81611639026633	11.866381165132
2.8246682553602	11.7905398049673
2.83322012045408	11.7146984448027
2.84177198554795	11.6388570846381
2.84393405299523	11.6196830057478
2.85032385064182	11.5630157244735
2.85887571573569	11.4871743643088
2.86742758082956	11.4113330041442
2.87597944592343	11.3354916439796
2.8845313110173	11.2596502838149
2.89308317611118	11.1838089236503
2.90163504120505	11.1079675634857
2.91018690629892	11.0321262033211
2.91873877139279	10.9562848431564
2.92729063648666	10.8804434829918
2.93584250158053	10.8046021228272
2.9443943666744	10.7287607626625
2.95294623176828	10.6529194024979
2.96149809686215	10.5770780423333
2.97004996195602	10.5012366821687
2.97860182704989	10.425395322004
2.98715369214376	10.3495539618394
2.99570555723763	10.2737126016748
3.0042574223315	10.1978712415102
3.01280928742538	10.1220298813455
3.02136115251925	10.0461885211809
3.02991301761312	9.97034716101627
3.03846488270699	9.89450580085164
3.04701674780086	9.81866444068701
3.05549530660774	9.74347318999592
3.05556861289473	9.74282308052239
3.0641204779886	9.66698172035776
3.07267234308248	9.59114036019313
3.08122420817635	9.5152990000285
3.08977607327022	9.43945763986388
3.09832793836409	9.36361627969924
3.10687980345796	9.28777491953462
3.11543166855183	9.21193355936999
3.1239835336457	9.13609219920536
3.13253539873958	9.06025083904073
3.14108726383345	8.98440947887611
3.14963912892732	8.90856811871148
3.15819099402119	8.83272675854685
3.16674285911506	8.75688539838222
3.17529472420893	8.6810440382176
3.18363366376419	8.60709098689377
3.1838465893028	8.60520267805297
3.19239845439667	8.52936131788834
3.20095031949055	8.45351995772371
3.20950218458442	8.37767859755908
3.21805404967829	8.30183723739445
3.22660591477216	8.22599587722983
3.23515777986603	8.1501545170652
3.23702193646561	8.13362243072844
3.2437096449599	8.07431315690057
3.25226151005378	7.99847179673594
3.26081337514765	7.92263043657132
3.26936524024152	7.84678907640668
3.27791710533539	7.77094771624206
3.28646897042926	7.69510635607743
3.29502083552313	7.6192649959128
3.303572700617	7.54342363574817
3.31212456571087	7.46758227558355
3.32067643080475	7.39174091541891
3.32922829589862	7.31589955525429
3.33778016099249	7.24005819508966
3.34018532652548	7.21872822514266
3.34633202608636	7.16421683492504
3.35488389118023	7.0883754747604
3.3634357562741	7.01253411459578
3.37198762136797	6.93669275443115
3.38053948646185	6.86085139426652
3.38909135155572	6.78501003410189
3.39764321664959	6.70916867393727
3.40619508174346	6.63332731377264
3.41474694683733	6.55748595360801
3.42321046105721	6.48242812433191
3.4232988119312	6.48164459344338
3.43185067702507	6.40580323327876
3.44040254211895	6.32996187311412
3.44895440721282	6.2541205129495
3.45750627230669	6.17827915278487
3.45751248272107	6.1782240763461
3.46605813740056	6.10243779262024
3.47461000249443	6.02659643245561
3.4831618675883	5.95075507229099
3.49171373268217	5.87491371212635
3.50026559777605	5.79907235196173
3.50881746286992	5.7232309917971
3.51736932796379	5.64738963163247
3.52592119305766	5.57154827146784
3.53447305815153	5.49570691130322
3.5430249232454	5.41986555113859
3.55157678833927	5.34402419097396
3.56012865343315	5.26818283080933
3.56868051852702	5.19234147064471
3.57723238362089	5.11650011048008
3.58578424871476	5.04065875031545
3.59433611380863	4.96481739015082
3.6028879789025	4.8889760299862
3.61143984399637	4.81313466982157
3.61999170909024	4.73729330965694
3.62854357418412	4.66145194949231
3.63709543927799	4.58561058932768
3.64564730437186	4.50976922916305
3.65419916946573	4.43392786899842
3.6627510345596	4.35808650883379
3.67130289965347	4.28224514866917
3.67985476474735	4.20640378850454
3.68840662984122	4.13056242833991
3.69695849493509	4.05472106817528
3.70551036002896	3.97887970801066
3.71406222512283	3.90303834784603
3.7226140902167	3.8271969876814
3.73116595531057	3.75135562751677
3.73165067895172	3.74705690439087
3.73971782040444	3.67551426735215
3.74826968549832	3.59967290718751
3.75682155059219	3.52383154702289
3.76537341568606	3.44799018685826
3.77392528077993	3.37214882669363
3.7824771458738	3.296307466529
3.79067860374527	3.22357365776597
3.79102901096767	3.22046610636438
3.79958087606154	3.14462474619975
3.80813274115542	3.06878338603512
3.81668460624929	2.9929420258705
3.82523647134316	2.91710066570587
3.83271288604209	2.85079682979433
3.83378833643703	2.84125930554124
3.8423402015309	2.76541794537661
3.85089206662477	2.68957658521199
3.85944393171864	2.61373522504736
3.86799579681252	2.53789386488273
3.87654766190639	2.46205250471809
3.88509952700026	2.38621114455347
3.88889955977193	2.35251093402511
3.89365139209413	2.31036978438884
3.902203257188	2.23452842422422
3.91075512228187	2.15868706405958
3.91930698737574	2.08284570389496
3.92785885246962	2.00700434373033
3.93641071756349	1.93116298356571
3.94496258265736	1.85532162340107
3.95351444775123	1.77948026323645
3.9620663128451	1.70363890307182
3.97061817793897	1.6277975429072
3.97917004303284	1.55195618274256
3.98772190812671	1.47611482257793
3.99627377322059	1.4002734624133
4.00482563831446	1.32443210224868
4.01337750340833	1.24859074208405
4.0219293685022	1.17274938191942
4.02760805680352	1.12238850274328
4.03048123359607	1.09690802175479
4.03903309868994	1.02106666159017
4.04758496378382	0.945225301425538
4.05613682887769	0.869383941260914
4.06468869397156	0.793542581096283
4.07324055906543	0.717701220931659
4.0817924241593	0.641859860767028
4.09034428925317	0.566018500602404
4.09889615434704	0.490177140437766
4.10744801944091	0.414335780273142
4.11599988453479	0.33849442010851
4.12455174962866	0.262653059943887
4.13310361472253	0.186811699779255
4.1416554798164	0.110970339614632
4.15020734491027	0.0351289794500005
4.15875921000414	-0.0407123807146235
4.16731107509801	-0.116553740879255
4.17586294019189	-0.192395101043878
4.18441480528576	-0.26823646120851
4.19296667037963	-0.344077821373133
4.2015185354735	-0.419919181537765
4.21007040056737	-0.495760541702388
4.21862226566124	-0.571601901867027
4.22717413075511	-0.647443262031651
4.23572599584899	-0.723284622196282
4.24427786094286	-0.799125982360906
4.25282972603673	-0.874967342525537
4.2613815911306	-0.950808702690161
4.26993345622447	-1.02665006285479
4.27848532131834	-1.10249142301942
4.28703718641221	-1.17833278318405
4.29558905150609	-1.25417414334867
4.30414091659996	-1.3300155035133
4.31269278169383	-1.40585686367793
4.3212446467877	-1.48169822384256
4.32979651188157	-1.55753958400719
4.33834837697544	-1.63338094417182
4.34690024206931	-1.70922230433644
4.35545210716319	-1.78506366450107
4.36400397225706	-1.8609050246657
4.37255583735093	-1.93674638483033
4.3811077024448	-2.01258774499495
4.38233341686129	-2.0234578706926
4.38965956753867	-2.08842910515958
4.39092683804011	-2.09966776683986
4.39821143263254	-2.16427046532421
4.40676329772641	-2.24011182548884
4.41531516282028	-2.31595318565346
4.42386702791416	-2.39179454581809
4.43241889300803	-2.46763590598272
4.4409707581019	-2.54347726614736
4.44952262319577	-2.61931862631198
4.45807448828964	-2.69515998647661
4.46662635338351	-2.77100134664123
4.47517821847739	-2.84684270680587
4.48373008357126	-2.92268406697049
4.49228194866513	-2.99852542713512
4.500833813759	-3.07436678729974
4.50938567885287	-3.15020814746438
4.51793754394674	-3.226049507629
4.52648940904061	-3.30189086779363
4.53504127413448	-3.37773222795825
4.54359313922836	-3.45357358812289
4.54827278262617	-3.49507453750412
4.55214500432223	-3.52941494828751
4.5606968694161	-3.60525630845215
4.56924873450997	-3.68109766861677
4.57780059960384	-3.7569390287814
4.58635246469771	-3.83278038894603
4.59490432979158	-3.90862174911066
4.60345619488546	-3.98446310927528
4.61200805997933	-4.06030446943991
4.6205599250732	-4.13614582960454
4.62911179016707	-4.21198718976917
4.63766365526094	-4.28782854993379
4.64621552035481	-4.36366991009842
4.65476738544868	-4.43951127026305
4.66331925054256	-4.51535263042769
4.67187111563643	-4.59119399059231
4.6804229807303	-4.66703535075694
4.68897484582417	-4.74287671092156
4.69752671091804	-4.8187180710862
4.70607857601191	-4.89455943125082
4.71463044110578	-4.97040079141545
4.72193941332788	-5.03521968046998
4.72318230619966	-5.04624215158007
4.73173417129353	-5.12208351174471
4.73454989535579	-5.14705447894151
4.7402860363874	-5.19792487190933
4.74883790148127	-5.27376623207396
4.75738976657514	-5.34960759223858
4.76594163166901	-5.42544895240322
4.77449349676288	-5.50129031256784
4.78304536185676	-5.57713167273248
4.79159722695063	-5.6529730328971
4.8001490920445	-5.72881439306173
4.80870095713837	-5.80465575322636
4.81725282223224	-5.88049711339099
4.82580468732611	-5.95633847355561
4.83435655241998	-6.03217983372024
4.84290841751386	-6.10802119388487
4.85146028260773	-6.1838625540495
4.8600121477016	-6.25970391421412
4.86856401279547	-6.33554527437875
4.87711587788934	-6.41138663454338
4.88566774298321	-6.487227994708
4.89421960807708	-6.56306935487264
4.90277147317095	-6.63891071503726
4.91132333826483	-6.71475207520189
4.9198752033587	-6.79059343536652
4.92842706845257	-6.86643479553115
4.93697893354644	-6.94227615569577
4.94553079864031	-7.0181175158604
4.95408266373418	-7.09395887602503
4.96263452882805	-7.16980023618966
4.97118639392193	-7.24564159635428
4.9797382590158	-7.32148295651891
4.98829012410967	-7.39732431668354
4.99684198920354	-7.47316567684817
5.00539385429741	-7.54900703701279
5.01394571939128	-7.62484839717743
5.02249758448515	-7.70068975734205
5.03104944957903	-7.77653111750669
5.0396013146729	-7.85237247767131
5.04815317976677	-7.92821383783594
5.05670504486064	-8.00405519800057
5.06525690995451	-8.0798965581652
5.07380877504838	-8.15573791832983
5.08236064014225	-8.23157927849445
5.09091250523613	-8.30742063865908
5.09568351151928	-8.34973183065017
5.09946437033	-8.38326199882371
5.10801623542387	-8.45910335898834
5.11656810051774	-8.53494471915296
5.12511996561161	-8.6107860793176
5.13367183070548	-8.68662743948222
5.14222369579935	-8.76246879964685
5.15077556089323	-8.83831015981148
5.1593274259871	-8.91415151997611
5.16787929108097	-8.98999288014073
5.17643115617484	-9.06583424030536
5.18498302126871	-9.14167560046999
5.19353488636258	-9.21751696063462
5.20208675145645	-9.29335832079924
5.21063861655033	-9.36919968096387
5.2191904816442	-9.4450410411285
5.22774234673807	-9.52088240129313
5.23629421183194	-9.59672376145776
5.24484607692581	-9.67256512162239
5.25339794201968	-9.74840648178701
5.26194980711355	-9.82424784195165
5.27050167220743	-9.90008920211627
5.2790535373013	-9.9759305622809
5.28760540239517	-10.0517719224455
5.29615726748904	-10.1276132826102
5.30470913258291	-10.2034546427748
5.31326099767678	-10.2792960029394
5.32181286277065	-10.355137363104
5.33036472786453	-10.4309787232687
5.3389165929584	-10.5068200834333
5.34746845805227	-10.5826614435979
5.35602032314614	-10.6585028037626
5.36457218824001	-10.7343441639272
5.37312405333388	-10.8101855240918
5.38167591842775	-10.8860268842564
5.39022778352162	-10.9618682444211
5.3907908255171	-10.9668615260383
5.3987796486155	-11.0377096045857
5.40733151370937	-11.1135509647503
5.41588337880324	-11.1893923249149
5.42443524389711	-11.2652336850796
5.43298710899098	-11.3410750452442
5.44153897408485	-11.4169164054088
5.45009083917872	-11.4927577655735
5.4586427042726	-11.5685991257381
5.46719456936647	-11.6444404859027
5.47574643446034	-11.7202818460673
5.48429829955421	-11.796123206232
5.49285016464808	-11.8719645663966
5.50140202974195	-11.9478059265612
5.50995389483582	-12.0236472867259
5.5185057599297	-12.0994886468905
5.52705762502357	-12.1753300070551
5.53560949011744	-12.2511713672197
5.54416135521131	-12.3270127273844
5.55271322030518	-12.402854087549
5.56126508539905	-12.4786954477136
5.56981695049292	-12.5545368078782
5.5783688155868	-12.6303781680429
5.58692068068067	-12.7062195282075
5.59547254577454	-12.7820608883721
5.60402441086841	-12.8579022485368
5.61257627596228	-12.9337436087014
5.62112814105615	-13.009584968866
5.62968000615002	-13.0854263290306
5.6382318712439	-13.1612676891953
5.64678373633777	-13.2371090493599
5.65533560143164	-13.3129504095245
5.66388746652551	-13.3887917696892
5.67243933161938	-13.4646331298538
5.68099119671325	-13.5404744900184
5.68954306180712	-13.616315850183
5.698094926901	-13.6921572103477
5.70664679199487	-13.7679985705123
5.71519865708874	-13.8438399306769
5.72107411785747	-13.8959458667977
5.72375052218261	-13.9196812908416
5.73230238727648	-13.9955226510062
5.74085425237035	-14.0713640111708
5.74940611746422	-14.1472053713354
5.75795798255809	-14.2230467315001
5.76650984765197	-14.2988880916647
5.77506171274584	-14.3747294518293
5.78361357783971	-14.4505708119939
5.79216544293358	-14.5264121721586
5.80071730802745	-14.6022535323232
5.80926917312132	-14.6780948924878
5.81782103821519	-14.7539362526525
5.82637290330907	-14.8297776128171
5.83492476840294	-14.9056189729817
5.84347663349681	-14.9814603331463
5.85202849859068	-15.057301693311
5.86058036368455	-15.1331430534756
5.86913222877842	-15.2089844136402
5.87768409387229	-15.2848257738049
5.88623595896617	-15.3606671339695
5.89478782406004	-15.4365084941341
5.90333968915391	-15.5123498542987
5.91189155424778	-15.5881912144634
5.92044341934165	-15.664032574628
5.92899528443552	-15.7398739347926
5.93754714952939	-15.8157152949573
5.94609901462327	-15.8915566551219
5.95465087971714	-15.9673980152865
5.96320274481101	-16.0432393754511
5.97175460990488	-16.1190807356158
5.98030647499875	-16.1949220957804
5.98885834009262	-16.270763455945
5.99741020518649	-16.3466048161096
6.00596207028037	-16.4224461762743
6.01451393537424	-16.4982875364389
6.02306580046811	-16.5741288966035
6.03161766556198	-16.6499702567682
6.04016953065585	-16.7258116169328
6.04872139574972	-16.8016529770974
6.05133962519706	-16.8248724830566
6.05727326084359	-16.877494337262
6.06582512593747	-16.9533356974267
6.07437699103134	-17.0291770575913
6.08292885612521	-17.1050184177559
6.09148072121908	-17.1808597779206
6.10003258631295	-17.2567011380852
6.10858445140682	-17.3325424982498
6.11713631650069	-17.4083838584144
6.12568818159457	-17.4842252185791
6.13424004668844	-17.5600665787437
6.14279191178231	-17.6359079389083
6.15134377687618	-17.7117492990729
6.15989564197005	-17.7875906592376
6.16844750706392	-17.8634320194022
6.17699937215779	-17.9392733795668
6.18555123725166	-18.0151147397315
6.19410310234554	-18.0909560998961
6.20265496743941	-18.1667974600607
6.21120683253328	-18.2426388202254
6.21975869762715	-18.31848018039
6.22831056272102	-18.3943215405546
6.23686242781489	-18.4701629007192
6.24541429290877	-18.5460042608839
6.25396615800264	-18.6218456210485
6.26251802309651	-18.6976869812131
6.27106988819038	-18.7735283413777
6.27962175328425	-18.8493697015424
6.28817361837812	-18.925211061707
6.29672548347199	-19.0010524218716
6.30527734856586	-19.0768937820363
6.31382921365974	-19.1527351422009
6.32238107875361	-19.2285765023655
6.33093294384748	-19.3044178625301
6.33948480894135	-19.3802592226948
6.34803667403522	-19.4561005828594
6.35658853912909	-19.531941943024
6.36514040422296	-19.6077833031887
6.37369226931684	-19.6836246633533
6.38224413441071	-19.7594660235179
6.39079599950458	-19.8353073836825
6.39934786459845	-19.9111487438472
6.40607870576013	-19.9708405354214
6.40789972969232	-19.9869901040118
6.41645159478619	-20.0628314641764
6.42500345988006	-20.1386728243411
6.43355532497394	-20.2145141845057
6.44210719006781	-20.2903555446703
6.45065905516168	-20.3661969048349
6.45921092025555	-20.4420382649996
6.46776278534942	-20.5178796251642
6.47631465044329	-20.5937209853288
6.48486651553716	-20.6695623454934
6.49341838063104	-20.7454037056581
6.50197024572491	-20.8212450658227
6.51052211081878	-20.8970864259873
6.51907397591265	-20.972927786152
6.52762584100652	-21.0487691463166
6.53617770610039	-21.1246105064812
6.54472957119426	-21.2004518666458
6.55328143628813	-21.2762932268105
6.56183330138201	-21.3521345869751
6.57038516647588	-21.4279759471397
6.57796642719037	-21.4952095994528
6.57893703156975	-21.5038173073044
6.58748889666362	-21.579658667469
6.59604076175749	-21.6555000276336
6.60459262685136	-21.7313413877982
6.61314449194523	-21.8071827479629
6.62169635703911	-21.8830241081275
6.63024822213298	-21.9588654682921
6.63880008722685	-22.0347068284567
6.64735195232072	-22.1105481886214
6.65590381741459	-22.186389548786
6.66445568250846	-22.2622309089506
6.67300754760233	-22.3380722691153
6.68155941269621	-22.4139136292799
6.69011127779008	-22.4897549894445
6.69866314288395	-22.5655963496091
6.70721500797782	-22.6414377097738
6.71576687307169	-22.7172790699384
6.72431873816556	-22.793120430103
6.73287060325943	-22.8689617902677
6.74142246835331	-22.9448031504323
6.74997433344718	-23.0206445105969
6.75852619854105	-23.0964858707615
6.76707806363492	-23.1723272309262
6.77562992872879	-23.2481685910908
6.78418179382266	-23.3240099512554
6.79273365891653	-23.3998513114201
6.80128552401041	-23.4756926715847
6.80983738910428	-23.5515340317493
6.81838925419815	-23.6273753919139
6.82694111929202	-23.7032167520786
6.83549298438589	-23.7790581122432
6.84404484947976	-23.8548994724078
6.85259671457363	-23.9307408325725
6.86114857966751	-24.0065821927371
6.86970044476138	-24.0824235529017
6.87825230985525	-24.1582649130663
6.88680417494912	-24.234106273231
6.89535604004299	-24.3099476333956
6.90390790513686	-24.3857889935602
6.91245977023073	-24.4616303537248
6.92101163532461	-24.5374717138895
6.92956350041848	-24.6133130740541
6.93811536551235	-24.6891544342187
6.94666723060622	-24.7649957943834
6.95521909570009	-24.840837154548
6.96377096079396	-24.9166785147126
6.97232282588783	-24.9925198748772
6.9808746909817	-25.0683612350419
6.98942655607558	-25.1442025952065
6.99797842116945	-25.2200439553711
7.00653028626332	-25.2958853155358
7.01508215135719	-25.3717266757004
7.02363401645106	-25.447568035865
7.03218588154493	-25.5234093960296
7.04073774663881	-25.5992507561943
7.04928961173268	-25.6750921163589
7.05784147682655	-25.7509334765235
7.06639334192042	-25.8267748366881
7.07494520701429	-25.9026161968528
7.08349707210816	-25.9784575570174
7.09204893720203	-26.054298917182
7.1006008022959	-26.1301402773467
7.10915266738978	-26.2059816375113
7.11770453248365	-26.2818229976759
7.12625639757752	-26.3576643578405
7.13480826267139	-26.4335057180052
7.14336012776526	-26.5093470781698
7.15191199285913	-26.5851884383344
7.160463857953	-26.6610297984991
7.16901572304688	-26.7368711586637
7.17756758814075	-26.8127125188283
7.18611945323462	-26.8885538789929
7.19467131832849	-26.9643952391576
7.20322318342236	-27.0402365993222
7.21177504851623	-27.1160779594868
7.2203269136101	-27.1919193196514
7.22887877870398	-27.2677606798161
7.23743064379785	-27.3436020399807
7.24598250889172	-27.4194434001453
7.25453437398559	-27.49528476031
7.26308623907946	-27.5711261204746
7.27163810417333	-27.6469674806392
7.2801899692672	-27.7228088408039
7.28874183436108	-27.7986502009685
7.29729369945495	-27.8744915611331
7.30584556454882	-27.9503329212977
7.31439742964269	-28.0261742814624
7.32294929473656	-28.102015641627
7.33150115983043	-28.1778570017916
7.3400530249243	-28.2536983619562
7.34860489001818	-28.3295397221209
7.35715675511205	-28.4053810822855
7.36570862020592	-28.4812224424501
7.37426048529979	-28.5570638026148
7.38281235039366	-28.6329051627794
7.39136421548753	-28.708746522944
7.3999160805814	-28.7845878831086
7.40846794567527	-28.8604292432733
7.41701981076915	-28.9362706034379
7.42557167586302	-29.0121119636025
7.43412354095689	-29.0879533237672
7.44267540605076	-29.1637946839318
7.45122727114463	-29.2396360440964
7.4597791362385	-29.315477404261
7.46833100133238	-29.3913187644257
7.47688286642625	-29.4671601245903
7.48543473152012	-29.5430014847549
7.49398659661399	-29.6188428449196
7.50253846170786	-29.6946842050842
7.51109032680173	-29.7705255652488
7.51560964037824	-29.8106046456472
7.5196421918956	-29.8463669254134
7.52819405698947	-29.9222082855781
7.53674592208335	-29.9980496457427
7.54529778717722	-30.0738910059073
7.55384965227109	-30.1497323660719
7.56240151736496	-30.2255737262366
7.57095338245883	-30.3014150864012
7.5795052475527	-30.3772564465658
7.58805711264657	-30.4530978067305
7.59660897774045	-30.5289391668951
7.60516084283432	-30.6047805270597
7.61371270792819	-30.6806218872243
7.62027333422623	-30.7388041453065
7.62226457302206	-30.756463247389
7.63081643811593	-30.8323046075536
7.6393683032098	-30.9081459677182
7.64792016830367	-30.9839873278829
7.65647203339755	-31.0598286880475
7.66502389849142	-31.1356700482121
7.67357576358529	-31.2115114083767
7.68212762867916	-31.2873527685414
7.69067949377303	-31.363194128706
7.6992313588669	-31.4390354888706
7.70778322396077	-31.5148768490352
7.71633508905465	-31.5907182091999
7.72488695414852	-31.6665595693645
7.73343881924239	-31.7424009295291
7.74199068433626	-31.8182422896938
7.75054254943013	-31.8940836498584
7.759094414524	-31.969925010023
7.76764627961787	-32.0457663701876
7.77619814471174	-32.1216077303523
7.78475000980562	-32.1974490905169
7.79330187489949	-32.2732904506815
7.80185373999336	-32.3491318108462
7.81040560508723	-32.4249731710108
7.8189574701811	-32.5008145311754
7.82750933527497	-32.57665589134
7.83606120036885	-32.6524972515047
7.84461306546272	-32.7283386116693
7.85316493055659	-32.8041799718339
7.86171679565046	-32.8800213319985
7.87026866074433	-32.9558626921632
7.8788205258382	-33.0317040523278
7.88737239093207	-33.1075454124924
7.89592425602594	-33.1833867726571
7.90447612111982	-33.2592281328217
7.91302798621369	-33.3350694929863
7.92157985130756	-33.410910853151
7.93013171640143	-33.4867522133156
7.9386835814953	-33.5625935734802
7.94723544658917	-33.6384349336448
7.95578731168304	-33.7142762938095
7.96433917677692	-33.7901176539741
7.97289104187079	-33.8659590141387
7.98144290696466	-33.9418003743033
7.98999477205853	-34.017641734468
7.9985466371524	-34.0934830946326
8.00709850224627	-34.1693244547972
8.01565036734014	-34.2451658149619
8.02420223243402	-34.3210071751265
8.03275409752789	-34.3968485352911
8.04130596262176	-34.4726898954557
8.04985782771563	-34.5485312556204
8.0584096928095	-34.624372615785
8.06696155790337	-34.7002139759496
8.07551342299724	-34.7760553361143
8.08406528809111	-34.8518966962789
8.09261715318499	-34.9277380564435
8.10116901827886	-35.0035794166081
8.10972088337273	-35.0794207767728
8.1182727484666	-35.1552621369374
8.12682461356047	-35.231103497102
8.13537647865434	-35.3069448572666
8.14392834374821	-35.3827862174313
8.15248020884209	-35.4586275775959
8.16103207393596	-35.5344689377605
8.16958393902983	-35.6103102979252
8.1781358041237	-35.6861516580898
8.18668766921757	-35.7619930182544
8.19523953431144	-35.837834378419
8.20379139940531	-35.9136757385837
8.21234326449919	-35.9895170987483
8.22089512959306	-36.0653584589129
8.22944699468693	-36.1411998190776
8.2379988597808	-36.2170411792422
8.24655072487467	-36.2928825394068
8.25510258996854	-36.3687238995714
8.26365445506242	-36.4445652597361
8.27220632015629	-36.5204066199007
8.28075818525016	-36.5962479800653
8.28931005034403	-36.6720893402299
8.2978619154379	-36.7479307003946
8.30641378053177	-36.8237720605592
8.31496564562564	-36.8996134207238
8.32351751071951	-36.9754547808885
8.33206937581339	-37.0512961410531
8.34062124090726	-37.1271375012177
8.34917310600113	-37.2029788613823
8.357724971095	-37.278820221547
8.36627683618887	-37.3546615817116
8.37482870128274	-37.4305029418762
8.38338056637661	-37.5063443020409
8.39193243147048	-37.5821856622055
8.40048429656436	-37.6580270223701
8.40903616165823	-37.7338683825348
8.4175880267521	-37.8097097426994
8.42613989184597	-37.885551102864
8.43469175693984	-37.9613924630286
8.44324362203371	-38.0372338231933
8.45179548712759	-38.1130751833579
8.46034735222146	-38.1889165435225
8.46889921731533	-38.2647579036871
8.4774510824092	-38.3405992638518
8.48600294750307	-38.4164406240164
8.49455481259694	-38.492281984181
8.50310667769081	-38.5681233443457
8.51165854278469	-38.6439647045103
8.51885103791161	-38.7077506280972
8.52021040787856	-38.7198060646749
8.52876227297243	-38.7956474248395
8.5373141380663	-38.8714887850042
8.54586600316017	-38.9473301451688
8.55441786825404	-39.0231715053334
8.56296973334791	-39.099012865498
8.57152159844179	-39.1748542256627
8.58007346353566	-39.2506955858273
8.58862532862953	-39.3265369459919
8.5971771937234	-39.4023783061565
8.60572905881727	-39.4782196663212
8.61428092391114	-39.5540610264858
8.62283278900501	-39.6299023866504
8.63138465409888	-39.7057437468151
8.63993651919276	-39.7815851069797
8.64848838428663	-39.8574264671443
8.6570402493805	-39.933267827309
8.66559211447437	-40.0091091874736
8.67414397956824	-40.0849505476382
8.68269584466211	-40.1607919078028
8.69124770975598	-40.2366332679675
8.69979957484986	-40.3124746281321
8.70835143994373	-40.3883159882967
8.7169033050376	-40.4641573484614
8.72545517013147	-40.539998708626
8.73400703522534	-40.6158400687906
8.74255890031921	-40.6916814289552
8.75111076541308	-40.7675227891199
8.75966263050696	-40.8433641492845
8.76821449560083	-40.9192055094491
8.7767663606947	-40.9950468696137
8.78531822578857	-41.0708882297784
8.79387009088244	-41.146729589943
8.80242195597631	-41.2225709501076
8.81097382107018	-41.2984123102723
8.81952568616406	-41.3742536704369
8.82807755125793	-41.4500950306015
8.8366294163518	-41.5259363907661
8.84518128144567	-41.6017777509308
8.85373314653954	-41.6776191110954
8.86228501163341	-41.75346047126
8.87083687672728	-41.8293018314247
8.87938874182115	-41.9051431915893
8.88794060691503	-41.9809845517539
8.8964924720089	-42.0568259119185
8.90504433710277	-42.1326672720832
8.91359620219664	-42.2085086322478
8.92214806729051	-42.2843499924124
8.93069993238438	-42.360191352577
8.93925179747825	-42.4360327127417
8.94780366257213	-42.5118740729063
8.956355527666	-42.5877154330709
8.96490739275987	-42.6635567932356
8.97345925785374	-42.7393981534002
8.98201112294761	-42.8152395135648
8.99056298804148	-42.8910808737295
8.99911485313535	-42.9669222338941
9.00766671822923	-43.0427635940587
9.0162185833231	-43.1186049542233
9.02477044841697	-43.194446314388
9.03332231351084	-43.2702876745526
9.04187417860471	-43.3461290347172
9.05042604369858	-43.4219703948818
9.05897790879245	-43.4978117550465
9.06752977388633	-43.5736531152111
9.0760816389802	-43.6494944753757
9.08463350407407	-43.7253358355403
9.09318536916794	-43.801177195705
9.10173723426181	-43.8770185558696
9.11028909935568	-43.9528599160342
9.11884096444955	-44.0287012761989
9.12739282954342	-44.1045426363635
9.1359446946373	-44.1803839965281
9.14449655973117	-44.2562253566928
9.15304842482504	-44.3320667168574
9.16160028991891	-44.407908077022
9.17015215501278	-44.4837494371866
9.17870402010665	-44.5595907973513
9.18725588520052	-44.6354321575159
9.1958077502944	-44.7112735176805
9.20435961538827	-44.7871148778452
9.21291148048214	-44.8629562380098
9.22146334557601	-44.9387975981744
9.23001521066988	-45.014638958339
9.23856707576375	-45.0904803185037
9.24711894085763	-45.1663216786683
9.2556708059515	-45.2421630388329
9.26422267104537	-45.3180043989975
9.27277453613924	-45.3938457591622
9.28132640123311	-45.4696871193268
9.28987826632698	-45.5455284794914
9.29843013142085	-45.621369839656
9.30698199651473	-45.6972111998207
9.3155338616086	-45.7730525599853
9.32408572670247	-45.8488939201499
9.33263759179634	-45.9247352803146
9.34118945689021	-46.0005766404792
9.34974132198408	-46.0764180006438
9.35829318707795	-46.1522593608084
9.36684505217182	-46.2281007209731
9.3753969172657	-46.3039420811377
9.38394878235957	-46.3797834413023
9.39250064745344	-46.455624801467
9.40105251254731	-46.5314661616316
9.40960437764118	-46.6073075217962
9.41815624273505	-46.6831488819608
9.42670810782892	-46.7589902421255
9.4352599729228	-46.8348316022901
9.44381183801667	-46.9106729624547
9.45236370311054	-46.9865143226194
9.46091556820441	-47.062355682784
9.46946743329828	-47.1381970429486
9.47801929839215	-47.2140384031132
9.48657116348602	-47.2898797632779
9.4951230285799	-47.3657211234425
9.50367489367377	-47.4415624836071
9.51222675876764	-47.5174038437718
9.52077862386151	-47.5932452039364
9.52933048895538	-47.669086564101
9.53788235404925	-47.7449279242656
9.54643421914312	-47.8207692844303
9.554986084237	-47.8966106445949
9.56353794933087	-47.9724520047595
9.57208981442474	-48.0482933649241
9.58064167951861	-48.1241347250888
9.58919354461248	-48.1999760852534
9.59774540970635	-48.275817445418


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-3.tsv <==
1.04588031583495	-5.60021036387803
1.04843852904358	-5.6220450914388
1.10234901253362	-6.08239317087228
1.17704367241469	-6.72089641682111
1.20371164151711	-6.94904964105205
1.23986191411129	-7.25848747990033
1.32663001170916	-8.00195636684031
1.42030157220623	-8.80577510463325
1.47034379639593	-9.2357104485769
1.52454124248414	-9.70174702434354
1.70378852035291	-11.2460534641124
1.75544534076722	-11.6919554393778
1.76787493742195	-11.7993048043567
1.7991790202091	-12.0697634751245
1.84543645020513	-12.4696720834444
1.8758157263742	-12.7324765219873
1.98639985691384	-13.6902348803486
2.07586405117269	-14.4663625335421
2.15331346485077	-15.1391896470789
2.19450340709853	-15.4973718635909
2.36846277030842	-17.0128021911265
2.37069189684688	-17.0322494075966
2.43346328533576	-17.5801712149693
2.48498995350028	-18.0303660364488
2.48980053377256	-18.072416300131
2.58961007449506	-18.9456287873753
2.64196504200893	-19.4042490930579
2.73467002020231	-20.217304540682
2.84393405299523	-21.1771918127048
3.05549530660774	-23.0406981694862
3.18363366376419	-24.1725538705333
3.23702193646561	-24.6448421040024
3.34018532652548	-25.5586316801874
3.42321046105721	-26.2951685985314
3.45751248272107	-26.5997635922738
3.73165067895172	-29.0402118754132
3.79067860374527	-29.5671249359812
3.83271288604209	-29.9426531820627
3.88889955977193	-30.4450181850494
4.02760805680352	-31.6871755562857
4.38233341686129	-34.8765001485208
4.39092683804011	-34.9539894697261
4.54827278262617	-36.3747094956599
4.72193941332788	-37.9469407712965
4.73454989535579	-38.0612745971133
5.09568351151928	-41.3452041366515
5.3907908255171	-44.0425624815289
5.72107411785747	-47.0760725608938
6.05133962519706	-50.1247344194243
6.40607870576013	-53.4161812885511
6.57796642719037	-55.0172613362667
7.51560964037824	-63.821159838989
7.62027333422623	-64.8110975842864
8.51885103791161	-73.3677027541407
9.59774540970635	-83.7722204993776


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-4.tsv <==
1.04588031583495	60.731295802298
1.04843852904358	60.7077560139598
1.10234901253362	60.2119046327757
1.17704367241469	59.5255636394313
1.20371164151711	59.2807124307449
1.23986191411129	58.9489601166219
1.32663001170916	58.1534406148335
1.42030157220623	57.2958256235251
1.47034379639593	56.8381720481979
1.52454124248414	56.3429193651514
1.70378852035291	54.7079526966208
1.75544534076722	54.237627982387
1.76787493742195	54.1245160781001
1.7991790202091	53.8397404950008
1.84543645020513	53.4191903214971
1.8758157263742	53.143163616146
1.98639985691384	52.1395133739999
2.07586405117269	51.3288325113559
2.15331346485077	50.6279548686033
2.19450340709853	50.2555593197081
2.36846277030842	48.6855072233767
2.37069189684688	48.6654168683813
2.43346328533576	48.0999751158377
2.48498995350028	47.6362517322348
2.48980053377256	47.5929776960067
2.58961007449506	46.6958883268229
2.64196504200893	46.225899047569
2.73467002020231	45.3946648430429
2.84393405299523	44.4165578242003
3.05549530660774	42.527644549478
3.18363366376419	41.3867358443209
3.23702193646561	40.9120869654593
3.34018532652548	39.9960881304727
3.42321046105721	39.2600248471953
3.45751248272107	38.956211744966
3.73165067895172	36.534325684195
3.79067860374527	36.0142722515131
3.83271288604209	35.6442468416514
3.88889955977193	35.1500400530996
4.02760805680352	33.9319525617722
4.38233341686129	30.8295844071356
4.39092683804011	30.7546539360464
4.54827278262617	29.3845604206516
4.72193941332788	27.8765014103565
4.73454989535579	27.7671656392302
5.09568351151928	24.6457404753511
5.3907908255171	22.1088394294523
5.72107411785747	19.2841808272984
6.05133962519706	16.474989453311
6.40607870576013	13.4745002177084
6.57796642719037	12.026842137361
7.51560964037824	4.19995054769468
7.62027333422623	3.3334892936735
8.51885103791161	-4.04779850205364
9.59774540970635	-12.7794143914585


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-5.tsv <==
3.42321046105721	27.3333333333333
1.7991790202091	33.6666666666667
2.15331346485077	22
1.32663001170916	25.3333333333333
3.34018532652548	17.3333333333333
3.83271288604209	-27
1.10234901253362	36.6666666666667
7.51560964037824	-38.6666666666667
2.43346328533576	-14.6666666666667
2.58961007449506	19.3333333333333
4.54827278262617	11.3333333333333
5.09568351151928	33.6666666666667
9.59774540970635	-48.6666666666667
3.23702193646561	28.3333333333333
1.23986191411129	50
3.05549530660774	29
6.40607870576013	-42.6666666666667
1.47034379639593	51
1.8758157263742	31
1.52454124248414	3.66666666666667
2.36846277030842	-26
2.19450340709853	13
3.88889955977193	7
1.75544534076722	23.6666666666667
5.72107411785747	-12
2.07586405117269	12.3333333333333
4.73454989535579	10.6666666666667
1.76787493742195	28.3333333333333
4.39092683804011	-12
4.38233341686129	-25
2.84393405299523	42.3333333333333
5.3907908255171	24.3333333333333
1.04588031583495	36.6666666666667
8.51885103791161	-34
1.84543645020513	26
4.72193941332788	-26.3333333333333
3.18363366376419	-30
1.42030157220623	33.3333333333333
4.02760805680352	-5
1.17704367241469	28.6666666666667
6.57796642719037	-33
2.64196504200893	-11.6666666666667
2.48498995350028	-11.3333333333333
2.73467002020231	7.33333333333333
1.70378852035291	28
7.62027333422623	-32.3333333333333
2.37069189684688	18
2.48980053377256	-23.6666666666667
1.98639985691384	20
3.79067860374527	16.3333333333333
6.05133962519706	9
3.45751248272107	-25.3333333333333
1.04843852904358	28.6666666666667
3.73165067895172	13.6666666666667
1.20371164151711	18.6666666666667


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-mean-d-Ai-2-Show-a4-6.tsv <==
1.04588031583495	36.6666666666667
1.04843852904358	28.6666666666667
1.10234901253362	36.6666666666667
1.17704367241469	28.6666666666667
1.20371164151711	18.6666666666667


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.23986191411129	25.317945328682
1.32663001170916	26.470596523963
1.42030157220623	24.3536675276313
1.47034379639593	29.8770628404402
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.75544534076722	26.5957348820533
1.76787493742195	22.2706743585985
1.7991790202091	26.3506249837131
1.84543645020513	30.1393404886758
1.8758157263742	25.2525169036632
1.98639985691384	25.030013113932
2.07586405117269	25.9645090029958
2.15331346485077	25.0953719574541
2.19450340709853	26.7528617487619
2.36846277030842	22.0896233768133
2.37069189684688	25.9453719415959
2.43346328533576	23.5933282222838
2.48498995350028	23.8806670473714
2.48980053377256	20.2344678876577
2.58961007449506	27.3913718403939
2.64196504200893	23.005099975616
2.73467002020231	21.6861104196192
2.84393405299523	26.4494576831286
3.05549530660774	19.9266110251024
3.18363366376419	22.6891621318856
3.23702193646561	19.6445623658183
3.34018532652548	21.5576018244001
3.42321046105721	21.9946521190509
3.45751248272107	18.7823801812823
3.73165067895172	20.4391881222334
3.79067860374527	26.9588617887495
3.83271288604209	22.180146533128
3.88889955977193	20.2205651749125
4.02760805680352	22.8146162822168
4.38233341686129	17.2561897318999
4.39092683804011	18.5846273047731
4.54827278262617	20.0495202677809
4.72193941332788	19.4304859718055
4.73454989535579	18.4630803407637
5.09568351151928	22.6223954886056
5.3907908255171	23.1116793259269
5.72107411785747	17.1904455980051
6.05133962519706	21.9446121756708
6.40607870576013	14.5520630584757
6.57796642719037	14.1013090050551
7.51560964037824	14.465031414256
7.62027333422623	14.6991080757668
8.51885103791161	19.6719212519706
9.59774540970635	17.6669556575933


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-2.tsv <==
1.04588031583495	26.2870415966705
1.04843852904358	26.2831151100046
1.05443218092883	26.2739157226634
1.0629840460227	26.2607898486562
1.07153591111657	26.2476639746491
1.08008777621044	26.2345381006419
1.08863964130431	26.2214122266348
1.09719150639818	26.2082863526276
1.10234901253362	26.2003703278796
1.10574337149205	26.1951604786205
1.11429523658593	26.1820346046133
1.1228471016798	26.1689087306062
1.13139896677367	26.155782856599
1.13995083186754	26.1426569825919
1.14850269696141	26.1295311085847
1.15705456205528	26.1164052345776
1.16560642714915	26.1032793605704
1.17415829224302	26.0901534865632
1.17704367241469	26.0857248460059
1.1827101573369	26.0770276125561
1.19126202243077	26.0639017385489
1.19981388752464	26.0507758645418
1.20371164151711	26.0447933768325
1.20836575261851	26.0376499905346
1.21691761771238	26.0245241165275
1.22546948280625	26.0113982425203
1.23402134790012	25.9982723685132
1.23986191411129	25.9893079455041
1.242573212994	25.985146494506
1.25112507808787	25.9720206204989
1.25967694318174	25.9588947464917
1.26822880827561	25.9457688724846
1.27678067336948	25.9326429984774
1.28533253846335	25.9195171244703
1.29388440355722	25.9063912504631
1.3024362686511	25.893265376456
1.31098813374497	25.8801395024488
1.31953999883884	25.8670136284416
1.32663001170916	25.8561314858186
1.32809186393271	25.8538877544345
1.33664372902658	25.8407618804273
1.34519559412045	25.8276360064202
1.35374745921432	25.814510132413
1.3622993243082	25.8013842584059
1.37085118940207	25.7882583843987
1.37940305449594	25.7751325103916
1.38795491958981	25.7620066363844
1.39650678468368	25.7488807623773
1.40505864977755	25.7357548883701
1.41361051487142	25.722629014363
1.42030157220623	25.71235921069
1.4221623799653	25.7095031403558
1.43071424505917	25.6963772663487
1.43926611015304	25.6832513923415
1.44781797524691	25.6701255183343
1.45636984034078	25.6569996443272
1.46492170543465	25.64387377032
1.47034379639593	25.6355516461949
1.47347357052852	25.6307478963129
1.4820254356224	25.6176220223057
1.49057730071627	25.6044961482986
1.49912916581014	25.5913702742914
1.50768103090401	25.5782444002843
1.51623289599788	25.5651185262771
1.52454124248414	25.552366418054
1.52478476109175	25.55199265227
1.53333662618562	25.5388667782628
1.5418884912795	25.5257409042557
1.55044035637337	25.5126150302485
1.55899222146724	25.4994891562414
1.56754408656111	25.4863632822342
1.57609595165498	25.473237408227
1.58464781674885	25.4601115342199
1.59319968184272	25.4469856602127
1.60175154693659	25.4338597862056
1.61030341203047	25.4207339121984
1.61885527712434	25.4076080381913
1.62740714221821	25.3944821641841
1.63595900731208	25.381356290177
1.64451087240595	25.3682304161698
1.65306273749982	25.3551045421627
1.66161460259369	25.3419786681555
1.67016646768757	25.3288527941484
1.67871833278144	25.3157269201412
1.68727019787531	25.3026010461341
1.69582206296918	25.2894751721269
1.70378852035291	25.2772478141466
1.70437392806305	25.2763492981198
1.71292579315692	25.2632234241126
1.72147765825079	25.2500975501054
1.73002952334467	25.2369716760983
1.73858138843854	25.2238458020911
1.74713325353241	25.210719928084
1.75544534076722	25.1979620783538
1.75568511862628	25.1975940540768
1.76423698372015	25.1844681800697
1.76787493742195	25.1788844481691
1.77278884881402	25.1713423060625
1.78134071390789	25.1582164320554
1.78989257900177	25.1450905580482
1.79844444409564	25.1319646840411
1.7991790202091	25.1308372161252
1.80699630918951	25.1188388100339
1.81554817428338	25.1057129360268
1.82410003937725	25.0925870620196
1.83265190447112	25.0794611880125
1.84120376956499	25.0663353140053
1.84543645020513	25.0598387624127
1.84975563465887	25.0532094399981
1.85830749975274	25.040083565991
1.86685936484661	25.0269576919838
1.87541122994048	25.0138318179767
1.8758157263742	25.0132109745505
1.88396309503435	25.0007059439695
1.89251496012822	24.9875800699624
1.90106682522209	24.9744541959552
1.90961869031597	24.9613283219481
1.91817055540984	24.9482024479409
1.92672242050371	24.9350765739338
1.93527428559758	24.9219506999266
1.94382615069145	24.9088248259195
1.95237801578532	24.8956989519123
1.96092988087919	24.8825730779052
1.96948174597307	24.869447203898
1.97803361106694	24.8563213298908
1.98639985691384	24.8434803545371
1.98658547616081	24.8431954558837
1.99513734125468	24.8300695818765
2.00368920634855	24.8169437078694
2.01224107144242	24.8038178338622
2.02079293653629	24.7906919598551
2.02934480163016	24.7775660858479
2.03789666672404	24.7644402118408
2.04644853181791	24.7513143378336
2.05500039691178	24.7381884638265
2.06355226200565	24.7250625898193
2.07210412709952	24.7119367158122
2.07586405117269	24.7061657770615
2.08065599219339	24.698810841805
2.08920785728726	24.6856849677979
2.09775972238114	24.6725590937907
2.10631158747501	24.6594332197835
2.11486345256888	24.6463073457764
2.12341531766275	24.6331814717692
2.13196718275662	24.6200555977621
2.14051904785049	24.6069297237549
2.14907091294436	24.5938038497478
2.15331346485077	24.5872921471916
2.15762277803824	24.5806779757406
2.16617464313211	24.5675521017335
2.17472650822598	24.5544262277263
2.18327837331985	24.5413003537192
2.19183023841372	24.528174479712
2.19450340709853	24.5240715530438
2.20038210350759	24.5150486057049
2.20893396860146	24.5019227316977
2.21748583369534	24.4887968576906
2.22603769878921	24.4756709836834
2.23458956388308	24.4625451096762
2.24314142897695	24.4494192356691
2.25169329407082	24.4362933616619
2.26024515916469	24.4231674876548
2.26879702425856	24.4100416136476
2.27734888935244	24.3969157396405
2.28590075444631	24.3837898656333
2.29445261954018	24.3706639916262
2.30300448463405	24.357538117619
2.31155634972792	24.3444122436119
2.32010821482179	24.3312863696047
2.32866007991566	24.3181604955976
2.33721194500954	24.3050346215904
2.34576381010341	24.2919087475833
2.35431567519728	24.2787828735761
2.36286754029115	24.265656999569
2.36846277030842	24.2570691320755
2.37069189684688	24.2536477457734
2.37141940538502	24.2525311255618
2.37997127047889	24.2394052515546
2.38852313557276	24.2262793775475
2.39707500066663	24.2131535035403
2.40562686576051	24.2000276295332
2.41417873085438	24.186901755526
2.42273059594825	24.1737758815189
2.43128246104212	24.1606500075117
2.43346328533576	24.1573027581578
2.43983432613599	24.1475241335046
2.44838619122986	24.1343982594974
2.45693805632373	24.1212723854903
2.46548992141761	24.1081465114831
2.47404178651148	24.095020637476
2.48259365160535	24.0818947634688
2.48498995350028	24.0782167872133
2.48980053377256	24.0708332434059
2.49114551669922	24.0687688894617
2.49969738179309	24.0556430154545
2.50824924688696	24.0425171414473
2.51680111198083	24.0293912674402
2.52535297707471	24.016265393433
2.53390484216858	24.0031395194259
2.54245670726245	23.9900136454187
2.55100857235632	23.9768877714116
2.55956043745019	23.9637618974044
2.56811230254406	23.9506360233973
2.57666416763793	23.9375101493901
2.58521603273181	23.924384275383
2.58961007449506	23.9176400578429
2.59376789782568	23.9112584013758
2.60231976291955	23.8981325273687
2.61087162801342	23.8850066533615
2.61942349310729	23.8718807793544
2.62797535820116	23.8587549053472
2.63652722329503	23.84562903134
2.64196504200893	23.8372827673931
2.64507908838891	23.8325031573329
2.65363095348278	23.8193772833257
2.66218281857665	23.8062514093186
2.67073468367052	23.7931255353114
2.67928654876439	23.7799996613043
2.68783841385826	23.7668737872971
2.69639027895213	23.75374791329
2.70494214404601	23.7406220392828
2.71349400913988	23.7274961652757
2.72204587423375	23.7143702912685
2.73059773932762	23.7012444172614
2.73467002020231	23.6949940560716
2.73914960442149	23.6881185432542
2.74770146951536	23.6749926692471
2.75625333460923	23.6618667952399
2.76480519970311	23.6487409212328
2.77335706479698	23.6356150472256
2.78190892989085	23.6224891732184
2.79046079498472	23.6093632992113
2.79901266007859	23.5962374252041
2.80756452517246	23.583111551197
2.81611639026633	23.5699856771898
2.8246682553602	23.5568598031827
2.83322012045408	23.5437339291755
2.84177198554795	23.5306080551684
2.84393405299523	23.5272895948563
2.85032385064182	23.5174821811612
2.85887571573569	23.5043563071541
2.86742758082956	23.4912304331469
2.87597944592343	23.4781045591398
2.8845313110173	23.4649786851326
2.89308317611118	23.4518528111255
2.90163504120505	23.4387269371183
2.91018690629892	23.4256010631111
2.91873877139279	23.412475189104
2.92729063648666	23.3993493150968
2.93584250158053	23.3862234410897
2.9443943666744	23.3730975670825
2.95294623176828	23.3599716930754
2.96149809686215	23.3468458190682
2.97004996195602	23.3337199450611
2.97860182704989	23.3205940710539
2.98715369214376	23.3074681970468
2.99570555723763	23.2943423230396
3.0042574223315	23.2812164490325
3.01280928742538	23.2680905750253
3.02136115251925	23.2549647010182
3.02991301761312	23.241838827011
3.03846488270699	23.2287129530038
3.04701674780086	23.2155870789967
3.05549530660774	23.2025737195202
3.05556861289473	23.2024612049895
3.0641204779886	23.1893353309824
3.07267234308248	23.1762094569752
3.08122420817635	23.1630835829681
3.08977607327022	23.1499577089609
3.09832793836409	23.1368318349538
3.10687980345796	23.1237059609466
3.11543166855183	23.1105800869395
3.1239835336457	23.0974542129323
3.13253539873958	23.0843283389252
3.14108726383345	23.071202464918
3.14963912892732	23.0580765909109
3.15819099402119	23.0449507169037
3.16674285911506	23.0318248428966
3.17529472420893	23.0186989688894
3.18363366376419	23.0058999047374
3.1838465893028	23.0055730948822
3.19239845439667	22.9924472208751
3.20095031949055	22.9793213468679
3.20950218458442	22.9661954728608
3.21805404967829	22.9530695988536
3.22660591477216	22.9399437248465
3.23515777986603	22.9268178508393
3.23702193646561	22.92395664052
3.2437096449599	22.9136919768322
3.25226151005378	22.900566102825
3.26081337514765	22.8874402288179
3.26936524024152	22.8743143548107
3.27791710533539	22.8611884808036
3.28646897042926	22.8480626067964
3.29502083552313	22.8349367327893
3.303572700617	22.8218108587821
3.31212456571087	22.8086849847749
3.32067643080475	22.7955591107678
3.32922829589862	22.7824332367606
3.33778016099249	22.7693073627535
3.34018532652548	22.7656157820976
3.34633202608636	22.7561814887463
3.35488389118023	22.7430556147392
3.3634357562741	22.729929740732
3.37198762136797	22.7168038667249
3.38053948646185	22.7036779927177
3.38909135155572	22.6905521187106
3.39764321664959	22.6774262447034
3.40619508174346	22.6643003706963
3.41474694683733	22.6511744966891
3.42321046105721	22.6381842284741
3.4232988119312	22.638048622682
3.43185067702507	22.6249227486748
3.44040254211895	22.6117968746676
3.44895440721282	22.5986710006605
3.45750627230669	22.5855451266533
3.45751248272107	22.585535594567
3.46605813740056	22.5724192526462
3.47461000249443	22.559293378639
3.4831618675883	22.5461675046319
3.49171373268217	22.5330416306247
3.50026559777605	22.5199157566176
3.50881746286992	22.5067898826104
3.51736932796379	22.4936640086033
3.52592119305766	22.4805381345961
3.53447305815153	22.467412260589
3.5430249232454	22.4542863865818
3.55157678833927	22.4411605125747
3.56012865343315	22.4280346385675
3.56868051852702	22.4149087645604
3.57723238362089	22.4017828905532
3.58578424871476	22.388657016546
3.59433611380863	22.3755311425389
3.6028879789025	22.3624052685317
3.61143984399637	22.3492793945246
3.61999170909024	22.3361535205174
3.62854357418412	22.3230276465103
3.63709543927799	22.3099017725031
3.64564730437186	22.296775898496
3.65419916946573	22.2836500244888
3.6627510345596	22.2705241504817
3.67130289965347	22.2573982764745
3.67985476474735	22.2442724024674
3.68840662984122	22.2311465284602
3.69695849493509	22.218020654453
3.70551036002896	22.2048947804459
3.71406222512283	22.1917689064387
3.7226140902167	22.1786430324316
3.73116595531057	22.1655171584244
3.73165067895172	22.1647731778574
3.73971782040444	22.1523912844173
3.74826968549832	22.1392654104101
3.75682155059219	22.126139536403
3.76537341568606	22.1130136623958
3.77392528077993	22.0998877883887
3.7824771458738	22.0867619143815
3.79067860374527	22.0741738646971
3.79102901096767	22.0736360403744
3.79958087606154	22.0605101663672
3.80813274115542	22.0473842923601
3.81668460624929	22.0342584183529
3.82523647134316	22.0211325443458
3.83271288604209	22.0096573308939
3.83378833643703	22.0080066703386
3.8423402015309	21.9948807963314
3.85089206662477	21.9817549223243
3.85944393171864	21.9686290483171
3.86799579681252	21.95550317431
3.87654766190639	21.9423773003028
3.88509952700026	21.9292514262957
3.88889955977193	21.9234189265034
3.89365139209413	21.9161255522885
3.902203257188	21.9029996782814
3.91075512228187	21.8898738042742
3.91930698737574	21.8767479302671
3.92785885246962	21.8636220562599
3.93641071756349	21.8504961822528
3.94496258265736	21.8373703082456
3.95351444775123	21.8242444342385
3.9620663128451	21.8111185602313
3.97061817793897	21.7979926862241
3.97917004303284	21.784866812217
3.98772190812671	21.7717409382098
3.99627377322059	21.7586150642027
4.00482563831446	21.7454891901955
4.01337750340833	21.7323633161884
4.0219293685022	21.7192374421812
4.02760805680352	21.7105214783124
4.03048123359607	21.7061115681741
4.03903309868994	21.6929856941669
4.04758496378382	21.6798598201598
4.05613682887769	21.6667339461526
4.06468869397156	21.6536080721455
4.07324055906543	21.6404821981383
4.0817924241593	21.6273563241312
4.09034428925317	21.614230450124
4.09889615434704	21.6011045761168
4.10744801944091	21.5879787021097
4.11599988453479	21.5748528281025
4.12455174962866	21.5617269540954
4.13310361472253	21.5486010800882
4.1416554798164	21.5354752060811
4.15020734491027	21.5223493320739
4.15875921000414	21.5092234580668
4.16731107509801	21.4960975840596
4.17586294019189	21.4829717100525
4.18441480528576	21.4698458360453
4.19296667037963	21.4567199620382
4.2015185354735	21.443594088031
4.21007040056737	21.4304682140239
4.21862226566124	21.4173423400167
4.22717413075511	21.4042164660096
4.23572599584899	21.3910905920024
4.24427786094286	21.3779647179952
4.25282972603673	21.3648388439881
4.2613815911306	21.3517129699809
4.26993345622447	21.3385870959738
4.27848532131834	21.3254612219666
4.28703718641221	21.3123353479595
4.29558905150609	21.2992094739523
4.30414091659996	21.2860835999452
4.31269278169383	21.272957725938
4.3212446467877	21.2598318519309
4.32979651188157	21.2467059779237
4.33834837697544	21.2335801039166
4.34690024206931	21.2204542299094
4.35545210716319	21.2073283559023
4.36400397225706	21.1942024818951
4.37255583735093	21.1810766078879
4.3811077024448	21.1679507338808
4.38233341686129	21.1660694398212
4.38965956753867	21.1548248598736
4.39092683804011	21.1528797832439
4.39821143263254	21.1416989858665
4.40676329772641	21.1285731118593
4.41531516282028	21.1154472378522
4.42386702791416	21.102321363845
4.43241889300803	21.0891954898379
4.4409707581019	21.0760696158307
4.44952262319577	21.0629437418236
4.45807448828964	21.0498178678164
4.46662635338351	21.0366919938093
4.47517821847739	21.0235661198021
4.48373008357126	21.010440245795
4.49228194866513	20.9973143717878
4.500833813759	20.9841884977807
4.50938567885287	20.9710626237735
4.51793754394674	20.9579367497663
4.52648940904061	20.9448108757592
4.53504127413448	20.931685001752
4.54359313922836	20.9185591277449
4.54827278262617	20.9113765530709
4.55214500432223	20.9054332537377
4.5606968694161	20.8923073797306
4.56924873450997	20.8791815057234
4.57780059960384	20.8660556317163
4.58635246469771	20.8529297577091
4.59490432979158	20.839803883702
4.60345619488546	20.8266780096948
4.61200805997933	20.8135521356877
4.6205599250732	20.8004262616805
4.62911179016707	20.7873003876734
4.63766365526094	20.7741745136662
4.64621552035481	20.761048639659
4.65476738544868	20.7479227656519
4.66331925054256	20.7347968916447
4.67187111563643	20.7216710176376
4.6804229807303	20.7085451436304
4.68897484582417	20.6954192696233
4.69752671091804	20.6822933956161
4.70607857601191	20.669167521609
4.71463044110578	20.6560416476018
4.72193941332788	20.6448234340945
4.72318230619966	20.6429157735947
4.73173417129353	20.6297898995875
4.73454989535579	20.6254681710669
4.7402860363874	20.6166640255804
4.74883790148127	20.6035381515732
4.75738976657514	20.5904122775661
4.76594163166901	20.5772864035589
4.77449349676288	20.5641605295517
4.78304536185676	20.5510346555446
4.79159722695063	20.5379087815374
4.8001490920445	20.5247829075303
4.80870095713837	20.5116570335231
4.81725282223224	20.498531159516
4.82580468732611	20.4854052855088
4.83435655241998	20.4722794115017
4.84290841751386	20.4591535374945
4.85146028260773	20.4460276634874
4.8600121477016	20.4329017894802
4.86856401279547	20.4197759154731
4.87711587788934	20.4066500414659
4.88566774298321	20.3935241674588
4.89421960807708	20.3803982934516
4.90277147317095	20.3672724194444
4.91132333826483	20.3541465454373
4.9198752033587	20.3410206714301
4.92842706845257	20.327894797423
4.93697893354644	20.3147689234158
4.94553079864031	20.3016430494087
4.95408266373418	20.2885171754015
4.96263452882805	20.2753913013944
4.97118639392193	20.2622654273872
4.9797382590158	20.2491395533801
4.98829012410967	20.2360136793729
4.99684198920354	20.2228878053658
5.00539385429741	20.2097619313586
5.01394571939128	20.1966360573515
5.02249758448515	20.1835101833443
5.03104944957903	20.1703843093372
5.0396013146729	20.15725843533
5.04815317976677	20.1441325613228
5.05670504486064	20.1310066873157
5.06525690995451	20.1178808133085
5.07380877504838	20.1047549393014
5.08236064014225	20.0916290652942
5.09091250523613	20.0785031912871
5.09568351151928	20.0711803878199
5.09946437033	20.0653773172799
5.10801623542387	20.0522514432728
5.11656810051774	20.0391255692656
5.12511996561161	20.0259996952585
5.13367183070548	20.0128738212513
5.14222369579935	19.9997479472442
5.15077556089323	19.986622073237
5.1593274259871	19.9734961992298
5.16787929108097	19.9603703252227
5.17643115617484	19.9472444512155
5.18498302126871	19.9341185772084
5.19353488636258	19.9209927032012
5.20208675145645	19.9078668291941
5.21063861655033	19.8947409551869
5.2191904816442	19.8816150811798
5.22774234673807	19.8684892071726
5.23629421183194	19.8553633331655
5.24484607692581	19.8422374591583
5.25339794201968	19.8291115851512
5.26194980711355	19.815985711144
5.27050167220743	19.8028598371369
5.2790535373013	19.7897339631297
5.28760540239517	19.7766080891226
5.29615726748904	19.7634822151154
5.30470913258291	19.7503563411082
5.31326099767678	19.7372304671011
5.32181286277065	19.7241045930939
5.33036472786453	19.7109787190868
5.3389165929584	19.6978528450796
5.34746845805227	19.6847269710725
5.35602032314614	19.6716010970653
5.36457218824001	19.6584752230582
5.37312405333388	19.645349349051
5.38167591842775	19.6322234750439
5.39022778352162	19.6190976010367
5.3907908255171	19.6182334131418
5.3987796486155	19.6059717270296
5.40733151370937	19.5928458530224
5.41588337880324	19.5797199790153
5.42443524389711	19.5665941050081
5.43298710899098	19.5534682310009
5.44153897408485	19.5403423569938
5.45009083917872	19.5272164829866
5.4586427042726	19.5140906089795
5.46719456936647	19.5009647349723
5.47574643446034	19.4878388609652
5.48429829955421	19.474712986958
5.49285016464808	19.4615871129509
5.50140202974195	19.4484612389437
5.50995389483582	19.4353353649366
5.5185057599297	19.4222094909294
5.52705762502357	19.4090836169223
5.53560949011744	19.3959577429151
5.54416135521131	19.382831868908
5.55271322030518	19.3697059949008
5.56126508539905	19.3565801208936
5.56981695049292	19.3434542468865
5.5783688155868	19.3303283728793
5.58692068068067	19.3172024988722
5.59547254577454	19.304076624865
5.60402441086841	19.2909507508579
5.61257627596228	19.2778248768507
5.62112814105615	19.2646990028436
5.62968000615002	19.2515731288364
5.6382318712439	19.2384472548293
5.64678373633777	19.2253213808221
5.65533560143164	19.212195506815
5.66388746652551	19.1990696328078
5.67243933161938	19.1859437588007
5.68099119671325	19.1728178847935
5.68954306180712	19.1596920107864
5.698094926901	19.1465661367792
5.70664679199487	19.133440262772
5.71519865708874	19.1203143887649
5.72107411785747	19.1112964076651
5.72375052218261	19.1071885147577
5.73230238727648	19.0940626407506
5.74085425237035	19.0809367667434
5.74940611746422	19.0678108927363
5.75795798255809	19.0546850187291
5.76650984765197	19.041559144722
5.77506171274584	19.0284332707148
5.78361357783971	19.0153073967077
5.79216544293358	19.0021815227005
5.80071730802745	18.9890556486934
5.80926917312132	18.9759297746862
5.81782103821519	18.9628039006791
5.82637290330907	18.9496780266719
5.83492476840294	18.9365521526647
5.84347663349681	18.9234262786576
5.85202849859068	18.9103004046504
5.86058036368455	18.8971745306433
5.86913222877842	18.8840486566361
5.87768409387229	18.870922782629
5.88623595896617	18.8577969086218
5.89478782406004	18.8446710346147
5.90333968915391	18.8315451606075
5.91189155424778	18.8184192866004
5.92044341934165	18.8052934125932
5.92899528443552	18.7921675385861
5.93754714952939	18.7790416645789
5.94609901462327	18.7659157905718
5.95465087971714	18.7527899165646
5.96320274481101	18.7396640425575
5.97175460990488	18.7265381685503
5.98030647499875	18.7134122945431
5.98885834009262	18.700286420536
5.99741020518649	18.6871605465288
6.00596207028037	18.6740346725217
6.01451393537424	18.6609087985145
6.02306580046811	18.6477829245074
6.03161766556198	18.6346570505002
6.04016953065585	18.6215311764931
6.04872139574972	18.6084053024859
6.05133962519706	18.6043866995881
6.05727326084359	18.5952794284788
6.06582512593747	18.5821535544716
6.07437699103134	18.5690276804645
6.08292885612521	18.5559018064573
6.09148072121908	18.5427759324502
6.10003258631295	18.529650058443
6.10858445140682	18.5165241844358
6.11713631650069	18.5033983104287
6.12568818159457	18.4902724364215
6.13424004668844	18.4771465624144
6.14279191178231	18.4640206884072
6.15134377687618	18.4508948144001
6.15989564197005	18.4377689403929
6.16844750706392	18.4246430663858
6.17699937215779	18.4115171923786
6.18555123725166	18.3983913183715
6.19410310234554	18.3852654443643
6.20265496743941	18.3721395703572
6.21120683253328	18.35901369635
6.21975869762715	18.3458878223429
6.22831056272102	18.3327619483357
6.23686242781489	18.3196360743285
6.24541429290877	18.3065102003214
6.25396615800264	18.2933843263142
6.26251802309651	18.2802584523071
6.27106988819038	18.2671325782999
6.27962175328425	18.2540067042928
6.28817361837812	18.2408808302856
6.29672548347199	18.2277549562785
6.30527734856586	18.2146290822713
6.31382921365974	18.2015032082642
6.32238107875361	18.188377334257
6.33093294384748	18.1752514602499
6.33948480894135	18.1621255862427
6.34803667403522	18.1489997122356
6.35658853912909	18.1358738382284
6.36514040422296	18.1227479642212
6.37369226931684	18.1096220902141
6.38224413441071	18.0964962162069
6.39079599950458	18.0833703421998
6.39934786459845	18.0702444681926
6.40607870576013	18.059913602109
6.40789972969232	18.0571185941855
6.41645159478619	18.0439927201783
6.42500345988006	18.0308668461712
6.43355532497394	18.017740972164
6.44210719006781	18.0046150981569
6.45065905516168	17.9914892241497
6.45921092025555	17.9783633501426
6.46776278534942	17.9652374761354
6.47631465044329	17.9521116021283
6.48486651553716	17.9389857281211
6.49341838063104	17.925859854114
6.50197024572491	17.9127339801068
6.51052211081878	17.8996081060996
6.51907397591265	17.8864822320925
6.52762584100652	17.8733563580853
6.53617770610039	17.8602304840782
6.54472957119426	17.847104610071
6.55328143628813	17.8339787360639
6.56183330138201	17.8208528620567
6.57038516647588	17.8077269880496
6.57796642719037	17.7960908511529
6.57893703156975	17.7946011140424
6.58748889666362	17.7814752400353
6.59604076175749	17.7683493660281
6.60459262685136	17.755223492021
6.61314449194523	17.7420976180138
6.62169635703911	17.7289717440067
6.63024822213298	17.7158458699995
6.63880008722685	17.7027199959923
6.64735195232072	17.6895941219852
6.65590381741459	17.676468247978
6.66445568250846	17.6633423739709
6.67300754760233	17.6502164999637
6.68155941269621	17.6370906259566
6.69011127779008	17.6239647519494
6.69866314288395	17.6108388779423
6.70721500797782	17.5977130039351
6.71576687307169	17.584587129928
6.72431873816556	17.5714612559208
6.73287060325943	17.5583353819137
6.74142246835331	17.5452095079065
6.74997433344718	17.5320836338994
6.75852619854105	17.5189577598922
6.76707806363492	17.505831885885
6.77562992872879	17.4927060118779
6.78418179382266	17.4795801378707
6.79273365891653	17.4664542638636
6.80128552401041	17.4533283898564
6.80983738910428	17.4402025158493
6.81838925419815	17.4270766418421
6.82694111929202	17.413950767835
6.83549298438589	17.4008248938278
6.84404484947976	17.3876990198207
6.85259671457363	17.3745731458135
6.86114857966751	17.3614472718064
6.86970044476138	17.3483213977992
6.87825230985525	17.3351955237921
6.88680417494912	17.3220696497849
6.89535604004299	17.3089437757777
6.90390790513686	17.2958179017706
6.91245977023073	17.2826920277634
6.92101163532461	17.2695661537563
6.92956350041848	17.2564402797491
6.93811536551235	17.243314405742
6.94666723060622	17.2301885317348
6.95521909570009	17.2170626577277
6.96377096079396	17.2039367837205
6.97232282588783	17.1908109097134
6.9808746909817	17.1776850357062
6.98942655607558	17.1645591616991
6.99797842116945	17.1514332876919
7.00653028626332	17.1383074136848
7.01508215135719	17.1251815396776
7.02363401645106	17.1120556656705
7.03218588154493	17.0989297916633
7.04073774663881	17.0858039176561
7.04928961173268	17.072678043649
7.05784147682655	17.0595521696418
7.06639334192042	17.0464262956347
7.07494520701429	17.0333004216275
7.08349707210816	17.0201745476204
7.09204893720203	17.0070486736132
7.1006008022959	16.9939227996061
7.10915266738978	16.9807969255989
7.11770453248365	16.9676710515918
7.12625639757752	16.9545451775846
7.13480826267139	16.9414193035775
7.14336012776526	16.9282934295703
7.15191199285913	16.9151675555632
7.160463857953	16.902041681556
7.16901572304688	16.8889158075488
7.17756758814075	16.8757899335417
7.18611945323462	16.8626640595345
7.19467131832849	16.8495381855274
7.20322318342236	16.8364123115202
7.21177504851623	16.8232864375131
7.2203269136101	16.8101605635059
7.22887877870398	16.7970346894988
7.23743064379785	16.7839088154916
7.24598250889172	16.7707829414845
7.25453437398559	16.7576570674773
7.26308623907946	16.7445311934702
7.27163810417333	16.731405319463
7.2801899692672	16.7182794454559
7.28874183436108	16.7051535714487
7.29729369945495	16.6920276974415
7.30584556454882	16.6789018234344
7.31439742964269	16.6657759494272
7.32294929473656	16.6526500754201
7.33150115983043	16.6395242014129
7.3400530249243	16.6263983274058
7.34860489001818	16.6132724533986
7.35715675511205	16.6001465793915
7.36570862020592	16.5870207053843
7.37426048529979	16.5738948313772
7.38281235039366	16.56076895737
7.39136421548753	16.5476430833629
7.3999160805814	16.5345172093557
7.40846794567527	16.5213913353486
7.41701981076915	16.5082654613414
7.42557167586302	16.4951395873343
7.43412354095689	16.4820137133271
7.44267540605076	16.4688878393199
7.45122727114463	16.4557619653128
7.4597791362385	16.4426360913056
7.46833100133238	16.4295102172985
7.47688286642625	16.4163843432913
7.48543473152012	16.4032584692842
7.49398659661399	16.390132595277
7.50253846170786	16.3770067212699
7.51109032680173	16.3638808472627
7.51560964037824	16.3569443556374
7.5196421918956	16.3507549732556
7.52819405698947	16.3376290992484
7.53674592208335	16.3245032252413
7.54529778717722	16.3113773512341
7.55384965227109	16.298251477227
7.56240151736496	16.2851256032198
7.57095338245883	16.2719997292126
7.5795052475527	16.2588738552055
7.58805711264657	16.2457479811983
7.59660897774045	16.2326221071912
7.60516084283432	16.219496233184
7.61371270792819	16.2063703591769
7.62027333422623	16.1963007482498
7.62226457302206	16.1932444851697
7.63081643811593	16.1801186111626
7.6393683032098	16.1669927371554
7.64792016830367	16.1538668631483
7.65647203339755	16.1407409891411
7.66502389849142	16.127615115134
7.67357576358529	16.1144892411268
7.68212762867916	16.1013633671197
7.69067949377303	16.0882374931125
7.6992313588669	16.0751116191053
7.70778322396077	16.0619857450982
7.71633508905465	16.048859871091
7.72488695414852	16.0357339970839
7.73343881924239	16.0226081230767
7.74199068433626	16.0094822490696
7.75054254943013	15.9963563750624
7.759094414524	15.9832305010553
7.76764627961787	15.9701046270481
7.77619814471174	15.956978753041
7.78475000980562	15.9438528790338
7.79330187489949	15.9307270050267
7.80185373999336	15.9176011310195
7.81040560508723	15.9044752570124
7.8189574701811	15.8913493830052
7.82750933527497	15.878223508998
7.83606120036885	15.8650976349909
7.84461306546272	15.8519717609837
7.85316493055659	15.8388458869766
7.86171679565046	15.8257200129694
7.87026866074433	15.8125941389623
7.8788205258382	15.7994682649551
7.88737239093207	15.786342390948
7.89592425602594	15.7732165169408
7.90447612111982	15.7600906429337
7.91302798621369	15.7469647689265
7.92157985130756	15.7338388949194
7.93013171640143	15.7207130209122
7.9386835814953	15.7075871469051
7.94723544658917	15.6944612728979
7.95578731168304	15.6813353988908
7.96433917677692	15.6682095248836
7.97289104187079	15.6550836508764
7.98144290696466	15.6419577768693
7.98999477205853	15.6288319028621
7.9985466371524	15.615706028855
8.00709850224627	15.6025801548478
8.01565036734014	15.5894542808407
8.02420223243402	15.5763284068335
8.03275409752789	15.5632025328264
8.04130596262176	15.5500766588192
8.04985782771563	15.5369507848121
8.0584096928095	15.5238249108049
8.06696155790337	15.5106990367978
8.07551342299724	15.4975731627906
8.08406528809111	15.4844472887835
8.09261715318499	15.4713214147763
8.10116901827886	15.4581955407691
8.10972088337273	15.445069666762
8.1182727484666	15.4319437927548
8.12682461356047	15.4188179187477
8.13537647865434	15.4056920447405
8.14392834374821	15.3925661707334
8.15248020884209	15.3794402967262
8.16103207393596	15.3663144227191
8.16958393902983	15.3531885487119
8.1781358041237	15.3400626747048
8.18668766921757	15.3269368006976
8.19523953431144	15.3138109266905
8.20379139940531	15.3006850526833
8.21234326449919	15.2875591786762
8.22089512959306	15.274433304669
8.22944699468693	15.2613074306618
8.2379988597808	15.2481815566547
8.24655072487467	15.2350556826475
8.25510258996854	15.2219298086404
8.26365445506242	15.2088039346332
8.27220632015629	15.1956780606261
8.28075818525016	15.1825521866189
8.28931005034403	15.1694263126118
8.2978619154379	15.1563004386046
8.30641378053177	15.1431745645975
8.31496564562564	15.1300486905903
8.32351751071951	15.1169228165832
8.33206937581339	15.103796942576
8.34062124090726	15.0906710685689
8.34917310600113	15.0775451945617
8.357724971095	15.0644193205546
8.36627683618887	15.0512934465474
8.37482870128274	15.0381675725402
8.38338056637661	15.0250416985331
8.39193243147048	15.0119158245259
8.40048429656436	14.9987899505188
8.40903616165823	14.9856640765116
8.4175880267521	14.9725382025045
8.42613989184597	14.9594123284973
8.43469175693984	14.9462864544902
8.44324362203371	14.933160580483
8.45179548712759	14.9200347064759
8.46034735222146	14.9069088324687
8.46889921731533	14.8937829584616
8.4774510824092	14.8806570844544
8.48600294750307	14.8675312104473
8.49455481259694	14.8544053364401
8.50310667769081	14.8412794624329
8.51165854278469	14.8281535884258
8.51885103791161	14.8171141503855
8.52021040787856	14.8150277144186
8.52876227297243	14.8019018404115
8.5373141380663	14.7887759664043
8.54586600316017	14.7756500923972
8.55441786825404	14.76252421839
8.56296973334791	14.7493983443829
8.57152159844179	14.7362724703757
8.58007346353566	14.7231465963686
8.58862532862953	14.7100207223614
8.5971771937234	14.6968948483543
8.60572905881727	14.6837689743471
8.61428092391114	14.67064310034
8.62283278900501	14.6575172263328
8.63138465409888	14.6443913523256
8.63993651919276	14.6312654783185
8.64848838428663	14.6181396043113
8.6570402493805	14.6050137303042
8.66559211447437	14.591887856297
8.67414397956824	14.5787619822899
8.68269584466211	14.5656361082827
8.69124770975598	14.5525102342756
8.69979957484986	14.5393843602684
8.70835143994373	14.5262584862613
8.7169033050376	14.5131326122541
8.72545517013147	14.500006738247
8.73400703522534	14.4868808642398
8.74255890031921	14.4737549902327
8.75111076541308	14.4606291162255
8.75966263050696	14.4475032422183
8.76821449560083	14.4343773682112
8.7767663606947	14.421251494204
8.78531822578857	14.4081256201969
8.79387009088244	14.3949997461897
8.80242195597631	14.3818738721826
8.81097382107018	14.3687479981754
8.81952568616406	14.3556221241683
8.82807755125793	14.3424962501611
8.8366294163518	14.329370376154
8.84518128144567	14.3162445021468
8.85373314653954	14.3031186281397
8.86228501163341	14.2899927541325
8.87083687672728	14.2768668801254
8.87938874182115	14.2637410061182
8.88794060691503	14.2506151321111
8.8964924720089	14.2374892581039
8.90504433710277	14.2243633840967
8.91359620219664	14.2112375100896
8.92214806729051	14.1981116360824
8.93069993238438	14.1849857620753
8.93925179747825	14.1718598880681
8.94780366257213	14.158734014061
8.956355527666	14.1456081400538
8.96490739275987	14.1324822660467
8.97345925785374	14.1193563920395
8.98201112294761	14.1062305180324
8.99056298804148	14.0931046440252
8.99911485313535	14.0799787700181
9.00766671822923	14.0668528960109
9.0162185833231	14.0537270220038
9.02477044841697	14.0406011479966
9.03332231351084	14.0274752739894
9.04187417860471	14.0143493999823
9.05042604369858	14.0012235259751
9.05897790879245	13.988097651968
9.06752977388633	13.9749717779608
9.0760816389802	13.9618459039537
9.08463350407407	13.9487200299465
9.09318536916794	13.9355941559394
9.10173723426181	13.9224682819322
9.11028909935568	13.9093424079251
9.11884096444955	13.8962165339179
9.12739282954342	13.8830906599108
9.1359446946373	13.8699647859036
9.14449655973117	13.8568389118965
9.15304842482504	13.8437130378893
9.16160028991891	13.8305871638822
9.17015215501278	13.817461289875
9.17870402010665	13.8043354158678
9.18725588520052	13.7912095418607
9.1958077502944	13.7780836678535
9.20435961538827	13.7649577938464
9.21291148048214	13.7518319198392
9.22146334557601	13.7387060458321
9.23001521066988	13.7255801718249
9.23856707576375	13.7124542978178
9.24711894085763	13.6993284238106
9.2556708059515	13.6862025498035
9.26422267104537	13.6730766757963
9.27277453613924	13.6599508017892
9.28132640123311	13.646824927782
9.28987826632698	13.6336990537749
9.29843013142085	13.6205731797677
9.30698199651473	13.6074473057605
9.3155338616086	13.5943214317534
9.32408572670247	13.5811955577462
9.33263759179634	13.5680696837391
9.34118945689021	13.5549438097319
9.34974132198408	13.5418179357248
9.35829318707795	13.5286920617176
9.36684505217182	13.5155661877105
9.3753969172657	13.5024403137033
9.38394878235957	13.4893144396962
9.39250064745344	13.476188565689
9.40105251254731	13.4630626916819
9.40960437764118	13.4499368176747
9.41815624273505	13.4368109436676
9.42670810782892	13.4236850696604
9.4352599729228	13.4105591956532
9.44381183801667	13.3974333216461
9.45236370311054	13.3843074476389
9.46091556820441	13.3711815736318
9.46946743329828	13.3580556996246
9.47801929839215	13.3449298256175
9.48657116348602	13.3318039516103
9.4951230285799	13.3186780776032
9.50367489367377	13.305552203596
9.51222675876764	13.2924263295889
9.52077862386151	13.2793004555817
9.52933048895538	13.2661745815746
9.53788235404925	13.2530487075674
9.54643421914312	13.2399228335603
9.554986084237	13.2267969595531
9.56353794933087	13.2136710855459
9.57208981442474	13.2005452115388
9.58064167951861	13.1874193375316
9.58919354461248	13.1742934635245
9.59774540970635	13.1611675895173


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-3.tsv <==
1.04588031583495	21.7338586745332
1.04843852904358	21.7300492280803
1.10234901253362	21.6497414933941
1.17704367241469	21.5383797303301
1.20371164151711	21.4985944582212
1.23986191411129	21.4446407558345
1.32663001170916	21.3150371981425
1.42030157220623	21.1749576506021
1.47034379639593	21.1000527442111
1.52454124248414	21.0188729926289
1.70378852035291	20.7499775642405
1.75544534076722	20.6723682745954
1.76787493742195	20.6536862014708
1.7991790202091	20.6066217229401
1.84543645020513	20.5370401648706
1.8758157263742	20.4913199909449
1.98639985691384	20.3247395201379
2.07586405117269	20.1897967730679
2.15331346485077	20.0728486111689
2.19450340709853	20.0106036605126
2.36846277030842	19.7473506328453
2.37069189684688	19.7439733933976
2.43346328533576	19.648831024564
2.48498995350028	19.570673692536
2.48980053377256	19.5633741519509
2.58961007449506	19.4118199433592
2.64196504200893	19.332243051536
2.73467002020231	19.1912021817042
2.84393405299523	19.024748375643
3.05549530660774	18.7017765032937
3.18363366376419	18.5057241124178
3.23702193646561	18.4239428896028
3.34018532652548	18.2657536809774
3.42321046105721	18.1382896156981
3.45751248272107	18.0855873105375
3.73165067895172	17.6635507301797
3.79067860374527	17.5724805526844
3.83271288604209	17.5075862885786
3.88889955977193	17.4207878811851
4.02760805680352	17.2062382080942
4.38233341686129	16.6558172328258
4.39092683804011	16.642451929511
4.54827278262617	16.3974735519079
4.72193941332788	16.1265154664303
4.73454989535579	16.1068171227376
5.09568351151928	15.5413745777372
5.3907908255171	15.0774133584615
5.72107411785747	14.5561401945849
6.05133962519706	14.0327925525065
6.40607870576013	13.4683472969293
6.57796642719037	13.1939932265133
7.51560964037824	11.6877822024133
7.62027333422623	11.5186628180705
8.51885103791161	10.0587990984993
9.59774540970635	8.28801980427961


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-4.tsv <==
1.04588031583495	30.8402245188079
1.04843852904358	30.8361809919289
1.10234901253362	30.7509991623651
1.17704367241469	30.6330699616817
1.20371164151711	30.5909922954437
1.23986191411129	30.5339751351737
1.32663001170916	30.3972257734946
1.42030157220623	30.249760770778
1.47034379639593	30.1710505481787
1.52454124248414	30.0858598434791
1.70378852035291	29.8045180640527
1.75544534076722	29.7235558821122
1.76787493742195	29.7040826948675
1.7991790202091	29.6550527093103
1.84543645020513	29.5826373599548
1.8758157263742	29.5351019581561
1.98639985691384	29.3622211889362
2.07586405117269	29.222534781055
2.15331346485077	29.1017356832142
2.19450340709853	29.037539445575
2.36846277030842	28.7667876313058
2.37069189684688	28.7633220981492
2.43346328533576	28.6657744917517
2.48498995350028	28.5857598818905
2.48980053377256	28.5782923348609
2.58961007449506	28.4234601723265
2.64196504200893	28.3423224832502
2.73467002020231	28.198785930439
2.84393405299523	28.0298308140696
3.05549530660774	27.7033709357466
3.18363366376419	27.5060756970571
3.23702193646561	27.4239703914372
3.34018532652548	27.2654778832178
3.42321046105721	27.1380788412501
3.45751248272107	27.0854838785965
3.73165067895172	26.665995625535
3.79067860374527	26.5758671767098
3.83271288604209	26.5117283732093
3.88889955977193	26.4260499718216
4.02760805680352	26.2148047485306
4.38233341686129	25.6763216468166
4.39092683804011	25.6633076369768
4.54827278262617	25.425279554234
4.72193941332788	25.1631314017586
4.73454989535579	25.1441192193963
5.09568351151928	24.6009861979026
5.3907908255171	24.1590534678221
5.72107411785747	23.6664526207453
6.05133962519706	23.1759808466698
6.40607870576013	22.6514799072886
6.57796642719037	22.3981884757926
7.51560964037824	21.0261065088616
7.62027333422623	20.8739386784292
8.51885103791161	19.5754292022717
9.59774540970635	18.0343153747551


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-5.tsv <==
3.42321046105721	21.9946521190509
1.7991790202091	26.3506249837131
2.15331346485077	25.0953719574541
1.32663001170916	26.470596523963
3.34018532652548	21.5576018244001
3.83271288604209	22.180146533128
1.10234901253362	31.8247956891829
7.51560964037824	14.465031414256
2.43346328533576	23.5933282222838
2.58961007449506	27.3913718403939
4.54827278262617	20.0495202677809
5.09568351151928	22.6223954886056
9.59774540970635	17.6669556575933
3.23702193646561	19.6445623658183
1.23986191411129	25.317945328682
3.05549530660774	19.9266110251024
6.40607870576013	14.5520630584757
1.47034379639593	29.8770628404402
1.8758157263742	25.2525169036632
1.52454124248414	24.7408780954443
2.36846277030842	22.0896233768133
2.19450340709853	26.7528617487619
3.88889955977193	20.2205651749125
1.75544534076722	26.5957348820533
5.72107411785747	17.1904455980051
2.07586405117269	25.9645090029958
4.73454989535579	18.4630803407637
1.76787493742195	22.2706743585985
4.39092683804011	18.5846273047731
4.38233341686129	17.2561897318999
2.84393405299523	26.4494576831286
5.3907908255171	23.1116793259269
1.04588031583495	22.6273102269496
8.51885103791161	19.6719212519706
1.84543645020513	30.1393404886758
4.72193941332788	19.4304859718055
3.18363366376419	22.6891621318856
1.42030157220623	24.3536675276313
4.02760805680352	22.8146162822168
1.17704367241469	26.2069936846003
6.57796642719037	14.1013090050551
2.64196504200893	23.005099975616
2.48498995350028	23.8806670473714
2.73467002020231	21.6861104196192
1.70378852035291	28.4191498858077
7.62027333422623	14.6991080757668
2.37069189684688	25.9453719415959
2.48980053377256	20.2344678876577
1.98639985691384	25.030013113932
3.79067860374527	26.9588617887495
6.05133962519706	21.9446121756708
3.45751248272107	18.7823801812823
1.04843852904358	26.2402807852714
3.73165067895172	20.4391881222334
1.20371164151711	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Show-a4-6.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.23986191411129	25.317945328682
1.25753091570937	26.1720587343047
1.32663001170916	26.470596523963
1.41432789456439	24.3265751536605
1.42030157220623	24.3536675276313
1.45193055696207	25.2500140807766
1.47034379639593	29.8770628404402
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.75544534076722	26.5957348820533
1.76787493742195	22.2706743585985
1.7991790202091	26.3506249837131
1.84543645020513	30.1393404886758
1.8758157263742	25.2525169036632
1.89045943116827	26.3807655369508
1.98639985691384	25.030013113932
2.03758350438933	27.3446226733567
2.06676902606584	25.9716839191709
2.07586405117269	25.9645090029958
2.08436175939876	26.7383801879614
2.13238611704002	25.3970046634319
2.15331346485077	25.0953719574541
2.19450340709853	26.7528617487619
2.26861126069056	25.237088327073
2.36846277030842	22.0896233768133
2.37069189684688	25.9453719415959
2.43346328533576	23.5933282222838
2.48498995350028	23.8806670473714
2.48980053377256	20.2344678876577
2.58961007449506	27.3913718403939
2.64196504200893	23.005099975616
2.73467002020231	21.6861104196192
2.84393405299523	26.4494576831286
3.05549530660774	19.9266110251024
3.18363366376419	22.6891621318856
3.23702193646561	19.6445623658183
3.34018532652548	21.5576018244001
3.42321046105721	21.9946521190509
3.45751248272107	18.7823801812823
3.50428287974533	26.1708908251317
3.59512347231103	26.5969040724595
3.73165067895172	20.4391881222334
3.79067860374527	26.9588617887495
3.83271288604209	22.180146533128
3.88889955977193	20.2205651749125
4.02760805680352	22.8146162822168
4.14558547950442	31.8096253916446
4.38233341686129	17.2561897318999
4.39092683804011	18.5846273047731
4.51657808417448	24.7445340981676
4.54827278262617	20.0495202677809
4.72193941332788	19.4304859718055
4.73454989535579	18.4630803407637
5.09568351151928	22.6223954886056
5.3814352395668	28.9305638736805
5.3907908255171	23.1116793259269
5.70383223223247	28.3478120599924
5.72107411785747	17.1904455980051
6.05133962519706	21.9446121756708
6.40607870576013	14.5520630584757
6.57796642719037	14.1013090050551
7.51560964037824	14.465031414256
7.62027333422623	14.6991080757668
8.51885103791161	19.6719212519706
9.59774540970635	17.6669556575933


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-2.tsv <==
1.04588031583495	26.5272913487419
1.04843852904358	26.523874458047
1.05443218092883	26.5158690059265
1.0629840460227	26.504446663111
1.07153591111657	26.4930243202955
1.08008777621044	26.4816019774801
1.08863964130431	26.4701796346646
1.09719150639818	26.4587572918491
1.10234901253362	26.4518686421212
1.10574337149205	26.4473349490336
1.11429523658593	26.4359126062182
1.1228471016798	26.4244902634027
1.13139896677367	26.4130679205872
1.13995083186754	26.4016455777717
1.14850269696141	26.3902232349563
1.15705456205528	26.3788008921408
1.16560642714915	26.3673785493253
1.17415829224302	26.3559562065099
1.17704367241469	26.3521023335696
1.1827101573369	26.3445338636944
1.19126202243077	26.3331115208789
1.19981388752464	26.3216891780634
1.20371164151711	26.3164831227967
1.20836575261851	26.310266835248
1.21691761771238	26.2988444924325
1.22546948280625	26.287422149617
1.23402134790012	26.2759998068015
1.23986191411129	26.2681988243529
1.242573212994	26.2645774639861
1.25112507808787	26.2531551211706
1.25753091570937	26.244599131041
1.25967694318174	26.2417327783551
1.26822880827561	26.2303104355397
1.27678067336948	26.2188880927242
1.28533253846335	26.2074657499087
1.29388440355722	26.1960434070932
1.3024362686511	26.1846210642778
1.31098813374497	26.1731987214623
1.31953999883884	26.1617763786468
1.32663001170916	26.1523065663097
1.32809186393271	26.1503540358313
1.33664372902658	26.1389316930159
1.34519559412045	26.1275093502004
1.35374745921432	26.1160870073849
1.3622993243082	26.1046646645695
1.37085118940207	26.093242321754
1.37940305449594	26.0818199789385
1.38795491958981	26.070397636123
1.39650678468368	26.0589752933076
1.40505864977755	26.0475529504921
1.41361051487142	26.0361306076766
1.41432789456439	26.0351724357817
1.42030157220623	26.0271936623627
1.4221623799653	26.0247082648612
1.43071424505917	26.0132859220457
1.43926611015304	26.0018635792302
1.44781797524691	25.9904412364147
1.45193055696207	25.9849482453898
1.45636984034078	25.9790188935993
1.46492170543465	25.9675965507838
1.47034379639593	25.9603545069657
1.47347357052852	25.9561742079683
1.4820254356224	25.9447518651528
1.49057730071627	25.9333295223374
1.49912916581014	25.9219071795219
1.50768103090401	25.9104848367064
1.51623289599788	25.899062493891
1.52454124248414	25.8879654079624
1.52478476109175	25.8876401510755
1.53333662618562	25.87621780826
1.5418884912795	25.8647954654445
1.55044035637337	25.8533731226291
1.55899222146724	25.8419507798136
1.56754408656111	25.8305284369981
1.57609595165498	25.8191060941826
1.58464781674885	25.8076837513672
1.59319968184272	25.7962614085517
1.60175154693659	25.7848390657362
1.61030341203047	25.7734167229208
1.61885527712434	25.7619943801053
1.62740714221821	25.7505720372898
1.63595900731208	25.7391496944743
1.64451087240595	25.7277273516589
1.65306273749982	25.7163050088434
1.66161460259369	25.7048826660279
1.67016646768757	25.6934603232124
1.67871833278144	25.682037980397
1.68727019787531	25.6706156375815
1.69582206296918	25.659193294766
1.70378852035291	25.6485528547845
1.70437392806305	25.6477709519506
1.71292579315692	25.6363486091351
1.72147765825079	25.6249262663196
1.73002952334467	25.6135039235041
1.73858138843854	25.6020815806887
1.74713325353241	25.5906592378732
1.75544534076722	25.5795571555945
1.75568511862628	25.5792368950577
1.76423698372015	25.5678145522422
1.76787493742195	25.5629555005766
1.77278884881402	25.5563922094268
1.78134071390789	25.5449698666113
1.78989257900177	25.5335475237958
1.79844444409564	25.5221251809804
1.7991790202091	25.5211440405975
1.80699630918951	25.5107028381649
1.81554817428338	25.4992804953494
1.82410003937725	25.4878581525339
1.83265190447112	25.4764358097185
1.84120376956499	25.465013466903
1.84543645020513	25.4593600651281
1.84975563465887	25.4535911240875
1.85830749975274	25.442168781272
1.86685936484661	25.4307464384566
1.87541122994048	25.4193240956411
1.8758157263742	25.4187838278886
1.88396309503435	25.4079017528256
1.89045943116827	25.3992248878901
1.89251496012822	25.3964794100102
1.90106682522209	25.3850570671947
1.90961869031597	25.3736347243792
1.91817055540984	25.3622123815637
1.92672242050371	25.3507900387483
1.93527428559758	25.3393676959328
1.94382615069145	25.3279453531173
1.95237801578532	25.3165230103018
1.96092988087919	25.3051006674864
1.96948174597307	25.2936783246709
1.97803361106694	25.2822559818554
1.98639985691384	25.2710815623466
1.98658547616081	25.27083363904
1.99513734125468	25.2594112962245
2.00368920634855	25.247988953409
2.01224107144242	25.2365666105935
2.02079293653629	25.2251442677781
2.02934480163016	25.2137219249626
2.03758350438933	25.2027178590381
2.03789666672404	25.2022995821471
2.04644853181791	25.1908772393316
2.05500039691178	25.1794548965162
2.06355226200565	25.1680325537007
2.06676902606584	25.1637360661569
2.07210412709952	25.1566102108852
2.07586405117269	25.1515882488626
2.08065599219339	25.1451878680698
2.08436175939876	25.1402382409476
2.08920785728726	25.1337655252543
2.09775972238114	25.1223431824388
2.10631158747501	25.1109208396233
2.11486345256888	25.0994984968079
2.12341531766275	25.0880761539924
2.13196718275662	25.0766538111769
2.13238611704002	25.0760942594359
2.14051904785049	25.0652314683614
2.14907091294436	25.053809125546
2.15331346485077	25.0481425391633
2.15762277803824	25.0423867827305
2.16617464313211	25.030964439915
2.17472650822598	25.0195420970996
2.18327837331985	25.0081197542841
2.19183023841372	24.9966974114686
2.19450340709853	24.9931269798977
2.20038210350759	24.9852750686531
2.20893396860146	24.9738527258377
2.21748583369534	24.9624303830222
2.22603769878921	24.9510080402067
2.23458956388308	24.9395856973913
2.24314142897695	24.9281633545758
2.25169329407082	24.9167410117603
2.26024515916469	24.9053186689448
2.26861126069056	24.8941444421991
2.26879702425856	24.8938963261294
2.27734888935244	24.8824739833139
2.28590075444631	24.8710516404984
2.29445261954018	24.8596292976829
2.30300448463405	24.8482069548675
2.31155634972792	24.836784612052
2.32010821482179	24.8253622692365
2.32866007991566	24.8139399264211
2.33721194500954	24.8025175836056
2.34576381010341	24.7910952407901
2.35431567519728	24.7796728979746
2.36286754029115	24.7682505551592
2.36846277030842	24.760777257266
2.37069189684688	24.757799912883
2.37141940538502	24.7568282123437
2.37997127047889	24.7454058695282
2.38852313557276	24.7339835267127
2.39707500066663	24.7225611838973
2.40562686576051	24.7111388410818
2.41417873085438	24.6997164982663
2.42273059594825	24.6882941554509
2.43128246104212	24.6768718126354
2.43346328533576	24.6739589833953
2.43983432613599	24.6654494698199
2.44838619122986	24.6540271270044
2.45693805632373	24.642604784189
2.46548992141761	24.6311824413735
2.47404178651148	24.619760098558
2.48259365160535	24.6083377557425
2.48498995350028	24.6051371227306
2.48980053377256	24.598711846325
2.49114551669922	24.5969154129271
2.49969738179309	24.5854930701116
2.50824924688696	24.5740707272961
2.51680111198083	24.5626483844807
2.52535297707471	24.5512260416652
2.53390484216858	24.5398036988497
2.54245670726245	24.5283813560342
2.55100857235632	24.5169590132188
2.55956043745019	24.5055366704033
2.56811230254406	24.4941143275878
2.57666416763793	24.4826919847723
2.58521603273181	24.4712696419569
2.58961007449506	24.4654007173639
2.59376789782568	24.4598472991414
2.60231976291955	24.4484249563259
2.61087162801342	24.4370026135105
2.61942349310729	24.425580270695
2.62797535820116	24.4141579278795
2.63652722329503	24.402735585064
2.64196504200893	24.3954725343919
2.64507908838891	24.3913132422486
2.65363095348278	24.3798908994331
2.66218281857665	24.3684685566176
2.67073468367052	24.3570462138021
2.67928654876439	24.3456238709867
2.68783841385826	24.3342015281712
2.69639027895213	24.3227791853557
2.70494214404601	24.3113568425403
2.71349400913988	24.2999344997248
2.72204587423375	24.2885121569093
2.73059773932762	24.2770898140938
2.73467002020231	24.2716506510948
2.73914960442149	24.2656674712784
2.74770146951536	24.2542451284629
2.75625333460923	24.2428227856474
2.76480519970311	24.2314004428319
2.77335706479698	24.2199781000165
2.78190892989085	24.208555757201
2.79046079498472	24.1971334143855
2.79901266007859	24.1857110715701
2.80756452517246	24.1742887287546
2.81611639026633	24.1628663859391
2.8246682553602	24.1514440431236
2.83322012045408	24.1400217003082
2.84177198554795	24.1285993574927
2.84393405299523	24.1257115809315
2.85032385064182	24.1171770146772
2.85887571573569	24.1057546718617
2.86742758082956	24.0943323290463
2.87597944592343	24.0829099862308
2.8845313110173	24.0714876434153
2.89308317611118	24.0600653005999
2.90163504120505	24.0486429577844
2.91018690629892	24.0372206149689
2.91873877139279	24.0257982721534
2.92729063648666	24.014375929338
2.93584250158053	24.0029535865225
2.9443943666744	23.991531243707
2.95294623176828	23.9801089008916
2.96149809686215	23.9686865580761
2.97004996195602	23.9572642152606
2.97860182704989	23.9458418724451
2.98715369214376	23.9344195296297
2.99570555723763	23.9229971868142
3.0042574223315	23.9115748439987
3.01280928742538	23.9001525011832
3.02136115251925	23.8887301583678
3.02991301761312	23.8773078155523
3.03846488270699	23.8658854727368
3.04701674780086	23.8544631299214
3.05549530660774	23.843138699027
3.05556861289473	23.8430407871059
3.0641204779886	23.8316184442904
3.07267234308248	23.8201961014749
3.08122420817635	23.8087737586595
3.08977607327022	23.797351415844
3.09832793836409	23.7859290730285
3.10687980345796	23.774506730213
3.11543166855183	23.7630843873976
3.1239835336457	23.7516620445821
3.13253539873958	23.7402397017666
3.14108726383345	23.7288173589512
3.14963912892732	23.7173950161357
3.15819099402119	23.7059726733202
3.16674285911506	23.6945503305047
3.17529472420893	23.6831279876893
3.18363366376419	23.67199003997
3.1838465893028	23.6717056448738
3.19239845439667	23.6602833020583
3.20095031949055	23.6488609592428
3.20950218458442	23.6374386164274
3.21805404967829	23.6260162736119
3.22660591477216	23.6145939307964
3.23515777986603	23.603171587981
3.23702193646561	23.6006817175833
3.2437096449599	23.5917492451655
3.25226151005378	23.58032690235
3.26081337514765	23.5689045595345
3.26936524024152	23.5574822167191
3.27791710533539	23.5460598739036
3.28646897042926	23.5346375310881
3.29502083552313	23.5232151882726
3.303572700617	23.5117928454572
3.31212456571087	23.5003705026417
3.32067643080475	23.4889481598262
3.32922829589862	23.4775258170108
3.33778016099249	23.4661034741953
3.34018532652548	23.4628910024193
3.34633202608636	23.4546811313798
3.35488389118023	23.4432587885643
3.3634357562741	23.4318364457489
3.37198762136797	23.4204141029334
3.38053948646185	23.4089917601179
3.38909135155572	23.3975694173024
3.39764321664959	23.386147074487
3.40619508174346	23.3747247316715
3.41474694683733	23.363302388856
3.42321046105721	23.3519980523421
3.4232988119312	23.3518800460406
3.43185067702507	23.3404577032251
3.44040254211895	23.3290353604096
3.44895440721282	23.3176130175941
3.45750627230669	23.3061906747787
3.45751248272107	23.3061823798066
3.46605813740056	23.2947683319632
3.47461000249443	23.2833459891477
3.4831618675883	23.2719236463322
3.49171373268217	23.2605013035168
3.50026559777605	23.2490789607013
3.50428287974533	23.2437132572745
3.50881746286992	23.2376566178858
3.51736932796379	23.2262342750704
3.52592119305766	23.2148119322549
3.53447305815153	23.2033895894394
3.5430249232454	23.1919672466239
3.55157678833927	23.1805449038085
3.56012865343315	23.169122560993
3.56868051852702	23.1577002181775
3.57723238362089	23.146277875362
3.58578424871476	23.1348555325466
3.59433611380863	23.1234331897311
3.59512347231103	23.1223815502777
3.6028879789025	23.1120108469156
3.61143984399637	23.1005885041002
3.61999170909024	23.0891661612847
3.62854357418412	23.0777438184692
3.63709543927799	23.0663214756537
3.64564730437186	23.0548991328383
3.65419916946573	23.0434767900228
3.6627510345596	23.0320544472073
3.67130289965347	23.0206321043919
3.67985476474735	23.0092097615764
3.68840662984122	22.9977874187609
3.69695849493509	22.9863650759454
3.70551036002896	22.97494273313
3.71406222512283	22.9635203903145
3.7226140902167	22.952098047499
3.73116595531057	22.9406757046835
3.73165067895172	22.9400282810468
3.73971782040444	22.9292533618681
3.74826968549832	22.9178310190526
3.75682155059219	22.9064086762371
3.76537341568606	22.8949863334217
3.77392528077993	22.8835639906062
3.7824771458738	22.8721416477907
3.79067860374527	22.861187328193
3.79102901096767	22.8607193049752
3.79958087606154	22.8492969621598
3.80813274115542	22.8378746193443
3.81668460624929	22.8264522765288
3.82523647134316	22.8150299337133
3.83271288604209	22.8050440217767
3.83378833643703	22.8036075908979
3.8423402015309	22.7921852480824
3.85089206662477	22.7807629052669
3.85944393171864	22.7693405624515
3.86799579681252	22.757918219636
3.87654766190639	22.7464958768205
3.88509952700026	22.735073534005
3.88889955977193	22.729998000592
3.89365139209413	22.7236511911896
3.902203257188	22.7122288483741
3.91075512228187	22.7008065055586
3.91930698737574	22.6893841627431
3.92785885246962	22.6779618199277
3.93641071756349	22.6665394771122
3.94496258265736	22.6551171342967
3.95351444775123	22.6436947914813
3.9620663128451	22.6322724486658
3.97061817793897	22.6208501058503
3.97917004303284	22.6094277630348
3.98772190812671	22.5980054202194
3.99627377322059	22.5865830774039
4.00482563831446	22.5751607345884
4.01337750340833	22.5637383917729
4.0219293685022	22.5523160489575
4.02760805680352	22.5447312795758
4.03048123359607	22.540893706142
4.03903309868994	22.5294713633265
4.04758496378382	22.5180490205111
4.05613682887769	22.5066266776956
4.06468869397156	22.4952043348801
4.07324055906543	22.4837819920646
4.0817924241593	22.4723596492492
4.09034428925317	22.4609373064337
4.09889615434704	22.4495149636182
4.10744801944091	22.4380926208027
4.11599988453479	22.4266702779873
4.12455174962866	22.4152479351718
4.13310361472253	22.4038255923563
4.1416554798164	22.3924032495409
4.14558547950442	22.3871541251442
4.15020734491027	22.3809809067254
4.15875921000414	22.3695585639099
4.16731107509801	22.3581362210944
4.17586294019189	22.346713878279
4.18441480528576	22.3352915354635
4.19296667037963	22.323869192648
4.2015185354735	22.3124468498326
4.21007040056737	22.3010245070171
4.21862226566124	22.2896021642016
4.22717413075511	22.2781798213861
4.23572599584899	22.2667574785707
4.24427786094286	22.2553351357552
4.25282972603673	22.2439127929397
4.2613815911306	22.2324904501242
4.26993345622447	22.2210681073088
4.27848532131834	22.2096457644933
4.28703718641221	22.1982234216778
4.29558905150609	22.1868010788624
4.30414091659996	22.1753787360469
4.31269278169383	22.1639563932314
4.3212446467877	22.1525340504159
4.32979651188157	22.1411117076005
4.33834837697544	22.129689364785
4.34690024206931	22.1182670219695
4.35545210716319	22.106844679154
4.36400397225706	22.0954223363386
4.37255583735093	22.0839999935231
4.3811077024448	22.0725776507076
4.38233341686129	22.0709405189118
4.38965956753867	22.0611553078922
4.39092683804011	22.0594626714966
4.39821143263254	22.0497329650767
4.40676329772641	22.0383106222612
4.41531516282028	22.0268882794457
4.42386702791416	22.0154659366303
4.43241889300803	22.0040435938148
4.4409707581019	21.9926212509993
4.44952262319577	21.9811989081838
4.45807448828964	21.9697765653684
4.46662635338351	21.9583542225529
4.47517821847739	21.9469318797374
4.48373008357126	21.935509536922
4.49228194866513	21.9240871941065
4.500833813759	21.912664851291
4.50938567885287	21.9012425084755
4.51657808417448	21.8916359351317
4.51793754394674	21.8898201656601
4.52648940904061	21.8783978228446
4.53504127413448	21.8669754800291
4.54359313922836	21.8555531372136
4.54827278262617	21.8493027473212
4.55214500432223	21.8441307943982
4.5606968694161	21.8327084515827
4.56924873450997	21.8212861087672
4.57780059960384	21.8098637659518
4.58635246469771	21.7984414231363
4.59490432979158	21.7870190803208
4.60345619488546	21.7755967375053
4.61200805997933	21.7641743946899
4.6205599250732	21.7527520518744
4.62911179016707	21.7413297090589
4.63766365526094	21.7299073662434
4.64621552035481	21.718485023428
4.65476738544868	21.7070626806125
4.66331925054256	21.695640337797
4.67187111563643	21.6842179949816
4.6804229807303	21.6727956521661
4.68897484582417	21.6613733093506
4.69752671091804	21.6499509665351
4.70607857601191	21.6385286237197
4.71463044110578	21.6271062809042
4.72193941332788	21.6173440143772
4.72318230619966	21.6156839380887
4.73173417129353	21.6042615952732
4.73454989535579	21.6005007588756
4.7402860363874	21.5928392524578
4.74883790148127	21.5814169096423
4.75738976657514	21.5699945668268
4.76594163166901	21.5585722240114
4.77449349676288	21.5471498811959
4.78304536185676	21.5357275383804
4.79159722695063	21.5243051955649
4.8001490920445	21.5128828527495
4.80870095713837	21.501460509934
4.81725282223224	21.4900381671185
4.82580468732611	21.478615824303
4.83435655241998	21.4671934814876
4.84290841751386	21.4557711386721
4.85146028260773	21.4443487958566
4.8600121477016	21.4329264530412
4.86856401279547	21.4215041102257
4.87711587788934	21.4100817674102
4.88566774298321	21.3986594245947
4.89421960807708	21.3872370817793
4.90277147317095	21.3758147389638
4.91132333826483	21.3643923961483
4.9198752033587	21.3529700533329
4.92842706845257	21.3415477105174
4.93697893354644	21.3301253677019
4.94553079864031	21.3187030248864
4.95408266373418	21.307280682071
4.96263452882805	21.2958583392555
4.97118639392193	21.28443599644
4.9797382590158	21.2730136536245
4.98829012410967	21.2615913108091
4.99684198920354	21.2501689679936
5.00539385429741	21.2387466251781
5.01394571939128	21.2273242823627
5.02249758448515	21.2159019395472
5.03104944957903	21.2044795967317
5.0396013146729	21.1930572539162
5.04815317976677	21.1816349111008
5.05670504486064	21.1702125682853
5.06525690995451	21.1587902254698
5.07380877504838	21.1473678826543
5.08236064014225	21.1359455398389
5.09091250523613	21.1245231970234
5.09568351151928	21.1181507778209
5.09946437033	21.1131008542079
5.10801623542387	21.1016785113924
5.11656810051774	21.090256168577
5.12511996561161	21.0788338257615
5.13367183070548	21.067411482946
5.14222369579935	21.0559891401306
5.15077556089323	21.0445667973151
5.1593274259871	21.0331444544996
5.16787929108097	21.0217221116841
5.17643115617484	21.0102997688687
5.18498302126871	20.9988774260532
5.19353488636258	20.9874550832377
5.20208675145645	20.9760327404223
5.21063861655033	20.9646103976068
5.2191904816442	20.9531880547913
5.22774234673807	20.9417657119758
5.23629421183194	20.9303433691604
5.24484607692581	20.9189210263449
5.25339794201968	20.9074986835294
5.26194980711355	20.8960763407139
5.27050167220743	20.8846539978985
5.2790535373013	20.873231655083
5.28760540239517	20.8618093122675
5.29615726748904	20.8503869694521
5.30470913258291	20.8389646266366
5.31326099767678	20.8275422838211
5.32181286277065	20.8161199410056
5.33036472786453	20.8046975981902
5.3389165929584	20.7932752553747
5.34746845805227	20.7818529125592
5.35602032314614	20.7704305697437
5.36457218824001	20.7590082269283
5.37312405333388	20.7475858841128
5.3814352395668	20.736485005262
5.38167591842775	20.7361635412973
5.39022778352162	20.7247411984819
5.3907908255171	20.7239891685304
5.3987796486155	20.7133188556664
5.40733151370937	20.7018965128509
5.41588337880324	20.6904741700354
5.42443524389711	20.67905182722
5.43298710899098	20.6676294844045
5.44153897408485	20.656207141589
5.45009083917872	20.6447847987735
5.4586427042726	20.6333624559581
5.46719456936647	20.6219401131426
5.47574643446034	20.6105177703271
5.48429829955421	20.5990954275117
5.49285016464808	20.5876730846962
5.50140202974195	20.5762507418807
5.50995389483582	20.5648283990652
5.5185057599297	20.5534060562498
5.52705762502357	20.5419837134343
5.53560949011744	20.5305613706188
5.54416135521131	20.5191390278033
5.55271322030518	20.5077166849879
5.56126508539905	20.4962943421724
5.56981695049292	20.4848719993569
5.5783688155868	20.4734496565415
5.58692068068067	20.462027313726
5.59547254577454	20.4506049709105
5.60402441086841	20.439182628095
5.61257627596228	20.4277602852796
5.62112814105615	20.4163379424641
5.62968000615002	20.4049155996486
5.6382318712439	20.3934932568331
5.64678373633777	20.3820709140177
5.65533560143164	20.3706485712022
5.66388746652551	20.3592262283867
5.67243933161938	20.3478038855713
5.68099119671325	20.3363815427558
5.68954306180712	20.3249591999403
5.698094926901	20.3135368571248
5.70383223223247	20.3058737956039
5.70664679199487	20.3021145143094
5.71519865708874	20.2906921714939
5.72107411785747	20.2828445819491
5.72375052218261	20.2792698286784
5.73230238727648	20.267847485863
5.74085425237035	20.2564251430475
5.74940611746422	20.245002800232
5.75795798255809	20.2335804574165
5.76650984765197	20.2221581146011
5.77506171274584	20.2107357717856
5.78361357783971	20.1993134289701
5.79216544293358	20.1878910861546
5.80071730802745	20.1764687433392
5.80926917312132	20.1650464005237
5.81782103821519	20.1536240577082
5.82637290330907	20.1422017148928
5.83492476840294	20.1307793720773
5.84347663349681	20.1193570292618
5.85202849859068	20.1079346864463
5.86058036368455	20.0965123436309
5.86913222877842	20.0850900008154
5.87768409387229	20.0736676579999
5.88623595896617	20.0622453151844
5.89478782406004	20.050822972369
5.90333968915391	20.0394006295535
5.91189155424778	20.027978286738
5.92044341934165	20.0165559439226
5.92899528443552	20.0051336011071
5.93754714952939	19.9937112582916
5.94609901462327	19.9822889154761
5.95465087971714	19.9708665726607
5.96320274481101	19.9594442298452
5.97175460990488	19.9480218870297
5.98030647499875	19.9365995442142
5.98885834009262	19.9251772013988
5.99741020518649	19.9137548585833
6.00596207028037	19.9023325157678
6.01451393537424	19.8909101729524
6.02306580046811	19.8794878301369
6.03161766556198	19.8680654873214
6.04016953065585	19.8566431445059
6.04872139574972	19.8452208016905
6.05133962519706	19.841723749996
6.05727326084359	19.833798458875
6.06582512593747	19.8223761160595
6.07437699103134	19.810953773244
6.08292885612521	19.7995314304286
6.09148072121908	19.7881090876131
6.10003258631295	19.7766867447976
6.10858445140682	19.7652644019822
6.11713631650069	19.7538420591667
6.12568818159457	19.7424197163512
6.13424004668844	19.7309973735357
6.14279191178231	19.7195750307203
6.15134377687618	19.7081526879048
6.15989564197005	19.6967303450893
6.16844750706392	19.6853080022738
6.17699937215779	19.6738856594584
6.18555123725166	19.6624633166429
6.19410310234554	19.6510409738274
6.20265496743941	19.639618631012
6.21120683253328	19.6281962881965
6.21975869762715	19.616773945381
6.22831056272102	19.6053516025655
6.23686242781489	19.5939292597501
6.24541429290877	19.5825069169346
6.25396615800264	19.5710845741191
6.26251802309651	19.5596622313036
6.27106988819038	19.5482398884882
6.27962175328425	19.5368175456727
6.28817361837812	19.5253952028572
6.29672548347199	19.5139728600418
6.30527734856586	19.5025505172263
6.31382921365974	19.4911281744108
6.32238107875361	19.4797058315953
6.33093294384748	19.4682834887799
6.33948480894135	19.4568611459644
6.34803667403522	19.4454388031489
6.35658853912909	19.4340164603334
6.36514040422296	19.422594117518
6.37369226931684	19.4111717747025
6.38224413441071	19.399749431887
6.39079599950458	19.3883270890716
6.39934786459845	19.3769047462561
6.40607870576013	19.3679146634681
6.40789972969232	19.3654824034406
6.41645159478619	19.3540600606251
6.42500345988006	19.3426377178097
6.43355532497394	19.3312153749942
6.44210719006781	19.3197930321787
6.45065905516168	19.3083706893633
6.45921092025555	19.2969483465478
6.46776278534942	19.2855260037323
6.47631465044329	19.2741036609168
6.48486651553716	19.2626813181014
6.49341838063104	19.2512589752859
6.50197024572491	19.2398366324704
6.51052211081878	19.2284142896549
6.51907397591265	19.2169919468395
6.52762584100652	19.205569604024
6.53617770610039	19.1941472612085
6.54472957119426	19.1827249183931
6.55328143628813	19.1713025755776
6.56183330138201	19.1598802327621
6.57038516647588	19.1484578899466
6.57796642719037	19.1383319398873
6.57893703156975	19.1370355471312
6.58748889666362	19.1256132043157
6.59604076175749	19.1141908615002
6.60459262685136	19.1027685186847
6.61314449194523	19.0913461758693
6.62169635703911	19.0799238330538
6.63024822213298	19.0685014902383
6.63880008722685	19.0570791474229
6.64735195232072	19.0456568046074
6.65590381741459	19.0342344617919
6.66445568250846	19.0228121189764
6.67300754760233	19.011389776161
6.68155941269621	18.9999674333455
6.69011127779008	18.98854509053
6.69866314288395	18.9771227477145
6.70721500797782	18.9657004048991
6.71576687307169	18.9542780620836
6.72431873816556	18.9428557192681
6.73287060325943	18.9314333764527
6.74142246835331	18.9200110336372
6.74997433344718	18.9085886908217
6.75852619854105	18.8971663480062
6.76707806363492	18.8857440051908
6.77562992872879	18.8743216623753
6.78418179382266	18.8628993195598
6.79273365891653	18.8514769767443
6.80128552401041	18.8400546339289
6.80983738910428	18.8286322911134
6.81838925419815	18.8172099482979
6.82694111929202	18.8057876054825
6.83549298438589	18.794365262667
6.84404484947976	18.7829429198515
6.85259671457363	18.771520577036
6.86114857966751	18.7600982342206
6.86970044476138	18.7486758914051
6.87825230985525	18.7372535485896
6.88680417494912	18.7258312057741
6.89535604004299	18.7144088629587
6.90390790513686	18.7029865201432
6.91245977023073	18.6915641773277
6.92101163532461	18.6801418345123
6.92956350041848	18.6687194916968
6.93811536551235	18.6572971488813
6.94666723060622	18.6458748060658
6.95521909570009	18.6344524632504
6.96377096079396	18.6230301204349
6.97232282588783	18.6116077776194
6.9808746909817	18.6001854348039
6.98942655607558	18.5887630919885
6.99797842116945	18.577340749173
7.00653028626332	18.5659184063575
7.01508215135719	18.5544960635421
7.02363401645106	18.5430737207266
7.03218588154493	18.5316513779111
7.04073774663881	18.5202290350956
7.04928961173268	18.5088066922802
7.05784147682655	18.4973843494647
7.06639334192042	18.4859620066492
7.07494520701429	18.4745396638338
7.08349707210816	18.4631173210183
7.09204893720203	18.4516949782028
7.1006008022959	18.4402726353873
7.10915266738978	18.4288502925719
7.11770453248365	18.4174279497564
7.12625639757752	18.4060056069409
7.13480826267139	18.3945832641254
7.14336012776526	18.38316092131
7.15191199285913	18.3717385784945
7.160463857953	18.360316235679
7.16901572304688	18.3488938928636
7.17756758814075	18.3374715500481
7.18611945323462	18.3260492072326
7.19467131832849	18.3146268644171
7.20322318342236	18.3032045216017
7.21177504851623	18.2917821787862
7.2203269136101	18.2803598359707
7.22887877870398	18.2689374931552
7.23743064379785	18.2575151503398
7.24598250889172	18.2460928075243
7.25453437398559	18.2346704647088
7.26308623907946	18.2232481218934
7.27163810417333	18.2118257790779
7.2801899692672	18.2004034362624
7.28874183436108	18.1889810934469
7.29729369945495	18.1775587506315
7.30584556454882	18.166136407816
7.31439742964269	18.1547140650005
7.32294929473656	18.143291722185
7.33150115983043	18.1318693793696
7.3400530249243	18.1204470365541
7.34860489001818	18.1090246937386
7.35715675511205	18.0976023509232
7.36570862020592	18.0861800081077
7.37426048529979	18.0747576652922
7.38281235039366	18.0633353224767
7.39136421548753	18.0519129796613
7.3999160805814	18.0404906368458
7.40846794567527	18.0290682940303
7.41701981076915	18.0176459512148
7.42557167586302	18.0062236083994
7.43412354095689	17.9948012655839
7.44267540605076	17.9833789227684
7.45122727114463	17.971956579953
7.4597791362385	17.9605342371375
7.46833100133238	17.949111894322
7.47688286642625	17.9376895515065
7.48543473152012	17.9262672086911
7.49398659661399	17.9148448658756
7.50253846170786	17.9034225230601
7.51109032680173	17.8920001802446
7.51560964037824	17.8859639357068
7.5196421918956	17.8805778374292
7.52819405698947	17.8691554946137
7.53674592208335	17.8577331517982
7.54529778717722	17.8463108089828
7.55384965227109	17.8348884661673
7.56240151736496	17.8234661233518
7.57095338245883	17.8120437805363
7.5795052475527	17.8006214377209
7.58805711264657	17.7891990949054
7.59660897774045	17.7777767520899
7.60516084283432	17.7663544092744
7.61371270792819	17.754932066459
7.62027333422623	17.7461693320335
7.62226457302206	17.7435097236435
7.63081643811593	17.732087380828
7.6393683032098	17.7206650380126
7.64792016830367	17.7092426951971
7.65647203339755	17.6978203523816
7.66502389849142	17.6863980095661
7.67357576358529	17.6749756667507
7.68212762867916	17.6635533239352
7.69067949377303	17.6521309811197
7.6992313588669	17.6407086383042
7.70778322396077	17.6292862954888
7.71633508905465	17.6178639526733
7.72488695414852	17.6064416098578
7.73343881924239	17.5950192670424
7.74199068433626	17.5835969242269
7.75054254943013	17.5721745814114
7.759094414524	17.5607522385959
7.76764627961787	17.5493298957805
7.77619814471174	17.537907552965
7.78475000980562	17.5264852101495
7.79330187489949	17.5150628673341
7.80185373999336	17.5036405245186
7.81040560508723	17.4922181817031
7.8189574701811	17.4807958388876
7.82750933527497	17.4693734960722
7.83606120036885	17.4579511532567
7.84461306546272	17.4465288104412
7.85316493055659	17.4351064676257
7.86171679565046	17.4236841248103
7.87026866074433	17.4122617819948
7.8788205258382	17.4008394391793
7.88737239093207	17.3894170963639
7.89592425602594	17.3779947535484
7.90447612111982	17.3665724107329
7.91302798621369	17.3551500679174
7.92157985130756	17.343727725102
7.93013171640143	17.3323053822865
7.9386835814953	17.320883039471
7.94723544658917	17.3094606966555
7.95578731168304	17.2980383538401
7.96433917677692	17.2866160110246
7.97289104187079	17.2751936682091
7.98144290696466	17.2637713253937
7.98999477205853	17.2523489825782
7.9985466371524	17.2409266397627
8.00709850224627	17.2295042969472
8.01565036734014	17.2180819541318
8.02420223243402	17.2066596113163
8.03275409752789	17.1952372685008
8.04130596262176	17.1838149256853
8.04985782771563	17.1723925828699
8.0584096928095	17.1609702400544
8.06696155790337	17.1495478972389
8.07551342299724	17.1381255544235
8.08406528809111	17.126703211608
8.09261715318499	17.1152808687925
8.10116901827886	17.103858525977
8.10972088337273	17.0924361831616
8.1182727484666	17.0810138403461
8.12682461356047	17.0695914975306
8.13537647865434	17.0581691547151
8.14392834374821	17.0467468118997
8.15248020884209	17.0353244690842
8.16103207393596	17.0239021262687
8.16958393902983	17.0124797834533
8.1781358041237	17.0010574406378
8.18668766921757	16.9896350978223
8.19523953431144	16.9782127550068
8.20379139940531	16.9667904121914
8.21234326449919	16.9553680693759
8.22089512959306	16.9439457265604
8.22944699468693	16.9325233837449
8.2379988597808	16.9211010409295
8.24655072487467	16.909678698114
8.25510258996854	16.8982563552985
8.26365445506242	16.8868340124831
8.27220632015629	16.8754116696676
8.28075818525016	16.8639893268521
8.28931005034403	16.8525669840366
8.2978619154379	16.8411446412212
8.30641378053177	16.8297222984057
8.31496564562564	16.8182999555902
8.32351751071951	16.8068776127747
8.33206937581339	16.7954552699593
8.34062124090726	16.7840329271438
8.34917310600113	16.7726105843283
8.357724971095	16.7611882415129
8.36627683618887	16.7497658986974
8.37482870128274	16.7383435558819
8.38338056637661	16.7269212130664
8.39193243147048	16.715498870251
8.40048429656436	16.7040765274355
8.40903616165823	16.69265418462
8.4175880267521	16.6812318418045
8.42613989184597	16.6698094989891
8.43469175693984	16.6583871561736
8.44324362203371	16.6469648133581
8.45179548712759	16.6355424705427
8.46034735222146	16.6241201277272
8.46889921731533	16.6126977849117
8.4774510824092	16.6012754420962
8.48600294750307	16.5898530992808
8.49455481259694	16.5784307564653
8.50310667769081	16.5670084136498
8.51165854278469	16.5555860708344
8.51885103791161	16.5459793775415
8.52021040787856	16.5441637280189
8.52876227297243	16.5327413852034
8.5373141380663	16.5213190423879
8.54586600316017	16.5098966995725
8.55441786825404	16.498474356757
8.56296973334791	16.4870520139415
8.57152159844179	16.475629671126
8.58007346353566	16.4642073283106
8.58862532862953	16.4527849854951
8.5971771937234	16.4413626426796
8.60572905881727	16.4299402998641
8.61428092391114	16.4185179570487
8.62283278900501	16.4070956142332
8.63138465409888	16.3956732714177
8.63993651919276	16.3842509286023
8.64848838428663	16.3728285857868
8.6570402493805	16.3614062429713
8.66559211447437	16.3499839001558
8.67414397956824	16.3385615573404
8.68269584466211	16.3271392145249
8.69124770975598	16.3157168717094
8.69979957484986	16.304294528894
8.70835143994373	16.2928721860785
8.7169033050376	16.281449843263
8.72545517013147	16.2700275004475
8.73400703522534	16.2586051576321
8.74255890031921	16.2471828148166
8.75111076541308	16.2357604720011
8.75966263050696	16.2243381291856
8.76821449560083	16.2129157863702
8.7767663606947	16.2014934435547
8.78531822578857	16.1900711007392
8.79387009088244	16.1786487579238
8.80242195597631	16.1672264151083
8.81097382107018	16.1558040722928
8.81952568616406	16.1443817294773
8.82807755125793	16.1329593866619
8.8366294163518	16.1215370438464
8.84518128144567	16.1101147010309
8.85373314653954	16.0986923582154
8.86228501163341	16.0872700154
8.87083687672728	16.0758476725845
8.87938874182115	16.064425329769
8.88794060691503	16.0530029869536
8.8964924720089	16.0415806441381
8.90504433710277	16.0301583013226
8.91359620219664	16.0187359585071
8.92214806729051	16.0073136156917
8.93069993238438	15.9958912728762
8.93925179747825	15.9844689300607
8.94780366257213	15.9730465872452
8.956355527666	15.9616242444298
8.96490739275987	15.9502019016143
8.97345925785374	15.9387795587988
8.98201112294761	15.9273572159834
8.99056298804148	15.9159348731679
8.99911485313535	15.9045125303524
9.00766671822923	15.8930901875369
9.0162185833231	15.8816678447215
9.02477044841697	15.870245501906
9.03332231351084	15.8588231590905
9.04187417860471	15.847400816275
9.05042604369858	15.8359784734596
9.05897790879245	15.8245561306441
9.06752977388633	15.8131337878286
9.0760816389802	15.8017114450132
9.08463350407407	15.7902891021977
9.09318536916794	15.7788667593822
9.10173723426181	15.7674444165667
9.11028909935568	15.7560220737513
9.11884096444955	15.7445997309358
9.12739282954342	15.7331773881203
9.1359446946373	15.7217550453048
9.14449655973117	15.7103327024894
9.15304842482504	15.6989103596739
9.16160028991891	15.6874880168584
9.17015215501278	15.676065674043
9.17870402010665	15.6646433312275
9.18725588520052	15.653220988412
9.1958077502944	15.6417986455965
9.20435961538827	15.6303763027811
9.21291148048214	15.6189539599656
9.22146334557601	15.6075316171501
9.23001521066988	15.5961092743347
9.23856707576375	15.5846869315192
9.24711894085763	15.5732645887037
9.2556708059515	15.5618422458882
9.26422267104537	15.5504199030728
9.27277453613924	15.5389975602573
9.28132640123311	15.5275752174418
9.28987826632698	15.5161528746263
9.29843013142085	15.5047305318109
9.30698199651473	15.4933081889954
9.3155338616086	15.4818858461799
9.32408572670247	15.4704635033645
9.33263759179634	15.459041160549
9.34118945689021	15.4476188177335
9.34974132198408	15.436196474918
9.35829318707795	15.4247741321026
9.36684505217182	15.4133517892871
9.3753969172657	15.4019294464716
9.38394878235957	15.3905071036561
9.39250064745344	15.3790847608407
9.40105251254731	15.3676624180252
9.40960437764118	15.3562400752097
9.41815624273505	15.3448177323943
9.42670810782892	15.3333953895788
9.4352599729228	15.3219730467633
9.44381183801667	15.3105507039478
9.45236370311054	15.2991283611324
9.46091556820441	15.2877060183169
9.46946743329828	15.2762836755014
9.47801929839215	15.2648613326859
9.48657116348602	15.2534389898705
9.4951230285799	15.242016647055
9.50367489367377	15.2305943042395
9.51222675876764	15.2191719614241
9.52077862386151	15.2077496186086
9.52933048895538	15.1963272757931
9.53788235404925	15.1849049329776
9.54643421914312	15.1734825901622
9.554986084237	15.1620602473467
9.56353794933087	15.1506379045312
9.57208981442474	15.1392155617157
9.58064167951861	15.1277932189003
9.58919354461248	15.1163708760848
9.59774540970635	15.1049485332693


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-3.tsv <==
1.04588031583495	21.1906887088706
1.04843852904358	21.1873871430928
1.10234901253362	21.1177812158085
1.17704367241469	21.0212439653066
1.20371164151711	20.9867505477312
1.23986191411129	20.9399695767651
1.25753091570937	20.9170951199667
1.32663001170916	20.8275785829899
1.41432789456439	20.7138294475349
1.42030157220623	20.7060756165368
1.45193055696207	20.6650092271297
1.47034379639593	20.6410925896433
1.52454124248414	20.5706567797319
1.70378852035291	20.3372816461821
1.75544534076722	20.2699051478498
1.76787493742195	20.2536850297425
1.7991790202091	20.2128205921861
1.84543645020513	20.152399612813
1.8758157263742	20.1126948798392
1.89045943116827	20.0935493341673
1.98639985691384	19.9680065858378
2.03758350438933	19.9009536717258
2.06676902606584	19.8626954247215
2.07586405117269	19.8507695382903
2.08436175939876	19.8396253628331
2.13238611704002	19.7766169701824
2.15331346485077	19.7491453897821
2.19450340709853	19.6950487626852
2.26861126069056	19.5976323463366
2.36846277030842	19.4661979099659
2.37069189684688	19.4632613873984
2.43346328533576	19.3805282601651
2.48498995350028	19.3125555027077
2.48980053377256	19.3062067258177
2.58961007449506	19.1743758880725
2.64196504200893	19.1051425863603
2.73467002020231	18.9824132958552
2.84393405299523	18.8375356664761
3.05549530660774	18.5563214257141
3.18363366376419	18.3855487146099
3.23702193646561	18.3142974898071
3.34018532652548	18.1764512155817
3.42321046105721	18.0653547755919
3.45751248272107	18.0194136970957
3.50428287974533	17.9567346462077
3.59512347231103	17.8348668498432
3.73165067895172	17.6513892526601
3.79067860374527	17.5719437625906
3.83271288604209	17.515326394891
3.88889955977193	17.4395901252269
4.02760805680352	17.2523423961546
4.14558547950442	17.092770297912
4.38233341686129	16.771695066415
4.39092683804011	16.76001923417
4.51657808417448	16.5891257105998
4.54827278262617	16.5459681645577
4.72193941332788	16.3091299120313
4.73454989535579	16.2919084862549
5.09568351151928	15.7973624432969
5.3814352395668	15.4041834729389
5.3907908255171	15.3912829986494
5.70383223223247	14.9586210103395
5.72107411785747	14.9347339198673
6.05133962519706	14.4760455028416
6.40607870576013	13.9809809170512
6.57796642719037	13.7402183876066
7.51560964037824	12.4169290118317
7.62027333422623	12.2681933777831
8.51885103791161	10.9830270910912
9.59774540970635	9.42123300039299


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-4.tsv <==
1.04588031583495	31.8638939886133
1.04843852904358	31.8603617730011
1.10234901253362	31.7859560684339
1.17704367241469	31.6829607018326
1.20371164151711	31.6462156978623
1.23986191411129	31.5964280719407
1.25753091570937	31.5721031421153
1.32663001170916	31.4770345496296
1.41432789456439	31.3565154240285
1.42030157220623	31.3483117081885
1.45193055696207	31.3048872636498
1.47034379639593	31.2796164242881
1.52454124248414	31.205274036193
1.70378852035291	30.9598240633868
1.75544534076722	30.8892091633393
1.76787493742195	30.8722259714107
1.7991790202091	30.8294674890089
1.84543645020513	30.7663205174433
1.8758157263742	30.7248727759381
1.89045943116827	30.7049004416129
1.98639985691384	30.5741565388554
2.03758350438933	30.5044820463504
2.06676902606584	30.4647767075923
2.07586405117269	30.4524069594349
2.08436175939876	30.440851119062
2.13238611704002	30.3755715486894
2.15331346485077	30.3471396885446
2.19450340709853	30.2912051971101
2.26861126069056	30.1906565380616
2.36846277030842	30.0553566045661
2.37069189684688	30.0523384383676
2.43346328533576	29.9673897066256
2.48498995350028	29.8977187427534
2.48980053377256	29.8912169668323
2.58961007449506	29.7564255466552
2.64196504200893	29.6858024824234
2.73467002020231	29.5608880063344
2.84393405299523	29.4138874953868
3.05549530660774	29.1299559723399
3.18363366376419	28.9584313653302
3.23702193646561	28.8870659453594
3.34018532652548	28.749330789257
3.42321046105721	28.6386413290923
3.45751248272107	28.5929510625175
3.50428287974533	28.5306918683413
3.59512347231103	28.4098962507122
3.73165067895172	28.2286673094335
3.79067860374527	28.1504308937954
3.83271288604209	28.0947616486623
3.88889955977193	28.020405875957
4.02760805680352	27.8371201629971
4.14558547950442	27.6815379523764
4.38233341686129	27.3701859714085
4.39092683804011	27.3589061088233
4.51657808417448	27.1941461596635
4.54827278262617	27.1526373300847
4.72193941332788	26.925558116723
4.73454989535579	26.9090930314963
5.09568351151928	26.438939112345
5.3814352395668	26.0687865375851
5.3907908255171	26.0566953384113
5.70383223223247	25.6531265808683
5.72107411785747	25.6309552440308
6.05133962519706	25.2074019971505
6.40607870576013	24.7548484098851
6.57796642719037	24.5364454921681
7.51560964037824	23.3549988595818
7.62027333422623	23.2241452862838
8.51885103791161	22.1089316639918
9.59774540970635	20.7886640661457


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-5.tsv <==
4.14558547950442	31.8096253916446
2.13238611704002	25.3970046634319
5.3814352395668	28.9305638736805
5.70383223223247	28.3478120599924
3.50428287974533	26.1708908251317
1.25753091570937	26.1720587343047
1.89045943116827	26.3807655369508
3.59512347231103	26.5969040724595
4.51657808417448	24.7445340981676
1.41432789456439	24.3265751536605
2.06676902606584	25.9716839191709
2.08436175939876	26.7383801879614
2.03758350438933	27.3446226733567
2.26861126069056	25.237088327073
1.45193055696207	25.2500140807766


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-6.tsv <==
3.42321046105721	21.9946521190509
1.7991790202091	26.3506249837131
2.15331346485077	25.0953719574541
1.32663001170916	26.470596523963
3.34018532652548	21.5576018244001
3.83271288604209	22.180146533128
1.10234901253362	31.8247956891829
7.51560964037824	14.465031414256
2.43346328533576	23.5933282222838
2.58961007449506	27.3913718403939
4.54827278262617	20.0495202677809
5.09568351151928	22.6223954886056
9.59774540970635	17.6669556575933
3.23702193646561	19.6445623658183
1.23986191411129	25.317945328682
3.05549530660774	19.9266110251024
6.40607870576013	14.5520630584757
1.47034379639593	29.8770628404402
1.8758157263742	25.2525169036632
1.52454124248414	24.7408780954443
2.36846277030842	22.0896233768133
2.19450340709853	26.7528617487619
3.88889955977193	20.2205651749125
1.75544534076722	26.5957348820533
5.72107411785747	17.1904455980051
2.07586405117269	25.9645090029958
4.73454989535579	18.4630803407637
1.76787493742195	22.2706743585985
4.39092683804011	18.5846273047731
4.38233341686129	17.2561897318999
2.84393405299523	26.4494576831286
5.3907908255171	23.1116793259269
1.04588031583495	22.6273102269496
8.51885103791161	19.6719212519706
1.84543645020513	30.1393404886758
4.72193941332788	19.4304859718055
3.18363366376419	22.6891621318856
1.42030157220623	24.3536675276313
4.02760805680352	22.8146162822168
1.17704367241469	26.2069936846003
6.57796642719037	14.1013090050551
2.64196504200893	23.005099975616
2.48498995350028	23.8806670473714
2.73467002020231	21.6861104196192
1.70378852035291	28.4191498858077
7.62027333422623	14.6991080757668
2.37069189684688	25.9453719415959
2.48980053377256	20.2344678876577
1.98639985691384	25.030013113932
3.79067860374527	26.9588617887495
6.05133962519706	21.9446121756708
3.45751248272107	18.7823801812823
1.04843852904358	26.2402807852714
3.73165067895172	20.4391881222334
1.20371164151711	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-7.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.23986191411129	25.317945328682
1.25753091570937	26.1720587343047
1.32663001170916	26.470596523963
1.41432789456439	24.3265751536605
1.42030157220623	24.3536675276313
1.45193055696207	25.2500140807766
1.47034379639593	29.8770628404402
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.71331658434755	17.7981050652342
1.74600086093733	14.9589093867399
1.75544534076722	26.5957348820533
1.76787493742195	22.2706743585985
1.7991790202091	26.3506249837131
1.84543645020513	30.1393404886758
1.8758157263742	25.2525169036632
1.89045943116827	26.3807655369508
1.98639985691384	25.030013113932
2.03547095576379	14.9702594460859
2.03758350438933	27.3446226733567
2.06676902606584	25.9716839191709
2.07586405117269	25.9645090029958
2.08436175939876	26.7383801879614
2.13238611704002	25.3970046634319
2.15331346485077	25.0953719574541
2.19450340709853	26.7528617487619
2.26861126069056	25.237088327073
2.36846277030842	22.0896233768133
2.37069189684688	25.9453719415959
2.43346328533576	23.5933282222838
2.48498995350028	23.8806670473714
2.48980053377256	20.2344678876577
2.53416393132153	20.4826669512181
2.58961007449506	27.3913718403939
2.59937703059744	16.2497423087198
2.627230637135	14.0156194207844
2.64196504200893	23.005099975616
2.73467002020231	21.6861104196192
2.84393405299523	26.4494576831286
2.99656284850467	20.2865095279375
2.99994794857883	17.3497394641842
3.05549530660774	19.9266110251024
3.13070736285141	12.2352785646171
3.16242159270635	21.7680364815988
3.18363366376419	22.6891621318856
3.23702193646561	19.6445623658183
3.2428923682806	18.2172070387008
3.34018532652548	21.5576018244001
3.42321046105721	21.9946521190509
3.45751248272107	18.7823801812823
3.46618476288209	19.5761293575551
3.50428287974533	26.1708908251317
3.59512347231103	26.5969040724595
3.62277215465804	15.7043610864621
3.73165067895172	20.4391881222334
3.79067860374527	26.9588617887495
3.8032922375928	17.5308320309088
3.83271288604209	22.180146533128
3.88889955977193	20.2205651749125
3.95309498804116	17.1258273844392
4.02760805680352	22.8146162822168
4.14558547950442	31.8096253916446
4.35330815986934	19.687268930355
4.38233341686129	17.2561897318999
4.38534211364782	15.1897346943701
4.39092683804011	18.5846273047731
4.51657808417448	24.7445340981676
4.54827278262617	20.0495202677809
4.57624890955697	17.9243754232217
4.67634309899942	16.1443488726785
4.72193941332788	19.4304859718055
4.73454989535579	18.4630803407637
4.75787514223049	17.2389288841375
5.09568351151928	22.6223954886056
5.26165269841656	20.0823600659757
5.3814352395668	28.9305638736805
5.3907908255171	23.1116793259269
5.70383223223247	28.3478120599924
5.72107411785747	17.1904455980051
5.73612423061023	19.6687258306603
6.05133962519706	21.9446121756708
6.37245170383275	23.5230778827117
6.40607870576013	14.5520630584757
6.57796642719037	14.1013090050551
6.65075030607494	18.7916042740889
6.9015470708696	23.3364667611894
7.09873666337283	20.5498794527384
7.20385520036718	21.7075534810706
7.51560964037824	14.465031414256
7.62027333422623	14.6991080757668
8.51885103791161	19.6719212519706
9.33595206967267	18.1312374869456
9.59774540970635	17.6669556575933
9.68051507848568	18.5339872523783
11.3555357879272	20.9092789961318
11.9859783957175	16.7832459737719


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-10.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-2.tsv <==
1.04588031583495	24.255966709769
1.04843852904358	24.2538059934676
1.05682041391484	24.2467264915651
1.06776051199472	24.2374862733612
1.0787006100746	24.2282460551573
1.08964070815448	24.2190058369534
1.10058080623437	24.2097656187495
1.10234901253362	24.2082721575469
1.11152090431425	24.2005254005456
1.12246100239413	24.1912851823417
1.13340110047401	24.1820449641378
1.1443411985539	24.1728047459339
1.15528129663378	24.16356452773
1.16622139471366	24.1543243095261
1.17704367241469	24.1451836046905
1.17716149279354	24.1450840913222
1.18810159087343	24.1358438731183
1.19904168895331	24.1266036549144
1.20371164151711	24.1226593227543
1.20998178703319	24.1173634367105
1.22092188511307	24.1081232185066
1.23186198319296	24.0988830003027
1.23986191411129	24.0921261040882
1.24280208127284	24.0896427820988
1.25374217935272	24.0804025638949
1.25753091570937	24.0772025239686
1.2646822774326	24.071162345691
1.27562237551249	24.0619221274871
1.28656247359237	24.0526819092832
1.29750257167225	24.0434416910793
1.30844266975213	24.0342014728754
1.31938276783202	24.0249612546715
1.32663001170916	24.0188400924741
1.3303228659119	24.0157210364676
1.34126296399178	24.0064808182637
1.35220306207166	23.9972406000598
1.36314316015155	23.9880003818559
1.37408325823143	23.978760163652
1.38502335631131	23.9695199454481
1.39596345439119	23.9602797272442
1.40690355247108	23.9510395090403
1.41432789456439	23.944768766268
1.41784365055096	23.9417992908364
1.42030157220623	23.9397232827186
1.42878374863084	23.9325590726325
1.43972384671073	23.9233188544286
1.45066394479061	23.9140786362247
1.45193055696207	23.9130088311134
1.46160404287049	23.9048384180208
1.47034379639593	23.8974566533388
1.47254414095037	23.8955981998169
1.48348423903026	23.886357981613
1.49442433711014	23.8771177634091
1.50536443519002	23.8678775452052
1.5163045332699	23.8586373270013
1.52454124248414	23.8516804432635
1.52724463134979	23.8493971087974
1.53818472942967	23.8401568905935
1.54912482750955	23.8309166723895
1.56006492558943	23.8216764541856
1.57100502366932	23.8124362359817
1.5819451217492	23.8031960177778
1.59288521982908	23.7939557995739
1.60382531790896	23.78471558137
1.61476541598885	23.7754753631661
1.62570551406873	23.7662351449622
1.63664561214861	23.7569949267583
1.64758571022849	23.7477547085544
1.65852580830838	23.7385144903505
1.66946590638826	23.7292742721466
1.68040600446814	23.7200340539427
1.69134610254802	23.7107938357388
1.70228620062791	23.7015536175349
1.70378852035291	23.70028472927
1.71322629870779	23.692313399331
1.71331658434755	23.6922371423353
1.72416639678767	23.6830731811271
1.73510649486755	23.6738329629232
1.74600086093733	23.6646313708586
1.74604659294744	23.6645927447193
1.75544534076722	23.6566543807244
1.75698669102732	23.6553525265154
1.76787493742195	23.6461561032467
1.7679267891072	23.6461123083115
1.77886688718708	23.6368720901076
1.78980698526697	23.6276318719037
1.7991790202091	23.6197160701214
1.80074708334685	23.6183916536998
1.81168718142673	23.6091514354959
1.82262727950661	23.599911217292
1.8335673775865	23.5906709990881
1.84450747566638	23.5814307808842
1.84543645020513	23.5806461510408
1.85544757374626	23.5721905626803
1.86638767182614	23.5629503444764
1.8758157263742	23.5549872274526
1.87732776990603	23.5537101262725
1.88826786798591	23.5444699080686
1.89045943116827	23.5426188714632
1.89920796606579	23.5352296898647
1.91014806414567	23.5259894716608
1.92108816222556	23.5167492534569
1.93202826030544	23.507509035253
1.94296835838532	23.4982688170491
1.9539084564652	23.4890285988452
1.96484855454509	23.4797883806413
1.97578865262497	23.4705481624374
1.98639985691384	23.4615857342837
1.98672875070485	23.4613079442335
1.99766884878473	23.4520677260296
2.00860894686462	23.4428275078257
2.0195490449445	23.4335872896218
2.03048914302438	23.4243470714179
2.03547095576379	23.4201393361282
2.03758350438933	23.4183550367441
2.04142924110426	23.415106853214
2.05236933918415	23.4058666350101
2.06330943726403	23.3966264168062
2.06676902606584	23.393704381264
2.07424953534391	23.3873861986023
2.07586405117269	23.3860225473404
2.08436175939876	23.3788452187947
2.08518963342379	23.3781459803984
2.09612973150368	23.3689057621945
2.10706982958356	23.3596655439906
2.11800992766344	23.3504253257867
2.12895002574332	23.3411851075828
2.13238611704002	23.3382829184874
2.13989012382321	23.3319448893789
2.15083022190309	23.322704671175
2.15331346485077	23.3206072762045
2.16177031998297	23.3134644529711
2.17271041806285	23.3042242347672
2.18365051614274	23.2949840165633
2.19450340709853	23.2858174551813
2.19459061422262	23.2857437983594
2.2055307123025	23.2765035801555
2.21647081038239	23.2672633619516
2.22741090846227	23.2580231437477
2.23835100654215	23.2487829255438
2.24929110462203	23.2395427073399
2.26023120270192	23.230302489136
2.26861126069056	23.2232245302538
2.2711713007818	23.2210622709321
2.28211139886168	23.2118220527282
2.29305149694156	23.2025818345243
2.30399159502145	23.1933416163204
2.31493169310133	23.1841013981165
2.32587179118121	23.1748611799126
2.33681188926109	23.1656209617087
2.34775198734098	23.1563807435048
2.35869208542086	23.1471405253009
2.36846277030842	23.1388880160726
2.36963218350074	23.137900307097
2.37069189684688	23.1370052527309
2.38057228158062	23.1286600888931
2.39151237966051	23.1194198706892
2.40245247774039	23.1101796524853
2.41339257582027	23.1009394342814
2.42433267390015	23.0916992160775
2.43346328533576	23.0839873252531
2.43527277198004	23.0824589978736
2.44621287005992	23.0732187796697
2.4571529681398	23.0639785614658
2.46809306621968	23.0547383432619
2.47903316429957	23.045498125058
2.48498995350028	23.0404669058123
2.48980053377256	23.0364037967726
2.48997326237945	23.0362579068541
2.50091336045933	23.0270176886502
2.51185345853921	23.0177774704463
2.5227935566191	23.0085372522424
2.53373365469898	22.9992970340385
2.53416393132153	22.99893361409
2.54467375277886	22.9900568158346
2.55561385085874	22.9808165976307
2.56655394893863	22.9715763794268
2.57749404701851	22.9623361612229
2.58843414509839	22.953095943019
2.58961007449506	22.9521027303312
2.59937424317827	22.943855724815
2.59937703059744	22.943853370507
2.61031434125816	22.9346155066111
2.62125443933804	22.9253752884072
2.627230637135	22.9203276762862
2.63219453741792	22.9161350702033
2.64196504200893	22.907882713257
2.6431346354978	22.9068948519994
2.65407473357769	22.8976546337955
2.66501483165757	22.8884144155916
2.67595492973745	22.8791741973877
2.68689502781733	22.8699339791838
2.69783512589722	22.8606937609799
2.7087752239771	22.851453542776
2.71971532205698	22.8422133245721
2.73065542013686	22.8329731063682
2.73467002020231	22.8295822975898
2.74159551821675	22.8237328881643
2.75253561629663	22.8144926699604
2.76347571437651	22.8052524517565
2.77441581245639	22.7960122335526
2.78535591053628	22.7867720153487
2.79629600861616	22.7775317971448
2.80723610669604	22.7682915789409
2.81817620477592	22.759051360737
2.82911630285581	22.7498111425331
2.84005640093569	22.7405709243292
2.84393405299523	22.7372957844825
2.85099649901557	22.7313307061253
2.86193659709545	22.7220904879214
2.87287669517534	22.7128502697175
2.88381679325522	22.7036100515136
2.8947568913351	22.6943698333097
2.90569698941498	22.6851296151058
2.91663708749487	22.6758893969019
2.92757718557475	22.666649178698
2.93851728365463	22.6574089604941
2.94945738173451	22.6481687422902
2.9603974798144	22.6389285240863
2.97133757789428	22.6296883058824
2.98227767597416	22.6204480876785
2.99321777405405	22.6112078694746
2.99656284850467	22.6083825549659
2.99994794857883	22.6055234340422
3.00415787213393	22.6019676512707
3.01509797021381	22.5927274330668
3.02603806829369	22.5834872148629
3.03697816637358	22.574246996659
3.04791826445346	22.5650067784551
3.05549530660774	22.5586070622611
3.05885836253334	22.5557665602512
3.06979846061322	22.5465263420473
3.08073855869311	22.5372861238434
3.09167865677299	22.5280459056395
3.10261875485287	22.5188056874356
3.11355885293275	22.5095654692317
3.12449895101264	22.5003252510278
3.13070736285141	22.4950815064406
3.13543904909252	22.4910850328239
3.1463791471724	22.48184481462
3.15731924525228	22.4726045964161
3.16242159270635	22.4682950551777
3.16825934333217	22.4633643782122
3.17919944141205	22.4541241600083
3.18363366376419	22.4503789301393
3.19013953949193	22.4448839418044
3.20107963757181	22.4356437236005
3.2120197356517	22.4264035053966
3.22295983373158	22.4171632871927
3.23389993181146	22.4079230689888
3.23702193646561	22.4052861635399
3.2428923682806	22.4003278834107
3.24484002989134	22.3986828507849
3.25578012797123	22.389442632581
3.26672022605111	22.3802024143771
3.27766032413099	22.3709621961732
3.28860042221087	22.3617219779693
3.29954052029076	22.3524817597654
3.31048061837064	22.3432415415615
3.32142071645052	22.3340013233576
3.3323608145304	22.3247611051537
3.34018532652548	22.318152371151
3.34330091261029	22.3155208869498
3.35424101069017	22.3062806687459
3.36518110877005	22.297040450542
3.37612120684993	22.2878002323381
3.38706130492982	22.2785600141342
3.3980014030097	22.2693197959303
3.40894150108958	22.2600795777264
3.41988159916946	22.2508393595225
3.42321046105721	22.2480277384576
3.43082169724935	22.2415991413186
3.44176179532923	22.2323589231147
3.45270189340911	22.2231187049108
3.45751248272107	22.219055588236
3.46364199148899	22.2138784867069
3.46618476288209	22.2117308128612
3.47458208956888	22.204638268503
3.48552218764876	22.1953980502991
3.49646228572864	22.1861578320952
3.50428287974533	22.1795524072927
3.50740238380852	22.1769176138913
3.51834248188841	22.1676773956874
3.52928257996829	22.1584371774835
3.54022267804817	22.1491969592796
3.55116277612805	22.1399567410757
3.56210287420794	22.1307165228718
3.57304297228782	22.1214763046679
3.5839830703677	22.112236086464
3.59492316844758	22.1029958682601
3.59512347231103	22.1028266877471
3.60586326652747	22.0937556500562
3.61680336460735	22.0845154318523
3.62277215465804	22.0794740764568
3.62774346268723	22.0752752136484
3.63868356076711	22.0660349954445
3.649623658847	22.0567947772405
3.66056375692688	22.0475545590366
3.67150385500676	22.0383143408327
3.68244395308665	22.0290741226288
3.69338405116653	22.0198339044249
3.70432414924641	22.010593686221
3.71526424732629	22.0013534680171
3.72620434540617	21.9921132498132
3.73165067895172	21.987513171276
3.73714444348606	21.9828730316093
3.74808454156594	21.9736328134054
3.75902463964582	21.9643925952015
3.76996473772571	21.9551523769976
3.78090483580559	21.9459121587937
3.79067860374527	21.9376570455601
3.79184493388547	21.9366719405898
3.80278503196535	21.9274317223859
3.8032922375928	21.9270033267136
3.81372513004524	21.918191504182
3.82466522812512	21.9089512859781
3.83271288604209	21.9021540786185
3.835605326205	21.8997110677742
3.84654542428488	21.8904708495703
3.85748552236477	21.8812306313664
3.86842562044465	21.8719904131625
3.87936571852453	21.8627501949586
3.88889955977193	21.8546977284447
3.89030581660441	21.8535099767547
3.9012459146843	21.8442697585508
3.91218601276418	21.8350295403469
3.92312611084406	21.825789322143
3.93406620892394	21.8165491039391
3.94500630700383	21.8073088857352
3.95309498804116	21.8004770294556
3.95594640508371	21.7980686675313
3.96688650316359	21.7888284493274
3.97782660124347	21.7795882311235
3.98876669932336	21.7703480129196
3.99970679740324	21.7611077947157
4.01064689548312	21.7518675765118
4.021586993563	21.7426273583079
4.02760805680352	21.7375418519664
4.03252709164289	21.733387140104
4.04346718972277	21.7241469219001
4.05440728780265	21.7149067036962
4.06534738588253	21.7056664854923
4.07628748396242	21.6964262672884
4.0872275820423	21.6871860490845
4.09816768012218	21.6779458308806
4.10910777820206	21.6687056126767
4.12004787628195	21.6594653944728
4.13098797436183	21.6502251762689
4.14192807244171	21.640984958065
4.14558547950442	21.6378958413978
4.15286817052159	21.6317447398611
4.16380826860148	21.6225045216572
4.17474836668136	21.6132643034533
4.18568846476124	21.6040240852494
4.19662856284112	21.5947838670455
4.20756866092101	21.5855436488416
4.21850875900089	21.5763034306377
4.22944885708077	21.5670632124338
4.24038895516065	21.5578229942299
4.25132905324054	21.548582776026
4.26226915132042	21.5393425578221
4.2732092494003	21.5301023396182
4.28414934748018	21.5208621214143
4.29508944556007	21.5116219032104
4.30602954363995	21.5023816850065
4.31696964171983	21.4931414668026
4.32790973979971	21.4839012485987
4.3388498378796	21.4746610303948
4.34978993595948	21.4654208121909
4.35330815986934	21.4624492523036
4.36073003403936	21.456180593987
4.37167013211924	21.4469403757831
4.38233341686129	21.4379339594724
4.38261023019913	21.4377001575792
4.38534211364782	21.4353927560377
4.39092683804011	21.4306757899176
4.39355032827901	21.4284599393753
4.40449042635889	21.4192197211714
4.41543052443877	21.4099795029675
4.42637062251866	21.4007392847636
4.43731072059854	21.3914990665597
4.44825081867842	21.3822588483558
4.45919091675831	21.3730186301519
4.47013101483819	21.363778411948
4.48107111291807	21.3545381937441
4.49201121099795	21.3452979755402
4.50295130907783	21.3360577573363
4.51389140715772	21.3268175391324
4.51657808417448	21.3245483198167
4.5248315052376	21.3175773209285
4.53577160331748	21.3083371027246
4.54671170139737	21.2990968845207
4.54827278262617	21.2977783651543
4.55765179947725	21.2898566663168
4.56859189755713	21.2806164481129
4.57624890955697	21.2741491878423
4.57953199563701	21.271376229909
4.5904720937169	21.2621360117051
4.60141219179678	21.2528957935012
4.61235228987666	21.2436555752973
4.62329238795654	21.2344153570934
4.63423248603643	21.2251751388895
4.64517258411631	21.2159349206856
4.65611268219619	21.2066947024817
4.66705278027607	21.1974544842778
4.67634309899942	21.1896077015926
4.67799287835596	21.1882142660738
4.68893297643584	21.1789740478699
4.69987307451572	21.169733829666
4.7108131725956	21.1604936114621
4.72175327067549	21.1512533932582
4.72193941332788	21.1510961735777
4.73269336875537	21.1420131750543
4.73454989535579	21.140445116819
4.74363346683525	21.1327729568504
4.75457356491513	21.1235327386465
4.75787514223049	21.1207441626586
4.76551366299502	21.1142925204426
4.7764537610749	21.1050523022387
4.78739385915478	21.0958120840348
4.79833395723466	21.0865718658309
4.80927405531455	21.077331647627
4.82021415339443	21.0680914294231
4.83115425147431	21.0588512112192
4.84209434955419	21.0496109930153
4.85303444763408	21.0403707748114
4.86397454571396	21.0311305566075
4.87491464379384	21.0218903384036
4.88585474187372	21.0126501201997
4.89679483995361	21.0034099019958
4.90773493803349	20.9941696837919
4.91867503611337	20.984929465588
4.92961513419325	20.9756892473841
4.94055523227314	20.9664490291802
4.95149533035302	20.9572088109763
4.9624354284329	20.9479685927724
4.97337552651278	20.9387283745685
4.98431562459267	20.9294881563646
4.99525572267255	20.9202479381607
5.00619582075243	20.9110077199568
5.01713591883231	20.9017675017529
5.0280760169122	20.892527283549
5.03901611499208	20.8832870653451
5.04995621307196	20.8740468471412
5.06089631115184	20.8648066289373
5.07183640923173	20.8555664107334
5.08277650731161	20.8463261925295
5.09371660539149	20.8370859743256
5.09568351151928	20.8354246874089
5.10465670347137	20.8278457561217
5.11559680155126	20.8186055379178
5.12653689963114	20.8093653197139
5.13747699771102	20.80012510151
5.14841709579091	20.7908848833061
5.15935719387079	20.7816446651022
5.17029729195067	20.7724044468983
5.18123739003055	20.7631642286944
5.19217748811043	20.7539240104905
5.20311758619032	20.7446837922866
5.2140576842702	20.7354435740827
5.22499778235008	20.7262033558788
5.23593788042997	20.7169631376749
5.24687797850985	20.707722919471
5.25781807658973	20.6984827012671
5.26165269841656	20.6952439055862
5.26875817466961	20.6892424830632
5.27969827274949	20.6800022648593
5.29063837082938	20.6707620466554
5.30157846890926	20.6615218284515
5.31251856698914	20.6522816102476
5.32345866506903	20.6430413920437
5.33439876314891	20.6338011738398
5.34533886122879	20.6245609556359
5.35627895930867	20.615320737432
5.36721905738856	20.6060805192281
5.37815915546844	20.5968403010242
5.3814352395668	20.5940732570999
5.38909925354832	20.5876000828203
5.3907908255171	20.5861713484538
5.4000393516282	20.5783598646164
5.41097944970809	20.5691196464125
5.42191954778797	20.5598794282086
5.43285964586785	20.5506392100047
5.44379974394773	20.5413989918008
5.45473984202762	20.5321587735969
5.4656799401075	20.522918555393
5.47662003818738	20.5136783371891
5.48756013626726	20.5044381189852
5.49850023434715	20.4951979007813
5.50944033242703	20.4859576825774
5.52038043050691	20.4767174643735
5.53132052858679	20.4674772461696
5.54226062666668	20.4582370279657
5.55320072474656	20.4489968097618
5.56414082282644	20.4397565915579
5.57508092090632	20.430516373354
5.58602101898621	20.4212761551501
5.59696111706609	20.4120359369462
5.60790121514597	20.4027957187423
5.61884131322585	20.3935555005384
5.62978141130574	20.3843152823345
5.64072150938562	20.3750750641306
5.6516616074655	20.3658348459267
5.66260170554538	20.3565946277228
5.67354180362527	20.3473544095189
5.68448190170515	20.338114191315
5.69542199978503	20.3288739731111
5.70383223223247	20.321770528298
5.70636209786491	20.3196337549072
5.7173021959448	20.3103935367033
5.72107411785747	20.3072076985813
5.72824229402468	20.3011533184993
5.73612423061023	20.2944960825781
5.73918239210456	20.2919131002954
5.75012249018444	20.2826728820915
5.76106258826433	20.2734326638876
5.77200268634421	20.2641924456837
5.78294278442409	20.2549522274798
5.79388288250397	20.2457120092759
5.80482298058386	20.236471791072
5.81576307866374	20.2272315728681
5.82670317674362	20.2179913546642
5.8376432748235	20.2087511364603
5.84858337290339	20.1995109182564
5.85952347098327	20.1902707000525
5.87046356906315	20.1810304818486
5.88140366714303	20.1717902636447
5.89234376522292	20.1625500454408
5.9032838633028	20.1533098272369
5.91422396138268	20.144069609033
5.92516405946257	20.1348293908291
5.93610415754245	20.1255891726252
5.94704425562233	20.1163489544213
5.95798435370221	20.1071087362174
5.96892445178209	20.0978685180135
5.97986454986198	20.0886282998096
5.99080464794186	20.0793880816057
6.00174474602174	20.0701478634018
6.01268484410163	20.0609076451979
6.02362494218151	20.051667426994
6.03456504026139	20.0424272087901
6.04550513834127	20.0331869905862
6.05133962519706	20.028259070264
6.05644523642116	20.0239467723823
6.06738533450104	20.0147065541784
6.07832543258092	20.0054663359745
6.0892655306608	19.9962261177706
6.10020562874069	19.9869858995667
6.11114572682057	19.9777456813628
6.12208582490045	19.9685054631589
6.13302592298033	19.959265244955
6.14396602106022	19.9500250267511
6.1549061191401	19.9407848085472
6.16584621721998	19.9315445903433
6.17678631529986	19.9223043721394
6.18772641337975	19.9130641539355
6.19866651145963	19.9038239357316
6.20960660953951	19.8945837175277
6.22054670761939	19.8853434993238
6.23148680569928	19.8761032811199
6.24242690377916	19.866863062916
6.25336700185904	19.8576228447121
6.26430709993892	19.8483826265082
6.27524719801881	19.8391424083043
6.28618729609869	19.8299021901004
6.29712739417857	19.8206619718965
6.30806749225845	19.8114217536926
6.31900759033834	19.8021815354887
6.32994768841822	19.7929413172848
6.3408877864981	19.7837010990809
6.35182788457798	19.774460880877
6.36276798265787	19.7652206626731
6.37245170383275	19.7570416046767
6.37370808073775	19.7559804444692
6.38464817881763	19.7467402262653
6.39558827689751	19.7375000080614
6.40607870576013	19.7286395891661
6.4065283749774	19.7282597898575
6.41746847305728	19.7190195716536
6.42840857113716	19.7097793534497
6.43934866921704	19.7005391352458
6.45028876729693	19.6912989170419
6.46122886537681	19.682058698838
6.47216896345669	19.6728184806341
6.48310906153657	19.6635782624302
6.49404915961646	19.6543380442263
6.50498925769634	19.6450978260224
6.51592935577622	19.6358576078185
6.5268694538561	19.6266173896146
6.53780955193599	19.6173771714107
6.54874965001587	19.6081369532068
6.55968974809575	19.5988967350029
6.57062984617563	19.589656516799
6.57796642719037	19.5834598987292
6.58156994425552	19.5804162985951
6.5925100423354	19.5711760803912
6.60345014041528	19.5619358621873
6.61439023849516	19.5526956439834
6.62533033657505	19.5434554257795
6.63627043465493	19.5342152075756
6.64721053273481	19.5249749893717
6.65075030607494	19.5219852284192
6.65815063081469	19.5157347711678
6.66909072889458	19.5064945529639
6.68003082697446	19.49725433476
6.69097092505434	19.4880141165561
6.70191102313423	19.4787738983522
6.71285112121411	19.4695336801483
6.72379121929399	19.4602934619444
6.73473131737387	19.4510532437405
6.74567141545375	19.4418130255366
6.75661151353364	19.4325728073327
6.76755161161352	19.4233325891288
6.7784917096934	19.4140923709248
6.78943180777329	19.4048521527209
6.80037190585317	19.395611934517
6.81131200393305	19.3863717163131
6.82225210201293	19.3771314981092
6.83319220009282	19.3678912799053
6.8441322981727	19.3586510617014
6.85507239625258	19.3494108434975
6.86601249433246	19.3401706252936
6.87695259241235	19.3309304070897
6.88789269049223	19.3216901888858
6.89883278857211	19.3124499706819
6.9015470708696	19.3101574354128
6.90977288665199	19.303209752478
6.92071298473188	19.2939695342741
6.93165308281176	19.2847293160702
6.94259318089164	19.2754890978663
6.95353327897152	19.2662488796624
6.96447337705141	19.2570086614585
6.97541347513129	19.2477684432546
6.98635357321117	19.2385282250507
6.99729367129105	19.2292880068468
7.00823376937094	19.2200477886429
7.01917386745082	19.210807570439
7.0301139655307	19.2015673522351
7.04105406361058	19.1923271340312
7.05199416169047	19.1830869158273
7.06293425977035	19.1738466976234
7.07387435785023	19.1646064794195
7.08481445593011	19.1553662612156
7.09575455401	19.1461260430117
7.09873666337283	19.1436072958287
7.10669465208988	19.1368858248078
7.11763475016976	19.1276456066039
7.12857484824964	19.1184053884
7.13951494632953	19.1091651701961
7.15045504440941	19.0999249519922
7.16139514248929	19.0906847337883
7.17233524056917	19.0814445155844
7.18327533864906	19.0722042973805
7.19421543672894	19.0629640791766
7.20385520036718	19.0548221485649
7.20515553480882	19.0537238609727
7.2160956328887	19.0444836427688
7.22703573096859	19.0352434245649
7.23797582904847	19.026003206361
7.24891592712835	19.0167629881571
7.25985602520823	19.0075227699532
7.27079612328812	18.9982825517493
7.281736221368	18.9890423335454
7.29267631944788	18.9798021153415
7.30361641752776	18.9705618971376
7.31455651560765	18.9613216789337
7.32549661368753	18.9520814607298
7.33643671176741	18.9428412425259
7.34737680984729	18.933601024322
7.35831690792718	18.9243608061181
7.36925700600706	18.9151205879142
7.38019710408694	18.9058803697103
7.39113720216682	18.8966401515064
7.40207730024671	18.8873999333025
7.41301739832659	18.8781597150986
7.42395749640647	18.8689194968947
7.43489759448635	18.8596792786908
7.44583769256624	18.8504390604869
7.45677779064612	18.841198842283
7.467717888726	18.8319586240791
7.47865798680589	18.8227184058752
7.48959808488577	18.8134781876713
7.50053818296565	18.8042379694674
7.51147828104553	18.7949977512635
7.51560964037824	18.7915083253521
7.52241837912541	18.7857575330596
7.5333584772053	18.7765173148557
7.54429857528518	18.7672770966518
7.55523867336506	18.7580368784479
7.56617877144495	18.748796660244
7.57711886952483	18.7395564420401
7.58805896760471	18.7303162238362
7.59899906568459	18.7210760056323
7.60993916376448	18.7118357874284
7.62027333422623	18.7031073473974
7.62087926184436	18.7025955692245
7.63181935992424	18.6933553510206
7.64275945800412	18.6841151328167
7.65369955608401	18.6748749146128
7.66463965416389	18.6656346964089
7.67557975224377	18.656394478205
7.68651985032365	18.6471542600011
7.69745994840354	18.6379140417972
7.70840004648342	18.6286738235933
7.7193401445633	18.6194336053894
7.73028024264318	18.6101933871855
7.74122034072307	18.6009531689816
7.75216043880295	18.5917129507777
7.76310053688283	18.5824727325738
7.77404063496271	18.5732325143699
7.7849807330426	18.563992296166
7.79592083112248	18.5547520779621
7.80686092920236	18.5455118597582
7.81780102728224	18.5362716415543
7.82874112536213	18.5270314233503
7.83968122344201	18.5177912051464
7.85062132152189	18.5085509869425
7.86156141960177	18.4993107687386
7.87250151768166	18.4900705505347
7.88344161576154	18.4808303323308
7.89438171384142	18.4715901141269
7.9053218119213	18.462349895923
7.91626191000119	18.4531096777191
7.92720200808107	18.4438694595152
7.93814210616095	18.4346292413113
7.94908220424083	18.4253890231074
7.96002230232072	18.4161488049035
7.9709624004006	18.4069085866996
7.98190249848048	18.3976683684957
7.99284259656036	18.3884281502918
8.00378269464025	18.3791879320879
8.01472279272013	18.369947713884
8.02566289080001	18.3607074956801
8.03660298887989	18.3514672774762
8.04754308695978	18.3422270592723
8.05848318503966	18.3329868410684
8.06942328311954	18.3237466228645
8.08036338119942	18.3145064046606
8.09130347927931	18.3052661864567
8.10224357735919	18.2960259682528
8.11318367543907	18.2867857500489
8.12412377351895	18.277545531845
8.13506387159884	18.2683053136411
8.14600396967872	18.2590650954372
8.1569440677586	18.2498248772333
8.16788416583848	18.2405846590294
8.17882426391837	18.2313444408255
8.18976436199825	18.2221042226216
8.20070446007813	18.2128640044177
8.21164455815801	18.2036237862138
8.2225846562379	18.1943835680099
8.23352475431778	18.185143349806
8.24446485239766	18.1759031316021
8.25540495047754	18.1666629133982
8.26634504855743	18.1574226951943
8.27728514663731	18.1481824769904
8.28822524471719	18.1389422587865
8.29916534279707	18.1297020405826
8.31010544087696	18.1204618223787
8.32104553895684	18.1112216041748
8.33198563703672	18.1019813859709
8.34292573511661	18.092741167767
8.35386583319649	18.0835009495631
8.36480593127637	18.0742607313592
8.37574602935625	18.0650205131553
8.38668612743614	18.0557802949514
8.39762622551602	18.0465400767475
8.4085663235959	18.0372998585436
8.41950642167578	18.0280596403397
8.43044651975566	18.0188194221358
8.44138661783555	18.0095792039319
8.45232671591543	18.000338985728
8.46326681399531	17.9910987675241
8.47420691207519	17.9818585493202
8.48514701015508	17.9726183311163
8.49608710823496	17.9633781129124
8.50702720631484	17.9541378947085
8.51796730439473	17.9448976765046
8.51885103791161	17.9441512581023
8.52890740247461	17.9356574583007
8.53984750055449	17.9264172400968
8.55078759863437	17.9171770218929
8.56172769671426	17.907936803689
8.57266779479414	17.8986965854851
8.58360789287402	17.8894563672812
8.5945479909539	17.8802161490773
8.60548808903379	17.8709759308734
8.61642818711367	17.8617357126695
8.62736828519355	17.8524954944656
8.63830838327343	17.8432552762617
8.64924848135332	17.8340150580578
8.6601885794332	17.8247748398539
8.67112867751308	17.81553462165
8.68206877559296	17.8062944034461
8.69300887367285	17.7970541852422
8.70394897175273	17.7878139670383
8.71488906983261	17.7785737488344
8.72582916791249	17.7693335306305
8.73676926599238	17.7600933124266
8.74770936407226	17.7508530942227
8.75864946215214	17.7416128760188
8.76958956023202	17.7323726578149
8.78052965831191	17.723132439611
8.79146975639179	17.7138922214071
8.80240985447167	17.7046520032032
8.81334995255155	17.6954117849993
8.82429005063144	17.6861715667954
8.83523014871132	17.6769313485915
8.8461702467912	17.6676911303876
8.85711034487108	17.6584509121837
8.86805044295097	17.6492106939798
8.87899054103085	17.6399704757758
8.88993063911073	17.6307302575719
8.90087073719061	17.621490039368
8.9118108352705	17.6122498211641
8.92275093335038	17.6030096029602
8.93369103143026	17.5937693847563
8.94463112951014	17.5845291665524
8.95557122759003	17.5752889483485
8.96651132566991	17.5660487301446
8.97745142374979	17.5568085119407
8.98839152182967	17.5475682937368
8.99933161990956	17.5383280755329
9.01027171798944	17.529087857329
9.02121181606932	17.5198476391251
9.03215191414921	17.5106074209212
9.04309201222909	17.5013672027173
9.05403211030897	17.4921269845134
9.06497220838885	17.4828867663095
9.07591230646873	17.4736465481056
9.08685240454862	17.4644063299017
9.0977925026285	17.4551661116978
9.10873260070838	17.4459258934939
9.11967269878826	17.43668567529
9.13061279686815	17.4274454570861
9.14155289494803	17.4182052388822
9.15249299302791	17.4089650206783
9.16343309110779	17.3997248024744
9.17437318918768	17.3904845842705
9.18531328726756	17.3812443660666
9.19625338534744	17.3720041478627
9.20719348342733	17.3627639296588
9.21813358150721	17.3535237114549
9.22907367958709	17.344283493251
9.24001377766697	17.3350432750471
9.25095387574686	17.3258030568432
9.26189397382674	17.3165628386393
9.27283407190662	17.3073226204354
9.2837741699865	17.2980824022315
9.29471426806638	17.2888421840276
9.30565436614627	17.2796019658237
9.31659446422615	17.2703617476198
9.32753456230603	17.2611215294159
9.33595206967267	17.2540119400655
9.33847466038591	17.251881311212
9.3494147584658	17.2426410930081
9.36035485654568	17.2334008748042
9.37129495462556	17.2241606566003
9.38223505270544	17.2149204383964
9.39317515078533	17.2056802201925
9.40411524886521	17.1964400019886
9.41505534694509	17.1871997837847
9.42599544502498	17.1779595655808
9.43693554310486	17.1687193473769
9.44787564118474	17.159479129173
9.45881573926462	17.1502389109691
9.46975583734451	17.1409986927652
9.48069593542439	17.1317584745613
9.49163603350427	17.1225182563574
9.50257613158415	17.1132780381535
9.51351622966403	17.1040378199496
9.52445632774392	17.0947976017457
9.5353964258238	17.0855573835418
9.54633652390368	17.0763171653379
9.55727662198356	17.067076947134
9.56821672006345	17.0578367289301
9.57915681814333	17.0485965107262
9.59009691622321	17.0393562925223
9.59774540970635	17.0328962271555
9.6010370143031	17.0301160743184
9.61197711238298	17.0208758561145
9.62291721046286	17.0116356379106
9.63385730854274	17.0023954197067
9.64479740662263	16.9931552015028
9.65573750470251	16.9839149832989
9.66667760278239	16.974674765095
9.67761770086227	16.9654345468911
9.68051507848568	16.9629873657722
9.68855779894216	16.9561943286872
9.69949789702204	16.9469541104833
9.71043799510192	16.9377138922794
9.7213780931818	16.9284736740755
9.73231819126169	16.9192334558716
9.74325828934157	16.9099932376677
9.75419838742145	16.9007530194638
9.76513848550133	16.8915128012599
9.77607858358122	16.882272583056
9.7870186816611	16.8730323648521
9.79795877974098	16.8637921466482
9.80889887782086	16.8545519284443
9.81983897590075	16.8453117102404
9.83077907398063	16.8360714920365
9.84171917206051	16.8268312738326
9.85265927014039	16.8175910556287
9.86359936822028	16.8083508374248
9.87453946630016	16.7991106192209
9.88547956438004	16.789870401017
9.89641966245992	16.780630182813
9.90735976053981	16.7713899646091
9.91829985861969	16.7621497464052
9.92923995669957	16.7529095282014
9.94018005477945	16.7436693099975
9.95112015285934	16.7344290917935
9.96206025093922	16.7251888735896
9.9730003490191	16.7159486553857
9.98394044709898	16.7067084371818
9.99488054517887	16.6974682189779
10.0058206432587	16.688228000774
10.0167607413386	16.6789877825701
10.0277008394185	16.6697475643662
10.0386409374984	16.6605073461623
10.0495810355783	16.6512671279584
10.0605211336582	16.6420269097545
10.071461231738	16.6327866915506
10.0824013298179	16.6235464733467
10.0933414278978	16.6143062551428
10.1042815259777	16.6050660369389
10.1152216240576	16.595825818735
10.1261617221375	16.5865856005311
10.1371018202173	16.5773453823272
10.1480419182972	16.5681051641233
10.1589820163771	16.5588649459194
10.169922114457	16.5496247277155
10.1808622125369	16.5403845095116
10.1918023106168	16.5311442913077
10.2027424086966	16.5219040731038
10.2136825067765	16.5126638548999
10.2246226048564	16.503423636696
10.2355627029363	16.4941834184921
10.2465028010162	16.4849432002882
10.257442899096	16.4757029820843
10.2683829971759	16.4664627638804
10.2793230952558	16.4572225456765
10.2902631933357	16.4479823274726
10.3012032914156	16.4387421092687
10.3121433894955	16.4295018910648
10.3230834875753	16.4202616728609
10.3340235856552	16.411021454657
10.3449636837351	16.4017812364531
10.355903781815	16.3925410182492
10.3668438798949	16.3833008000453
10.3777839779748	16.3740605818414
10.3887240760546	16.3648203636375
10.3996641741345	16.3555801454336
10.4106042722144	16.3463399272297
10.4215443702943	16.3370997090258
10.4324844683742	16.3278594908219
10.4434245664541	16.318619272618
10.4543646645339	16.3093790544141
10.4653047626138	16.3001388362102
10.4762448606937	16.2908986180063
10.4871849587736	16.2816583998024
10.4981250568535	16.2724181815985
10.5090651549333	16.2631779633946
10.5200052530132	16.2539377451907
10.5309453510931	16.2446975269868
10.541885449173	16.2354573087829
10.5528255472529	16.226217090579
10.5637656453328	16.2169768723751
10.5747057434126	16.2077366541712
10.5856458414925	16.1984964359673
10.5965859395724	16.1892562177634
10.6075260376523	16.1800159995595
10.6184661357322	16.1707757813556
10.6294062338121	16.1615355631517
10.6403463318919	16.1522953449478
10.6512864299718	16.1430551267439
10.6622265280517	16.13381490854
10.6731666261316	16.1245746903361
10.6841067242115	16.1153344721322
10.6950468222913	16.1060942539283
10.7059869203712	16.0968540357244
10.7169270184511	16.0876138175205
10.727867116531	16.0783735993166
10.7388072146109	16.0691333811127
10.7497473126908	16.0598931629088
10.7606874107706	16.0506529447049
10.7716275088505	16.041412726501
10.7825676069304	16.0321725082971
10.7935077050103	16.0229322900932
10.8044478030902	16.0136920718893
10.8153879011701	16.0044518536854
10.8263279992499	15.9952116354815
10.8372680973298	15.9859714172776
10.8482081954097	15.9767311990737
10.8591482934896	15.9674909808698
10.8700883915695	15.9582507626659
10.8810284896494	15.949010544462
10.8919685877292	15.9397703262581
10.9029086858091	15.9305301080542
10.913848783889	15.9212898898503
10.9247888819689	15.9120496716464
10.9357289800488	15.9028094534425
10.9466690781286	15.8935692352386
10.9576091762085	15.8843290170347
10.9685492742884	15.8750887988307
10.9794893723683	15.8658485806268
10.9904294704482	15.8566083624229
11.0013695685281	15.847368144219
11.0123096666079	15.8381279260151
11.0232497646878	15.8288877078112
11.0341898627677	15.8196474896073
11.0451299608476	15.8104072714034
11.0560700589275	15.8011670531995
11.0670101570074	15.7919268349956
11.0779502550872	15.7826866167917
11.0888903531671	15.7734463985878
11.099830451247	15.7642061803839
11.1107705493269	15.75496596218
11.1217106474068	15.7457257439761
11.1326507454867	15.7364855257722
11.1435908435665	15.7272453075683
11.1545309416464	15.7180050893644
11.1654710397263	15.7087648711605
11.1764111378062	15.6995246529566
11.1873512358861	15.6902844347527
11.1982913339659	15.6810442165488
11.2092314320458	15.6718039983449
11.2201715301257	15.662563780141
11.2311116282056	15.6533235619371
11.2420517262855	15.6440833437332
11.2529918243654	15.6348431255293
11.2639319224452	15.6256029073254
11.2748720205251	15.6163626891215
11.285812118605	15.6071224709176
11.2967522166849	15.5978822527137
11.3076923147648	15.5886420345098
11.3186324128447	15.5794018163059
11.3295725109245	15.570161598102
11.3405126090044	15.5609213798981
11.3514527070843	15.5516811616942
11.3555357879272	15.5482325127281
11.3623928051642	15.5424409434903
11.3733329032441	15.5332007252864
11.3842730013239	15.5239605070825
11.3952130994038	15.5147202888786
11.4061531974837	15.5054800706747
11.4170932955636	15.4962398524708
11.4280333936435	15.4869996342669
11.4389734917234	15.477759416063
11.4499135898032	15.4685191978591
11.4608536878831	15.4592789796552
11.471793785963	15.4500387614513
11.4827338840429	15.4407985432474
11.4936739821228	15.4315583250435
11.5046140802027	15.4223181068396
11.5155541782825	15.4130778886357
11.5264942763624	15.4038376704318
11.5374343744423	15.3945974522279
11.5483744725222	15.385357234024
11.5593145706021	15.3761170158201
11.570254668682	15.3668767976162
11.5811947667618	15.3576365794123
11.5921348648417	15.3483963612084
11.6030749629216	15.3391561430045
11.6140150610015	15.3299159248006
11.6249551590814	15.3206757065967
11.6358952571612	15.3114354883928
11.6468353552411	15.3021952701889
11.657775453321	15.292955051985
11.6687155514009	15.2837148337811
11.6796556494808	15.2744746155772
11.6905957475607	15.2652343973733
11.7015358456405	15.2559941791694
11.7124759437204	15.2467539609655
11.7234160418003	15.2375137427616
11.7343561398802	15.2282735245577
11.7452962379601	15.2190333063538
11.75623633604	15.2097930881499
11.7671764341198	15.200552869946
11.7781165321997	15.1913126517421
11.7890566302796	15.1820724335382
11.7999967283595	15.1728322153343
11.8109368264394	15.1635919971304
11.8218769245193	15.1543517789265
11.8328170225991	15.1451115607226
11.843757120679	15.1358713425187
11.8546972187589	15.1266311243148
11.8656373168388	15.1173909061109
11.8765774149187	15.108150687907
11.8875175129985	15.0989104697031
11.8984576110784	15.0896702514992
11.9093977091583	15.0804300332953
11.9203378072382	15.0711898150914
11.9312779053181	15.0619495968875
11.942218003398	15.0527093786836
11.9531581014778	15.0434691604797
11.9640981995577	15.0342289422758
11.9750382976376	15.0249887240719
11.9859783957175	15.015748505868


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-3.tsv <==
1.04588031583495	17.5867610142969
1.04843852904358	17.5846851738973
1.10234901253362	17.5409217734919
1.17704367241469	17.4802287600355
1.20371164151711	17.458543569414
1.23986191411129	17.4291341956316
1.25753091570937	17.4147542143239
1.32663001170916	17.3584817195137
1.41432789456439	17.286980358332
1.42030157220623	17.2821065722778
1.45193055696207	17.2562940670707
1.47034379639593	17.2412614328003
1.52454124248414	17.1969907878283
1.70378852035291	17.0503226262894
1.71331658434755	17.0425155027967
1.74600086093733	17.0157262794805
1.75544534076722	17.0079828407191
1.76787493742195	16.9977902934452
1.7991790202091	16.9721119870077
1.84543645020513	16.9341460070672
1.8758157263742	16.9091980344983
1.89045943116827	16.8971683966226
1.98639985691384	16.8182903255082
2.03547095576379	16.7779031759771
2.03758350438933	16.7761638241483
2.06676902606584	16.7521286076332
2.07586405117269	16.7446364553497
2.08436175939876	16.7376354464935
2.13238611704002	16.6980531798485
2.15331346485077	16.6807958671599
2.19450340709853	16.6468139234983
2.26861126069056	16.5856227483713
2.36846277030842	16.5030696344609
2.37069189684688	16.5012253045029
2.43346328533576	16.4492648921308
2.48498995350028	16.4065768047883
2.48980053377256	16.4025897578431
2.53416393132153	16.3658077768364
2.58961007449506	16.3198034077317
2.59937703059744	16.3116957707725
2.627230637135	16.288567877503
2.64196504200893	16.2763295355868
2.73467002020231	16.1992685797832
2.84393405299523	16.1083087167901
2.99656284850467	15.9810054166334
2.99994794857883	15.9781787866026
3.05549530660774	15.931775634575
3.13070736285141	15.8688850844421
3.16242159270635	15.8423457331197
3.18363366376419	15.8245880403058
3.23702193646561	15.7798697582861
3.2428923682806	15.7749505353973
3.34018532652548	15.6933611547132
3.42321046105721	15.6236454308211
3.45751248272107	15.5948176830984
3.46618476288209	15.5875271431653
3.50428287974533	15.5554882709431
3.59512347231103	15.4790238208155
3.62277215465804	15.4557307499913
3.73165067895172	15.3639136434796
3.79067860374527	15.3140750227214
3.8032922375928	15.3034195323887
3.83271288604209	15.2785586089783
3.88889955977193	15.2310506221204
3.95309498804116	15.1767237889439
4.02760805680352	15.1136023796939
4.14558547950442	15.0135230092384
4.35330815986934	14.8369009013322
4.38233341686129	14.8121794669832
4.38534211364782	14.8096163080182
4.39092683804011	14.8048582957309
4.51657808417448	14.6977068550789
4.54827278262617	14.6706482320919
4.57624890955697	14.6467540879932
4.67634309899942	14.5611865421304
4.72193941332788	14.5221671737963
4.73454989535579	14.5113711979042
4.75787514223049	14.4913970908935
5.09568351151928	14.201379932829
5.26165269841656	14.0583833332918
5.3814352395668	13.9549729091036
5.3907908255171	13.9468887430569
5.70383223223247	13.6757788414212
5.72107411785747	13.6608120643877
5.73612423061023	13.6477449164107
6.05133962519706	13.3734338069906
6.37245170383275	13.0927623806902
6.40607870576013	13.0632988103523
6.57796642719037	12.9124815675361
6.65075030607494	12.8485133615165
6.9015470708696	12.6276098724741
7.09873666337283	12.4533990928157
7.20385520036718	12.3603419769931
7.51560964037824	12.0835917826743
7.62027333422623	11.9904235849026
8.51885103791161	11.1852865976799
9.33595206967267	10.4451024811146
9.59774540970635	10.2063585475489
9.68051507848568	10.1307170884823
11.3555357879272	8.58386539368821
11.9859783957175	7.99393937170076


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-4.tsv <==
1.04588031583495	30.9251724052411
1.04843852904358	30.9229268130379
1.10234901253362	30.8756225416019
1.17704367241469	30.8101384493454
1.20371164151711	30.7867750760945
1.23986191411129	30.7551180125449
1.25753091570937	30.7396508336134
1.32663001170916	30.6791984654346
1.41432789456439	30.602557174204
1.42030157220623	30.5973399931594
1.45193055696207	30.569723595156
1.47034379639593	30.5536518738773
1.52454124248414	30.5063700986986
1.70378852035291	30.3502468322505
1.71331658434755	30.341958781874
1.74600086093733	30.3135364622367
1.75544534076722	30.3053259207298
1.76787493742195	30.2945219130482
1.7991790202091	30.2673201532351
1.84543645020513	30.2271462950143
1.8758157263742	30.2007764204069
1.89045943116827	30.1880693463038
1.98639985691384	30.1048811430593
2.03547095576379	30.0623754962794
2.03758350438933	30.0605462493399
2.06676902606584	30.0352801548948
2.07586405117269	30.0274086393312
2.08436175939876	30.0200549910959
2.13238611704002	29.9785126571263
2.15331346485077	29.960418685249
2.19450340709853	29.9248209868642
2.26861126069056	29.8608263121363
2.36846277030842	29.7747063976843
2.37069189684688	29.7727852009589
2.43346328533576	29.7187097583754
2.48498995350028	29.6743570068363
2.48980053377256	29.6702178357021
2.53416393132153	29.6320594513436
2.58961007449506	29.5844020529308
2.59937703059744	29.5760109702414
2.627230637135	29.5520874750694
2.64196504200893	29.5394358909272
2.73467002020231	29.4598960153964
2.84393405299523	29.3662828521749
2.99656284850467	29.2357596932983
2.99994794857883	29.2328680814818
3.05549530660774	29.1854384899472
3.13070736285141	29.1212779284391
3.16242159270635	29.0942443772356
3.18363366376419	29.0761698199728
3.23702193646561	29.0307025687938
3.2428923682806	29.025705231424
3.34018532652548	28.9429435875888
3.42321046105721	28.8724100460941
3.45751248272107	28.8432934933736
3.46618476288209	28.8359344825572
3.50428287974533	28.8036165436423
3.59512347231103	28.7266295546786
3.62277215465804	28.7032174029223
3.73165067895172	28.6111126990725
3.79067860374527	28.5612390683987
3.8032922375928	28.5505871210386
3.83271288604209	28.5257495482588
3.88889955977193	28.478344834769
3.95309498804116	28.4242302699673
4.02760805680352	28.3614813242389
4.14558547950442	28.2622686735571
4.35330815986934	28.0879976032749
4.38233341686129	28.0636884519617
4.38534211364782	28.0611692040572
4.39092683804011	28.0564932841043
4.51657808417448	27.9513897845545
4.54827278262617	27.9249084982167
4.57624890955697	27.9015442876914
4.67634309899942	27.8180288610547
4.72193941332788	27.7800251733591
4.73454989535579	27.7695190357338
4.75787514223049	27.7500912344237
5.09568351151928	27.4694694419889
5.26165269841656	27.3321044778807
5.3814352395668	27.2331736050961
5.3907908255171	27.2254539538507
5.70383223223247	26.9677622151748
5.72107411785747	26.9536033327749
5.73612423061023	26.9412472487455
6.05133962519706	26.6830843335373
6.37245170383275	26.4213208286631
6.40607870576013	26.3939803679799
6.57796642719037	26.2544382299223
6.65075030607494	26.195457095322
6.9015470708696	25.9927049983515
7.09873666337283	25.8338154988417
7.20385520036718	25.7493023201368
7.51560964037824	25.4994248680299
7.62027333422623	25.4157911098923
8.51885103791161	24.7030159185246
9.33595206967267	24.0629213990165
9.59774540970635	23.859433906762
9.68051507848568	23.7952576430622
11.3555357879272	22.5125996317679
11.9859783957175	22.0375576400351


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-5.tsv <==
4.14558547950442	31.8096253916446
2.13238611704002	25.3970046634319
5.3814352395668	28.9305638736805
5.70383223223247	28.3478120599924
3.50428287974533	26.1708908251317
1.25753091570937	26.1720587343047
1.89045943116827	26.3807655369508
3.59512347231103	26.5969040724595
4.51657808417448	24.7445340981676
1.41432789456439	24.3265751536605
2.06676902606584	25.9716839191709
2.08436175939876	26.7383801879614
2.03758350438933	27.3446226733567
2.26861126069056	25.237088327073
1.45193055696207	25.2500140807766


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-6.tsv <==
2.03547095576379	14.9702594460859
7.09873666337283	20.5498794527384
3.8032922375928	17.5308320309088
3.95309498804116	17.1258273844392
1.74600086093733	14.9589093867399
4.38534211364782	15.1897346943701
4.75787514223049	17.2389288841375
2.59937703059744	16.2497423087198
3.46618476288209	19.5761293575551
7.20385520036718	21.7075534810706
1.71331658434755	17.7981050652342
3.2428923682806	18.2172070387008
2.53416393132153	20.4826669512181
3.62277215465804	15.7043610864621
4.67634309899942	16.1443488726785
2.99994794857883	17.3497394641842


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-7.tsv <==
2.99656284850467	20.2865095279375
7.20385520036718	21.7075534810706


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-8.tsv <==
3.16242159270635	21.7680364815988
5.26165269841656	20.0823600659757
9.68051507848568	18.5339872523783
4.35330815986934	19.687268930355
6.65075030607494	18.7916042740889
9.33595206967267	18.1312374869456
6.9015470708696	23.3364667611894
4.57624890955697	17.9243754232217
6.37245170383275	23.5230778827117
5.73612423061023	19.6687258306603
2.627230637135	14.0156194207844
11.3555357879272	20.9092789961318
11.9859783957175	16.7832459737719
3.13070736285141	12.2352785646171


==> tiks/ROM-signal-evals/APRBSEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-9.tsv <==
3.42321046105721	21.9946521190509
1.7991790202091	26.3506249837131
2.15331346485077	25.0953719574541
1.32663001170916	26.470596523963
3.34018532652548	21.5576018244001
3.83271288604209	22.180146533128
1.10234901253362	31.8247956891829
7.51560964037824	14.465031414256
2.43346328533576	23.5933282222838
2.58961007449506	27.3913718403939
4.54827278262617	20.0495202677809
5.09568351151928	22.6223954886056
9.59774540970635	17.6669556575933
3.23702193646561	19.6445623658183
1.23986191411129	25.317945328682
3.05549530660774	19.9266110251024
6.40607870576013	14.5520630584757
1.47034379639593	29.8770628404402
1.8758157263742	25.2525169036632
1.52454124248414	24.7408780954443
2.36846277030842	22.0896233768133
2.19450340709853	26.7528617487619
3.88889955977193	20.2205651749125
1.75544534076722	26.5957348820533
5.72107411785747	17.1904455980051
2.07586405117269	25.9645090029958
4.73454989535579	18.4630803407637
1.76787493742195	22.2706743585985
4.39092683804011	18.5846273047731
4.38233341686129	17.2561897318999
2.84393405299523	26.4494576831286
5.3907908255171	23.1116793259269
1.04588031583495	22.6273102269496
8.51885103791161	19.6719212519706
1.84543645020513	30.1393404886758
4.72193941332788	19.4304859718055
3.18363366376419	22.6891621318856
1.42030157220623	24.3536675276313
4.02760805680352	22.8146162822168
1.17704367241469	26.2069936846003
6.57796642719037	14.1013090050551
2.64196504200893	23.005099975616
2.48498995350028	23.8806670473714
2.73467002020231	21.6861104196192
1.70378852035291	28.4191498858077
7.62027333422623	14.6991080757668
2.37069189684688	25.9453719415959
2.48980053377256	20.2344678876577
1.98639985691384	25.030013113932
3.79067860374527	26.9588617887495
6.05133962519706	21.9446121756708
3.45751248272107	18.7823801812823
1.04843852904358	26.2402807852714
3.73165067895172	20.4391881222334
1.20371164151711	25.4339868273519


==> tiks/ROM-signal-evals/MixedRealistic-MAPE-stdTb-Show-a4-1.tsv <==
0.213762224272128	26.2402807852714
0.23254123523558	22.6273102269496
0.252280304551614	31.8247956891829
0.258631354578316	26.2069936846003
0.277596610423065	25.4339868273519
0.352022240137056	24.7408780954443
0.36077283141042	26.470596523963
0.362318054547285	25.317945328682
0.362628352455086	24.3536675276313
0.394187575576825	25.0953719574541
0.398771424753549	26.5957348820533
0.400876031125513	28.4191498858077
0.439419576646277	22.2706743585985
0.45027441587034	25.2525169036632
0.465938279983695	29.8770628404402
0.46887745428741	30.1393404886758
0.485187427973053	25.030013113932
0.487667989807822	22.0896233768133
0.494303150788509	26.3506249837131
0.504181809398703	25.9453719415959
0.509007480891268	25.9645090029958
0.509284150932889	23.5933282222838
0.513500616421051	20.2344678876577
0.542843101228802	22.9410777765265
0.545837374079899	26.7528617487619
0.546139543123193	23.8806670473714
0.554299816847405	21.6861104196192
0.570667695935041	27.3913718403939
0.64115255445574	23.005099975616
0.641681837094457	22.6891621318856
0.713855862490545	19.9266110251024
0.714529970204704	21.9946521190509
0.717070514390238	18.7823801812823
0.739732880504596	21.5576018244001
0.744069080326105	20.4391881222334
0.746851447787161	22.8146162822168
0.765809433790129	20.2205651749125
0.80302355864594	22.180146533128
0.805065397868927	19.6445623658183
0.815703126564054	26.9588617887495
0.878033186700025	26.4494576831286
0.900681414903111	17.2561897318999
0.910542834209271	20.0495202677809
0.92434462251548	18.5846273047731
0.934427669641083	19.4304859718055
1.00454091784315	18.4630803407637
1.083127661743	17.1904455980051
1.08555623670935	22.6223954886056
1.17678981798086	23.1116793259269
1.19799616616614	21.9446121756708
1.35476595855107	14.1013090050551
1.36382424475501	14.465031414256
1.37439299884448	14.5520630584757
1.6347663532808	14.6991080757668
1.79709890090372	19.6719212519706
2.08032239534775	17.6669556575933


==> tiks/ROM-signal-evals/MixedRealistic-MAPE-stdTb-Show-a4-2.tsv <==
0.213762224272128	26.4277907078484
0.215628784443204	26.4142650704662
0.217495344614279	26.4007394330841
0.219361904785355	26.3872137957019
0.221228464956431	26.3736881583198
0.223095025127506	26.3601625209376
0.224961585298582	26.3466368835555
0.226828145469657	26.3331112461734
0.228694705640733	26.3195856087912
0.230561265811809	26.3060599714091
0.232427825982884	26.2925343340269
0.23254123523558	26.2917125376276
0.23429438615396	26.2790086966448
0.236160946325036	26.2654830592626
0.238027506496111	26.2519574218805
0.239894066667187	26.2384317844984
0.241760626838262	26.2249061471162
0.243627187009338	26.2113805097341
0.245493747180414	26.1978548723519
0.247360307351489	26.1843292349698
0.249226867522565	26.1708035975876
0.251093427693641	26.1572779602055
0.252280304551614	26.1486775056115
0.252959987864716	26.1437523228234
0.254826548035792	26.1302266854412
0.256693108206867	26.1167010480591
0.258559668377943	26.1031754106769
0.258631354578316	26.1026559516385
0.260426228549019	26.0896497732948
0.262292788720094	26.0761241359126
0.26415934889117	26.0625984985305
0.266025909062245	26.0490728611483
0.267892469233321	26.0355472237662
0.269759029404397	26.0220215863841
0.271625589575472	26.0084959490019
0.273492149746548	25.9949703116198
0.275358709917624	25.9814446742376
0.277225270088699	25.9679190368555
0.277596610423065	25.9652281968891
0.279091830259775	25.9543933994733
0.28095839043085	25.9408677620912
0.282824950601926	25.9273421247091
0.284691510773002	25.9138164873269
0.286558070944077	25.9002908499448
0.288424631115153	25.8867652125626
0.290291191286229	25.8732395751805
0.292157751457304	25.8597139377983
0.29402431162838	25.8461883004162
0.295890871799456	25.8326626630341
0.297757431970531	25.8191370256519
0.299623992141607	25.8056113882698
0.301490552312682	25.7920857508876
0.303357112483758	25.7785601135055
0.305223672654834	25.7650344761233
0.307090232825909	25.7515088387412
0.308956792996985	25.7379832013591
0.31082335316806	25.7244575639769
0.312689913339136	25.7109319265948
0.314556473510212	25.6974062892126
0.316423033681287	25.6838806518305
0.318289593852363	25.6703550144483
0.320156154023439	25.6568293770662
0.322022714194514	25.6433037396841
0.32388927436559	25.6297781023019
0.325755834536665	25.6162524649198
0.327622394707741	25.6027268275376
0.329488954878817	25.5892011901555
0.331355515049892	25.5756755527733
0.333222075220968	25.5621499153912
0.335088635392044	25.548624278009
0.336955195563119	25.5350986406269
0.338821755734195	25.5215730032448
0.34068831590527	25.5080473658626
0.342554876076346	25.4945217284805
0.344421436247422	25.4809960910983
0.346287996418497	25.4674704537162
0.348154556589573	25.453944816334
0.350021116760649	25.4404191789519
0.351887676931724	25.4268935415698
0.352022240137056	25.4259184574827
0.3537542371028	25.4133679041876
0.355620797273875	25.3998422668055
0.357487357444951	25.3863166294233
0.359353917616027	25.3727909920412
0.36077283141042	25.362509130381
0.361220477787102	25.359265354659
0.362318054547285	25.3513119945224
0.362628352455086	25.3490634857165
0.363087037958178	25.3457397172769
0.364953598129254	25.3322140798948
0.366820158300329	25.3186884425126
0.368686718471405	25.3051628051305
0.37055327864248	25.2916371677483
0.372419838813556	25.2781115303662
0.374286398984632	25.264585892984
0.376152959155707	25.2510602556019
0.378019519326783	25.2375346182198
0.379886079497859	25.2240089808376
0.381752639668934	25.2104833434555
0.38361919984001	25.1969577060733
0.385485760011085	25.1834320686912
0.387352320182161	25.169906431309
0.389218880353237	25.1563807939269
0.391085440524312	25.1428551565447
0.392952000695388	25.1293295191626
0.394187575576825	25.12037618454
0.394818560866464	25.1158038817805
0.396685121037539	25.1022782443983
0.398551681208615	25.0887526070162
0.398771424753549	25.0871602814368
0.40041824137969	25.075226969634
0.400876031125513	25.0719096921119
0.402284801550766	25.0617013322519
0.404151361721842	25.0481756948697
0.406017921892917	25.0346500574876
0.407884482063993	25.0211244201055
0.409751042235069	25.0075987827233
0.411617602406144	24.9940731453412
0.41348416257722	24.980547507959
0.415350722748295	24.9670218705769
0.417217282919371	24.9534962331947
0.419083843090447	24.9399705958126
0.420950403261522	24.9264449584305
0.422816963432598	24.9129193210483
0.424683523603674	24.8993936836662
0.426550083774749	24.885868046284
0.428416643945825	24.8723424089019
0.4302832041169	24.8588167715197
0.432149764287976	24.8452911341376
0.434016324459052	24.8317654967555
0.435882884630127	24.8182398593733
0.437749444801203	24.8047142219912
0.439419576646277	24.7926119613371
0.439616004972278	24.791188584609
0.441482565143354	24.7776629472269
0.44334912531443	24.7641373098447
0.445215685485505	24.7506116724626
0.447082245656581	24.7370860350804
0.448948805827657	24.7235603976983
0.45027441587034	24.7139546421351
0.450815365998732	24.7100347603162
0.452681926169808	24.696509122934
0.454548486340884	24.6829834855519
0.456415046511959	24.6694578481697
0.458281606683035	24.6559322107876
0.46014816685411	24.6424065734054
0.462014727025186	24.6288809360233
0.463881287196262	24.6153552986412
0.465747847367337	24.601829661259
0.465938279983695	24.6004497311852
0.467614407538413	24.5883040238769
0.46887745428741	24.5791516201192
0.469480967709488	24.5747783864947
0.471347527880564	24.5612527491126
0.47321408805164	24.5477271117304
0.475080648222715	24.5342014743483
0.476947208393791	24.5206758369662
0.478813768564867	24.507150199584
0.480680328735942	24.4936245622019
0.482546888907018	24.4800989248197
0.484413449078093	24.4665732874376
0.485187427973053	24.460964811463
0.486280009249169	24.4530476500554
0.487667989807822	24.4429899396099
0.488146569420245	24.4395220126733
0.49001312959132	24.4259963752912
0.491879689762396	24.412470737909
0.493746249933472	24.3989451005269
0.494303150788509	24.3949096351078
0.495612810104547	24.3854194631447
0.497479370275623	24.3718938257626
0.499345930446698	24.3583681883804
0.501212490617774	24.3448425509983
0.50307905078885	24.3313169136161
0.504181809398703	24.3233260042911
0.504945610959925	24.317791276234
0.506812171131001	24.3042656388519
0.508678731302077	24.2907400014697
0.509007480891268	24.2883577864188
0.509284150932889	24.2863529549028
0.510545291473152	24.2772143640876
0.512411851644228	24.2636887267054
0.513500616421051	24.2557992207608
0.514278411815303	24.2501630893233
0.516144971986379	24.2366374519411
0.518011532157455	24.223111814559
0.51987809232853	24.2095861771769
0.521744652499606	24.1960605397947
0.523611212670682	24.1825349024126
0.525477772841757	24.1690092650304
0.527344333012833	24.1554836276483
0.529210893183908	24.1419579902661
0.531077453354984	24.128432352884
0.53294401352606	24.1149067155019
0.534810573697135	24.1013810781197
0.536677133868211	24.0878554407376
0.538543694039287	24.0743298033554
0.540410254210362	24.0608041659733
0.542276814381438	24.0472785285911
0.542843101228802	24.0431750495443
0.544143374552513	24.033752891209
0.545837374079899	24.0214776783935
0.546009934723589	24.0202272538269
0.546139543123193	24.0192880737019
0.547876494894665	24.0067016164447
0.54974305506574	23.9931759790626
0.551609615236816	23.9796503416804
0.553476175407892	23.9661247042983
0.554299816847405	23.9601563590949
0.555342735578967	23.9525990669161
0.557209295750043	23.939073429534
0.559075855921118	23.9255477921518
0.560942416092194	23.9120221547697
0.56280897626327	23.8984965173876
0.564675536434345	23.8849708800054
0.566542096605421	23.8714452426233
0.568408656776497	23.8579196052411
0.570275216947572	23.844393967859
0.570667695935041	23.8415499510698
0.572141777118648	23.8308683304768
0.574008337289723	23.8173426930947
0.575874897460799	23.8038170557126
0.577741457631875	23.7902914183304
0.57960801780295	23.7767657809483
0.581474577974026	23.7632401435661
0.583341138145101	23.749714506184
0.585207698316177	23.7361888688018
0.587074258487253	23.7226632314197
0.588940818658328	23.7091375940376
0.590807378829404	23.6956119566554
0.59267393900048	23.6820863192733
0.594540499171555	23.6685606818911
0.596407059342631	23.655035044509
0.598273619513707	23.6415094071268
0.600140179684782	23.6279837697447
0.602006739855858	23.6144581323626
0.603873300026933	23.6009324949804
0.605739860198009	23.5874068575983
0.607606420369085	23.5738812202161
0.60947298054016	23.560355582834
0.611339540711236	23.5468299454518
0.613206100882312	23.5333043080697
0.615072661053387	23.5197786706876
0.616939221224463	23.5062530333054
0.618805781395538	23.4927273959233
0.620672341566614	23.4792017585411
0.62253890173769	23.465676121159
0.624405461908765	23.4521504837768
0.626272022079841	23.4386248463947
0.628138582250916	23.4250992090125
0.630005142421992	23.4115735716304
0.631871702593068	23.3980479342483
0.633738262764143	23.3845222968661
0.635604822935219	23.370996659484
0.637471383106295	23.3574710221018
0.63933794327737	23.3439453847197
0.64115255445574	23.330796184834
0.641204503448446	23.3304197473375
0.641681837094457	23.3269608490356
0.643071063619521	23.3168941099554
0.644937623790597	23.3033684725733
0.646804183961673	23.2898428351911
0.648670744132748	23.276317197809
0.650537304303824	23.2627915604268
0.6524038644749	23.2492659230447
0.654270424645975	23.2357402856625
0.656136984817051	23.2222146482804
0.658003544988127	23.2086890108983
0.659870105159202	23.1951633735161
0.661736665330278	23.181637736134
0.663603225501353	23.1681120987518
0.665469785672429	23.1545864613697
0.667336345843505	23.1410608239875
0.66920290601458	23.1275351866054
0.671069466185656	23.1140095492233
0.672936026356731	23.1004839118411
0.674802586527807	23.086958274459
0.676669146698883	23.0734326370768
0.678535706869958	23.0599069996947
0.680402267041034	23.0463813623125
0.68226882721211	23.0328557249304
0.684135387383185	23.0193300875482
0.686001947554261	23.0058044501661
0.687868507725336	22.992278812784
0.689735067896412	22.9787531754018
0.691601628067488	22.9652275380197
0.693468188238563	22.9517019006375
0.695334748409639	22.9381762632554
0.697201308580714	22.9246506258732
0.69906786875179	22.9111249884911
0.700934428922866	22.897599351109
0.702800989093942	22.8840737137268
0.704667549265017	22.8705480763447
0.706534109436093	22.8570224389625
0.708400669607168	22.8434968015804
0.710267229778244	22.8299711641982
0.71213378994932	22.8164455268161
0.713855862490545	22.8039668887849
0.714000350120395	22.802919889434
0.714529970204704	22.7990821084068
0.715866910291471	22.7893942520518
0.717070514390238	22.7806725870105
0.717733470462546	22.7758686146697
0.719600030633622	22.7623429772875
0.721466590804698	22.7488173399054
0.723333150975773	22.7352917025232
0.725199711146849	22.7217660651411
0.727066271317925	22.708240427759
0.728932831489	22.6947147903768
0.730799391660076	22.6811891529947
0.732665951831151	22.6676635156125
0.734532512002227	22.6541378782304
0.736399072173303	22.6406122408482
0.738265632344378	22.6270866034661
0.739732880504596	22.6164544969462
0.740132192515454	22.6135609660839
0.741998752686529	22.6000353287018
0.743865312857605	22.5865096913197
0.744069080326105	22.5850331330324
0.745731873028681	22.5729840539375
0.746851447787161	22.5648712899131
0.747598433199756	22.5594584165554
0.749464993370832	22.5459327791732
0.751331553541908	22.5324071417911
0.753198113712983	22.5188815044089
0.755064673884059	22.5053558670268
0.756931234055135	22.4918302296447
0.75879779422621	22.4783045922625
0.760664354397286	22.4647789548804
0.762530914568361	22.4512533174982
0.764397474739437	22.4377276801161
0.765809433790129	22.4274962145496
0.766264034910513	22.4242020427339
0.768130595081588	22.4106764053518
0.769997155252664	22.3971507679697
0.77186371542374	22.3836251305875
0.773730275594815	22.3700994932054
0.775596835765891	22.3565738558232
0.777463395936966	22.3430482184411
0.779329956108042	22.3295225810589
0.781196516279118	22.3159969436768
0.783063076450193	22.3024713062946
0.784929636621269	22.2889456689125
0.786796196792344	22.2754200315304
0.78866275696342	22.2618943941482
0.790529317134496	22.2483687567661
0.792395877305571	22.2348431193839
0.794262437476647	22.2213174820018
0.796128997647723	22.2077918446196
0.797995557818798	22.1942662072375
0.799862117989874	22.1807405698554
0.801728678160949	22.1672149324732
0.80302355864594	22.1578318522144
0.803595238332025	22.1536892950911
0.805065397868927	22.1430360918897
0.805461798503101	22.1401636577089
0.807328358674176	22.1266380203268
0.809194918845252	22.1131123829446
0.811061479016328	22.0995867455625
0.812928039187403	22.0860611081804
0.814794599358479	22.0725354707982
0.815703126564054	22.065952018668
0.816661159529555	22.0590098334161
0.81852771970063	22.0454841960339
0.820394279871706	22.0319585586518
0.822260840042781	22.0184329212696
0.824127400213857	22.0049072838875
0.825993960384933	21.9913816465054
0.827860520556008	21.9778560091232
0.829727080727084	21.9643303717411
0.831593640898159	21.9508047343589
0.833460201069235	21.9372790969768
0.835326761240311	21.9237534595946
0.837193321411386	21.9102278222125
0.839059881582462	21.8967021848304
0.840926441753538	21.8831765474482
0.842793001924613	21.8696509100661
0.844659562095689	21.8561252726839
0.846526122266764	21.8425996353018
0.84839268243784	21.8290739979196
0.850259242608916	21.8155483605375
0.852125802779991	21.8020227231553
0.853992362951067	21.7884970857732
0.855858923122143	21.7749714483911
0.857725483293218	21.7614458110089
0.859592043464294	21.7479201736268
0.86145860363537	21.7343945362446
0.863325163806445	21.7208688988625
0.865191723977521	21.7073432614803
0.867058284148596	21.6938176240982
0.868924844319672	21.6802919867161
0.870791404490748	21.6667663493339
0.872657964661823	21.6532407119518
0.874524524832899	21.6397150745696
0.876391085003974	21.6261894371875
0.878033186700025	21.6142902911382
0.87825764517505	21.6126637998053
0.880124205346126	21.5991381624232
0.881990765517201	21.5856125250411
0.883857325688277	21.5720868876589
0.885723885859353	21.5585612502768
0.887590446030428	21.5450356128946
0.889457006201504	21.5315099755125
0.891323566372579	21.5179843381303
0.893190126543655	21.5044587007482
0.895056686714731	21.4909330633661
0.896923246885806	21.4774074259839
0.898789807056882	21.4638817886018
0.900656367227957	21.4503561512196
0.900681414903111	21.4501746484871
0.902522927399033	21.4368305138375
0.904389487570109	21.4233048764553
0.906256047741185	21.4097792390732
0.90812260791226	21.3962536016911
0.909989168083336	21.3827279643089
0.910542834209271	21.3787159386768
0.911855728254411	21.3692023269268
0.913722288425487	21.3556766895446
0.915588848596563	21.3421510521625
0.917455408767638	21.3286254147803
0.919321968938714	21.3150997773982
0.921188529109789	21.301574140016
0.923055089280865	21.2880485026339
0.92434462251548	21.2787041701051
0.924921649451941	21.2745228652518
0.926788209623016	21.2609972278696
0.928654769794092	21.2474715904875
0.930521329965168	21.2339459531053
0.932387890136243	21.2204203157232
0.934254450307319	21.206894678341
0.934427669641083	21.2056394807147
0.936121010478394	21.1933690409589
0.93798757064947	21.1798434035768
0.939854130820546	21.1663177661946
0.941720690991621	21.1527921288125
0.943587251162697	21.1392664914303
0.945453811333772	21.1257408540482
0.947320371504848	21.112215216666
0.949186931675924	21.0986895792839
0.951053491846999	21.0851639419018
0.952920052018075	21.0716383045196
0.954786612189151	21.0581126671375
0.956653172360226	21.0445870297553
0.958519732531302	21.0310613923732
0.960386292702377	21.017535754991
0.962252852873453	21.0040101176089
0.964119413044529	20.9904844802267
0.965985973215604	20.9769588428446
0.96785253338668	20.9634332054625
0.969719093557756	20.9499075680803
0.971585653728831	20.9363819306982
0.973452213899907	20.922856293316
0.975318774070983	20.9093306559339
0.977185334242058	20.8958050185517
0.979051894413134	20.8822793811696
0.980918454584209	20.8687537437875
0.982785014755285	20.8552281064053
0.984651574926361	20.8417024690232
0.986518135097436	20.828176831641
0.988384695268512	20.8146511942589
0.990251255439587	20.8011255568767
0.992117815610663	20.7875999194946
0.993984375781739	20.7740742821125
0.995850935952814	20.7605486447303
0.99771749612389	20.7470230073482
0.999584056294966	20.733497369966
1.00145061646604	20.7199717325839
1.00331717663712	20.7064460952017
1.00454091784315	20.6975785108297
1.00518373680819	20.6929204578196
1.00705029697927	20.6793948204375
1.00891685715034	20.6658691830553
1.01078341732142	20.6523435456732
1.0126499774925	20.638817908291
1.01451653766357	20.6252922709089
1.01638309783465	20.6117666335267
1.01824965800572	20.5982409961446
1.0201162181768	20.5847153587625
1.02198277834787	20.5711897213803
1.02384933851895	20.5576640839982
1.02571589869002	20.544138446616
1.0275824588611	20.5306128092339
1.02944901903218	20.5170871718517
1.03131557920325	20.5035615344696
1.03318213937433	20.4900358970874
1.0350486995454	20.4765102597053
1.03691525971648	20.4629846223232
1.03878181988755	20.449458984941
1.04064838005863	20.4359333475589
1.0425149402297	20.4224077101767
1.04438150040078	20.4088820727946
1.04624806057186	20.3953564354124
1.04811462074293	20.3818307980303
1.04998118091401	20.3683051606482
1.05184774108508	20.354779523266
1.05371430125616	20.3412538858839
1.05558086142723	20.3277282485017
1.05744742159831	20.3142026111196
1.05931398176939	20.3006769737374
1.06118054194046	20.2871513363553
1.06304710211154	20.2736256989732
1.06491366228261	20.260100061591
1.06678022245369	20.2465744242089
1.06864678262476	20.2330487868267
1.07051334279584	20.2195231494446
1.07237990296691	20.2059975120624
1.07424646313799	20.1924718746803
1.07611302330907	20.1789462372981
1.07797958348014	20.165420599916
1.07984614365122	20.1518949625339
1.08171270382229	20.1383693251517
1.083127661743	20.1281161289018
1.08357926399337	20.1248436877696
1.08544582416444	20.1113180503874
1.08555623670935	20.1105179690035
1.08731238433552	20.0977924130053
1.0891789445066	20.0842667756231
1.09104550467767	20.070741138241
1.09291206484875	20.0572155008589
1.09477862501982	20.0436898634767
1.0966451851909	20.0301642260946
1.09851174536197	20.0166385887124
1.10037830553305	20.0031129513303
1.10224486570412	19.9895873139481
1.1041114258752	19.976061676566
1.10597798604628	19.9625360391839
1.10784454621735	19.9490104018017
1.10971110638843	19.9354847644196
1.1115776665595	19.9219591270374
1.11344422673058	19.9084334896553
1.11531078690165	19.8949078522731
1.11717734707273	19.881382214891
1.11904390724381	19.8678565775089
1.12091046741488	19.8543309401267
1.12277702758596	19.8408053027446
1.12464358775703	19.8272796653624
1.12651014792811	19.8137540279803
1.12837670809918	19.8002283905981
1.13024326827026	19.786702753216
1.13210982844133	19.7731771158339
1.13397638861241	19.7596514784517
1.13584294878349	19.7461258410696
1.13770950895456	19.7326002036874
1.13957606912564	19.7190745663053
1.14144262929671	19.7055489289231
1.14330918946779	19.692023291541
1.14517574963886	19.6784976541588
1.14704230980994	19.6649720167767
1.14890886998102	19.6514463793946
1.15077543015209	19.6379207420124
1.15264199032317	19.6243951046303
1.15450855049424	19.6108694672481
1.15637511066532	19.597343829866
1.15824167083639	19.5838181924838
1.16010823100747	19.5702925551017
1.16197479117854	19.5567669177196
1.16384135134962	19.5432412803374
1.1657079115207	19.5297156429553
1.16757447169177	19.5161900055731
1.16944103186285	19.502664368191
1.17130759203392	19.4891387308088
1.173174152205	19.4756130934267
1.17504071237607	19.4620874560446
1.17678981798086	19.4494129285796
1.17690727254715	19.4485618186624
1.17877383271823	19.4350361812803
1.1806403928893	19.4215105438981
1.18250695306038	19.407984906516
1.18437351323145	19.3944592691338
1.18624007340253	19.3809336317517
1.1881066335736	19.3674079943696
1.18997319374468	19.3538823569874
1.19183975391575	19.3403567196053
1.19370631408683	19.3268310822231
1.19557287425791	19.313305444841
1.19743943442898	19.2997798074588
1.19799616616614	19.2957455675171
1.19930599460006	19.2862541700767
1.20117255477113	19.2727285326946
1.20303911494221	19.2592028953124
1.20490567511328	19.2456772579303
1.20677223528436	19.2321516205481
1.20863879545544	19.218625983166
1.21050535562651	19.2051003457838
1.21237191579759	19.1915747084017
1.21423847596866	19.1780490710195
1.21610503613974	19.1645234336374
1.21797159631081	19.1509977962553
1.21983815648189	19.1374721588731
1.22170471665296	19.123946521491
1.22357127682404	19.1104208841088
1.22543783699512	19.0968952467267
1.22730439716619	19.0833696093445
1.22917095733727	19.0698439719624
1.23103751750834	19.0563183345803
1.23290407767942	19.0427926971981
1.23477063785049	19.029267059816
1.23663719802157	19.0157414224338
1.23850375819265	19.0022157850517
1.24037031836372	18.9886901476695
1.2422368785348	18.9751645102874
1.24410343870587	18.9616388729053
1.24596999887695	18.9481132355231
1.24783655904802	18.934587598141
1.2497031192191	18.9210619607588
1.25156967939017	18.9075363233767
1.25343623956125	18.8940106859945
1.25530279973233	18.8804850486124
1.2571693599034	18.8669594112302
1.25903592007448	18.8534337738481
1.26090248024555	18.839908136466
1.26276904041663	18.8263824990838
1.2646356005877	18.8128568617017
1.26650216075878	18.7993312243195
1.26836872092986	18.7858055869374
1.27023528110093	18.7722799495552
1.27210184127201	18.7587543121731
1.27396840144308	18.745228674791
1.27583496161416	18.7317030374088
1.27770152178523	18.7181774000267
1.27956808195631	18.7046517626445
1.28143464212738	18.6911261252624
1.28330120229846	18.6776004878802
1.28516776246954	18.6640748504981
1.28703432264061	18.650549213116
1.28890088281169	18.6370235757338
1.29076744298276	18.6234979383517
1.29263400315384	18.6099723009695
1.29450056332491	18.5964466635874
1.29636712349599	18.5829210262052
1.29823368366707	18.5693953888231
1.30010024383814	18.555869751441
1.30196680400922	18.5423441140588
1.30383336418029	18.5288184766767
1.30569992435137	18.5152928392945
1.30756648452244	18.5017672019124
1.30943304469352	18.4882415645302
1.31129960486459	18.4747159271481
1.31316616503567	18.461190289766
1.31503272520675	18.4476646523838
1.31689928537782	18.4341390150017
1.3187658455489	18.4206133776195
1.32063240571997	18.4070877402374
1.32249896589105	18.3935621028552
1.32436552606212	18.3800364654731
1.3262320862332	18.3665108280909
1.32809864640428	18.3529851907088
1.32996520657535	18.3394595533267
1.33183176674643	18.3259339159445
1.3336983269175	18.3124082785624
1.33556488708858	18.2988826411802
1.33743144725965	18.2853570037981
1.33929800743073	18.2718313664159
1.3411645676018	18.2583057290338
1.34303112777288	18.2447800916517
1.34489768794396	18.2312544542695
1.34676424811503	18.2177288168874
1.34863080828611	18.2042031795052
1.35049736845718	18.1906775421231
1.35236392862826	18.1771519047409
1.35423048879933	18.1636262673588
1.35476595855107	18.1597460979416
1.35609704897041	18.1501006299767
1.35796360914149	18.1365749925945
1.35983016931256	18.1230493552124
1.36169672948364	18.1095237178302
1.36356328965471	18.0959980804481
1.36382424475501	18.0941071239634
1.36542984982579	18.0824724430659
1.36729640999686	18.0689468056838
1.36916297016794	18.0554211683016
1.37102953033901	18.0418955309195
1.37289609051009	18.0283698935374
1.37439299884448	18.0175228607768
1.37476265068117	18.0148442561552
1.37662921085224	18.0013186187731
1.37849577102332	17.9877929813909
1.38036233119439	17.9742673440088
1.38222889136547	17.9607417066266
1.38409545153654	17.9472160692445
1.38596201170762	17.9336904318624
1.3878285718787	17.9201647944802
1.38969513204977	17.9066391570981
1.39156169222085	17.8931135197159
1.39342825239192	17.8795878823338
1.395294812563	17.8660622449516
1.39716137273407	17.8525366075695
1.39902793290515	17.8390109701874
1.40089449307622	17.8254853328052
1.4027610532473	17.8119596954231
1.40462761341838	17.7984340580409
1.40649417358945	17.7849084206588
1.40836073376053	17.7713827832766
1.4102272939316	17.7578571458945
1.41209385410268	17.7443315085124
1.41396041427375	17.7308058711302
1.41582697444483	17.7172802337481
1.41769353461591	17.7037545963659
1.41956009478698	17.6902289589838
1.42142665495806	17.6767033216016
1.42329321512913	17.6631776842195
1.42515977530021	17.6496520468374
1.42702633547128	17.6361264094552
1.42889289564236	17.6226007720731
1.43075945581343	17.6090751346909
1.43262601598451	17.5955494973088
1.43449257615559	17.5820238599266
1.43635913632666	17.5684982225445
1.43822569649774	17.5549725851623
1.44009225666881	17.5414469477802
1.44195881683989	17.5279213103981
1.44382537701096	17.5143956730159
1.44569193718204	17.5008700356338
1.44755849735312	17.4873443982516
1.44942505752419	17.4738187608695
1.45129161769527	17.4602931234873
1.45315817786634	17.4467674861052
1.45502473803742	17.4332418487231
1.45689129820849	17.4197162113409
1.45875785837957	17.4061905739588
1.46062441855064	17.3926649365766
1.46249097872172	17.3791392991945
1.4643575388928	17.3656136618123
1.46622409906387	17.3520880244302
1.46809065923495	17.3385623870481
1.46995721940602	17.3250367496659
1.4718237795771	17.3115111122838
1.47369033974817	17.2979854749016
1.47555689991925	17.2844598375195
1.47742346009033	17.2709342001373
1.4792900202614	17.2574085627552
1.48115658043248	17.2438829253731
1.48302314060355	17.2303572879909
1.48488970077463	17.2168316506088
1.4867562609457	17.2033060132266
1.48862282111678	17.1897803758445
1.49048938128785	17.1762547384623
1.49235594145893	17.1627291010802
1.49422250163001	17.149203463698
1.49608906180108	17.1356778263159
1.49795562197216	17.1221521889338
1.49982218214323	17.1086265515516
1.50168874231431	17.0951009141695
1.50355530248538	17.0815752767873
1.50542186265646	17.0680496394052
1.50728842282754	17.054524002023
1.50915498299861	17.0409983646409
1.51102154316969	17.0274727272588
1.51288810334076	17.0139470898766
1.51475466351184	17.0004214524945
1.51662122368291	16.9868958151123
1.51848778385399	16.9733701777302
1.52035434402506	16.959844540348
1.52222090419614	16.9463189029659
1.52408746436722	16.9327932655838
1.52595402453829	16.9192676282016
1.52782058470937	16.9057419908195
1.52968714488044	16.8922163534373
1.53155370505152	16.8786907160552
1.53342026522259	16.865165078673
1.53528682539367	16.8516394412909
1.53715338556475	16.8381138039088
1.53901994573582	16.8245881665266
1.5408865059069	16.8110625291445
1.54275306607797	16.7975368917623
1.54461962624905	16.7840112543802
1.54648618642012	16.770485616998
1.5483527465912	16.7569599796159
1.55021930676227	16.7434343422337
1.55208586693335	16.7299087048516
1.55395242710443	16.7163830674695
1.5558189872755	16.7028574300873
1.55768554744658	16.6893317927052
1.55955210761765	16.675806155323
1.56141866778873	16.6622805179409
1.5632852279598	16.6487548805587
1.56515178813088	16.6352292431766
1.56701834830196	16.6217036057945
1.56888490847303	16.6081779684123
1.57075146864411	16.5946523310302
1.57261802881518	16.581126693648
1.57448458898626	16.5676010562659
1.57635114915733	16.5540754188837
1.57821770932841	16.5405497815016
1.58008426949948	16.5270241441195
1.58195082967056	16.5134985067373
1.58381738984164	16.4999728693552
1.58568395001271	16.486447231973
1.58755051018379	16.4729215945909
1.58941707035486	16.4593959572087
1.59128363052594	16.4458703198266
1.59315019069701	16.4323446824445
1.59501675086809	16.4188190450623
1.59688331103917	16.4052934076802
1.59874987121024	16.391767770298
1.60061643138132	16.3782421329159
1.60248299155239	16.3647164955337
1.60434955172347	16.3511908581516
1.60621611189454	16.3376652207694
1.60808267206562	16.3241395833873
1.60994923223669	16.3106139460052
1.61181579240777	16.297088308623
1.61368235257885	16.2835626712409
1.61554891274992	16.2700370338587
1.617415472921	16.2565113964766
1.61928203309207	16.2429857590944
1.62114859326315	16.2294601217123
1.62301515343422	16.2159344843302
1.6248817136053	16.202408846948
1.62674827377638	16.1888832095659
1.62861483394745	16.1753575721837
1.63048139411853	16.1618319348016
1.6323479542896	16.1483062974194
1.63421451446068	16.1347806600373
1.6347663532808	16.1307818755941
1.63608107463175	16.1212550226552
1.63794763480283	16.107729385273
1.6398141949739	16.0942037478909
1.64168075514498	16.0806781105087
1.64354731531606	16.0671524731266
1.64541387548713	16.0536268357444
1.64728043565821	16.0401011983623
1.64914699582928	16.0265755609802
1.65101355600036	16.013049923598
1.65288011617143	15.9995242862159
1.65474667634251	15.9859986488337
1.65661323651359	15.9724730114516
1.65847979668466	15.9589473740694
1.66034635685574	15.9454217366873
1.66221291702681	15.9318960993051
1.66407947719789	15.918370461923
1.66594603736896	15.9048448245409
1.66781259754004	15.8913191871587
1.66967915771111	15.8777935497766
1.67154571788219	15.8642679123944
1.67341227805327	15.8507422750123
1.67527883822434	15.8372166376301
1.67714539839542	15.823691000248
1.67901195856649	15.8101653628659
1.68087851873757	15.7966397254837
1.68274507890864	15.7831140881016
1.68461163907972	15.7695884507194
1.6864781992508	15.7560628133373
1.68834475942187	15.7425371759551
1.69021131959295	15.729011538573
1.69207787976402	15.7154859011909
1.6939444399351	15.7019602638087
1.69581100010617	15.6884346264266
1.69767756027725	15.6749089890444
1.69954412044832	15.6613833516623
1.7014106806194	15.6478577142801
1.70327724079048	15.634332076898
1.70514380096155	15.6208064395159
1.70701036113263	15.6072808021337
1.7088769213037	15.5937551647516
1.71074348147478	15.5802295273694
1.71261004164585	15.5667038899873
1.71447660181693	15.5531782526051
1.716343161988	15.539652615223
1.71820972215908	15.5261269778408
1.72007628233016	15.5126013404587
1.72194284250123	15.4990757030766
1.72380940267231	15.4855500656944
1.72567596284338	15.4720244283123
1.72754252301446	15.4584987909301
1.72940908318553	15.444973153548
1.73127564335661	15.4314475161658
1.73314220352769	15.4179218787837
1.73500876369876	15.4043962414016
1.73687532386984	15.3908706040194
1.73874188404091	15.3773449666373
1.74060844421199	15.3638193292551
1.74247500438306	15.350293691873
1.74434156455414	15.3367680544908
1.74620812472522	15.3232424171087
1.74807468489629	15.3097167797266
1.74994124506737	15.2961911423444
1.75180780523844	15.2826655049623
1.75367436540952	15.2691398675801
1.75554092558059	15.255614230198
1.75740748575167	15.2420885928158
1.75927404592274	15.2285629554337
1.76114060609382	15.2150373180516
1.7630071662649	15.2015116806694
1.76487372643597	15.1879860432873
1.76674028660705	15.1744604059051
1.76860684677812	15.160934768523
1.7704734069492	15.1474091311408
1.77233996712027	15.1338834937587
1.77420652729135	15.1203578563766
1.77607308746243	15.1068322189944
1.7779396476335	15.0933065816123
1.77980620780458	15.0797809442301
1.78167276797565	15.066255306848
1.78353932814673	15.0527296694658
1.7854058883178	15.0392040320837
1.78727244848888	15.0256783947015
1.78913900865995	15.0121527573194
1.79100556883103	14.9986271199373
1.79287212900211	14.9851014825551
1.79473868917318	14.971575845173
1.79660524934426	14.9580502077908
1.79709890090372	14.9544730651463
1.79847180951533	14.9445245704087
1.80033836968641	14.9309989330265
1.80220492985748	14.9174732956444
1.80407149002856	14.9039476582623
1.80593805019963	14.8904220208801
1.80780461037071	14.876896383498
1.80967117054179	14.8633707461158
1.81153773071286	14.8498451087337
1.81340429088394	14.8363194713515
1.81527085105501	14.8227938339694
1.81713741122609	14.8092681965873
1.81900397139716	14.7957425592051
1.82087053156824	14.782216921823
1.82273709173932	14.7686912844408
1.82460365191039	14.7551656470587
1.82647021208147	14.7416400096765
1.82833677225254	14.7281143722944
1.83020333242362	14.7145887349123
1.83206989259469	14.7010630975301
1.83393645276577	14.687537460148
1.83580301293685	14.6740118227658
1.83766957310792	14.6604861853837
1.839536133279	14.6469605480015
1.84140269345007	14.6334349106194
1.84326925362115	14.6199092732372
1.84513581379222	14.6063836358551
1.8470023739633	14.592857998473
1.84886893413437	14.5793323610908
1.85073549430545	14.5658067237087
1.85260205447653	14.5522810863265
1.8544686146476	14.5387554489444
1.85633517481868	14.5252298115622
1.85820173498975	14.5117041741801
1.86006829516083	14.498178536798
1.8619348553319	14.4846528994158
1.86380141550298	14.4711272620337
1.86566797567405	14.4576016246515
1.86753453584513	14.4440759872694
1.86940109601621	14.4305503498872
1.87126765618728	14.4170247125051
1.87313421635836	14.403499075123
1.87500077652943	14.3899734377408
1.87686733670051	14.3764478003587
1.87873389687158	14.3629221629765
1.88060045704266	14.3493965255944
1.88246701721374	14.3358708882122
1.88433357738481	14.3223452508301
1.88620013755589	14.308819613448
1.88806669772696	14.2952939760658
1.88993325789804	14.2817683386837
1.89179981806911	14.2682427013015
1.89366637824019	14.2547170639194
1.89553293841126	14.2411914265372
1.89739949858234	14.2276657891551
1.89926605875342	14.2141401517729
1.90113261892449	14.2006145143908
1.90299917909557	14.1870888770087
1.90486573926664	14.1735632396265
1.90673229943772	14.1600376022444
1.90859885960879	14.1465119648622
1.91046541977987	14.1329863274801
1.91233197995095	14.1194606900979
1.91419854012202	14.1059350527158
1.9160651002931	14.0924094153337
1.91793166046417	14.0788837779515
1.91979822063525	14.0653581405694
1.92166478080632	14.0518325031872
1.9235313409774	14.0383068658051
1.92539790114847	14.0247812284229
1.92726446131955	14.0112555910408
1.92913102149063	13.9977299536587
1.9309975816617	13.9842043162765
1.93286414183278	13.9706786788944
1.93473070200385	13.9571530415122
1.93659726217493	13.9436274041301
1.938463822346	13.9301017667479
1.94033038251708	13.9165761293658
1.94219694268816	13.9030504919837
1.94406350285923	13.8895248546015
1.94593006303031	13.8759992172194
1.94779662320138	13.8624735798372
1.94966318337246	13.8489479424551
1.95152974354353	13.8354223050729
1.95339630371461	13.8218966676908
1.95526286388568	13.8083710303086
1.95712942405676	13.7948453929265
1.95899598422784	13.7813197555444
1.96086254439891	13.7677941181622
1.96272910456999	13.7542684807801
1.96459566474106	13.7407428433979
1.96646222491214	13.7272172060158
1.96832878508321	13.7136915686336
1.97019534525429	13.7001659312515
1.97206190542537	13.6866402938694
1.97392846559644	13.6731146564872
1.97579502576752	13.6595890191051
1.97766158593859	13.6460633817229
1.97952814610967	13.6325377443408
1.98139470628074	13.6190121069586
1.98326126645182	13.6054864695765
1.98512782662289	13.5919608321944
1.98699438679397	13.5784351948122
1.98886094696505	13.5649095574301
1.99072750713612	13.5513839200479
1.9925940673072	13.5378582826658
1.99446062747827	13.5243326452836
1.99632718764935	13.5108070079015
1.99819374782042	13.4972813705194
2.0000603079915	13.4837557331372
2.00192686816258	13.4702300957551
2.00379342833365	13.4567044583729
2.00565998850473	13.4431788209908
2.0075265486758	13.4296531836086
2.00939310884688	13.4161275462265
2.01125966901795	13.4026019088443
2.01312622918903	13.3890762714622
2.01499278936011	13.3755506340801
2.01685934953118	13.3620249966979
2.01872590970226	13.3484993593158
2.02059246987333	13.3349737219336
2.02245903004441	13.3214480845515
2.02432559021548	13.3079224471693
2.02619215038656	13.2943968097872
2.02805871055763	13.2808711724051
2.02992527072871	13.2673455350229
2.03179183089979	13.2538198976408
2.03365839107086	13.2402942602586
2.03552495124194	13.2267686228765
2.03739151141301	13.2132429854943
2.03925807158409	13.1997173481122
2.04112463175516	13.1861917107301
2.04299119192624	13.1726660733479
2.04485775209732	13.1591404359658
2.04672431226839	13.1456147985836
2.04859087243947	13.1320891612015
2.05045743261054	13.1185635238193
2.05232399278162	13.1050378864372
2.05419055295269	13.0915122490551
2.05605711312377	13.0779866116729
2.05792367329484	13.0644609742908
2.05979023346592	13.0509353369086
2.061656793637	13.0374096995265
2.06352335380807	13.0238840621443
2.06538991397915	13.0103584247622
2.06725647415022	12.99683278738
2.0691230343213	12.9833071499979
2.07098959449237	12.9697815126158
2.07285615466345	12.9562558752336
2.07472271483452	12.9427302378515
2.0765892750056	12.9292046004693
2.07845583517668	12.9156789630872
2.08032239534775	12.902153325705


==> tiks/ROM-signal-evals/MixedRealistic-MAPE-stdTb-Show-a4-3.tsv <==
0.213762224272128	21.5710306319228
0.23254123523558	21.4398992511159
0.252280304551614	21.30186880655
0.258631354578316	21.2574148594566
0.277596610423065	21.1245444506925
0.352022240137056	20.6013186737456
0.36077283141042	20.5396110105611
0.362318054547285	20.5287102080715
0.362628352455086	20.5265210558529
0.394187575576825	20.3036075618787
0.398771424753549	20.2711868781628
0.400876031125513	20.2562977091117
0.439419576646277	19.9832073236086
0.45027441587034	19.9061570151615
0.465938279983695	19.7948615135367
0.46887745428741	19.7739635434501
0.485187427973053	19.657914226587
0.487667989807822	19.6402521192998
0.494303150788509	19.5929924144599
0.504181809398703	19.5225873392654
0.509007480891268	19.4881760468089
0.509284150932889	19.4862027714739
0.513500616421051	19.4561249347422
0.542843101228802	19.2465514019437
0.545837374079899	19.2251396367888
0.546139543123193	19.2229785896678
0.554299816847405	19.1645997464086
0.570667695935041	19.047396746974
0.64115255445574	18.5410569566776
0.641681837094457	18.5372447495069
0.713855862490545	18.01600445559
0.714529970204704	18.0111229456815
0.717070514390238	17.9927235692827
0.739732880504596	17.8284434749055
0.744069080326105	17.7969789894042
0.746851447787161	17.7767841888309
0.765809433790129	17.6390745232909
0.80302355864594	17.3681954567574
0.805065397868927	17.3533116641804
0.815703126564054	17.2757329830581
0.878033186700025	16.8199613135875
0.900681414903111	16.6538401504699
0.910542834209271	16.5814230323409
0.92434462251548	16.4799832146998
0.934427669641083	16.4058113728214
1.00454091784315	15.8885638143125
1.083127661743	15.305726544297
1.08555623670935	15.2876634961032
1.17678981798086	14.6068700915969
1.19799616616614	14.4480089761197
1.35476595855107	13.2664906334319
1.36382424475501	13.1978422611121
1.37439299884448	13.1176949981251
1.6347663532808	11.1259270034845
1.79709890090372	9.86796368200305
2.08032239534775	7.6454550430416


==> tiks/ROM-signal-evals/MixedRealistic-MAPE-stdTb-Show-a4-4.tsv <==
0.213762224272128	31.2845507837739
0.23254123523558	31.1435258241393
0.252280304551614	30.9954862046731
0.258631354578316	30.9478970438205
0.277596610423065	30.8059119430857
0.352022240137056	30.2505182412198
0.36077283141042	30.1854072502008
0.362318054547285	30.1739137809733
0.362628352455086	30.1716059155801
0.394187575576825	29.9371448072014
0.398771424753549	29.9031336847107
0.400876031125513	29.887521675112
0.439419576646277	29.6020165990656
0.45027441587034	29.5217522691086
0.465938279983695	29.4060379488338
0.46887745428741	29.3843396967884
0.485187427973053	29.264015396339
0.487667989807822	29.2457277599201
0.494303150788509	29.1968268557557
0.504181809398703	29.1240646693167
0.509007480891268	29.0885395260287
0.509284150932889	29.0865031383317
0.513500616421051	29.0554735067794
0.542843101228802	28.8397986971449
0.545837374079899	28.8178157199981
0.546139543123193	28.815597557736
0.554299816847405	28.7557129717813
0.570667695935041	28.6357031551656
0.64115255445574	28.1205354129903
0.641681837094457	28.1166769485643
0.713855862490545	27.5919293219797
0.714529970204704	27.5870412711321
0.717070514390238	27.5686216047382
0.739732880504596	27.4044655189869
0.744069080326105	27.3730872766607
0.746851447787161	27.3529583909952
0.765809433790129	27.2159179058083
0.80302355864594	26.9474682476713
0.805065397868927	26.932760519599
0.815703126564054	26.856171054278
0.878033186700025	26.4086192686889
0.900681414903111	26.2465091465043
0.910542834209271	26.1760088450128
0.92434462251548	26.0774251255103
0.934427669641083	26.0054675886081
1.00454091784315	25.506593207347
1.083127661743	24.9505057135065
1.08555623670935	24.9333724419039
1.17678981798086	24.2919557655622
1.19799616616614	24.1434821589144
1.35476595855107	23.0530015624513
1.36382424475501	22.9903719868146
1.37439299884448	22.9173507234285
1.6347663532808	21.1356367477037
1.79709890090372	20.0409824482896
2.08032239534775	18.1588516083685


==> tiks/ROM-signal-evals/MixedRealistic-MAPE-stdTb-Show-a4-5.tsv <==
0.714529970204704	21.9946521190509
0.494303150788509	26.3506249837131
0.394187575576825	25.0953719574541
0.36077283141042	26.470596523963
0.739732880504596	21.5576018244001
0.80302355864594	22.180146533128
0.252280304551614	31.8247956891829
1.36382424475501	14.465031414256
0.509284150932889	23.5933282222838
0.570667695935041	27.3913718403939
0.910542834209271	20.0495202677809
1.08555623670935	22.6223954886056
2.08032239534775	17.6669556575933
0.805065397868927	19.6445623658183
0.362318054547285	25.317945328682
0.713855862490545	19.9266110251024
1.37439299884448	14.5520630584757
0.465938279983695	29.8770628404402
0.45027441587034	25.2525169036632
0.352022240137056	24.7408780954443
0.487667989807822	22.0896233768133
0.545837374079899	26.7528617487619
0.765809433790129	20.2205651749125
0.398771424753549	26.5957348820533
1.083127661743	17.1904455980051
0.509007480891268	25.9645090029958
1.00454091784315	18.4630803407637
0.439419576646277	22.2706743585985
0.92434462251548	18.5846273047731
0.900681414903111	17.2561897318999
0.878033186700025	26.4494576831286
1.17678981798086	23.1116793259269
0.23254123523558	22.6273102269496
1.79709890090372	19.6719212519706
0.46887745428741	30.1393404886758
0.934427669641083	19.4304859718055
0.641681837094457	22.6891621318856
0.362628352455086	24.3536675276313
0.746851447787161	22.8146162822168
0.258631354578316	26.2069936846003
1.35476595855107	14.1013090050551
0.542843101228802	22.9410777765265
0.64115255445574	23.005099975616
0.546139543123193	23.8806670473714
0.554299816847405	21.6861104196192
0.400876031125513	28.4191498858077
1.6347663532808	14.6991080757668
0.504181809398703	25.9453719415959
0.513500616421051	20.2344678876577
0.485187427973053	25.030013113932
0.815703126564054	26.9588617887495
1.19799616616614	21.9446121756708
0.717070514390238	18.7823801812823
0.213762224272128	26.2402807852714
0.744069080326105	20.4391881222334
0.277596610423065	25.4339868273519


==> tiks/ROM-signal-evals/MixedRealistic-MAPE-stdTb-Show-a4-6.tsv <==
0.23254123523558	22.6273102269496
0.213762224272128	26.2402807852714
0.252280304551614	31.8247956891829
0.258631354578316	26.2069936846003
0.277596610423065	25.4339868273519


==> tiks/ROM-signal-evals/MixedRealistic-RMSE-stdTb-Show-a4-1.tsv <==
0.952589173295117	22.6273102269496
0.969970562703315	26.2402807852714
1.08446198199675	31.8247956891829
1.15066521442448	26.2069936846003
1.17905975712299	25.4339868273519
1.48831629805152	26.470596523963
1.50856651773922	24.3536675276313
1.53123601924112	24.7408780954443
1.63790362022519	25.317945328682
1.64875401073078	26.5957348820533
1.75381704627098	25.2525169036632
1.75697612218554	22.2706743585985
1.75865657408707	25.0953719574541
1.854676647065	25.030013113932
1.87128908440294	22.0896233768133
1.9423901845727	20.2344678876577
1.99776222716728	23.5933282222838
2.00737878169316	29.8770628404402
2.01108230339344	28.4191498858077
2.03491661242858	21.6861104196192
2.11263021935895	23.8806670473714
2.11822187081767	30.1393404886758
2.12710606964112	25.9645090029958
2.2130120760363	25.9453719415959
2.2534175172797	26.3506249837131
2.34600666520946	22.6891621318856
2.36537764767373	26.7528617487619
2.53439254417454	27.3913718403939
2.65246722437006	20.4391881222334
2.66899231443922	18.7823801812823
2.67732088925746	21.9946521190509
2.74521632351753	22.8146162822168
2.79611652683321	19.9266110251024
2.83079188206435	23.005099975616
2.87259691110028	21.5576018244001
2.88646441547376	20.2205651749125
3.03304497540822	22.180146533128
3.162569033381	19.6445623658183
3.23606285296488	20.0495202677809
3.24405445756891	26.4494576831286
3.27645345486742	19.4304859718055
3.32310660920385	17.2561897318999
3.37584677073102	18.5846273047731
3.43234715475585	26.9588617887495
3.90869493436518	17.1904455980051
3.97496336740256	18.4630803407637
4.00959757961979	22.6223954886056
4.19575461131203	21.9446121756708
4.47339281641379	23.1116793259269
4.74633555823744	14.465031414256
5.14201497289219	14.1013090050551
5.46438826374176	14.5520630584757
5.943521996255	14.6991080757668
6.19288847099827	19.6719212519706
7.13175527739273	17.6669556575933


==> tiks/ROM-signal-evals/MixedRealistic-RMSE-stdTb-Show-a4-2.tsv <==
0.952589173295117	26.5621510848506
0.958768339399215	26.5492902662483
0.964947505503312	26.5364294476461
0.969970562703315	26.5259748609932
0.97112667160741	26.5235686290439
0.977305837711507	26.5107078104416
0.983485003815605	26.4978469918394
0.989664169919703	26.4849861732372
0.9958433360238	26.4721253546349
1.0020225021279	26.4592645360327
1.008201668232	26.4464037174304
1.01438083433609	26.4335428988282
1.02056000044019	26.420682080226
1.02673916654429	26.4078212616237
1.03291833264839	26.3949604430215
1.03909749875248	26.3820996244193
1.04527666485658	26.369238805817
1.05145583096068	26.3563779872148
1.05763499706478	26.3435171686126
1.06381416316887	26.3306563500103
1.06999332927297	26.3177955314081
1.07617249537707	26.3049347128059
1.08235166148117	26.2920738942036
1.08446198199675	26.2876816430671
1.08853082758526	26.2792130756014
1.09470999368936	26.2663522569992
1.10088915979346	26.2534914383969
1.10706832589756	26.2406306197947
1.11324749200165	26.2277698011925
1.11942665810575	26.2149089825902
1.12560582420985	26.202048163988
1.13178499031395	26.1891873453857
1.13796415641805	26.1763265267835
1.14414332252214	26.1634657081813
1.15032248862624	26.150604889579
1.15066521442448	26.1498915677089
1.15650165473034	26.1377440709768
1.16268082083444	26.1248832523746
1.16885998693853	26.1120224337723
1.17503915304263	26.0991616151701
1.17905975712299	26.0907934536936
1.18121831914673	26.0863007965679
1.18739748525083	26.0734399779656
1.19357665135492	26.0605791593634
1.19975581745902	26.0477183407612
1.20593498356312	26.0348575221589
1.21211414966722	26.0219967035567
1.21829331577131	26.0091358849545
1.22447248187541	25.9962750663522
1.23065164797951	25.98341424775
1.23683081408361	25.9705534291477
1.2430099801877	25.9576926105455
1.2491891462918	25.9448317919433
1.2553683123959	25.931970973341
1.2615474785	25.9191101547388
1.2677266446041	25.9062493361366
1.27390581070819	25.8933885175343
1.28008497681229	25.8805276989321
1.28626414291639	25.8676668803299
1.29244330902049	25.8548060617276
1.29862247512458	25.8419452431254
1.30480164122868	25.8290844245232
1.31098080733278	25.8162236059209
1.31715997343688	25.8033627873187
1.32333913954097	25.7905019687165
1.32951830564507	25.7776411501142
1.33569747174917	25.764780331512
1.34187663785327	25.7519195129097
1.34805580395736	25.7390586943075
1.35423497006146	25.7261978757053
1.36041413616556	25.713337057103
1.36659330226966	25.7004762385008
1.37277246837375	25.6876154198986
1.37895163447785	25.6747546012963
1.38513080058195	25.6618937826941
1.39130996668605	25.6490329640919
1.39748913279015	25.6361721454896
1.40366829889424	25.6233113268874
1.40984746499834	25.6104505082852
1.41602663110244	25.5975896896829
1.42220579720654	25.5847288710807
1.42838496331063	25.5718680524785
1.43456412941473	25.5590072338762
1.44074329551883	25.546146415274
1.44692246162293	25.5332855966717
1.45310162772702	25.5204247780695
1.45928079383112	25.5075639594673
1.46545995993522	25.494703140865
1.47163912603932	25.4818423222628
1.47781829214341	25.4689815036606
1.48399745824751	25.4561206850583
1.48831629805152	25.4471317997693
1.49017662435161	25.4432598664561
1.49635579045571	25.4303990478539
1.5025349565598	25.4175382292516
1.50856651773922	25.4049846236502
1.5087141226639	25.4046774106494
1.514893288768	25.3918165920472
1.5210724548721	25.3789557734449
1.5272516209762	25.3660949548427
1.53123601924112	25.3578021492341
1.53343078708029	25.3532341362405
1.53960995318439	25.3403733176382
1.54578911928849	25.327512499036
1.55196828539259	25.3146516804337
1.55814745149668	25.3017908618315
1.56432661760078	25.2889300432293
1.57050578370488	25.276069224627
1.57668494980898	25.2632084060248
1.58286411591307	25.2503475874226
1.58904328201717	25.2374867688203
1.59522244812127	25.2246259502181
1.60140161422537	25.2117651316159
1.60758078032946	25.1989043130136
1.61375994643356	25.1860434944114
1.61993911253766	25.1731826758092
1.62611827864176	25.1603218572069
1.63229744474585	25.1474610386047
1.63790362022519	25.1357927965349
1.63847661084995	25.1346002200025
1.64465577695405	25.1217394014002
1.64875401073078	25.1132096677267
1.65083494305815	25.108878582798
1.65701410916224	25.0960177641958
1.66319327526634	25.0831569455935
1.66937244137044	25.0702961269913
1.67555160747454	25.057435308389
1.68173077357864	25.0445744897868
1.68790993968273	25.0317136711846
1.69408910578683	25.0188528525823
1.70026827189093	25.0059920339801
1.70644743799503	24.9931312153779
1.71262660409912	24.9802703967756
1.71880577020322	24.9674095781734
1.72498493630732	24.9545487595712
1.73116410241142	24.9416879409689
1.73734326851551	24.9288271223667
1.74352243461961	24.9159663037645
1.74970160072371	24.9031054851622
1.75381704627098	24.894539928296
1.75588076682781	24.89024466656
1.75697612218554	24.8879648821484
1.75865657408707	24.8844673249196
1.7620599329319	24.8773838479578
1.768239099036	24.8645230293555
1.7744182651401	24.8516622107533
1.7805974312442	24.838801392151
1.78677659734829	24.8259405735488
1.79295576345239	24.8130797549466
1.79913492955649	24.8002189363443
1.80531409566059	24.7873581177421
1.81149326176469	24.7744972991399
1.81767242786878	24.7616364805376
1.82385159397288	24.7487756619354
1.83003076007698	24.7359148433332
1.83620992618108	24.7230540247309
1.84238909228517	24.7101932061287
1.84856825838927	24.6973323875265
1.854676647065	24.6846188793626
1.85474742449337	24.6844715689242
1.86092659059747	24.671610750322
1.86710575670156	24.6587499317198
1.87128908440294	24.6500430904058
1.87328492280566	24.6458891131175
1.87946408890976	24.6330282945153
1.88564325501386	24.620167475913
1.89182242111795	24.6073066573108
1.89800158722205	24.5944458387086
1.90418075332615	24.5815850201063
1.91035991943025	24.5687242015041
1.91653908553434	24.5558633829019
1.92271825163844	24.5430025642996
1.92889741774254	24.5301417456974
1.93507658384664	24.5172809270952
1.94125574995073	24.5044201084929
1.9423901845727	24.5020589876486
1.94743491605483	24.4915592898907
1.95361408215893	24.4786984712885
1.95979324826303	24.4658376526862
1.96597241436713	24.452976834084
1.97215158047122	24.4401160154818
1.97833074657532	24.4272551968795
1.98450991267942	24.4143943782773
1.99068907878352	24.401533559675
1.99686824488761	24.3886727410728
1.99776222716728	24.3868120783655
2.00304741099171	24.3758119224706
2.00737878169316	24.366796956381
2.00922657709581	24.3629511038683
2.01108230339344	24.3590887446297
2.01540574319991	24.3500902852661
2.021584909304	24.3372294666639
2.0277640754081	24.3243686480616
2.0339432415122	24.3115078294594
2.03491661242858	24.3094819336383
2.0401224076163	24.2986470108572
2.04630157372039	24.2857861922549
2.05248073982449	24.2729253736527
2.05865990592859	24.2600645550505
2.06483907203269	24.2472037364482
2.07101823813678	24.234342917846
2.07719740424088	24.2214820992438
2.08337657034498	24.2086212806415
2.08955573644908	24.1957604620393
2.09573490255318	24.182899643437
2.10191406865727	24.1700388248348
2.10809323476137	24.1571780062326
2.11263021935895	24.1477350919416
2.11427240086547	24.1443171876303
2.11822187081767	24.1360970789984
2.12045156696957	24.1314563690281
2.12663073307366	24.1185955504259
2.12710606964112	24.1176062231824
2.13280989917776	24.1057347318236
2.13898906528186	24.0928739132214
2.14516823138596	24.0800130946192
2.15134739749005	24.0671522760169
2.15752656359415	24.0542914574147
2.16370572969825	24.0414306388125
2.16988489580235	24.0285698202102
2.17606406190644	24.015709001608
2.18224322801054	24.0028481830058
2.18842239411464	23.9899873644035
2.19460156021874	23.9771265458013
2.20078072632283	23.964265727199
2.20695989242693	23.9514049085968
2.2130120760363	23.9388083811308
2.21313905853103	23.9385440899946
2.21931822463513	23.9256832713923
2.22549739073922	23.9128224527901
2.23167655684332	23.8999616341879
2.23785572294742	23.8871008155856
2.24403488905152	23.8742399969834
2.25021405515562	23.8613791783812
2.2534175172797	23.8547117503524
2.25639322125971	23.8485183597789
2.26257238736381	23.8356575411767
2.26875155346791	23.8227967225745
2.27493071957201	23.8099359039722
2.2811098856761	23.79707508537
2.2872890517802	23.7842142667678
2.2934682178843	23.7713534481655
2.2996473839884	23.7584926295633
2.30582655009249	23.745631810961
2.31200571619659	23.7327709923588
2.31818488230069	23.7199101737566
2.32436404840479	23.7070493551543
2.33054321450888	23.6941885365521
2.33672238061298	23.6813277179499
2.34290154671708	23.6684668993476
2.34600666520946	23.6620041558324
2.34908071282118	23.6556060807454
2.35525987892527	23.6427452621432
2.36143904502937	23.6298844435409
2.36537764767373	23.6216869532482
2.36761821113347	23.6170236249387
2.37379737723757	23.6041628063365
2.37997654334167	23.5913019877342
2.38615570944576	23.578441169132
2.39233487554986	23.5655803505298
2.39851404165396	23.5527195319275
2.40469320775806	23.5398587133253
2.41087237386215	23.526997894723
2.41705153996625	23.5141370761208
2.42323070607035	23.5012762575186
2.42940987217445	23.4884154389163
2.43558903827854	23.4755546203141
2.44176820438264	23.4626938017119
2.44794737048674	23.4498329831096
2.45412653659084	23.4369721645074
2.46030570269493	23.4241113459052
2.46648486879903	23.4112505273029
2.47266403490313	23.3983897087007
2.47884320100723	23.3855288900985
2.48502236711132	23.3726680714962
2.49120153321542	23.359807252894
2.49738069931952	23.3469464342918
2.50355986542362	23.3340856156895
2.50973903152772	23.3212247970873
2.51591819763181	23.308363978485
2.52209736373591	23.2955031598828
2.52827652984001	23.2826423412806
2.53439254417454	23.2699129616847
2.53445569594411	23.2697815226783
2.5406348620482	23.2569207040761
2.5468140281523	23.2440598854739
2.5529931942564	23.2311990668716
2.5591723603605	23.2183382482694
2.56535152646459	23.2054774296672
2.57153069256869	23.1926166110649
2.57770985867279	23.1797557924627
2.58388902477689	23.1668949738605
2.59006819088098	23.1540341552582
2.59624735698508	23.141173336656
2.60242652308918	23.1283125180538
2.60860568919328	23.1154516994515
2.61478485529737	23.1025908808493
2.62096402140147	23.089730062247
2.62714318750557	23.0768692436448
2.63332235360967	23.0640084250426
2.63950151971377	23.0511476064403
2.64568068581786	23.0382867878381
2.65185985192196	23.0254259692359
2.65246722437006	23.0241618331458
2.65803901802606	23.0125651506336
2.66421818413016	22.9997043320314
2.66899231443922	22.9897678417585
2.67039735023425	22.9868435134292
2.67657651633835	22.9739826948269
2.67732088925746	22.9724334169917
2.68275568244245	22.9611218762247
2.68893484854655	22.9482610576225
2.69511401465064	22.9354002390202
2.70129318075474	22.922539420418
2.70747234685884	22.9096786018158
2.71365151296294	22.8968177832135
2.71983067906703	22.8839569646113
2.72600984517113	22.8710961460091
2.73218901127523	22.8582353274068
2.73836817737933	22.8453745088046
2.74454734348342	22.8325136902023
2.74521632351753	22.8311213290452
2.75072650958752	22.8196528716001
2.75690567569162	22.8067920529979
2.76308484179572	22.7939312343956
2.76926400789981	22.7810704157934
2.77544317400391	22.7682095971912
2.78162234010801	22.7553487785889
2.78780150621211	22.7424879599867
2.79398067231621	22.7296271413845
2.79611652683321	22.7251817458341
2.8001598384203	22.7167663227822
2.8063390045244	22.70390550418
2.8125181706285	22.6910446855778
2.8186973367326	22.6781838669755
2.82487650283669	22.6653230483733
2.83079188206435	22.6530112545279
2.83105566894079	22.6524622297711
2.83723483504489	22.6396014111688
2.84341400114899	22.6267405925666
2.84959316725308	22.6138797739643
2.85577233335718	22.6010189553621
2.86195149946128	22.5881581367599
2.86813066556538	22.5752973181576
2.87259691110028	22.5660016344538
2.87430983166947	22.5624364995554
2.88048899777357	22.5495756809532
2.88646441547376	22.5371389278671
2.88666816387767	22.5367148623509
2.89284732998177	22.5238540437487
2.89902649608586	22.5109932251465
2.90520566218996	22.4981324065442
2.91138482829406	22.485271587942
2.91756399439816	22.4724107693398
2.92374316050226	22.4595499507375
2.92992232660635	22.4466891321353
2.93610149271045	22.4338283135331
2.94228065881455	22.4209674949308
2.94845982491865	22.4081066763286
2.95463899102274	22.3952458577263
2.96081815712684	22.3823850391241
2.96699732323094	22.3695242205219
2.97317648933504	22.3566634019196
2.97935565543913	22.3438025833174
2.98553482154323	22.3309417647152
2.99171398764733	22.3180809461129
2.99789315375143	22.3052201275107
3.00407231985552	22.2923593089085
3.01025148595962	22.2794984903062
3.01643065206372	22.266637671704
3.02260981816782	22.2537768531018
3.02878898427191	22.2409160344995
3.03304497540822	22.2320579573651
3.03496815037601	22.2280552158973
3.04114731648011	22.2151943972951
3.04732648258421	22.2023335786928
3.0535056486883	22.1894727600906
3.0596848147924	22.1766119414883
3.0658639808965	22.1637511228861
3.0720431470006	22.1508903042839
3.0782223131047	22.1380294856816
3.08440147920879	22.1251686670794
3.09058064531289	22.1123078484772
3.09675981141699	22.0994470298749
3.10293897752109	22.0865862112727
3.10911814362518	22.0737253926705
3.11529730972928	22.0608645740682
3.12147647583338	22.048003755466
3.12765564193748	22.0351429368638
3.13383480804157	22.0222821182615
3.14001397414567	22.0094212996593
3.14619314024977	21.9965604810571
3.15237230635387	21.9836996624548
3.15855147245796	21.9708388438526
3.162569033381	21.9624770161587
3.16473063856206	21.9579780252503
3.17090980466616	21.9451172066481
3.17708897077026	21.9322563880459
3.18326813687435	21.9193955694436
3.18944730297845	21.9065347508414
3.19562646908255	21.8936739322392
3.20180563518665	21.8808131136369
3.20798480129075	21.8679522950347
3.21416396739484	21.8550914764325
3.22034313349894	21.8422306578302
3.22652229960304	21.829369839228
3.23270146570714	21.8165090206258
3.23606285296488	21.8095128999445
3.23888063181123	21.8036482020235
3.24405445756891	21.792879817839
3.24505979791533	21.7907873834213
3.25123896401943	21.7779265648191
3.25741813012353	21.7650657462168
3.26359729622762	21.7522049276146
3.26977646233172	21.7393441090124
3.27595562843582	21.7264832904101
3.27645345486742	21.7254471545749
3.28213479453992	21.7136224718079
3.28831396064401	21.7007616532056
3.29449312674811	21.6879008346034
3.30067229285221	21.6750400160012
3.30685145895631	21.6621791973989
3.3130306250604	21.6493183787967
3.3192097911645	21.6364575601945
3.32310660920385	21.6283470370129
3.3253889572686	21.6235967415922
3.3315681233727	21.61073592299
3.3377472894768	21.5978751043878
3.34392645558089	21.5850142857855
3.35010562168499	21.5721534671833
3.35628478778909	21.5592926485811
3.36246395389319	21.5464318299788
3.36864311999728	21.5335710113766
3.37482228610138	21.5207101927743
3.37584677073102	21.5185779129876
3.38100145220548	21.5078493741721
3.38718061830958	21.4949885555699
3.39335978441367	21.4821277369676
3.39953895051777	21.4692669183654
3.40571811662187	21.4564060997632
3.41189728272597	21.4435452811609
3.41807644883006	21.4306844625587
3.42425561493416	21.4178236439565
3.43043478103826	21.4049628253542
3.43234715475585	21.4009825647386
3.43661394714236	21.392102006752
3.44279311324645	21.3792411881498
3.44897227935055	21.3663803695475
3.45515144545465	21.3535195509453
3.46133061155875	21.3406587323431
3.46750977766284	21.3277979137408
3.47368894376694	21.3149370951386
3.47986810987104	21.3020762765364
3.48604727597514	21.2892154579341
3.49222644207924	21.2763546393319
3.49840560818333	21.2634938207296
3.50458477428743	21.2506330021274
3.51076394039153	21.2377721835252
3.51694310649563	21.2249113649229
3.52312227259972	21.2120505463207
3.52930143870382	21.1991897277185
3.53548060480792	21.1863289091162
3.54165977091202	21.173468090514
3.54783893701611	21.1606072719118
3.55401810312021	21.1477464533095
3.56019726922431	21.1348856347073
3.56637643532841	21.1220248161051
3.5725556014325	21.1091639975028
3.5787347675366	21.0963031789006
3.5849139336407	21.0834423602983
3.5910930997448	21.0705815416961
3.59727226584889	21.0577207230939
3.60345143195299	21.0448599044916
3.60963059805709	21.0319990858894
3.61580976416119	21.0191382672872
3.62198893026529	21.0062774486849
3.62816809636938	20.9934166300827
3.63434726247348	20.9805558114805
3.64052642857758	20.9676949928782
3.64670559468168	20.954834174276
3.65288476078577	20.9419733556738
3.65906392688987	20.9291125370715
3.66524309299397	20.9162517184693
3.67142225909807	20.9033908998671
3.67760142520216	20.8905300812648
3.68378059130626	20.8776692626626
3.68995975741036	20.8648084440604
3.69613892351446	20.8519476254581
3.70231808961855	20.8390868068559
3.70849725572265	20.8262259882536
3.71467642182675	20.8133651696514
3.72085558793085	20.8005043510492
3.72703475403494	20.7876435324469
3.73321392013904	20.7747827138447
3.73939308624314	20.7619218952425
3.74557225234724	20.7490610766402
3.75175141845133	20.736200258038
3.75793058455543	20.7233394394358
3.76410975065953	20.7104786208335
3.77028891676363	20.6976178022313
3.77646808286773	20.6847569836291
3.78264724897182	20.6718961650268
3.78882641507592	20.6590353464246
3.79500558118002	20.6461745278224
3.80118474728412	20.6333137092201
3.80736391338821	20.6204528906179
3.81354307949231	20.6075920720156
3.81972224559641	20.5947312534134
3.82590141170051	20.5818704348112
3.8320805778046	20.5690096162089
3.8382597439087	20.5561487976067
3.8444389100128	20.5432879790045
3.8506180761169	20.5304271604022
3.85679724222099	20.5175663418
3.86297640832509	20.5047055231978
3.86915557442919	20.4918447045955
3.87533474053329	20.4789838859933
3.88151390663738	20.4661230673911
3.88769307274148	20.4532622487888
3.89387223884558	20.4404014301866
3.90005140494968	20.4275406115844
3.90623057105378	20.4146797929821
3.90869493436518	20.4095506656882
3.91240973715787	20.4018189743799
3.91858890326197	20.3889581557776
3.92476806936607	20.3760973371754
3.93094723547017	20.3632365185732
3.93712640157426	20.3503756999709
3.94330556767836	20.3375148813687
3.94948473378246	20.3246540627665
3.95566389988656	20.3117932441642
3.96184306599065	20.298932425562
3.96802223209475	20.2860716069598
3.97420139819885	20.2732107883575
3.97496336740256	20.2716248870329
3.98038056430295	20.2603499697553
3.98655973040704	20.2474891511531
3.99273889651114	20.2346283325508
3.99891806261524	20.2217675139486
4.00509722871934	20.2089066953464
4.00959757961979	20.1995400274818
4.01127639482343	20.1960458767441
4.01745556092753	20.1831850581419
4.02363472703163	20.1703242395396
4.02981389313573	20.1574634209374
4.03599305923982	20.1446026023352
4.04217222534392	20.1317417837329
4.04835139144802	20.1188809651307
4.05453055755212	20.1060201465285
4.06070972365622	20.0931593279262
4.06688888976031	20.080298509324
4.07306805586441	20.0674376907218
4.07924722196851	20.0545768721195
4.08542638807261	20.0417160535173
4.0916055541767	20.0288552349151
4.0977847202808	20.0159944163128
4.1039638863849	20.0031335977106
4.110143052489	19.9902727791084
4.11632221859309	19.9774119605061
4.12250138469719	19.9645511419039
4.12868055080129	19.9516903233016
4.13485971690539	19.9388295046994
4.14103888300948	19.9259686860972
4.14721804911358	19.9131078674949
4.15339721521768	19.9002470488927
4.15957638132178	19.8873862302905
4.16575554742588	19.8745254116882
4.17193471352997	19.861664593086
4.17811387963407	19.8488037744838
4.18429304573817	19.8359429558815
4.19047221184227	19.8230821372793
4.19575461131203	19.8120877765159
4.19665137794636	19.8102213186771
4.20283054405046	19.7973605000748
4.20900971015456	19.7844996814726
4.21518887625866	19.7716388628704
4.22136804236275	19.7587780442681
4.22754720846685	19.7459172256659
4.23372637457095	19.7330564070636
4.23990554067505	19.7201955884614
4.24608470677914	19.7073347698592
4.25226387288324	19.6944739512569
4.25844303898734	19.6816131326547
4.26462220509144	19.6687523140525
4.27080137119553	19.6558914954502
4.27698053729963	19.643030676848
4.28315970340373	19.6301698582458
4.28933886950783	19.6173090396435
4.29551803561193	19.6044482210413
4.30169720171602	19.5915874024391
4.30787636782012	19.5787265838368
4.31405553392422	19.5658657652346
4.32023470002832	19.5530049466324
4.32641386613241	19.5401441280301
4.33259303223651	19.5272833094279
4.33877219834061	19.5144224908257
4.34495136444471	19.5015616722234
4.3511305305488	19.4887008536212
4.3573096966529	19.4758400350189
4.363488862757	19.4629792164167
4.3696680288611	19.4501183978145
4.37584719496519	19.4372575792122
4.38202636106929	19.42439676061
4.38820552717339	19.4115359420078
4.39438469327749	19.3986751234055
4.40056385938158	19.3858143048033
4.40674302548568	19.3729534862011
4.41292219158978	19.3600926675988
4.41910135769388	19.3472318489966
4.42528052379797	19.3343710303944
4.43145968990207	19.3215102117921
4.43763885600617	19.3086493931899
4.44381802211027	19.2957885745877
4.44999718821436	19.2829277559854
4.45617635431846	19.2700669373832
4.46235552042256	19.2572061187809
4.46853468652666	19.2443453001787
4.47339281641379	19.2342339799501
4.47471385263076	19.2314844815765
4.48089301873485	19.2186236629742
4.48707218483895	19.205762844372
4.49325135094305	19.1929020257698
4.49943051704715	19.1800412071675
4.50560968315124	19.1671803885653
4.51178884925534	19.1543195699631
4.51796801535944	19.1414587513608
4.52414718146354	19.1285979327586
4.53032634756763	19.1157371141564
4.53650551367173	19.1028762955541
4.54268467977583	19.0900154769519
4.54886384587993	19.0771546583497
4.55504301198402	19.0642938397474
4.56122217808812	19.0514330211452
4.56740134419222	19.0385722025429
4.57358051029632	19.0257113839407
4.57975967640041	19.0128505653385
4.58593884250451	18.9999897467362
4.59211800860861	18.987128928134
4.59829717471271	18.9742681095318
4.60447634081681	18.9614072909295
4.6106555069209	18.9485464723273
4.616834673025	18.9356856537251
4.6230138391291	18.9228248351228
4.6291930052332	18.9099640165206
4.63537217133729	18.8971031979184
4.64155133744139	18.8842423793161
4.64773050354549	18.8713815607139
4.65390966964959	18.8585207421117
4.66008883575368	18.8456599235094
4.66626800185778	18.8327991049072
4.67244716796188	18.8199382863049
4.67862633406598	18.8070774677027
4.68480550017008	18.7942166491005
4.69098466627417	18.7813558304982
4.69716383237827	18.768495011896
4.70334299848237	18.7556341932938
4.70952216458647	18.7427733746915
4.71570133069056	18.7299125560893
4.72188049679466	18.7170517374871
4.72805966289876	18.7041909188848
4.73423882900286	18.6913301002826
4.74041799510695	18.6784692816804
4.74633555823744	18.6661529424355
4.74659716121105	18.6656084630781
4.75277632731515	18.6527476444759
4.75895549341925	18.6398868258737
4.76513465952334	18.6270260072714
4.77131382562744	18.6141651886692
4.77749299173154	18.6013043700669
4.78367215783564	18.5884435514647
4.78985132393973	18.5755827328625
4.79603049004383	18.5627219142602
4.80220965614793	18.549861095658
4.80838882225203	18.5370002770558
4.81456798835612	18.5241394584535
4.82074715446022	18.5112786398513
4.82692632056432	18.4984178212491
4.83310548666842	18.4855570026468
4.83928465277251	18.4726961840446
4.84546381887661	18.4598353654424
4.85164298498071	18.4469745468401
4.85782215108481	18.4341137282379
4.8640013171889	18.4212529096357
4.870180483293	18.4083920910334
4.8763596493971	18.3955312724312
4.8825388155012	18.382670453829
4.8887179816053	18.3698096352267
4.89489714770939	18.3569488166245
4.90107631381349	18.3440879980222
4.90725547991759	18.33122717942
4.91343464602169	18.3183663608178
4.91961381212578	18.3055055422155
4.92579297822988	18.2926447236133
4.93197214433398	18.2797839050111
4.93815131043808	18.2669230864088
4.94433047654217	18.2540622678066
4.95050964264627	18.2412014492044
4.95668880875037	18.2283406306021
4.96286797485447	18.2154798119999
4.96904714095856	18.2026189933977
4.97522630706266	18.1897581747954
4.98140547316676	18.1768973561932
4.98758463927086	18.164036537591
4.99376380537496	18.1511757189887
4.99994297147905	18.1383149003865
5.00612213758315	18.1254540817842
5.01230130368725	18.112593263182
5.01848046979135	18.0997324445798
5.02465963589544	18.0868716259775
5.03083880199954	18.0740108073753
5.03701796810364	18.0611499887731
5.04319713420774	18.0482891701708
5.04937630031183	18.0354283515686
5.05555546641593	18.0225675329664
5.06173463252003	18.0097067143641
5.06791379862413	17.9968458957619
5.07409296472822	17.9839850771597
5.08027213083232	17.9711242585574
5.08645129693642	17.9582634399552
5.09263046304052	17.945402621353
5.09880962914461	17.9325418027507
5.10498879524871	17.9196809841485
5.11116796135281	17.9068201655462
5.11734712745691	17.893959346944
5.123526293561	17.8810985283418
5.1297054596651	17.8682377097395
5.1358846257692	17.8553768911373
5.14201497289219	17.84261768043
5.1420637918733	17.8425160725351
5.14824295797739	17.8296552539328
5.15442212408149	17.8167944353306
5.16060129018559	17.8039336167284
5.16678045628969	17.7910727981261
5.17295962239379	17.7782119795239
5.17913878849788	17.7653511609217
5.18531795460198	17.7524903423194
5.19149712070608	17.7396295237172
5.19767628681018	17.7267687051149
5.20385545291427	17.7139078865127
5.21003461901837	17.7010470679105
5.21621378512247	17.6881862493082
5.22239295122657	17.675325430706
5.22857211733066	17.6624646121038
5.23475128343476	17.6496037935015
5.24093044953886	17.6367429748993
5.24710961564296	17.6238821562971
5.25328878174705	17.6110213376948
5.25946794785115	17.5981605190926
5.26564711395525	17.5852997004904
5.27182628005935	17.5724388818881
5.27800544616344	17.5595780632859
5.28418461226754	17.5467172446837
5.29036377837164	17.5338564260814
5.29654294447574	17.5209956074792
5.30272211057984	17.508134788877
5.30890127668393	17.4952739702747
5.31508044278803	17.4824131516725
5.32125960889213	17.4695523330702
5.32743877499623	17.456691514468
5.33361794110032	17.4438306958658
5.33979710720442	17.4309698772635
5.34597627330852	17.4181090586613
5.35215543941262	17.4052482400591
5.35833460551671	17.3923874214568
5.36451377162081	17.3795266028546
5.37069293772491	17.3666657842524
5.37687210382901	17.3538049656501
5.38305126993311	17.3409441470479
5.3892304360372	17.3280833284457
5.3954096021413	17.3152225098434
5.4015887682454	17.3023616912412
5.4077679343495	17.289500872639
5.41394710045359	17.2766400540367
5.42012626655769	17.2637792354345
5.42630543266179	17.2509184168322
5.43248459876589	17.23805759823
5.43866376486998	17.2251967796278
5.44484293097408	17.2123359610255
5.45102209707818	17.1994751424233
5.45720126318228	17.1866143238211
5.46338042928637	17.1737535052188
5.46438826374176	17.1716558797636
5.46955959539047	17.1608926866166
5.47573876149457	17.1480318680144
5.48191792759867	17.1351710494121
5.48809709370276	17.1223102308099
5.49427625980686	17.1094494122077
5.50045542591096	17.0965885936054
5.50663459201506	17.0837277750032
5.51281375811915	17.070866956401
5.51899292422325	17.0580061377987
5.52517209032735	17.0451453191965
5.53135125643145	17.0322845005942
5.53753042253554	17.019423681992
5.54370958863964	17.0065628633898
5.54988875474374	16.9937020447875
5.55606792084784	16.9808412261853
5.56224708695193	16.9679804075831
5.56842625305603	16.9551195889808
5.57460541916013	16.9422587703786
5.58078458526423	16.9293979517764
5.58696375136832	16.9165371331741
5.59314291747242	16.9036763145719
5.59932208357652	16.8908154959697
5.60550124968062	16.8779546773674
5.61168041578472	16.8650938587652
5.61785958188881	16.852233040163
5.62403874799291	16.8393722215607
5.63021791409701	16.8265114029585
5.63639708020111	16.8136505843562
5.6425762463052	16.800789765754
5.6487554124093	16.7879289471518
5.6549345785134	16.7750681285495
5.6611137446175	16.7622073099473
5.66729291072159	16.7493464913451
5.67347207682569	16.7364856727428
5.67965124292979	16.7236248541406
5.68583040903389	16.7107640355384
5.69200957513799	16.6979032169361
5.69818874124208	16.6850423983339
5.70436790734618	16.6721815797317
5.71054707345028	16.6593207611294
5.71672623955438	16.6464599425272
5.72290540565847	16.633599123925
5.72908457176257	16.6207383053227
5.73526373786667	16.6078774867205
5.74144290397077	16.5950166681182
5.74762207007486	16.582155849516
5.75380123617896	16.5692950309138
5.75998040228306	16.5564342123115
5.76615956838716	16.5435733937093
5.77233873449125	16.5307125751071
5.77851790059535	16.5178517565048
5.78469706669945	16.5049909379026
5.79087623280355	16.4921301193004
5.79705539890764	16.4792693006981
5.80323456501174	16.4664084820959
5.80941373111584	16.4535476634937
5.81559289721994	16.4406868448914
5.82177206332404	16.4278260262892
5.82795122942813	16.414965207687
5.83413039553223	16.4021043890847
5.84030956163633	16.3892435704825
5.84648872774043	16.3763827518803
5.85266789384452	16.363521933278
5.85884705994862	16.3506611146758
5.86502622605272	16.3378002960735
5.87120539215682	16.3249394774713
5.87738455826091	16.3120786588691
5.88356372436501	16.2992178402668
5.88974289046911	16.2863570216646
5.89592205657321	16.2734962030624
5.9021012226773	16.2606353844601
5.9082803887814	16.2477745658579
5.9144595548855	16.2349137472557
5.9206387209896	16.2220529286534
5.92681788709369	16.2091921100512
5.93299705319779	16.196331291449
5.93917621930189	16.1834704728467
5.943521996255	16.1744255227453
5.94535538540599	16.1706096542445
5.95153455151008	16.1577488356423
5.95771371761418	16.14488801704
5.96389288371828	16.1320271984378
5.97007204982238	16.1191663798355
5.97625121592647	16.1063055612333
5.98243038203057	16.0934447426311
5.98860954813467	16.0805839240288
5.99478871423877	16.0677231054266
6.00096788034287	16.0548622868244
6.00714704644696	16.0420014682221
6.01332621255106	16.0291406496199
6.01950537865516	16.0162798310177
6.02568454475926	16.0034190124154
6.03186371086335	15.9905581938132
6.03804287696745	15.977697375211
6.04422204307155	15.9648365566087
6.05040120917565	15.9519757380065
6.05658037527974	15.9391149194043
6.06275954138384	15.926254100802
6.06893870748794	15.9133932821998
6.07511787359204	15.9005324635975
6.08129703969613	15.8876716449953
6.08747620580023	15.8748108263931
6.09365537190433	15.8619500077908
6.09983453800843	15.8490891891886
6.10601370411253	15.8362283705864
6.11219287021662	15.8233675519841
6.11837203632072	15.8105067333819
6.12455120242482	15.7976459147797
6.13073036852892	15.7847850961774
6.13690953463301	15.7719242775752
6.14308870073711	15.759063458973
6.14926786684121	15.7462026403707
6.15544703294531	15.7333418217685
6.1616261990494	15.7204810031663
6.1678053651535	15.707620184564
6.1739845312576	15.6947593659618
6.1801636973617	15.6818985473595
6.18634286346579	15.6690377287573
6.19252202956989	15.6561769101551
6.19288847099827	15.6554142284826
6.19870119567399	15.6433160915528
6.20488036177809	15.6304552729506
6.21105952788218	15.6175944543484
6.21723869398628	15.6047336357461
6.22341786009038	15.5918728171439
6.22959702619448	15.5790119985417
6.23577619229857	15.5661511799394
6.24195535840267	15.5532903613372
6.24813452450677	15.540429542735
6.25431369061087	15.5275687241327
6.26049285671496	15.5147079055305
6.26667202281906	15.5018470869283
6.27285118892316	15.488986268326
6.27903035502726	15.4761254497238
6.28520952113136	15.4632646311215
6.29138868723545	15.4504038125193
6.29756785333955	15.4375429939171
6.30374701944365	15.4246821753148
6.30992618554775	15.4118213567126
6.31610535165184	15.3989605381104
6.32228451775594	15.3860997195081
6.32846368386004	15.3732389009059
6.33464284996414	15.3603780823037
6.34082201606823	15.3475172637014
6.34700118217233	15.3346564450992
6.35318034827643	15.321795626497
6.35935951438053	15.3089348078947
6.36553868048462	15.2960739892925
6.37171784658872	15.2832131706903
6.37789701269282	15.270352352088
6.38407617879692	15.2574915334858
6.39025534490102	15.2446307148835
6.39643451100511	15.2317698962813
6.40261367710921	15.2189090776791
6.40879284321331	15.2060482590768
6.41497200931741	15.1931874404746
6.4211511754215	15.1803266218724
6.4273303415256	15.1674658032701
6.4335095076297	15.1546049846679
6.4396886737338	15.1417441660657
6.44586783983789	15.1288833474634
6.45204700594199	15.1160225288612
6.45822617204609	15.103161710259
6.46440533815019	15.0903008916567
6.47058450425428	15.0774400730545
6.47676367035838	15.0645792544523
6.48294283646248	15.05171843585
6.48912200256658	15.0388576172478
6.49530116867068	15.0259967986455
6.50148033477477	15.0131359800433
6.50765950087887	15.0002751614411
6.51383866698297	14.9874143428388
6.52001783308707	14.9745535242366
6.52619699919116	14.9616927056344
6.53237616529526	14.9488318870321
6.53855533139936	14.9359710684299
6.54473449750346	14.9231102498277
6.55091366360755	14.9102494312254
6.55709282971165	14.8973886126232
6.56327199581575	14.884527794021
6.56945116191985	14.8716669754187
6.57563032802394	14.8588061568165
6.58180949412804	14.8459453382143
6.58798866023214	14.833084519612
6.59416782633624	14.8202237010098
6.60034699244033	14.8073628824075
6.60652615854443	14.7945020638053
6.61270532464853	14.7816412452031
6.61888449075263	14.7687804266008
6.62506365685672	14.7559196079986
6.63124282296082	14.7430587893964
6.63742198906492	14.7301979707941
6.64360115516902	14.7173371521919
6.64978032127311	14.7044763335897
6.65595948737721	14.6916155149874
6.66213865348131	14.6787546963852
6.66831781958541	14.665893877783
6.6744969856895	14.6530330591807
6.6806761517936	14.6401722405785
6.6868553178977	14.6273114219763
6.6930344840018	14.614450603374
6.6992136501059	14.6015897847718
6.70539281620999	14.5887289661695
6.71157198231409	14.5758681475673
6.71775114841819	14.5630073289651
6.72393031452229	14.5501465103628
6.73010948062638	14.5372856917606
6.73628864673048	14.5244248731584
6.74246781283458	14.5115640545561
6.74864697893868	14.4987032359539
6.75482614504277	14.4858424173517
6.76100531114687	14.4729815987494
6.76718447725097	14.4601207801472
6.77336364335507	14.447259961545
6.77954280945916	14.4343991429427
6.78572197556326	14.4215383243405
6.79190114166736	14.4086775057383
6.79808030777146	14.395816687136
6.80425947387556	14.3829558685338
6.81043863997965	14.3700950499316
6.81661780608375	14.3572342313293
6.82279697218785	14.3443734127271
6.82897613829195	14.3315125941248
6.83515530439604	14.3186517755226
6.84133447050014	14.3057909569204
6.84751363660424	14.2929301383181
6.85369280270834	14.2800693197159
6.85987196881243	14.2672085011137
6.86605113491653	14.2543476825114
6.87223030102063	14.2414868639092
6.87840946712473	14.228626045307
6.88458863322882	14.2157652267047
6.89076779933292	14.2029044081025
6.89694696543702	14.1900435895003
6.90312613154112	14.177182770898
6.90930529764521	14.1643219522958
6.91548446374931	14.1514611336936
6.92166362985341	14.1386003150913
6.92784279595751	14.1257394964891
6.93402196206161	14.1128786778868
6.9402011281657	14.1000178592846
6.9463802942698	14.0871570406824
6.9525594603739	14.0742962220801
6.958738626478	14.0614354034779
6.96491779258209	14.0485745848757
6.97109695868619	14.0357137662734
6.97727612479029	14.0228529476712
6.98345529089439	14.009992129069
6.98963445699848	13.9971313104667
6.99581362310258	13.9842704918645
7.00199278920668	13.9714096732623
7.00817195531078	13.95854885466
7.01435112141487	13.9456880360578
7.02053028751897	13.9328272174556
7.02670945362307	13.9199663988533
7.03288861972717	13.9071055802511
7.03906778583126	13.8942447616488
7.04524695193536	13.8813839430466
7.05142611803946	13.8685231244444
7.05760528414356	13.8556623058421
7.06378445024765	13.8428014872399
7.06996361635175	13.8299406686377
7.07614278245585	13.8170798500354
7.08232194855995	13.8042190314332
7.08850111466404	13.791358212831
7.09468028076814	13.7784973942287
7.10085944687224	13.7656365756265
7.10703861297634	13.7527757570243
7.11321777908044	13.739914938422
7.11939694518453	13.7270541198198
7.12557611128863	13.7141933012176
7.13175527739273	13.7013324826153
7.13175527739273	13.7013324826153


==> tiks/ROM-signal-evals/MixedRealistic-RMSE-stdTb-Show-a4-3.tsv <==
0.952589173295117	21.5008993443015
0.969970562703315	21.4662447802599
1.08446198199675	21.2376246210336
1.15066521442448	21.1051495425449
1.17905975712299	21.0482683226239
1.48831629805152	20.4262993068586
1.50856651773922	20.3854150725685
1.53123601924112	20.3396233510396
1.63790362022519	20.1238302233951
1.64875401073078	20.1018490778746
1.75381704627098	19.8887177827591
1.75697612218554	19.882301103514
1.75865657408707	19.8788875941799
1.854676647065	19.6836170720819
1.87128908440294	19.6497884791525
1.9423901845727	19.5048526962998
1.99776222716728	19.3918114804521
2.00737878169316	19.3721643912448
2.01108230339344	19.3645967287514
2.03491661242858	19.3158786323401
2.11263021935895	19.1568393775026
2.11822187081767	19.145384949493
2.12710606964112	19.1271826766205
2.2130120760363	18.9509787083595
2.2534175172797	18.867978781744
2.34600666520946	18.6774864157672
2.36537764767373	18.6375801695384
2.53439254417454	18.2886201783683
2.65246722437006	18.0440126083459
2.66899231443922	18.0097246675904
2.67732088925746	17.9924386658263
2.74521632351753	17.8513956546311
2.79611652683321	17.7455109466363
2.83079188206435	17.6733057714606
2.87259691110028	17.5861766871556
2.88646441547376	17.5572556031695
3.03304497540822	17.25098656016
3.162569033381	16.9794879861267
3.23606285296488	16.8250740675884
3.24405445756891	16.8082675617955
3.27645345486742	16.7401001324352
3.32310660920385	16.6418527252631
3.37584677073102	16.5306598358102
3.43234715475585	16.4113900574991
3.90869493436518	15.3997323857044
3.97496336740256	15.2581318163189
4.00959757961979	15.1840431844751
4.19575461131203	14.7848455708227
4.47339281641379	14.1864392465387
4.74633555823744	13.5946495993079
5.14201497289219	12.7306770607119
5.46438826374176	12.0215658626928
5.943521996255	10.9592384450648
6.19288847099827	10.4024824764303
7.13175527739273	8.28369967908477


==> tiks/ROM-signal-evals/MixedRealistic-RMSE-stdTb-Show-a4-4.tsv <==
0.952589173295117	31.6234028253996
0.969970562703315	31.5857049417265
1.08446198199675	31.3377386651007
1.15066521442448	31.1946335928728
1.17905975712299	31.1333185847634
1.48831629805152	30.4679642926801
1.50856651773922	30.4245541747318
1.53123601924112	30.3759809474287
1.63790362022519	30.1477553696747
1.64875401073078	30.1245702575789
1.75381704627098	29.9003620738328
1.75697612218554	29.8936286607827
1.75865657408707	29.8900470556592
1.854676647065	29.6856206866432
1.87128908440294	29.6502977016591
1.9423901845727	29.4992652789973
1.99776222716728	29.3818126762788
2.00737878169316	29.3614295215172
2.01108230339344	29.3535807605081
2.03491661242858	29.3030852349365
2.11263021935895	29.1386308063806
2.11822187081767	29.1268092085038
2.12710606964112	29.1080297697442
2.2130120760363	28.926638053902
2.2534175172797	28.8414447189608
2.34600666520946	28.6465218958975
2.36537764767373	28.605793736958
2.53439254417454	28.251205745001
2.65246722437006	28.0043110579456
2.66899231443922	27.9698110159265
2.67732088925746	27.9524281681572
2.74521632351753	27.8108470034592
2.79611652683321	27.7048525450319
2.83079188206435	27.6327167375951
2.87259691110028	27.5458265817519
2.88646441547376	27.5170222525646
3.03304497540822	27.2131293545701
3.162569033381	26.9454660461907
3.23606285296488	26.7939517323006
3.24405445756891	26.7774920738824
3.27645345486742	26.7107941767146
3.32310660920385	26.6148413487627
3.37584677073102	26.5064959901651
3.43234715475585	26.3905750719781
3.90869493436518	25.4193689456721
3.97496336740256	25.2851179577469
4.00959757961979	25.2150368704885
4.19575461131203	24.8393299822091
4.47339281641379	24.2820287133614
4.74633555823744	23.7376562855631
5.14201497289219	22.9545583001482
5.46438826374176	22.3217458968345
5.943521996255	21.3896126004258
6.19288847099827	20.908345980535
7.13175527739273	19.1189652861459


==> tiks/ROM-signal-evals/MixedRealistic-RMSE-stdTb-Show-a4-5.tsv <==
2.67732088925746	21.9946521190509
2.2534175172797	26.3506249837131
1.75865657408707	25.0953719574541
1.48831629805152	26.470596523963
2.87259691110028	21.5576018244001
3.03304497540822	22.180146533128
1.08446198199675	31.8247956891829
4.74633555823744	14.465031414256
1.99776222716728	23.5933282222838
2.53439254417454	27.3913718403939
3.23606285296488	20.0495202677809
4.00959757961979	22.6223954886056
7.13175527739273	17.6669556575933
3.162569033381	19.6445623658183
1.63790362022519	25.317945328682
2.79611652683321	19.9266110251024
5.46438826374176	14.5520630584757
2.00737878169316	29.8770628404402
1.75381704627098	25.2525169036632
1.53123601924112	24.7408780954443
1.87128908440294	22.0896233768133
2.36537764767373	26.7528617487619
2.88646441547376	20.2205651749125
1.64875401073078	26.5957348820533
3.90869493436518	17.1904455980051
2.12710606964112	25.9645090029958
3.97496336740256	18.4630803407637
1.75697612218554	22.2706743585985
3.37584677073102	18.5846273047731
3.32310660920385	17.2561897318999
3.24405445756891	26.4494576831286
4.47339281641379	23.1116793259269
0.952589173295117	22.6273102269496
6.19288847099827	19.6719212519706
2.11822187081767	30.1393404886758
3.27645345486742	19.4304859718055
2.34600666520946	22.6891621318856
1.50856651773922	24.3536675276313
2.74521632351753	22.8146162822168
1.15066521442448	26.2069936846003
5.14201497289219	14.1013090050551
2.83079188206435	23.005099975616
2.11263021935895	23.8806670473714
2.03491661242858	21.6861104196192
2.01108230339344	28.4191498858077
5.943521996255	14.6991080757668
2.2130120760363	25.9453719415959
1.9423901845727	20.2344678876577
1.854676647065	25.030013113932
3.43234715475585	26.9588617887495
4.19575461131203	21.9446121756708
2.66899231443922	18.7823801812823
0.969970562703315	26.2402807852714
2.65246722437006	20.4391881222334
1.17905975712299	25.4339868273519


==> tiks/ROM-signal-evals/MixedRealistic-RMSE-stdTb-Show-a4-6.tsv <==
0.952589173295117	22.6273102269496
0.969970562703315	26.2402807852714
1.08446198199675	31.8247956891829
1.15066521442448	26.2069936846003
1.17905975712299	25.4339868273519


==> tiks/ROM-signal-evals/MultiSineEqual15-MAPE-stdTb-Show-a4-1.tsv <==
0.198409733701157	26.2402807852714
0.219720220334076	22.6273102269496
0.254203206528461	26.2069936846003
0.274444949195039	21.6861104196192
0.283760728842028	25.4339868273519
0.284467266841778	31.8247956891829
0.303008175741844	20.2344678876577
0.31213639382835	25.0953719574541
0.313094830579447	23.5933282222838
0.328188927158063	22.0896233768133
0.340617803813672	18.7823801812823
0.358141479308973	22.8146162822168
0.366427083650223	24.7408780954443
0.369065008002147	22.6891621318856
0.38962667425905	24.3536675276313
0.415025052261184	22.2706743585985
0.417918656553054	26.5957348820533
0.422744036276321	26.470596523963
0.427571069825371	20.2205651749125
0.430562930115451	20.4391881222334
0.43128440337709	17.1904455980051
0.436498727872552	14.465031414256
0.445283780457265	25.9453719415959
0.452851421513486	25.317945328682
0.461378788310467	25.030013113932
0.462970173425133	23.8806670473714
0.469265819879035	17.2561897318999
0.471812902162305	19.4304859718055
0.484178688398043	20.0495202677809
0.486140341629928	28.4191498858077
0.499795463897224	22.9410777765265
0.50140131112757	25.2525169036632
0.513487498733644	21.9946521190509
0.522180424239048	22.180146533128
0.52385303105455	30.1393404886758
0.556377789584693	25.9645090029958
0.5579601777436	18.5846273047731
0.589237052049654	21.9446121756708
0.589890737000481	14.1013090050551
0.592522555718932	21.5576018244001
0.595955837551018	27.3913718403939
0.606191640340455	29.8770628404402
0.618484469028751	26.7528617487619
0.624697491174602	26.3506249837131
0.624960278607935	23.005099975616
0.674979739903196	19.9266110251024
0.708529478248761	18.4630803407637
0.726583516491167	14.5520630584757
0.734243269958136	22.6223954886056
0.782397387203475	14.6991080757668
0.814843960900358	19.6445623658183
0.821206474464937	26.9588617887495
0.931689307100685	23.1116793259269
1.00521150327839	19.6719212519706
1.11628029381926	26.4494576831286
1.15420775218389	17.6669556575933


==> tiks/ROM-signal-evals/MultiSineEqual15-MAPE-stdTb-Show-a4-2.tsv <==
0.198409733701157	24.0408070567945
0.19936553171964	24.0369660783214
0.200321329738123	24.0331250998483
0.201277127756606	24.0292841213753
0.202232925775088	24.0254431429022
0.203188723793571	24.0216021644291
0.204144521812054	24.017761185956
0.205100319830536	24.013920207483
0.206056117849019	24.0100792290099
0.207011915867502	24.0062382505368
0.207967713885985	24.0023972720638
0.208923511904467	23.9985562935907
0.20987930992295	23.9947153151176
0.210835107941433	23.9908743366445
0.211790905959915	23.9870333581715
0.212746703978398	23.9831923796984
0.213702501996881	23.9793514012253
0.214658300015364	23.9755104227523
0.215614098033846	23.9716694442792
0.216569896052329	23.9678284658061
0.217525694070812	23.963987487333
0.218481492089295	23.96014650886
0.219437290107777	23.9563055303869
0.219720220334076	23.9551685444468
0.22039308812626	23.9524645519138
0.221348886144743	23.9486235734408
0.222304684163225	23.9447825949677
0.223260482181708	23.9409416164946
0.224216280200191	23.9371006380215
0.225172078218674	23.9332596595485
0.226127876237156	23.9294186810754
0.227083674255639	23.9255777026023
0.228039472274122	23.9217367241293
0.228995270292605	23.9178957456562
0.229951068311087	23.9140547671831
0.23090686632957	23.91021378871
0.231862664348053	23.906372810237
0.232818462366536	23.9025318317639
0.233774260385018	23.8986908532908
0.234730058403501	23.8948498748178
0.235685856421984	23.8910088963447
0.236641654440466	23.8871679178716
0.237597452458949	23.8833269393985
0.238553250477432	23.8794859609255
0.239509048495915	23.8756449824524
0.240464846514397	23.8718040039793
0.24142064453288	23.8679630255063
0.242376442551363	23.8641220470332
0.243332240569846	23.8602810685601
0.244288038588328	23.856440090087
0.245243836606811	23.852599111614
0.246199634625294	23.8487581331409
0.247155432643776	23.8449171546678
0.248111230662259	23.8410761761948
0.249067028680742	23.8372351977217
0.250022826699225	23.8333942192486
0.250978624717707	23.8295532407755
0.25193442273619	23.8257122623025
0.252890220754673	23.8218712838294
0.253846018773155	23.8180303053563
0.254203206528461	23.8165949074454
0.254801816791638	23.8141893268833
0.255757614810121	23.8103483484102
0.256713412828604	23.8065073699371
0.257669210847086	23.8026663914641
0.258625008865569	23.798825412991
0.259580806884052	23.7949844345179
0.260536604902535	23.7911434560448
0.261492402921017	23.7873024775718
0.2624482009395	23.7834614990987
0.263403998957983	23.7796205206256
0.264359796976465	23.7757795421526
0.265315594994948	23.7719385636795
0.266271393013431	23.7680975852064
0.267227191031914	23.7642566067333
0.268182989050396	23.7604156282603
0.269138787068879	23.7565746497872
0.270094585087362	23.7527336713141
0.271050383105845	23.7488926928411
0.272006181124327	23.745051714368
0.27296197914281	23.7412107358949
0.273917777161293	23.7373697574218
0.274444949195039	23.735251259168
0.274873575179776	23.7335287789488
0.275829373198258	23.7296878004757
0.276785171216741	23.7258468220026
0.277740969235224	23.7220058435296
0.278696767253706	23.7181648650565
0.279652565272189	23.7143238865834
0.280608363290672	23.7104829081103
0.281564161309155	23.7066419296373
0.282519959327637	23.7028009511642
0.28347575734612	23.6989599726911
0.283760728842028	23.6978147836867
0.284431555364603	23.6951189942181
0.284467266841778	23.6949754837562
0.285387353383086	23.691278015745
0.286343151401568	23.6874370372719
0.287298949420051	23.6835960587988
0.288254747438534	23.6797550803258
0.289210545457016	23.6759141018527
0.290166343475499	23.6720731233796
0.291122141493982	23.6682321449066
0.292077939512465	23.6643911664335
0.293033737530947	23.6605501879604
0.29398953554943	23.6567092094873
0.294945333567913	23.6528682310143
0.295901131586396	23.6490272525412
0.296856929604878	23.6451862740681
0.297812727623361	23.6413452955951
0.298768525641844	23.637504317122
0.299724323660326	23.6336633386489
0.300680121678809	23.6298223601758
0.301635919697292	23.6259813817028
0.302591717715775	23.6221404032297
0.303008175741844	23.6204668212781
0.303547515734257	23.6182994247566
0.30450331375274	23.6144584462836
0.305459111771223	23.6106174678105
0.306414909789706	23.6067764893374
0.307370707808188	23.6029355108643
0.308326505826671	23.5990945323913
0.309282303845154	23.5952535539182
0.310238101863636	23.5914125754451
0.311193899882119	23.5875715969721
0.31213639382835	23.5837840823628
0.312149697900602	23.583730618499
0.313094830579447	23.5799324998553
0.313105495919085	23.5798896400259
0.314061293937567	23.5760486615528
0.31501709195605	23.5722076830798
0.315972889974533	23.5683667046067
0.316928687993016	23.5645257261336
0.317884486011498	23.5606847476606
0.318840284029981	23.5568437691875
0.319796082048464	23.5530027907144
0.320751880066946	23.5491618122413
0.321707678085429	23.5453208337683
0.322663476103912	23.5414798552952
0.323619274122395	23.5376388768221
0.324575072140877	23.5337978983491
0.32553087015936	23.529956919876
0.326486668177843	23.5261159414029
0.327442466196326	23.5222749629298
0.328188927158063	23.5192752282269
0.328398264214808	23.5184339844568
0.329354062233291	23.5145930059837
0.330309860251774	23.5107520275106
0.331265658270256	23.5069110490376
0.332221456288739	23.5030700705645
0.333177254307222	23.4992290920914
0.334133052325705	23.4953881136183
0.335088850344187	23.4915471351453
0.33604464836267	23.4877061566722
0.337000446381153	23.4838651781991
0.337956244399636	23.4800241997261
0.338912042418118	23.476183221253
0.339867840436601	23.4723422427799
0.340617803813672	23.4693284332394
0.340823638455084	23.4685012643068
0.341779436473566	23.4646602858338
0.342735234492049	23.4608193073607
0.343691032510532	23.4569783288876
0.344646830529015	23.4531373504146
0.345602628547497	23.4492963719415
0.34655842656598	23.4454553934684
0.347514224584463	23.4416144149953
0.348470022602946	23.4377734365223
0.349425820621428	23.4339324580492
0.350381618639911	23.4300914795761
0.351337416658394	23.4262505011031
0.352293214676876	23.42240952263
0.353249012695359	23.4185685441569
0.354204810713842	23.4147275656839
0.355160608732325	23.4108865872108
0.356116406750807	23.4070456087377
0.35707220476929	23.4032046302646
0.358028002787773	23.3993636517916
0.358141479308973	23.3989076340277
0.358983800806256	23.3955226733185
0.359939598824738	23.3916816948454
0.360895396843221	23.3878407163724
0.361851194861704	23.3839997378993
0.362806992880186	23.3801587594262
0.363762790898669	23.3763177809531
0.364718588917152	23.3724768024801
0.365674386935635	23.368635824007
0.366427083650223	23.3656110302519
0.366630184954117	23.3647948455339
0.3675859829726	23.3609538670609
0.368541780991083	23.3571128885878
0.369065008002147	23.3550102438374
0.369497579009566	23.3532719101147
0.370453377028048	23.3494309316416
0.371409175046531	23.3455899531686
0.372364973065014	23.3417489746955
0.373320771083496	23.3379079962224
0.374276569101979	23.3340670177494
0.375232367120462	23.3302260392763
0.376188165138945	23.3263850608032
0.377143963157427	23.3225440823301
0.37809976117591	23.3187031038571
0.379055559194393	23.314862125384
0.380011357212876	23.3110211469109
0.380967155231358	23.3071801684379
0.381922953249841	23.3033391899648
0.382878751268324	23.2994982114917
0.383834549286806	23.2956572330186
0.384790347305289	23.2918162545456
0.385746145323772	23.2879752760725
0.386701943342255	23.2841342975994
0.387657741360737	23.2802933191264
0.38861353937922	23.2764523406533
0.389569337397703	23.2726113621802
0.38962667425905	23.2723809477559
0.390525135416186	23.2687703837071
0.391480933434668	23.2649294052341
0.392436731453151	23.261088426761
0.393392529471634	23.2572474482879
0.394348327490117	23.2534064698149
0.395304125508599	23.2495654913418
0.396259923527082	23.2457245128687
0.397215721545565	23.2418835343956
0.398171519564047	23.2380425559226
0.39912731758253	23.2342015774495
0.400083115601013	23.2303605989764
0.401038913619496	23.2265196205034
0.401994711637978	23.2226786420303
0.402950509656461	23.2188376635572
0.403906307674944	23.2149966850841
0.404862105693427	23.2111557066111
0.405817903711909	23.207314728138
0.406773701730392	23.2034737496649
0.407729499748875	23.1996327711919
0.408685297767357	23.1957917927188
0.40964109578584	23.1919508142457
0.410596893804323	23.1881098357726
0.411552691822806	23.1842688572996
0.412508489841288	23.1804278788265
0.413464287859771	23.1765869003534
0.414420085878254	23.1727459218804
0.415025052261184	23.1703147985585
0.415375883896737	23.1689049434073
0.416331681915219	23.1650639649342
0.417287479933702	23.1612229864611
0.417918656553054	23.1586865344485
0.418243277952185	23.1573820079881
0.419199075970667	23.153541029515
0.42015487398915	23.1497000510419
0.421110672007633	23.1458590725689
0.422066470026116	23.1420180940958
0.422744036276321	23.1392952202974
0.423022268044598	23.1381771156227
0.423978066063081	23.1343361371496
0.424933864081564	23.1304951586766
0.425889662100047	23.1266541802035
0.426845460118529	23.1228132017304
0.427571069825371	23.1198972600671
0.427801258137012	23.1189722232574
0.428757056155495	23.1151312447843
0.429712854173977	23.1112902663112
0.430562930115451	23.1078741435232
0.43066865219246	23.1074492878381
0.43128440337709	23.1049748246156
0.431624450210943	23.1036083093651
0.432580248229426	23.099767330892
0.433536046247908	23.0959263524189
0.434491844266391	23.0920853739459
0.435447642284874	23.0882443954728
0.436403440303357	23.0844034169997
0.436498727872552	23.0840204935212
0.437359238321839	23.0805624385266
0.438315036340322	23.0767214600536
0.439270834358805	23.0728804815805
0.440226632377287	23.0690395031074
0.44118243039577	23.0651985246344
0.442138228414253	23.0613575461613
0.443094026432736	23.0575165676882
0.444049824451218	23.0536755892151
0.445005622469701	23.0498346107421
0.445283780457265	23.0487168025633
0.445961420488184	23.045993632269
0.446917218506667	23.0421526537959
0.447873016525149	23.0383116753229
0.448828814543632	23.0344706968498
0.449784612562115	23.0306297183767
0.450740410580597	23.0267887399037
0.45169620859908	23.0229477614306
0.452652006617563	23.0191067829575
0.452851421513486	23.0183054124717
0.453607804636046	23.0152658044844
0.454563602654528	23.0114248260114
0.455519400673011	23.0075838475383
0.456475198691494	23.0037428690652
0.457430996709977	22.9999018905922
0.458386794728459	22.9960609121191
0.459342592746942	22.992219933646
0.460298390765425	22.9883789551729
0.461254188783907	22.9845379766999
0.461378788310467	22.9840372599271
0.46220998680239	22.9806969982268
0.462970173425133	22.9776421054597
0.463165784820873	22.9768560197537
0.464121582839356	22.9730150412807
0.465077380857838	22.9691740628076
0.466033178876321	22.9653330843345
0.466988976894804	22.9614921058614
0.467944774913287	22.9576511273884
0.468900572931769	22.9538101489153
0.469265819879035	22.9523423642634
0.469856370950252	22.9499691704422
0.470812168968735	22.9461281919692
0.471767966987217	22.9422872134961
0.471812902162305	22.9421066365992
0.4727237650057	22.938446235023
0.473679563024183	22.9346052565499
0.474635361042666	22.9307642780769
0.475591159061148	22.9269232996038
0.476546957079631	22.9230823211307
0.477502755098114	22.9192413426577
0.478458553116597	22.9154003641846
0.479414351135079	22.9115593857115
0.480370149153562	22.9077184072384
0.481325947172045	22.9038774287654
0.482281745190527	22.9000364502923
0.48323754320901	22.8961954718192
0.484178688398043	22.8924133773377
0.484193341227493	22.8923544933462
0.485149139245976	22.8885135148731
0.486104937264458	22.8846725364
0.486140341629928	22.8845302601
0.487060735282941	22.8808315579269
0.488016533301424	22.8769905794539
0.488972331319907	22.8731496009808
0.489928129338389	22.8693086225077
0.490883927356872	22.8654676440347
0.491839725375355	22.8616266655616
0.492795523393837	22.8577856870885
0.49375132141232	22.8539447086154
0.494707119430803	22.8501037301424
0.495662917449286	22.8462627516693
0.496618715467768	22.8424217731962
0.497574513486251	22.8385807947232
0.498530311504734	22.8347398162501
0.499486109523217	22.830898837777
0.499795463897224	22.8296556635204
0.500441907541699	22.8270578593039
0.501397705560182	22.8232168808309
0.50140131112757	22.8232023914655
0.502353503578665	22.8193759023578
0.503309301597147	22.8155349238847
0.50426509961563	22.8116939454117
0.505220897634113	22.8078529669386
0.506176695652596	22.8040119884655
0.507132493671078	22.8001710099924
0.508088291689561	22.7963300315194
0.509044089708044	22.7924890530463
0.509999887726527	22.7886480745732
0.510955685745009	22.7848070961002
0.511911483763492	22.7809661176271
0.512867281781975	22.777125139154
0.513487498733644	22.7746327297601
0.513823079800457	22.7732841606809
0.51477887781894	22.7694431822079
0.515734675837423	22.7656022037348
0.516690473855906	22.7617612252617
0.517646271874388	22.7579202467887
0.518602069892871	22.7540792683156
0.519557867911354	22.7502382898425
0.520513665929837	22.7463973113694
0.521469463948319	22.7425563328964
0.522180424239048	22.7396992615078
0.522425261966802	22.7387153544233
0.523381059985285	22.7348743759502
0.52385303105455	22.7329777087864
0.524336858003768	22.7310333974772
0.52529265602225	22.7271924190041
0.526248454040733	22.723351440531
0.527204252059216	22.7195104620579
0.528160050077698	22.7156694835849
0.529115848096181	22.7118285051118
0.530071646114664	22.7079875266387
0.531027444133147	22.7041465481657
0.531983242151629	22.7003055696926
0.532939040170112	22.6964645912195
0.533894838188595	22.6926236127464
0.534850636207078	22.6887826342734
0.53580643422556	22.6849416558003
0.536762232244043	22.6811006773272
0.537718030262526	22.6772596988542
0.538673828281008	22.6734187203811
0.539629626299491	22.669577741908
0.540585424317974	22.6657367634349
0.541541222336457	22.6618957849619
0.542497020354939	22.6580548064888
0.543452818373422	22.6542138280157
0.544408616391905	22.6503728495427
0.545364414410388	22.6465318710696
0.54632021242887	22.6426908925965
0.547276010447353	22.6388499141235
0.548231808465836	22.6350089356504
0.549187606484318	22.6311679571773
0.550143404502801	22.6273269787042
0.551099202521284	22.6234860002312
0.552055000539767	22.6196450217581
0.553010798558249	22.615804043285
0.553966596576732	22.611963064812
0.554922394595215	22.6081220863389
0.555878192613698	22.6042811078658
0.556377789584693	22.6022734230059
0.55683399063218	22.6004401293927
0.557789788650663	22.5965991509197
0.5579601777436	22.5959144237855
0.558745586669146	22.5927581724466
0.559701384687628	22.5889171939735
0.560657182706111	22.5850762155005
0.561612980724594	22.5812352370274
0.562568778743077	22.5773942585543
0.563524576761559	22.5735532800812
0.564480374780042	22.5697123016082
0.565436172798525	22.5658713231351
0.566391970817008	22.562030344662
0.56734776883549	22.558189366189
0.568303566853973	22.5543483877159
0.569259364872456	22.5505074092428
0.570215162890938	22.5466664307697
0.571170960909421	22.5428254522967
0.572126758927904	22.5389844738236
0.573082556946387	22.5351434953505
0.574038354964869	22.5313025168775
0.574994152983352	22.5274615384044
0.575949951001835	22.5236205599313
0.576905749020318	22.5197795814582
0.5778615470388	22.5159386029852
0.578817345057283	22.5120976245121
0.579773143075766	22.508256646039
0.580728941094248	22.504415667566
0.581684739112731	22.5005746890929
0.582640537131214	22.4967337106198
0.583596335149697	22.4928927321467
0.584552133168179	22.4890517536737
0.585507931186662	22.4852107752006
0.586463729205145	22.4813697967275
0.587419527223628	22.4775288182545
0.58837532524211	22.4736878397814
0.589237052049654	22.4702248967187
0.589331123260593	22.4698468613083
0.589890737000481	22.4675979925237
0.590286921279076	22.4660058828352
0.591242719297558	22.4621649043622
0.592198517316041	22.4583239258891
0.592522555718932	22.4570217422626
0.593154315334524	22.454482947416
0.594110113353007	22.450641968943
0.595065911371489	22.4468009904699
0.595955837551018	22.4432247251585
0.596021709389972	22.4429600119968
0.596977507408455	22.4391190335237
0.597933305426938	22.4352780550507
0.59888910344542	22.4314370765776
0.599844901463903	22.4275960981045
0.600800699482386	22.4237551196315
0.601756497500868	22.4199141411584
0.602712295519351	22.4160731626853
0.603668093537834	22.4122321842122
0.604623891556317	22.4083912057392
0.605579689574799	22.4045502272661
0.606191640340455	22.4020910364413
0.606535487593282	22.400709248793
0.607491285611765	22.39686827032
0.608447083630248	22.3930272918469
0.60940288164873	22.3891863133738
0.610358679667213	22.3853453349007
0.611314477685696	22.3815043564277
0.612270275704178	22.3776633779546
0.613226073722661	22.3738223994815
0.614181871741144	22.3699814210085
0.615137669759627	22.3661404425354
0.616093467778109	22.3622994640623
0.617049265796592	22.3584584855892
0.618005063815075	22.3546175071162
0.618484469028751	22.352690965033
0.618960861833558	22.3507765286431
0.61991665985204	22.34693555017
0.620872457870523	22.343094571697
0.621828255889006	22.3392535932239
0.622784053907488	22.3354126147508
0.623739851925971	22.3315716362777
0.624695649944454	22.3277306578047
0.624697491174602	22.3277232586207
0.624960278607935	22.3266672186887
0.625651447962937	22.3238896793316
0.626607245981419	22.3200487008585
0.627563043999902	22.3162077223855
0.628518842018385	22.3123667439124
0.629474640036868	22.3085257654393
0.63043043805535	22.3046847869662
0.631386236073833	22.3008438084932
0.632342034092316	22.2970028300201
0.633297832110798	22.293161851547
0.634253630129281	22.289320873074
0.635209428147764	22.2854798946009
0.636165226166247	22.2816389161278
0.637121024184729	22.2777979376547
0.638076822203212	22.2739569591817
0.639032620221695	22.2701159807086
0.639988418240178	22.2662750022355
0.64094421625866	22.2624340237625
0.641900014277143	22.2585930452894
0.642855812295626	22.2547520668163
0.643811610314108	22.2509110883433
0.644767408332591	22.2470701098702
0.645723206351074	22.2432291313971
0.646679004369557	22.239388152924
0.647634802388039	22.235547174451
0.648590600406522	22.2317061959779
0.649546398425005	22.2278652175048
0.650502196443488	22.2240242390318
0.65145799446197	22.2201832605587
0.652413792480453	22.2163422820856
0.653369590498936	22.2125013036125
0.654325388517419	22.2086603251395
0.655281186535901	22.2048193466664
0.656236984554384	22.2009783681933
0.657192782572867	22.1971373897203
0.658148580591349	22.1932964112472
0.659104378609832	22.1894554327741
0.660060176628315	22.185614454301
0.661015974646798	22.181773475828
0.66197177266528	22.1779324973549
0.662927570683763	22.1740915188818
0.663883368702246	22.1702505404088
0.664839166720729	22.1664095619357
0.665794964739211	22.1625685834626
0.666750762757694	22.1587276049895
0.667706560776177	22.1548866265165
0.668662358794659	22.1510456480434
0.669618156813142	22.1472046695703
0.670573954831625	22.1433636910973
0.671529752850108	22.1395227126242
0.67248555086859	22.1356817341511
0.673441348887073	22.131840755678
0.674397146905556	22.127999777205
0.674979739903196	22.1256585637695
0.675352944924039	22.1241587987319
0.676308742942521	22.1203178202588
0.677264540961004	22.1164768417858
0.678220338979487	22.1126358633127
0.679176136997969	22.1087948848396
0.680131935016452	22.1049539063665
0.681087733034935	22.1011129278935
0.682043531053418	22.0972719494204
0.6829993290719	22.0934309709473
0.683955127090383	22.0895899924743
0.684910925108866	22.0857490140012
0.685866723127349	22.0819080355281
0.686822521145831	22.078067057055
0.687778319164314	22.074226078582
0.688734117182797	22.0703851001089
0.689689915201279	22.0665441216358
0.690645713219762	22.0627031431628
0.691601511238245	22.0588621646897
0.692557309256728	22.0550211862166
0.69351310727521	22.0511802077435
0.694468905293693	22.0473392292705
0.695424703312176	22.0434982507974
0.696380501330659	22.0396572723243
0.697336299349141	22.0358162938513
0.698292097367624	22.0319753153782
0.699247895386107	22.0281343369051
0.700203693404589	22.024293358432
0.701159491423072	22.020452379959
0.702115289441555	22.0166114014859
0.703071087460038	22.0127704230128
0.70402688547852	22.0089294445398
0.704982683497003	22.0050884660667
0.705938481515486	22.0012474875936
0.706894279533969	21.9974065091205
0.707850077552451	21.9935655306475
0.708529478248761	21.9908352849275
0.708805875570934	21.9897245521744
0.709761673589417	21.9858835737013
0.710717471607899	21.9820425952283
0.711673269626382	21.9782016167552
0.712629067644865	21.9743606382821
0.713584865663348	21.970519659809
0.71454066368183	21.966678681336
0.715496461700313	21.9628377028629
0.716452259718796	21.9589967243898
0.717408057737279	21.9551557459168
0.718363855755761	21.9513147674437
0.719319653774244	21.9474737889706
0.720275451792727	21.9436328104975
0.721231249811209	21.9397918320245
0.722187047829692	21.9359508535514
0.723142845848175	21.9321098750783
0.724098643866658	21.9282688966053
0.72505444188514	21.9244279181322
0.726010239903623	21.9205869396591
0.726583516491167	21.9182831652326
0.726966037922106	21.916745961186
0.727921835940589	21.912904982713
0.728877633959071	21.9090640042399
0.729833431977554	21.9052230257668
0.730789229996037	21.9013820472938
0.731745028014519	21.8975410688207
0.732700826033002	21.8937000903476
0.733656624051485	21.8898591118746
0.734243269958136	21.8875016113826
0.734612422069968	21.8860181334015
0.73556822008845	21.8821771549284
0.736524018106933	21.8783361764553
0.737479816125416	21.8744951979823
0.738435614143899	21.8706542195092
0.739391412162381	21.8668132410361
0.740347210180864	21.8629722625631
0.741303008199347	21.85913128409
0.742258806217829	21.8552903056169
0.743214604236312	21.8514493271438
0.744170402254795	21.8476083486708
0.745126200273278	21.8437673701977
0.74608199829176	21.8399263917246
0.747037796310243	21.8360854132516
0.747993594328726	21.8322444347785
0.748949392347209	21.8284034563054
0.749905190365691	21.8245624778323
0.750860988384174	21.8207214993593
0.751816786402657	21.8168805208862
0.752772584421139	21.8130395424131
0.753728382439622	21.8091985639401
0.754684180458105	21.805357585467
0.755639978476588	21.8015166069939
0.75659577649507	21.7976756285208
0.757551574513553	21.7938346500478
0.758507372532036	21.7899936715747
0.759463170550519	21.7861526931016
0.760418968569001	21.7823117146286
0.761374766587484	21.7784707361555
0.762330564605967	21.7746297576824
0.763286362624449	21.7707887792093
0.764242160642932	21.7669478007363
0.765197958661415	21.7631068222632
0.766153756679898	21.7592658437901
0.76710955469838	21.7554248653171
0.768065352716863	21.751583886844
0.769021150735346	21.7477429083709
0.769976948753829	21.7439019298978
0.770932746772311	21.7400609514248
0.771888544790794	21.7362199729517
0.772844342809277	21.7323789944786
0.773800140827759	21.7285380160056
0.774755938846242	21.7246970375325
0.775711736864725	21.7208560590594
0.776667534883208	21.7170150805863
0.77762333290169	21.7131741021133
0.778579130920173	21.7093331236402
0.779534928938656	21.7054921451671
0.780490726957139	21.7016511666941
0.781446524975621	21.697810188221
0.782397387203475	21.6939890447603
0.782402322994104	21.6939692097479
0.783358121012587	21.6901282312748
0.78431391903107	21.6862872528018
0.785269717049552	21.6824462743287
0.786225515068035	21.6786052958556
0.787181313086518	21.6747643173826
0.788137111105	21.6709233389095
0.789092909123483	21.6670823604364
0.790048707141966	21.6632413819633
0.791004505160449	21.6594004034903
0.791960303178931	21.6555594250172
0.792916101197414	21.6517184465441
0.793871899215897	21.6478774680711
0.79482769723438	21.644036489598
0.795783495252862	21.6401955111249
0.796739293271345	21.6363545326518
0.797695091289828	21.6325135541788
0.79865088930831	21.6286725757057
0.799606687326793	21.6248315972326
0.800562485345276	21.6209906187596
0.801518283363759	21.6171496402865
0.802474081382241	21.6133086618134
0.803429879400724	21.6094676833403
0.804385677419207	21.6056267048673
0.80534147543769	21.6017857263942
0.806297273456172	21.5979447479211
0.807253071474655	21.5941037694481
0.808208869493138	21.590262790975
0.80916466751162	21.5864218125019
0.810120465530103	21.5825808340288
0.811076263548586	21.5787398555558
0.812032061567069	21.5748988770827
0.812987859585551	21.5710578986096
0.813943657604034	21.5672169201366
0.814843960900358	21.5635989532507
0.814899455622517	21.5633759416635
0.815855253641	21.5595349631904
0.816811051659482	21.5556939847173
0.817766849677965	21.5518530062443
0.818722647696448	21.5480120277712
0.81967844571493	21.5441710492981
0.820634243733413	21.5403300708251
0.821206474464937	21.5380304992849
0.821590041751896	21.536489092352
0.822545839770379	21.5326481138789
0.823501637788861	21.5288071354058
0.824457435807344	21.5249661569328
0.825413233825827	21.5211251784597
0.82636903184431	21.5172841999866
0.827324829862792	21.5134432215136
0.828280627881275	21.5096022430405
0.829236425899758	21.5057612645674
0.83019222391824	21.5019202860944
0.831148021936723	21.4980793076213
0.832103819955206	21.4942383291482
0.833059617973689	21.4903973506751
0.834015415992171	21.4865563722021
0.834971214010654	21.482715393729
0.835927012029137	21.4788744152559
0.83688281004762	21.4750334367829
0.837838608066102	21.4711924583098
0.838794406084585	21.4673514798367
0.839750204103068	21.4635105013636
0.84070600212155	21.4596695228906
0.841661800140033	21.4558285444175
0.842617598158516	21.4519875659444
0.843573396176999	21.4481465874714
0.844529194195481	21.4443056089983
0.845484992213964	21.4404646305252
0.846440790232447	21.4366236520521
0.84739658825093	21.4327826735791
0.848352386269412	21.428941695106
0.849308184287895	21.4251007166329
0.850263982306378	21.4212597381599
0.85121978032486	21.4174187596868
0.852175578343343	21.4135777812137
0.853131376361826	21.4097368027406
0.854087174380309	21.4058958242676
0.855042972398791	21.4020548457945
0.855998770417274	21.3982138673214
0.856954568435757	21.3943728888484
0.85791036645424	21.3905319103753
0.858866164472722	21.3866909319022
0.859821962491205	21.3828499534291
0.860777760509688	21.3790089749561
0.86173355852817	21.375167996483
0.862689356546653	21.3713270180099
0.863645154565136	21.3674860395369
0.864600952583619	21.3636450610638
0.865556750602101	21.3598040825907
0.866512548620584	21.3559631041176
0.867468346639067	21.3521221256446
0.86842414465755	21.3482811471715
0.869379942676032	21.3444401686984
0.870335740694515	21.3405991902254
0.871291538712998	21.3367582117523
0.87224733673148	21.3329172332792
0.873203134749963	21.3290762548061
0.874158932768446	21.3252352763331
0.875114730786929	21.32139429786
0.876070528805411	21.3175533193869
0.877026326823894	21.3137123409139
0.877982124842377	21.3098713624408
0.87893792286086	21.3060303839677
0.879893720879342	21.3021894054946
0.880849518897825	21.2983484270216
0.881805316916308	21.2945074485485
0.88276111493479	21.2906664700754
0.883716912953273	21.2868254916024
0.884672710971756	21.2829845131293
0.885628508990239	21.2791435346562
0.886584307008721	21.2753025561831
0.887540105027204	21.2714615777101
0.888495903045687	21.267620599237
0.88945170106417	21.2637796207639
0.890407499082652	21.2599386422909
0.891363297101135	21.2560976638178
0.892319095119618	21.2522566853447
0.8932748931381	21.2484157068716
0.894230691156583	21.2445747283986
0.895186489175066	21.2407337499255
0.896142287193549	21.2368927714524
0.897098085212031	21.2330517929794
0.898053883230514	21.2292108145063
0.899009681248997	21.2253698360332
0.89996547926748	21.2215288575601
0.900921277285962	21.2176878790871
0.901877075304445	21.213846900614
0.902832873322928	21.2100059221409
0.90378867134141	21.2061649436679
0.904744469359893	21.2023239651948
0.905700267378376	21.1984829867217
0.906656065396859	21.1946420082486
0.907611863415341	21.1908010297756
0.908567661433824	21.1869600513025
0.909523459452307	21.1831190728294
0.91047925747079	21.1792780943564
0.911435055489272	21.1754371158833
0.912390853507755	21.1715961374102
0.913346651526238	21.1677551589371
0.914302449544721	21.1639141804641
0.915258247563203	21.160073201991
0.916214045581686	21.1562322235179
0.917169843600169	21.1523912450449
0.918125641618651	21.1485502665718
0.919081439637134	21.1447092880987
0.920037237655617	21.1408683096256
0.9209930356741	21.1370273311526
0.921948833692582	21.1331863526795
0.922904631711065	21.1293453742064
0.923860429729548	21.1255043957334
0.924816227748031	21.1216634172603
0.925772025766513	21.1178224387872
0.926727823784996	21.1139814603142
0.927683621803479	21.1101404818411
0.928639419821961	21.106299503368
0.929595217840444	21.1024585248949
0.930551015858927	21.0986175464219
0.93150681387741	21.0947765679488
0.931689307100685	21.0940431990481
0.932462611895892	21.0909355894757
0.933418409914375	21.0870946110027
0.934374207932858	21.0832536325296
0.935330005951341	21.0794126540565
0.936285803969823	21.0755716755834
0.937241601988306	21.0717306971104
0.938197400006789	21.0678897186373
0.939153198025271	21.0640487401642
0.940108996043754	21.0602077616912
0.941064794062237	21.0563667832181
0.94202059208072	21.052525804745
0.942976390099202	21.0486848262719
0.943932188117685	21.0448438477989
0.944887986136168	21.0410028693258
0.945843784154651	21.0371618908527
0.946799582173133	21.0333209123797
0.947755380191616	21.0294799339066
0.948711178210099	21.0256389554335
0.949666976228581	21.0217979769604
0.950622774247064	21.0179569984874
0.951578572265547	21.0141160200143
0.95253437028403	21.0102750415412
0.953490168302512	21.0064340630682
0.954445966320995	21.0025930845951
0.955401764339478	20.998752106122
0.956357562357961	20.9949111276489
0.957313360376443	20.9910701491759
0.958269158394926	20.9872291707028
0.959224956413409	20.9833881922297
0.960180754431891	20.9795472137567
0.961136552450374	20.9757062352836
0.962092350468857	20.9718652568105
0.96304814848734	20.9680242783374
0.964003946505822	20.9641832998644
0.964959744524305	20.9603423213913
0.965915542542788	20.9565013429182
0.966871340561271	20.9526603644452
0.967827138579753	20.9488193859721
0.968782936598236	20.944978407499
0.969738734616719	20.9411374290259
0.970694532635201	20.9372964505529
0.971650330653684	20.9334554720798
0.972606128672167	20.9296144936067
0.97356192669065	20.9257735151337
0.974517724709132	20.9219325366606
0.975473522727615	20.9180915581875
0.976429320746098	20.9142505797144
0.977385118764581	20.9104096012414
0.978340916783063	20.9065686227683
0.979296714801546	20.9027276442952
0.980252512820029	20.8988866658222
0.981208310838511	20.8950456873491
0.982164108856994	20.891204708876
0.983119906875477	20.8873637304029
0.98407570489396	20.8835227519299
0.985031502912442	20.8796817734568
0.985987300930925	20.8758407949837
0.986943098949408	20.8719998165107
0.98789889696789	20.8681588380376
0.988854694986373	20.8643178595645
0.989810493004856	20.8604768810914
0.990766291023339	20.8566359026184
0.991722089041821	20.8527949241453
0.992677887060304	20.8489539456722
0.993633685078787	20.8451129671992
0.99458948309727	20.8412719887261
0.995545281115752	20.837431010253
0.996501079134235	20.8335900317799
0.997456877152718	20.8297490533069
0.9984126751712	20.8259080748338
0.999368473189683	20.8220670963607
1.00032427120817	20.8182261178877
1.00128006922665	20.8143851394146
1.00223586724513	20.8105441609415
1.00319166526361	20.8067031824684
1.0041474632821	20.8028622039954
1.00510326130058	20.7990212255223
1.00521150327839	20.7985862433413
1.00605905931906	20.7951802470492
1.00701485733755	20.7913392685762
1.00797065535603	20.7874982901031
1.00892645337451	20.78365731163
1.00988225139299	20.7798163331569
1.01083804941148	20.7759753546839
1.01179384742996	20.7721343762108
1.01274964544844	20.7682933977377
1.01370544346692	20.7644524192647
1.01466124148541	20.7606114407916
1.01561703950389	20.7567704623185
1.01657283752237	20.7529294838454
1.01752863554086	20.7490885053724
1.01848443355934	20.7452475268993
1.01944023157782	20.7414065484262
1.0203960295963	20.7375655699532
1.02135182761479	20.7337245914801
1.02230762563327	20.729883613007
1.02326342365175	20.726042634534
1.02421922167023	20.7222016560609
1.02517501968872	20.7183606775878
1.0261308177072	20.7145196991147
1.02708661572568	20.7106787206417
1.02804241374417	20.7068377421686
1.02899821176265	20.7029967636955
1.02995400978113	20.6991557852225
1.03090980779961	20.6953148067494
1.0318656058181	20.6914738282763
1.03282140383658	20.6876328498032
1.03377720185506	20.6837918713302
1.03473299987354	20.6799508928571
1.03568879789203	20.676109914384
1.03664459591051	20.672268935911
1.03760039392899	20.6684279574379
1.03855619194748	20.6645869789648
1.03951198996596	20.6607460004917
1.04046778798444	20.6569050220187
1.04142358600292	20.6530640435456
1.04237938402141	20.6492230650725
1.04333518203989	20.6453820865995
1.04429098005837	20.6415411081264
1.04524677807685	20.6377001296533
1.04620257609534	20.6338591511802
1.04715837411382	20.6300181727072
1.0481141721323	20.6261771942341
1.04906997015079	20.622336215761
1.05002576816927	20.618495237288
1.05098156618775	20.6146542588149
1.05193736420623	20.6108132803418
1.05289316222472	20.6069723018687
1.0538489602432	20.6031313233957
1.05480475826168	20.5992903449226
1.05576055628016	20.5954493664495
1.05671635429865	20.5916083879765
1.05767215231713	20.5877674095034
1.05862795033561	20.5839264310303
1.0595837483541	20.5800854525572
1.06053954637258	20.5762444740842
1.06149534439106	20.5724034956111
1.06245114240954	20.568562517138
1.06340694042803	20.564721538665
1.06436273844651	20.5608805601919
1.06531853646499	20.5570395817188
1.06627433448347	20.5531986032457
1.06723013250196	20.5493576247727
1.06818593052044	20.5455166462996
1.06914172853892	20.5416756678265
1.07009752655741	20.5378346893535
1.07105332457589	20.5339937108804
1.07200912259437	20.5301527324073
1.07296492061285	20.5263117539342
1.07392071863134	20.5224707754612
1.07487651664982	20.5186297969881
1.0758323146683	20.514788818515
1.07678811268678	20.510947840042
1.07774391070527	20.5071068615689
1.07869970872375	20.5032658830958
1.07965550674223	20.4994249046227
1.08061130476072	20.4955839261497
1.0815671027792	20.4917429476766
1.08252290079768	20.4879019692035
1.08347869881616	20.4840609907305
1.08443449683465	20.4802200122574
1.08539029485313	20.4763790337843
1.08634609287161	20.4725380553112
1.08730189089009	20.4686970768382
1.08825768890858	20.4648560983651
1.08921348692706	20.461015119892
1.09016928494554	20.457174141419
1.09112508296403	20.4533331629459
1.09208088098251	20.4494921844728
1.09303667900099	20.4456512059997
1.09399247701947	20.4418102275267
1.09494827503796	20.4379692490536
1.09590407305644	20.4341282705805
1.09685987107492	20.4302872921075
1.0978156690934	20.4264463136344
1.09877146711189	20.4226053351613
1.09972726513037	20.4187643566882
1.10068306314885	20.4149233782152
1.10163886116734	20.4110823997421
1.10259465918582	20.407241421269
1.1035504572043	20.403400442796
1.10450625522278	20.3995594643229
1.10546205324127	20.3957184858498
1.10641785125975	20.3918775073767
1.10737364927823	20.3880365289037
1.10832944729671	20.3841955504306
1.1092852453152	20.3803545719575
1.11024104333368	20.3765135934845
1.11119684135216	20.3726726150114
1.11215263937065	20.3688316365383
1.11310843738913	20.3649906580652
1.11406423540761	20.3611496795922
1.11502003342609	20.3573087011191
1.11597583144458	20.353467722646
1.11628029381926	20.3522442074217
1.11693162946306	20.349626744173
1.11788742748154	20.3457857656999
1.11884322550002	20.3419447872268
1.11979902351851	20.3381038087538
1.12075482153699	20.3342628302807
1.12171061955547	20.3304218518076
1.12266641757396	20.3265808733345
1.12362221559244	20.3227398948615
1.12457801361092	20.3188989163884
1.1255338116294	20.3150579379153
1.12648960964789	20.3112169594423
1.12744540766637	20.3073759809692
1.12840120568485	20.3035350024961
1.12935700370333	20.299694024023
1.13031280172182	20.29585304555
1.1312685997403	20.2920120670769
1.13222439775878	20.2881710886038
1.13318019577727	20.2843301101308
1.13413599379575	20.2804891316577
1.13509179181423	20.2766481531846
1.13604758983271	20.2728071747115
1.1370033878512	20.2689661962385
1.13795918586968	20.2651252177654
1.13891498388816	20.2612842392923
1.13987078190664	20.2574432608193
1.14082657992513	20.2536022823462
1.14178237794361	20.2497613038731
1.14273817596209	20.2459203254
1.14369397398058	20.242079346927
1.14464977199906	20.2382383684539
1.14560557001754	20.2343973899808
1.14656136803602	20.2305564115078
1.14751716605451	20.2267154330347
1.14847296407299	20.2228744545616
1.14942876209147	20.2190334760885
1.15038456010995	20.2151924976155
1.15134035812844	20.2113515191424
1.15229615614692	20.2075105406693
1.1532519541654	20.2036695621963
1.15420775218389	20.1998285837232


==> tiks/ROM-signal-evals/MultiSineEqual15-MAPE-stdTb-Show-a4-3.tsv <==
0.198409733701157	17.1709328294211
0.219720220334076	17.1031212456427
0.254203206528461	16.9909168403966
0.274444949195039	16.9236137998096
0.283760728842028	16.8922792650108
0.284467266841778	16.8898934721107
0.303008175741844	16.8268166039738
0.31213639382835	16.7954292133517
0.313094830579447	16.7921208552103
0.328188927158063	16.7396978606768
0.340617803813672	16.6960774813209
0.358141479308973	16.6338775844436
0.366427083650223	16.6041825461369
0.369065008002147	16.5946898672821
0.38962667425905	16.5200586586877
0.415025052261184	16.4263035739181
0.417918656553054	16.4155119127034
0.422744036276321	16.3974654759674
0.427571069825371	16.3793499722824
0.430562930115451	16.3680901522235
0.43128440337709	16.3653712800326
0.436498727872552	16.3456792762847
0.445283780457265	16.3123360840673
0.452851421513486	16.283446096824
0.461378788310467	16.2507064794227
0.462970173425133	16.2445747704937
0.469265819879035	16.2202499577127
0.471812902162305	16.2103781378883
0.484178688398043	16.1622015573599
0.486140341629928	16.1545209177033
0.499795463897224	16.1007664043025
0.50140131112757	16.0944115928679
0.513487498733644	16.046358322509
0.522180424239048	16.0115510130881
0.52385303105455	16.0048301928989
0.556377789584693	15.8726300173341
0.5579601777436	15.8661249813449
0.589237052049654	15.7361551551696
0.589890737000481	15.7334105052675
0.592522555718932	15.7223484867585
0.595955837551018	15.7078895789384
0.606191640340455	15.6645932271338
0.618484469028751	15.6122214217235
0.624697491174602	15.5855964427976
0.624960278607935	15.5844680095135
0.674979739903196	15.3662937547289
0.708529478248761	15.2161993020858
0.726583516491167	15.1341888249988
0.734243269958136	15.0991332936666
0.782397387203475	14.8752112218311
0.814843960900358	14.7209146826149
0.821206474464937	14.690338710432
0.931689307100685	14.1429863219937
1.00521150327839	13.7620006628756
1.11628029381926	13.1622894011328
1.15420775218389	12.9511198136434


==> tiks/ROM-signal-evals/MultiSineEqual15-MAPE-stdTb-Show-a4-4.tsv <==
0.198409733701157	30.9106812841679
0.219720220334076	30.8072158432509
0.254203206528461	30.6422729744943
0.274444949195039	30.5468887185263
0.283760728842028	30.5033503023626
0.284467266841778	30.5000574954017
0.303008175741844	30.4141170385825
0.31213639382835	30.372138951374
0.313094830579447	30.3677441445002
0.328188927158063	30.2988525957771
0.340617803813672	30.2425793851579
0.358141479308973	30.1639376836118
0.366427083650223	30.1270395143668
0.369065008002147	30.1153306203927
0.38962667425905	30.0247032368241
0.415025052261184	29.9143260231988
0.417918656553054	29.9018611561936
0.422744036276321	29.8811249646273
0.427571069825371	29.8604445478518
0.430562930115451	29.8476581348229
0.43128440337709	29.8445783691985
0.436498727872552	29.8223617107576
0.445283780457265	29.7850975210592
0.452851421513486	29.7531647281193
0.461378788310467	29.7173680404314
0.462970173425133	29.7107094404257
0.469265819879035	29.6844347708141
0.471812902162305	29.6738351353102
0.484178688398043	29.6226251973156
0.486140341629928	29.6145396024967
0.499795463897224	29.5585449227383
0.50140131112757	29.5519931900631
0.513487498733644	29.5029071370112
0.522180424239048	29.4678475099274
0.52385303105455	29.4611252246738
0.556377789584693	29.3319168286777
0.5579601777436	29.3257038662262
0.589237052049654	29.2042946382678
0.589890737000481	29.20178547978
0.592522555718932	29.1916949977666
0.595955837551018	29.1785598713786
0.606191640340455	29.1395888457487
0.618484469028751	29.0931605083425
0.624697491174602	29.0698500744438
0.624960278607935	29.068866427864
0.674979739903196	28.88502337281
0.708529478248761	28.7654712677692
0.726583516491167	28.7023775054664
0.734243269958136	28.6758699290986
0.782397387203475	28.5127668676895
0.814843960900358	28.4062832238866
0.821206474464937	28.3857222881379
0.931689307100685	28.0451000761025
1.00521150327839	27.8351718238071
1.11628029381926	27.5421990137106
1.15420775218389	27.448537353803


==> tiks/ROM-signal-evals/MultiSineEqual15-MAPE-stdTb-Show-a4-5.tsv <==
0.513487498733644	21.9946521190509
0.624697491174602	26.3506249837131
0.31213639382835	25.0953719574541
0.422744036276321	26.470596523963
0.592522555718932	21.5576018244001
0.522180424239048	22.180146533128
0.284467266841778	31.8247956891829
0.436498727872552	14.465031414256
0.313094830579447	23.5933282222838
0.595955837551018	27.3913718403939
0.484178688398043	20.0495202677809
0.734243269958136	22.6223954886056
1.15420775218389	17.6669556575933
0.814843960900358	19.6445623658183
0.452851421513486	25.317945328682
0.674979739903196	19.9266110251024
0.726583516491167	14.5520630584757
0.606191640340455	29.8770628404402
0.50140131112757	25.2525169036632
0.366427083650223	24.7408780954443
0.328188927158063	22.0896233768133
0.618484469028751	26.7528617487619
0.427571069825371	20.2205651749125
0.417918656553054	26.5957348820533
0.43128440337709	17.1904455980051
0.556377789584693	25.9645090029958
0.708529478248761	18.4630803407637
0.415025052261184	22.2706743585985
0.5579601777436	18.5846273047731
0.469265819879035	17.2561897318999
1.11628029381926	26.4494576831286
0.931689307100685	23.1116793259269
0.219720220334076	22.6273102269496
1.00521150327839	19.6719212519706
0.52385303105455	30.1393404886758
0.471812902162305	19.4304859718055
0.369065008002147	22.6891621318856
0.38962667425905	24.3536675276313
0.358141479308973	22.8146162822168
0.254203206528461	26.2069936846003
0.589890737000481	14.1013090050551
0.499795463897224	22.9410777765265
0.624960278607935	23.005099975616
0.462970173425133	23.8806670473714
0.274444949195039	21.6861104196192
0.486140341629928	28.4191498858077
0.782397387203475	14.6991080757668
0.445283780457265	25.9453719415959
0.303008175741844	20.2344678876577
0.461378788310467	25.030013113932
0.821206474464937	26.9588617887495
0.589237052049654	21.9446121756708
0.340617803813672	18.7823801812823
0.198409733701157	26.2402807852714
0.430562930115451	20.4391881222334
0.283760728842028	25.4339868273519


==> tiks/ROM-signal-evals/MultiSineEqual15-MAPE-stdTb-Show-a4-6.tsv <==
0.219720220334076	22.6273102269496
0.198409733701157	26.2402807852714
0.284467266841778	31.8247956891829
0.254203206528461	26.2069936846003
0.283760728842028	25.4339868273519


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-1.tsv <==
0.616708151417207	14.9702594460859
0.894579528860155	16.2497423087198
0.911261935731954	26.2402807852714
0.916185773464961	22.6273102269496
0.985399175216153	15.1897346943701
1.08270562462832	17.3497394641842
1.09133397389312	21.6861104196192
1.11626080627502	26.2069936846003
1.13094768011717	20.4826669512181
1.14513075423079	19.687268930355
1.15269161890044	31.8247956891829
1.15734411829541	18.2172070387008
1.1858960855929	25.4339868273519
1.18882484244581	20.2865095279375
1.20719673928814	17.5308320309088
1.24829109250036	20.2344678876577
1.25171978665722	26.1720587343047
1.28118685213771	17.9243754232217
1.28479877538282	22.0896233768133
1.30033546844256	25.0953719574541
1.31219014721108	14.9589093867399
1.32269480528231	23.5933282222838
1.35940329815479	17.2389288841375
1.38638908842486	20.0823600659757
1.39401738686267	22.6891621318856
1.41550833139226	18.7823801812823
1.43158085594829	22.8146162822168
1.44694393991042	16.1443488726785
1.44718467182523	19.6687258306603
1.46414157956822	15.7043610864621
1.47491296730736	21.7680364815988
1.50721060053796	24.7408780954443
1.51312084016452	26.3807655369508
1.53604238513139	14.0156194207844
1.54677547122737	17.7981050652342
1.64198185258997	26.470596523963
1.64413310220016	14.465031414256
1.64890627525523	24.3536675276313
1.65382294951335	20.4391881222334
1.67265098038708	17.1904455980051
1.67590822798147	24.3265751536605
1.7015424946481	19.5761293575551
1.71037849455389	19.4304859718055
1.72250288832234	25.030013113932
1.80697379051066	17.2561897318999
1.8089770995557	22.2706743585985
1.84502484618003	26.5957348820533
1.8524694981713	23.8806670473714
1.91141025105066	20.0495202677809
1.92532797576363	20.2205651749125
1.95558120881973	22.180146533128
1.97211510679246	25.2525169036632
2.00472054549192	25.317945328682
2.04213849949249	27.3446226733567
2.04245983354119	25.9716839191709
2.0495148444091	25.9453719415959
2.0712855424503	18.5846273047731
2.11032053116418	20.5498794527384
2.11207377426613	21.9946521190509
2.16510793641755	17.1258273844392
2.20784007928798	18.7916042740889
2.21866549103487	25.9645090029958
2.22731653834091	21.9446121756708
2.30539863572109	30.1393404886758
2.39614179604179	26.7383801879614
2.43639533430142	28.4191498858077
2.45359425868048	25.2500140807766
2.47576287127493	21.5576018244001
2.50912771084348	26.7528617487619
2.51778982868382	25.3970046634319
2.61720950863783	25.237088327073
2.62230571730219	14.1013090050551
2.63282873702873	27.3913718403939
2.64634217448123	29.8770628404402
2.68897502937044	20.9092789961318
2.77309847020079	19.9266110251024
2.77854422276359	26.3506249837131
2.79932823839932	23.005099975616
2.84919604917695	22.6223954886056
3.1300830954407	14.6991080757668
3.13098565088109	18.5339872523783
3.15414703207731	26.9588617887495
3.20032323680908	23.3364667611894
3.29628654019407	18.4630803407637
3.30013337923419	19.6445623658183
3.34385114718171	18.1312374869456
3.37253762983458	14.5520630584757
3.38985908689034	26.1708908251317
3.51855434088333	19.6719212519706
3.63686375048332	23.1116793259269
3.88527193146501	24.7445340981676
3.90048091281108	26.5969040724595
3.99728989698998	26.4494576831286
4.09264782356073	17.6669556575933
4.42728456343646	21.7075534810706
4.49389304327215	16.7832459737719
4.55234149766141	12.2352785646171
5.04214691280414	23.5230778827117
6.79625939021163	31.8096253916446
7.0387768616103	28.9305638736805
8.07523073846966	28.3478120599924


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-10.tsv <==
0.916185773464961	22.6273102269496
0.911261935731954	26.2402807852714
1.15269161890044	31.8247956891829
1.11626080627502	26.2069936846003
1.1858960855929	25.4339868273519


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-2.tsv <==
0.616708151417207	20.5730429215984
0.62416667400426	20.5791417015532
0.631625196591312	20.5852404815081
0.639083719178364	20.5913392614629
0.646542241765417	20.5974380414177
0.654000764352469	20.6035368213725
0.661459286939522	20.6096356013274
0.668917809526574	20.6157343812822
0.676376332113627	20.621833161237
0.683834854700679	20.6279319411918
0.691293377287732	20.6340307211467
0.698751899874784	20.6401295011015
0.706210422461836	20.6462282810563
0.713668945048889	20.6523270610111
0.721127467635941	20.658425840966
0.728585990222994	20.6645246209208
0.736044512810046	20.6706234008756
0.743503035397099	20.6767221808304
0.750961557984151	20.6828209607853
0.758420080571204	20.6889197407401
0.765878603158256	20.6950185206949
0.773337125745308	20.7011173006497
0.780795648332361	20.7072160806046
0.788254170919413	20.7133148605594
0.795712693506466	20.7194136405142
0.803171216093518	20.725512420469
0.810629738680571	20.7316112004239
0.818088261267623	20.7377099803787
0.825546783854676	20.7438087603335
0.833005306441728	20.7499075402883
0.84046382902878	20.7560063202432
0.847922351615833	20.762105100198
0.855380874202885	20.7682038801528
0.862839396789938	20.7743026601076
0.87029791937699	20.7804014400625
0.877756441964043	20.7865002200173
0.885214964551095	20.7925989999721
0.892673487138148	20.7986977799269
0.894579528860155	20.8002563364522
0.9001320097252	20.8047965598817
0.907590532312253	20.8108953398366
0.911261935731954	20.8138974198492
0.915049054899305	20.8169941197914
0.916185773464961	20.817923606338
0.922507577486357	20.8230928997462
0.92996610007341	20.829191679701
0.937424622660462	20.8352904596559
0.944883145247515	20.8413892396107
0.952341667834567	20.8474880195655
0.95980019042162	20.8535867995203
0.967258713008672	20.8596855794752
0.974717235595725	20.86578435943
0.982175758182777	20.8718831393848
0.985399175216153	20.8745189041706
0.98963428076983	20.8779819193396
0.997092803356882	20.8840806992945
1.00455132594393	20.8901794792493
1.01200984853099	20.8962782592041
1.01946837111804	20.9023770391589
1.02692689370509	20.9084758191138
1.03438541629214	20.9145745990686
1.0418439388792	20.9206733790234
1.04930246146625	20.9267721589782
1.0567609840533	20.9328709389331
1.06421950664035	20.9389697188879
1.07167802922741	20.9450684988427
1.07913655181446	20.9511672787975
1.08270562462832	20.9540856838141
1.08659507440151	20.9572660587524
1.09133397389312	20.9611410225793
1.09405359698856	20.9633648387072
1.10151211957562	20.969463618662
1.10897064216267	20.9755623986168
1.11626080627502	20.981523513065
1.11642916474972	20.9816611785717
1.12388768733677	20.9877599585265
1.13094768011717	20.9935328635419
1.13134620992383	20.9938587384813
1.13880473251088	20.9999575184361
1.14513075423079	21.0051302606259
1.14626325509793	21.006056298391
1.15269161890044	21.0113127249612
1.15372177768498	21.0121550783458
1.15734411829541	21.0151170400542
1.16118030027204	21.0182538583006
1.16863882285909	21.0243526382554
1.17609734544614	21.0304514182103
1.18355586803319	21.0365501981651
1.1858960855929	21.0384637771315
1.18882484244581	21.0408586004197
1.19101439062025	21.0426489781199
1.1984729132073	21.0487477580747
1.20593143579435	21.0548465380296
1.20719673928814	21.0558811675416
1.2133899583814	21.0609453179844
1.22084848096846	21.0670440979392
1.22830700355551	21.073142877894
1.23576552614256	21.0792416578488
1.24322404872961	21.0853404378037
1.24829109250036	21.0894837228335
1.25068257131667	21.0914392177585
1.25171978665722	21.0922873412379
1.25814109390372	21.0975379977133
1.26559961649077	21.1036367776681
1.27305813907782	21.109735557623
1.28051666166487	21.1158343375778
1.28118685213771	21.1163823474784
1.28479877538282	21.1193357909826
1.28797518425193	21.1219331175326
1.29543370683898	21.1280318974874
1.30033546844256	21.132040032485
1.30289222942603	21.1341306774423
1.31035075201308	21.1402294573971
1.31219014721108	21.1417335175419
1.31780927460014	21.1463282373519
1.32269480528231	21.1503231004425
1.32526779718719	21.1524270173067
1.33272631977424	21.1585257972616
1.34018484236129	21.1646245772164
1.34764336494835	21.1707233571712
1.3551018875354	21.176822137126
1.35940329815479	21.1803393694675
1.36256041012245	21.1829209170809
1.3700189327095	21.1890196970357
1.37747745529656	21.1951184769905
1.38493597788361	21.2012172569453
1.38638908842486	21.2024054549212
1.39239450047066	21.2073160369002
1.39401738686267	21.2086430593608
1.39985302305771	21.213414816855
1.40731154564477	21.2195135968098
1.41477006823182	21.2256123767646
1.41550833139226	21.2262160492094
1.42222859081887	21.2317111567195
1.42968711340592	21.2378099366743
1.43158085594829	21.2393584362494
1.43714563599298	21.2439087166291
1.44460415858003	21.2500074965839
1.44694393991042	21.2519207188488
1.44718467182523	21.2521175635938
1.45206268116708	21.2561062765388
1.45952120375413	21.2622050564936
1.46414157956822	21.265983104367
1.46697972634119	21.2683038364484
1.47443824892824	21.2744026164032
1.47491296730736	21.2747907901871
1.48189677151529	21.2805013963581
1.48935529410234	21.2866001763129
1.4968138166894	21.2926989562677
1.50427233927645	21.2987977362225
1.50721060053796	21.3012003311969
1.5117308618635	21.3048965161774
1.51312084016452	21.3060330913772
1.51918938445055	21.3109952961322
1.52664790703761	21.317094076087
1.53410642962466	21.3231928560418
1.53604238513139	21.3247758728525
1.54156495221171	21.3292916359967
1.54677547122737	21.3335522396961
1.54902347479876	21.3353904159515
1.55648199738582	21.3414891959063
1.56394051997287	21.3475879758611
1.57139904255992	21.3536867558159
1.57885756514697	21.3597855357708
1.58631608773403	21.3658843157256
1.59377461032108	21.3719830956804
1.60123313290813	21.3780818756352
1.60869165549518	21.3841806555901
1.61615017808224	21.3902794355449
1.62360870066929	21.3963782154997
1.63106722325634	21.4024769954545
1.63852574584339	21.4085757754094
1.64198185258997	21.4114018088901
1.64413310220016	21.4131608701314
1.64598426843045	21.4146745553642
1.64890627525523	21.4170638592032
1.6534427910175	21.420773335319
1.65382294951335	21.4210841881705
1.66090131360455	21.4268721152738
1.6683598361916	21.4329708952287
1.67265098038708	21.4364797327896
1.67581835877865	21.4390696751835
1.67590822798147	21.4391431605804
1.68327688136571	21.4451684551383
1.69073540395276	21.4512672350931
1.69819392653981	21.457366015048
1.7015424946481	21.4601041149622
1.70565244912686	21.4634647950028
1.71037849455389	21.4673292481541
1.71311097171392	21.4695635749576
1.72056949430097	21.4756623549124
1.72250288832234	21.477243277215
1.72802801688802	21.4817611348673
1.73548653947507	21.4878599148221
1.74294506206213	21.4939586947769
1.75040358464918	21.5000574747317
1.75786210723623	21.5061562546866
1.76532062982328	21.5122550346414
1.77277915241034	21.5183538145962
1.78023767499739	21.524452594551
1.78769619758444	21.5305513745059
1.79515472017149	21.5366501544607
1.80261324275855	21.5427489344155
1.80697379051066	21.5463145227626
1.8089770995557	21.5479526140742
1.8100717653456	21.5488477143703
1.81753028793265	21.5549464943252
1.8249888105197	21.56104527428
1.83244733310676	21.5671440542348
1.83990585569381	21.5732428341896
1.84502484618003	21.5774285956728
1.84736437828086	21.5793416141445
1.8524694981713	21.5835160337418
1.85482290086791	21.5854403940993
1.86228142345497	21.5915391740541
1.86973994604202	21.5976379540089
1.87719846862907	21.6037367339637
1.88465699121612	21.6098355139186
1.89211551380318	21.6159342938734
1.89957403639023	21.6220330738282
1.90703255897728	21.628131853783
1.91141025105066	21.6317114609176
1.91449108156433	21.6342306337379
1.92194960415139	21.6403294136927
1.92532797576363	21.6430918837165
1.92940812673844	21.6464281936475
1.93686664932549	21.6525269736023
1.94432517191254	21.6586257535572
1.9517836944996	21.664724533512
1.95558120881973	21.6678297334954
1.95924221708665	21.6708233134668
1.9667007396737	21.6769220934216
1.97211510679246	21.6813493822401
1.97415926226075	21.6830208733765
1.98161778484781	21.6891196533313
1.98907630743486	21.6952184332861
1.99653483002191	21.7013172132409
2.00399335260896	21.7074159931958
2.00472054549192	21.7080106135547
2.01145187519602	21.7135147731506
2.01891039778307	21.7196135531054
2.02636892037012	21.7257123330602
2.03382744295717	21.7318111130151
2.04128596554422	21.7379098929699
2.04213849949249	21.738607003811
2.04245983354119	21.7388697563377
2.04874448813128	21.7440086729247
2.0495148444091	21.7446385876793
2.05620301071833	21.7501074528795
2.06366153330538	21.7562062328344
2.07112005589243	21.7623050127892
2.0712855424503	21.7624403299502
2.07857857847949	21.768403792744
2.08603710106654	21.7745025726988
2.09349562365359	21.7806013526537
2.10095414624064	21.7867001326085
2.1084126688277	21.7927989125633
2.11032053116418	21.7943589577919
2.11207377426613	21.7957925719911
2.11587119141475	21.7988976925181
2.1233297140018	21.804996472473
2.13078823658885	21.8110952524278
2.13824675917591	21.8171940323826
2.14570528176296	21.8232928123374
2.15316380435001	21.8293915922923
2.16062232693706	21.8354903722471
2.16510793641755	21.8391582226646
2.16808084952412	21.8415891522019
2.17553937211117	21.8476879321567
2.18299789469822	21.8537867121116
2.19045641728527	21.8598854920664
2.19791493987233	21.8659842720212
2.20537346245938	21.872083051976
2.20784007928798	21.8740999867101
2.21283198504643	21.8781818319308
2.21866549103487	21.8829518475705
2.22029050763348	21.8842806118857
2.22731653834091	21.8900257463597
2.22774903022054	21.8903793918405
2.23520755280759	21.8964781717953
2.24266607539464	21.9025769517501
2.25012459798169	21.908675731705
2.25758312056875	21.9147745116598
2.2650416431558	21.9208732916146
2.27250016574285	21.9269720715694
2.2799586883299	21.9330708515243
2.28741721091696	21.9391696314791
2.29487573350401	21.9452684114339
2.30233425609106	21.9513671913887
2.30539863572109	21.9538729124405
2.30979277867811	21.9574659713436
2.31725130126517	21.9635647512984
2.32470982385222	21.9696635312532
2.33216834643927	21.975762311208
2.33962686902632	21.9818610911629
2.34708539161338	21.9879598711177
2.35454391420043	21.9940586510725
2.36200243678748	22.0001574310273
2.36946095937453	22.0062562109822
2.37691948196159	22.012354990937
2.38437800454864	22.0184537708918
2.39183652713569	22.0245525508466
2.39614179604179	22.0280729380813
2.39929504972274	22.0306513308015
2.4067535723098	22.0367501107563
2.41421209489685	22.0428488907111
2.4216706174839	22.0489476706659
2.42912914007095	22.0550464506208
2.43639533430142	22.06098796507
2.436587662658	22.0611452305756
2.44404618524506	22.0672440105304
2.45150470783211	22.0733427904852
2.45359425868048	22.0750514010954
2.45896323041916	22.0794415704401
2.46642175300621	22.0855403503949
2.47388027559327	22.0916391303497
2.47576287127493	22.0931785152175
2.48133879818032	22.0977379103045
2.48879732076737	22.1038366902594
2.49625584335442	22.1099354702142
2.50371436594148	22.116034250169
2.50912771084348	22.1204607031282
2.51117288852853	22.1221330301238
2.51778982868382	22.1275436542133
2.51863141111558	22.1282318100787
2.52608993370263	22.1343305900335
2.53354845628969	22.1404293699883
2.54100697887674	22.1465281499431
2.54846550146379	22.1526269298979
2.55592402405084	22.1587257098528
2.5633825466379	22.1648244898076
2.57084106922495	22.1709232697624
2.578299591812	22.1770220497172
2.58575811439905	22.1831208296721
2.59321663698611	22.1892196096269
2.60067515957316	22.1953183895817
2.60813368216021	22.2014171695365
2.61559220474726	22.2075159494914
2.61720950863783	22.208838407181
2.62230571730219	22.2130055401333
2.62305072733432	22.2136147294462
2.63050924992137	22.219713509401
2.63282873702873	22.2216101372265
2.63796777250842	22.2258122893558
2.64542629509547	22.2319110693107
2.64634217448123	22.2326599772577
2.65288481768253	22.2380098492655
2.66034334026958	22.2441086292203
2.66780186285663	22.2502074091751
2.67526038544368	22.25630618913
2.68271890803074	22.2624049690848
2.68897502937044	22.2675205542394
2.69017743061779	22.2685037490396
2.69763595320484	22.2746025289944
2.70509447579189	22.2807013089493
2.71255299837895	22.2868000889041
2.720011520966	22.2928988688589
2.72747004355305	22.2989976488137
2.7349285661401	22.3050964287686
2.74238708872716	22.3111952087234
2.74984561131421	22.3172939886782
2.75730413390126	22.323392768633
2.76476265648831	22.3294915485879
2.77222117907537	22.3355903285427
2.77309847020079	22.3363076831485
2.77854422276359	22.3407606356175
2.77967970166242	22.3416891084975
2.78713822424947	22.3477878884523
2.79459674683652	22.3538866684072
2.79932823839932	22.3577555748243
2.80205526942358	22.359985448362
2.80951379201063	22.3660842283168
2.81697231459768	22.3721830082716
2.82443083718473	22.3782817882265
2.83188935977178	22.3843805681813
2.83934788235884	22.3904793481361
2.84680640494589	22.3965781280909
2.84919604917695	22.3985321228889
2.85426492753294	22.4026769080458
2.86172345011999	22.4087756880006
2.86918197270705	22.4148744679554
2.8766404952941	22.4209732479102
2.88409901788115	22.427072027865
2.8915575404682	22.4331708078199
2.89901606305526	22.4392695877747
2.90647458564231	22.4453683677295
2.91393310822936	22.4514671476843
2.92139163081641	22.4575659276392
2.92885015340347	22.463664707594
2.93630867599052	22.4697634875488
2.94376719857757	22.4758622675036
2.95122572116462	22.4819610474585
2.95868424375168	22.4880598274133
2.96614276633873	22.4941586073681
2.97360128892578	22.5002573873229
2.98105981151283	22.5063561672778
2.98851833409989	22.5124549472326
2.99597685668694	22.5185537271874
3.00343537927399	22.5246525071422
3.01089390186104	22.5307512870971
3.0183524244481	22.5368500670519
3.02581094703515	22.5429488470067
3.0332694696222	22.5490476269615
3.04072799220925	22.5551464069164
3.04818651479631	22.5612451868712
3.05564503738336	22.567343966826
3.06310355997041	22.5734427467808
3.07056208255746	22.5795415267357
3.07802060514452	22.5856403066905
3.08547912773157	22.5917390866453
3.09293765031862	22.5978378666001
3.10039617290567	22.603936646555
3.10785469549273	22.6100354265098
3.11531321807978	22.6161342064646
3.12277174066683	22.6222329864194
3.1300830954407	22.6282114283182
3.13023026325388	22.6283317663743
3.13098565088109	22.6289494413716
3.13768878584094	22.6344305463291
3.14514730842799	22.6405293262839
3.15260583101504	22.6466281062387
3.15414703207731	22.6478883351963
3.16006435360209	22.6527268861936
3.16752287618915	22.6588256661484
3.1749813987762	22.6649244461032
3.18243992136325	22.671023226058
3.1898984439503	22.6771220060129
3.19735696653735	22.6832207859677
3.20032323680908	22.685646283707
3.20481548912441	22.6893195659225
3.21227401171146	22.6954183458773
3.21973253429851	22.7015171258321
3.22719105688556	22.707615905787
3.23464957947262	22.7137146857418
3.24210810205967	22.7198134656966
3.24956662464672	22.7259122456514
3.25702514723377	22.7320110256063
3.26448366982083	22.7381098055611
3.27194219240788	22.7442085855159
3.27940071499493	22.7503073654707
3.28685923758198	22.7564061454256
3.29431776016904	22.7625049253804
3.29628654019407	22.7641147825622
3.30013337923419	22.7672603150122
3.30177628275609	22.7686037053352
3.30923480534314	22.77470248529
3.31669332793019	22.7808012652449
3.32415185051725	22.7869000451997
3.3316103731043	22.7929988251545
3.33906889569135	22.7990976051093
3.34385114718171	22.803008017552
3.3465274182784	22.8051963850642
3.35398594086546	22.811295165019
3.36144446345251	22.8173939449738
3.36890298603956	22.8234927249286
3.37253762983458	22.8264647468621
3.37636150862661	22.8295915048835
3.38382003121367	22.8356902848383
3.38985908689034	22.8406283769708
3.39127855380072	22.8417890647931
3.39873707638777	22.8478878447479
3.40619559897482	22.8539866247028
3.41365412156188	22.8600854046576
3.42111264414893	22.8661841846124
3.42857116673598	22.8722829645672
3.43602968932303	22.8783817445221
3.44348821191009	22.8844805244769
3.45094673449714	22.8905793044317
3.45840525708419	22.8966780843865
3.46586377967124	22.9027768643414
3.4733223022583	22.9088756442962
3.48078082484535	22.914974424251
3.4882393474324	22.9210732042058
3.49569787001945	22.9271719841607
3.50315639260651	22.9332707641155
3.51061491519356	22.9393695440703
3.51807343778061	22.9454683240251
3.51855434088333	22.9458615550127
3.52553196036766	22.95156710398
3.53299048295472	22.9576658839348
3.54044900554177	22.9637646638896
3.54790752812882	22.9698634438444
3.55536605071587	22.9759622237992
3.56282457330292	22.9820610037541
3.57028309588998	22.9881597837089
3.57774161847703	22.9942585636637
3.58520014106408	23.0003573436185
3.59265866365113	23.0064561235734
3.60011718623819	23.0125549035282
3.60757570882524	23.018653683483
3.61503423141229	23.0247524634378
3.62249275399934	23.0308512433927
3.6299512765864	23.0369500233475
3.63686375048332	23.0426023032392
3.63740979917345	23.0430488033023
3.6448683217605	23.0491475832571
3.65232684434755	23.055246363212
3.65978536693461	23.0613451431668
3.66724388952166	23.0674439231216
3.67470241210871	23.0735427030764
3.68216093469576	23.0796414830313
3.68961945728282	23.0857402629861
3.69707797986987	23.0918390429409
3.70453650245692	23.0979378228957
3.71199502504397	23.1040366028506
3.71945354763103	23.1101353828054
3.72691207021808	23.1162341627602
3.73437059280513	23.122332942715
3.74182911539218	23.1284317226699
3.74928763797924	23.1345305026247
3.75674616056629	23.1406292825795
3.76420468315334	23.1467280625343
3.77166320574039	23.1528268424892
3.77912172832745	23.158925622444
3.7865802509145	23.1650244023988
3.79403877350155	23.1711231823536
3.8014972960886	23.1772219623085
3.80895581867566	23.1833207422633
3.81641434126271	23.1894195222181
3.82387286384976	23.1955183021729
3.83133138643681	23.2016170821278
3.83878990902387	23.2077158620826
3.84624843161092	23.2138146420374
3.85370695419797	23.2199134219922
3.86116547678502	23.2260122019471
3.86862399937208	23.2321109819019
3.87608252195913	23.2382097618567
3.88354104454618	23.2443085418115
3.88527193146501	23.2457238755216
3.89099956713323	23.2504073217663
3.89845808972029	23.2565061017212
3.90048091281108	23.2581601495268
3.90591661230734	23.262604881676
3.91337513489439	23.2687036616308
3.92083365748144	23.2748024415856
3.92829218006849	23.2809012215405
3.93575070265555	23.2870000014953
3.9432092252426	23.2930987814501
3.95066774782965	23.2991975614049
3.9581262704167	23.3052963413598
3.96558479300376	23.3113951213146
3.97304331559081	23.3174939012694
3.98050183817786	23.3235926812242
3.98796036076491	23.3296914611791
3.99541888335197	23.3357902411339
3.99728989698998	23.3373201554484
4.00287740593902	23.3418890210887
4.01033592852607	23.3479878010435
4.01779445111312	23.3540865809984
4.02525297370018	23.3601853609532
4.03271149628723	23.366284140908
4.04017001887428	23.3723829208628
4.04762854146133	23.3784817008177
4.05508706404839	23.3845804807725
4.06254558663544	23.3906792607273
4.07000410922249	23.3967780406821
4.07746263180954	23.402876820637
4.0849211543966	23.4089756005918
4.09237967698365	23.4150743805466
4.09264782356073	23.4152936420626
4.0998381995707	23.4211731605014
4.10729672215775	23.4272719404563
4.11475524474481	23.4333707204111
4.12221376733186	23.4394695003659
4.12967228991891	23.4455682803207
4.13713081250596	23.4516670602756
4.14458933509302	23.4577658402304
4.15204785768007	23.4638646201852
4.15950638026712	23.46996340014
4.16696490285417	23.4760621800949
4.17442342544123	23.4821609600497
4.18188194802828	23.4882597400045
4.18934047061533	23.4943585199593
4.19679899320238	23.5004572999141
4.20425751578944	23.506556079869
4.21171603837649	23.5126548598238
4.21917456096354	23.5187536397786
4.22663308355059	23.5248524197334
4.23409160613765	23.5309511996883
4.2415501287247	23.5370499796431
4.24900865131175	23.5431487595979
4.2564671738988	23.5492475395527
4.26392569648586	23.5553463195076
4.27138421907291	23.5614450994624
4.27884274165996	23.5675438794172
4.28630126424701	23.573642659372
4.29375978683407	23.5797414393269
4.30121830942112	23.5858402192817
4.30867683200817	23.5919389992365
4.31613535459522	23.5980377791913
4.32359387718227	23.6041365591462
4.33105239976933	23.610235339101
4.33851092235638	23.6163341190558
4.34596944494343	23.6224328990106
4.35342796753048	23.6285316789655
4.36088649011754	23.6346304589203
4.36834501270459	23.6407292388751
4.37580353529164	23.6468280188299
4.38326205787869	23.6529267987848
4.39072058046575	23.6590255787396
4.3981791030528	23.6651243586944
4.40563762563985	23.6712231386492
4.4130961482269	23.6773219186041
4.42055467081396	23.6834206985589
4.42728456343646	23.6889236830635
4.42801319340101	23.6895194785137
4.43547171598806	23.6956182584685
4.44293023857511	23.7017170384234
4.45038876116217	23.7078158183782
4.45784728374922	23.713914598333
4.46530580633627	23.7200133782878
4.47276432892332	23.7261121582427
4.48022285151038	23.7322109381975
4.48768137409743	23.7383097181523
4.49389304327215	23.7433889550932
4.49513989668448	23.7444084981071
4.50259841927153	23.750507278062
4.51005694185859	23.7566060580168
4.51751546444564	23.7627048379716
4.52497398703269	23.7688036179264
4.53243250961974	23.7749023978812
4.5398910322068	23.7810011778361
4.54734955479385	23.7870999577909
4.55234149766141	23.7911818333555
4.5548080773809	23.7931987377457
4.56226659996795	23.7992975177005
4.56972512255501	23.8053962976554
4.57718364514206	23.8114950776102
4.58464216772911	23.817593857565
4.59210069031616	23.8236926375198
4.59955921290322	23.8297914174747
4.60701773549027	23.8358901974295
4.61447625807732	23.8419889773843
4.62193478066437	23.8480877573391
4.62939330325142	23.854186537294
4.63685182583848	23.8602853172488
4.64431034842553	23.8663840972036
4.65176887101258	23.8724828771584
4.65922739359963	23.8785816571133
4.66668591618669	23.8846804370681
4.67414443877374	23.8907792170229
4.68160296136079	23.8968779969777
4.68906148394784	23.9029767769326
4.6965200065349	23.9090755568874
4.70397852912195	23.9151743368422
4.711437051709	23.921273116797
4.71889557429605	23.9273718967519
4.72635409688311	23.9334706767067
4.73381261947016	23.9395694566615
4.74127114205721	23.9456682366163
4.74872966464426	23.9517670165712
4.75618818723132	23.957865796526
4.76364670981837	23.9639645764808
4.77110523240542	23.9700633564356
4.77856375499247	23.9761621363905
4.78602227757953	23.9822609163453
4.79348080016658	23.9883596963001
4.80093932275363	23.9944584762549
4.80839784534068	24.0005572562098
4.81585636792774	24.0066560361646
4.82331489051479	24.0127548161194
4.83077341310184	24.0188535960742
4.83823193568889	24.0249523760291
4.84569045827595	24.0310511559839
4.853148980863	24.0371499359387
4.86060750345005	24.0432487158935
4.8680660260371	24.0493474958483
4.87552454862416	24.0554462758032
4.88298307121121	24.061545055758
4.89044159379826	24.0676438357128
4.89790011638531	24.0737426156676
4.90535863897237	24.0798413956225
4.91281716155942	24.0859401755773
4.92027568414647	24.0920389555321
4.92773420673352	24.0981377354869
4.93519272932058	24.1042365154418
4.94265125190763	24.1103352953966
4.95010977449468	24.1164340753514
4.95756829708173	24.1225328553062
4.96502681966879	24.1286316352611
4.97248534225584	24.1347304152159
4.97994386484289	24.1408291951707
4.98740238742994	24.1469279751255
4.99486091001699	24.1530267550804
5.00231943260405	24.1591255350352
5.0097779551911	24.16522431499
5.01723647777815	24.1713230949448
5.0246950003652	24.1774218748997
5.03215352295226	24.1835206548545
5.03961204553931	24.1896194348093
5.04214691280414	24.1916921774312
5.04707056812636	24.1957182147641
5.05452909071341	24.201816994719
5.06198761330047	24.2079157746738
5.06944613588752	24.2140145546286
5.07690465847457	24.2201133345834
5.08436318106162	24.2262121145383
5.09182170364868	24.2323108944931
5.09928022623573	24.2384096744479
5.10673874882278	24.2445084544027
5.11419727140983	24.2506072343576
5.12165579399689	24.2567060143124
5.12911431658394	24.2628047942672
5.13657283917099	24.268903574222
5.14403136175804	24.2750023541769
5.1514898843451	24.2811011341317
5.15894840693215	24.2871999140865
5.1664069295192	24.2932986940413
5.17386545210625	24.2993974739962
5.18132397469331	24.305496253951
5.18878249728036	24.3115950339058
5.19624101986741	24.3176938138606
5.20369954245446	24.3237925938154
5.21115806504152	24.3298913737703
5.21861658762857	24.3359901537251
5.22607511021562	24.3420889336799
5.23353363280267	24.3481877136347
5.24099215538973	24.3542864935896
5.24845067797678	24.3603852735444
5.25590920056383	24.3664840534992
5.26336772315088	24.372582833454
5.27082624573794	24.3786816134089
5.27828476832499	24.3847803933637
5.28574329091204	24.3908791733185
5.29320181349909	24.3969779532733
5.30066033608615	24.4030767332282
5.3081188586732	24.409175513183
5.31557738126025	24.4152742931378
5.3230359038473	24.4213730730926
5.33049442643436	24.4274718530475
5.33795294902141	24.4335706330023
5.34541147160846	24.4396694129571
5.35286999419551	24.4457681929119
5.36032851678257	24.4518669728668
5.36778703936962	24.4579657528216
5.37524556195667	24.4640645327764
5.38270408454372	24.4701633127312
5.39016260713077	24.4762620926861
5.39762112971783	24.4823608726409
5.40507965230488	24.4884596525957
5.41253817489193	24.4945584325505
5.41999669747898	24.5006572125054
5.42745522006604	24.5067559924602
5.43491374265309	24.512854772415
5.44237226524014	24.5189535523698
5.44983078782719	24.5250523323247
5.45728931041425	24.5311511122795
5.4647478330013	24.5372498922343
5.47220635558835	24.5433486721891
5.4796648781754	24.549447452144
5.48712340076246	24.5555462320988
5.49458192334951	24.5616450120536
5.50204044593656	24.5677437920084
5.50949896852361	24.5738425719633
5.51695749111067	24.5799413519181
5.52441601369772	24.5860401318729
5.53187453628477	24.5921389118277
5.53933305887182	24.5982376917826
5.54679158145888	24.6043364717374
5.55425010404593	24.6104352516922
5.56170862663298	24.616534031647
5.56916714922003	24.6226328116018
5.57662567180709	24.6287315915567
5.58408419439414	24.6348303715115
5.59154271698119	24.6409291514663
5.59900123956824	24.6470279314211
5.6064597621553	24.653126711376
5.61391828474235	24.6592254913308
5.6213768073294	24.6653242712856
5.62883532991645	24.6714230512404
5.63629385250351	24.6775218311953
5.64375237509056	24.6836206111501
5.65121089767761	24.6897193911049
5.65866942026466	24.6958181710597
5.66612794285172	24.7019169510146
5.67358646543877	24.7080157309694
5.68104498802582	24.7141145109242
5.68850351061287	24.720213290879
5.69596203319993	24.7263120708339
5.70342055578698	24.7324108507887
5.71087907837403	24.7385096307435
5.71833760096108	24.7446084106983
5.72579612354814	24.7507071906532
5.73325464613519	24.756805970608
5.74071316872224	24.7629047505628
5.74817169130929	24.7690035305176
5.75563021389634	24.7751023104725
5.7630887364834	24.7812010904273
5.77054725907045	24.7872998703821
5.7780057816575	24.7933986503369
5.78546430424455	24.7994974302918
5.79292282683161	24.8055962102466
5.80038134941866	24.8116949902014
5.80783987200571	24.8177937701562
5.81529839459276	24.8238925501111
5.82275691717982	24.8299913300659
5.83021543976687	24.8360901100207
5.83767396235392	24.8421888899755
5.84513248494097	24.8482876699304
5.85259100752803	24.8543864498852
5.86004953011508	24.86048522984
5.86750805270213	24.8665840097948
5.87496657528918	24.8726827897496
5.88242509787624	24.8787815697045
5.88988362046329	24.8848803496593
5.89734214305034	24.8909791296141
5.90480066563739	24.8970779095689
5.91225918822445	24.9031766895238
5.9197177108115	24.9092754694786
5.92717623339855	24.9153742494334
5.9346347559856	24.9214730293882
5.94209327857266	24.9275718093431
5.94955180115971	24.9336705892979
5.95701032374676	24.9397693692527
5.96446884633381	24.9458681492075
5.97192736892087	24.9519669291624
5.97938589150792	24.9580657091172
5.98684441409497	24.964164489072
5.99430293668202	24.9702632690268
6.00176145926908	24.9763620489817
6.00921998185613	24.9824608289365
6.01667850444318	24.9885596088913
6.02413702703023	24.9946583888461
6.03159554961729	25.000757168801
6.03905407220434	25.0068559487558
6.04651259479139	25.0129547287106
6.05397111737844	25.0190535086654
6.0614296399655	25.0251522886203
6.06888816255255	25.0312510685751
6.0763466851396	25.0373498485299
6.08380520772665	25.0434486284847
6.09126373031371	25.0495474084396
6.09872225290076	25.0556461883944
6.10618077548781	25.0617449683492
6.11363929807486	25.067843748304
6.12109782066191	25.0739425282589
6.12855634324897	25.0800413082137
6.13601486583602	25.0861400881685
6.14347338842307	25.0922388681233
6.15093191101012	25.0983376480782
6.15839043359718	25.104436428033
6.16584895618423	25.1105352079878
6.17330747877128	25.1166339879426
6.18076600135833	25.1227327678974
6.18822452394539	25.1288315478523
6.19568304653244	25.1349303278071
6.20314156911949	25.1410291077619
6.21060009170654	25.1471278877167
6.2180586142936	25.1532266676716
6.22551713688065	25.1593254476264
6.2329756594677	25.1654242275812
6.24043418205475	25.171523007536
6.24789270464181	25.1776217874909
6.25535122722886	25.1837205674457
6.26280974981591	25.1898193474005
6.27026827240296	25.1959181273553
6.27772679499002	25.2020169073102
6.28518531757707	25.208115687265
6.29264384016412	25.2142144672198
6.30010236275117	25.2203132471746
6.30756088533823	25.2264120271295
6.31501940792528	25.2325108070843
6.32247793051233	25.2386095870391
6.32993645309938	25.2447083669939
6.33739497568644	25.2508071469488
6.34485349827349	25.2569059269036
6.35231202086054	25.2630047068584
6.35977054344759	25.2691034868132
6.36722906603465	25.2752022667681
6.3746875886217	25.2813010467229
6.38214611120875	25.2873998266777
6.3896046337958	25.2934986066325
6.39706315638286	25.2995973865874
6.40452167896991	25.3056961665422
6.41198020155696	25.311794946497
6.41943872414401	25.3178937264518
6.42689724673107	25.3239925064067
6.43435576931812	25.3300912863615
6.44181429190517	25.3361900663163
6.44927281449222	25.3422888462711
6.45673133707928	25.348387626226
6.46418985966633	25.3544864061808
6.47164838225338	25.3605851861356
6.47910690484043	25.3666839660904
6.48656542742748	25.3727827460453
6.49402395001454	25.3788815260001
6.50148247260159	25.3849803059549
6.50894099518864	25.3910790859097
6.51639951777569	25.3971778658645
6.52385804036275	25.4032766458194
6.5313165629498	25.4093754257742
6.53877508553685	25.415474205729
6.5462336081239	25.4215729856838
6.55369213071096	25.4276717656387
6.56115065329801	25.4337705455935
6.56860917588506	25.4398693255483
6.57606769847211	25.4459681055031
6.58352622105917	25.452066885458
6.59098474364622	25.4581656654128
6.59844326623327	25.4642644453676
6.60590178882032	25.4703632253224
6.61336031140738	25.4764620052773
6.62081883399443	25.4825607852321
6.62827735658148	25.4886595651869
6.63573587916853	25.4947583451417
6.64319440175559	25.5008571250966
6.65065292434264	25.5069559050514
6.65811144692969	25.5130546850062
6.66556996951674	25.519153464961
6.6730284921038	25.5252522449159
6.68048701469085	25.5313510248707
6.6879455372779	25.5374498048255
6.69540405986495	25.5435485847803
6.70286258245201	25.5496473647352
6.71032110503906	25.55574614469
6.71777962762611	25.5618449246448
6.72523815021316	25.5679437045996
6.73269667280022	25.5740424845545
6.74015519538727	25.5801412645093
6.74761371797432	25.5862400444641
6.75507224056137	25.5923388244189
6.76253076314843	25.5984376043738
6.76998928573548	25.6045363843286
6.77744780832253	25.6106351642834
6.78490633090958	25.6167339442382
6.79236485349664	25.6228327241931
6.79625939021163	25.6260172586868
6.79982337608369	25.6289315041479
6.80728189867074	25.6350302841027
6.81474042125779	25.6411290640575
6.82219894384485	25.6472278440124
6.8296574664319	25.6533266239672
6.83711598901895	25.659425403922
6.844574511606	25.6655241838768
6.85203303419306	25.6716229638316
6.85949155678011	25.6777217437865
6.86695007936716	25.6838205237413
6.87440860195421	25.6899193036961
6.88186712454126	25.6960180836509
6.88932564712832	25.7021168636058
6.89678416971537	25.7082156435606
6.90424269230242	25.7143144235154
6.91170121488947	25.7204132034702
6.91915973747653	25.7265119834251
6.92661826006358	25.7326107633799
6.93407678265063	25.7387095433347
6.94153530523768	25.7448083232895
6.94899382782474	25.7509071032444
6.95645235041179	25.7570058831992
6.96391087299884	25.763104663154
6.97136939558589	25.7692034431088
6.97882791817295	25.7753022230637
6.98628644076	25.7814010030185
6.99374496334705	25.7874997829733
7.0012034859341	25.7935985629281
7.00866200852116	25.799697342883
7.01612053110821	25.8057961228378
7.02357905369526	25.8118949027926
7.03103757628231	25.8179936827474
7.03849609886937	25.8240924627023
7.0387768616103	25.8243220403641
7.04595462145642	25.8301912426571
7.05341314404347	25.8362900226119
7.06087166663052	25.8423888025667
7.06833018921758	25.8484875825216
7.07578871180463	25.8545863624764
7.08324723439168	25.8606851424312
7.09070575697873	25.866783922386
7.09816427956579	25.8728827023409
7.10562280215284	25.8789814822957
7.11308132473989	25.8850802622505
7.12053984732694	25.8911790422053
7.127998369914	25.8972778221602
7.13545689250105	25.903376602115
7.1429154150881	25.9094753820698
7.15037393767515	25.9155741620246
7.15783246026221	25.9216729419795
7.16529098284926	25.9277717219343
7.17274950543631	25.9338705018891
7.18020802802336	25.9399692818439
7.18766655061042	25.9460680617987
7.19512507319747	25.9521668417536
7.20258359578452	25.9582656217084
7.21004211837157	25.9643644016632
7.21750064095863	25.970463181618
7.22495916354568	25.9765619615729
7.23241768613273	25.9826607415277
7.23987620871978	25.9887595214825
7.24733473130683	25.9948583014373
7.25479325389389	26.0009570813922
7.26225177648094	26.007055861347
7.26971029906799	26.0131546413018
7.27716882165504	26.0192534212566
7.2846273442421	26.0253522012115
7.29208586682915	26.0314509811663
7.2995443894162	26.0375497611211
7.30700291200325	26.0436485410759
7.31446143459031	26.0497473210308
7.32191995717736	26.0558461009856
7.32937847976441	26.0619448809404
7.33683700235146	26.0680436608952
7.34429552493852	26.0741424408501
7.35175404752557	26.0802412208049
7.35921257011262	26.0863400007597
7.36667109269967	26.0924387807145
7.37412961528673	26.0985375606694
7.38158813787378	26.1046363406242
7.38904666046083	26.110735120579
7.39650518304788	26.1168339005338
7.40396370563494	26.1229326804887
7.41142222822199	26.1290314604435
7.41888075080904	26.1351302403983
7.42633927339609	26.1412290203531
7.43379779598315	26.147327800308
7.4412563185702	26.1534265802628
7.44871484115725	26.1595253602176
7.4561733637443	26.1656241401724
7.46363188633136	26.1717229201273
7.47109040891841	26.1778217000821
7.47854893150546	26.1839204800369
7.48600745409251	26.1900192599917
7.49346597667957	26.1961180399466
7.50092449926662	26.2022168199014
7.50838302185367	26.2083155998562
7.51584154444072	26.214414379811
7.52330006702778	26.2205131597659
7.53075858961483	26.2266119397207
7.53821711220188	26.2327107196755
7.54567563478893	26.2388094996303
7.55313415737599	26.2449082795851
7.56059267996304	26.25100705954
7.56805120255009	26.2571058394948
7.57550972513714	26.2632046194496
7.5829682477242	26.2693033994044
7.59042677031125	26.2754021793593
7.5978852928983	26.2815009593141
7.60534381548535	26.2875997392689
7.6128023380724	26.2936985192237
7.62026086065946	26.2997972991786
7.62771938324651	26.3058960791334
7.63517790583356	26.3119948590882
7.64263642842061	26.318093639043
7.65009495100767	26.3241924189979
7.65755347359472	26.3302911989527
7.66501199618177	26.3363899789075
7.67247051876882	26.3424887588623
7.67992904135588	26.3485875388172
7.68738756394293	26.354686318772
7.69484608652998	26.3607850987268
7.70230460911703	26.3668838786816
7.70976313170409	26.3729826586365
7.71722165429114	26.3790814385913
7.72468017687819	26.3851802185461
7.73213869946524	26.3912789985009
7.7395972220523	26.3973777784558
7.74705574463935	26.4034765584106
7.7545142672264	26.4095753383654
7.76197278981345	26.4156741183202
7.76943131240051	26.4217728982751
7.77688983498756	26.4278716782299
7.78434835757461	26.4339704581847
7.79180688016166	26.4400692381395
7.79926540274872	26.4461680180944
7.80672392533577	26.4522667980492
7.81418244792282	26.458365578004
7.82164097050987	26.4644643579588
7.82909949309693	26.4705631379137
7.83655801568398	26.4766619178685
7.84401653827103	26.4827606978233
7.85147506085808	26.4888594777781
7.85893358344514	26.4949582577329
7.86639210603219	26.5010570376878
7.87385062861924	26.5071558176426
7.88130915120629	26.5132545975974
7.88876767379335	26.5193533775522
7.8962261963804	26.5254521575071
7.90368471896745	26.5315509374619
7.9111432415545	26.5376497174167
7.91860176414156	26.5437484973715
7.92606028672861	26.5498472773264
7.93351880931566	26.5559460572812
7.94097733190271	26.562044837236
7.94843585448977	26.5681436171908
7.95589437707682	26.5742423971457
7.96335289966387	26.5803411771005
7.97081142225092	26.5864399570553
7.97826994483797	26.5925387370101
7.98572846742503	26.598637516965
7.99318699001208	26.6047362969198
8.00064551259913	26.6108350768746
8.00810403518618	26.6169338568294
8.01556255777324	26.6230326367843
8.02302108036029	26.6291314167391
8.03047960294734	26.6352301966939
8.03793812553439	26.6413289766487
8.04539664812145	26.6474277566036
8.0528551707085	26.6535265365584
8.06031369329555	26.6596253165132
8.0677722158826	26.665724096468
8.07523073846966	26.6718228764229


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-3.tsv <==
0.616708151417207	13.3379182415127
0.894579528860155	13.5830397651033
0.911261935731954	13.5976541240883
0.916185773464961	13.6019653633947
0.985399175216153	13.6624608740101
1.08270562462832	13.7471734907284
1.09133397389312	13.754666061189
1.11626080627502	13.7762942329538
1.13094768011717	13.7890253909857
1.14513075423079	13.8013112835648
1.15269161890044	13.8078573438614
1.15734411829541	13.8118842066432
1.1858960855929	13.8365768839434
1.18882484244581	13.8391078414099
1.20719673928814	13.8549761855337
1.24829109250036	13.890419455266
1.25171978665722	13.8933734582019
1.28118685213771	13.9187406109634
1.28479877538282	13.9218474855168
1.30033546844256	13.9352054785149
1.31219014721108	13.9453909799948
1.32269480528231	13.954411625726
1.35940329815479	13.9858979089286
1.38638908842486	14.0090086081072
1.39401738686267	14.0155359622915
1.41550833139226	14.0339121204618
1.43158085594829	14.0476425027073
1.44694393991042	14.0607566856383
1.44718467182523	14.0609620995012
1.46414157956822	14.0754251148168
1.47491296730736	14.084606054858
1.50721060053796	14.1121055556109
1.51312084016452	14.117133024481
1.53604238513139	14.1366170459827
1.54677547122737	14.1457329051939
1.64198185258997	14.2263816889901
1.64413310220016	14.2281995918214
1.64890627525523	14.2322324421044
1.65382294951335	14.2363855331938
1.67265098038708	14.2522800648728
1.67590822798147	14.2550283021979
1.7015424946481	14.276641098656
1.71037849455389	14.2840845012843
1.72250288832234	14.2942926754749
1.80697379051066	14.3652412370956
1.8089770995557	14.3669201979298
1.84502484618003	14.3971026567
1.8524694981713	14.4033291671717
1.91141025105066	14.4525430903234
1.92532797576363	14.464142609507
1.95558120881973	14.4893285028753
1.97211510679246	14.5030766822034
2.00472054549192	14.5301547508295
2.04213849949249	14.5611741663789
2.04245983354119	14.5614402955715
2.0495148444091	14.5672821636184
2.0712855424503	14.5852960293403
2.11032053116418	14.6175448513109
2.11207377426613	14.6189917851702
2.16510793641755	14.6626989491483
2.20784007928798	14.6978294092764
2.21866549103487	14.7067168201608
2.22731653834091	14.7138155675937
2.30539863572109	14.7777438813899
2.39614179604179	14.8517144357096
2.43639533430142	14.8844162317758
2.45359425868048	14.898367681379
2.47576287127493	14.9163320096725
2.50912771084348	14.9433300491729
2.51778982868382	14.9503315391629
2.61720950863783	15.0304643495856
2.62230571730219	15.0345606733768
2.63282873702873	15.0430155882367
2.64634217448123	15.0538663517174
2.68897502937044	15.0880483416359
2.77309847020079	15.1552714511469
2.77854422276359	15.1596128663408
2.79932823839932	15.1761706201287
2.84919604917695	15.2158239267286
3.1300830954407	15.437219961005
3.13098565088109	15.4379260092315
3.15414703207731	15.4560329162677
3.20032323680908	15.4920649381023
3.29628654019407	15.5666605075676
3.30013337923419	15.5696427404278
3.34385114718171	15.6034910637912
3.37253762983458	15.6256579938253
3.38985908689034	15.6390261464798
3.51855434088333	15.7379564019932
3.63686375048332	15.8282933559591
3.88527193146501	16.0160763743848
3.90048091281108	16.0274904921768
3.99728989698998	16.0999203436807
4.09264782356073	16.1708870164381
4.42728456343646	16.4169799975651
4.49389304327215	16.4654195552098
4.55234149766141	16.5077768102583
5.04214691280414	16.857339207648
6.79625939021163	18.0330077603192
7.0387768616103	18.1866201955054
8.07523073846966	18.820345424125


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-4.tsv <==
0.616708151417207	27.8081676016841
0.894579528860155	28.0174729078012
0.911261935731954	28.0301407156101
0.916185773464961	28.0338818492814
0.985399175216153	28.0865769343312
1.08270562462832	28.1609978768999
1.09133397389312	28.1676159839697
1.11626080627502	28.1867527931762
1.13094768011717	28.1980403360981
1.14513075423079	28.2089492376869
1.15269161890044	28.214768106061
1.15734411829541	28.2183498734652
1.1858960855929	28.2403506703195
1.18882484244581	28.2426093594295
1.20719673928814	28.2567861495494
1.24829109250036	28.2885479904009
1.25171978665722	28.2912012242739
1.28118685213771	28.3140240839934
1.28479877538282	28.3168240964484
1.30033546844256	28.3288745864551
1.31219014721108	28.3380760550891
1.32269480528231	28.3462345751589
1.35940329815479	28.3747808300065
1.38638908842486	28.3958023017352
1.39401738686267	28.4017501564302
1.41550833139226	28.418519977957
1.43158085594829	28.4310743697915
1.44694393991042	28.4430847520592
1.44718467182523	28.4432730276864
1.46414157956822	28.4565410939172
1.47491296730736	28.4649755255162
1.50721060053796	28.4902951067828
1.51312084016452	28.4949331582733
1.53604238513139	28.5129346997222
1.54677547122737	28.5213715741983
1.64198185258997	28.5964219287901
1.64413310220016	28.5981221484414
1.64890627525523	28.601895276302
1.65382294951335	28.6057828431473
1.67265098038708	28.6206794007064
1.67590822798147	28.6232580189629
1.7015424946481	28.6435671312685
1.71037849455389	28.650573995024
1.72250288832234	28.6601938789552
1.80697379051066	28.7273878084295
1.8089770995557	28.7289850302186
1.84502484618003	28.7577545346456
1.8524694981713	28.7637029003119
1.91141025105066	28.8108798315117
1.92532797576363	28.822041157926
1.95558120881973	28.8463309641155
1.97211510679246	28.8596220822769
2.00472054549192	28.8858664762799
2.04213849949249	28.9160398412432
2.04245983354119	28.9162992171039
2.0495148444091	28.9219950117403
2.0712855424503	28.9395846305601
2.11032053116418	28.9711730642729
2.11207377426613	28.9725933588121
2.16510793641755	29.0156174961808
2.20784007928798	29.0503705641437
2.21866549103487	29.0591868749801
2.22731653834091	29.0662359251258
2.30539863572109	29.1300019434912
2.39614179604179	29.204431440453
2.43639533430142	29.2375596983641
2.45359425868048	29.2517351208119
2.47576287127493	29.2700250207625
2.50912771084348	29.2975913570836
2.51778982868382	29.3047557692637
2.61720950863783	29.3872124647764
2.62230571730219	29.3914504068898
2.63282873702873	29.4002046862163
2.64634217448123	29.4114536027981
2.68897502937044	29.4469927668429
2.77309847020079	29.5173439151501
2.77854422276359	29.5219084048942
2.79932823839932	29.53934052952
2.84919604917695	29.5812403190492
3.1300830954407	29.8192028956315
3.13098565088109	29.8199728735116
3.15414703207731	29.8397437541249
3.20032323680908	29.8792276293117
3.29628654019407	29.9615690575567
3.30013337923419	29.9648778895967
3.34385114718171	30.0025249713128
3.37253762983458	30.0272714998989
3.38985908689034	30.0422306074617
3.51855434088333	30.1537667080323
3.63686375048332	30.2569112505194
3.88527193146501	30.4753713766584
3.90048091281108	30.4888298068768
3.99728989698998	30.5747199672161
4.09264782356073	30.659700267687
4.42728456343646	30.960867368562
4.49389304327215	31.0213583549767
4.55234149766141	31.0745868564527
5.04214691280414	31.5260451472145
6.79625939021163	33.2190267570544
7.0387768616103	33.4620238852228
8.07523073846966	34.5233003287207


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-5.tsv <==
6.79625939021163	31.8096253916446
2.51778982868382	25.3970046634319
7.0387768616103	28.9305638736805
8.07523073846966	28.3478120599924
3.38985908689034	26.1708908251317
1.25171978665722	26.1720587343047
1.51312084016452	26.3807655369508
3.90048091281108	26.5969040724595
3.88527193146501	24.7445340981676
1.67590822798147	24.3265751536605
2.04245983354119	25.9716839191709
2.39614179604179	26.7383801879614
2.04213849949249	27.3446226733567
2.61720950863783	25.237088327073
2.45359425868048	25.2500140807766


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-6.tsv <==
0.616708151417207	14.9702594460859
2.11032053116418	20.5498794527384
1.20719673928814	17.5308320309088
2.16510793641755	17.1258273844392
1.31219014721108	14.9589093867399
0.985399175216153	15.1897346943701
1.35940329815479	17.2389288841375
0.894579528860155	16.2497423087198
1.7015424946481	19.5761293575551
4.42728456343646	21.7075534810706
1.54677547122737	17.7981050652342
1.15734411829541	18.2172070387008
1.13094768011717	20.4826669512181
1.46414157956822	15.7043610864621
1.44694393991042	16.1443488726785
1.08270562462832	17.3497394641842


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-7.tsv <==
1.18882484244581	20.2865095279375
4.42728456343646	21.7075534810706


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-8.tsv <==
1.47491296730736	21.7680364815988
1.38638908842486	20.0823600659757
3.13098565088109	18.5339872523783
1.14513075423079	19.687268930355
2.20784007928798	18.7916042740889
3.34385114718171	18.1312374869456
3.20032323680908	23.3364667611894
1.28118685213771	17.9243754232217
5.04214691280414	23.5230778827117
1.44718467182523	19.6687258306603
1.53604238513139	14.0156194207844
2.68897502937044	20.9092789961318
4.49389304327215	16.7832459737719
4.55234149766141	12.2352785646171


==> tiks/ROM-signal-evals/MultiSineEqual15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-9.tsv <==
2.11207377426613	21.9946521190509
2.77854422276359	26.3506249837131
1.30033546844256	25.0953719574541
1.64198185258997	26.470596523963
2.47576287127493	21.5576018244001
1.95558120881973	22.180146533128
1.15269161890044	31.8247956891829
1.64413310220016	14.465031414256
1.32269480528231	23.5933282222838
2.63282873702873	27.3913718403939
1.91141025105066	20.0495202677809
2.84919604917695	22.6223954886056
4.09264782356073	17.6669556575933
3.30013337923419	19.6445623658183
2.00472054549192	25.317945328682
2.77309847020079	19.9266110251024
3.37253762983458	14.5520630584757
2.64634217448123	29.8770628404402
1.97211510679246	25.2525169036632
1.50721060053796	24.7408780954443
1.28479877538282	22.0896233768133
2.50912771084348	26.7528617487619
1.92532797576363	20.2205651749125
1.84502484618003	26.5957348820533
1.67265098038708	17.1904455980051
2.21866549103487	25.9645090029958
3.29628654019407	18.4630803407637
1.8089770995557	22.2706743585985
2.0712855424503	18.5846273047731
1.80697379051066	17.2561897318999
3.99728989698998	26.4494576831286
3.63686375048332	23.1116793259269
0.916185773464961	22.6273102269496
3.51855434088333	19.6719212519706
2.30539863572109	30.1393404886758
1.71037849455389	19.4304859718055
1.39401738686267	22.6891621318856
1.64890627525523	24.3536675276313
1.43158085594829	22.8146162822168
1.11626080627502	26.2069936846003
2.62230571730219	14.1013090050551
2.79932823839932	23.005099975616
1.8524694981713	23.8806670473714
1.09133397389312	21.6861104196192
2.43639533430142	28.4191498858077
3.1300830954407	14.6991080757668
2.0495148444091	25.9453719415959
1.24829109250036	20.2344678876577
1.72250288832234	25.030013113932
3.15414703207731	26.9588617887495
2.22731653834091	21.9446121756708
1.41550833139226	18.7823801812823
0.911261935731954	26.2402807852714
1.65382294951335	20.4391881222334
1.1858960855929	25.4339868273519


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-1.tsv <==
1.07206235915578	0.311289589036484
1.13075283709582	0.318613705977769
1.30673409283949	0.274862916669735
1.30958878773883	0.288967533586193
1.34521120845732	0.895191377022326
1.34806863703071	0.310534325230551
1.35600298012994	0.308300549218053
1.41335567084871	0.296222387175912
1.43177867454843	2.3384599079611
1.48851909587829	1.00795471246335
1.53136704467147	0.301912366970336
1.60877217532744	0.329615942439808
1.66123883401162	0.349591291425002
1.73573856250419	0.279527289384363
1.75121001423842	1.03572130697403
1.81629686521732	0.314784712348179
1.82541981530889	0.287524269138795
1.90762972776529	0.388518842409462
1.96612626598836	0.388470926639793
1.99303718277552	0.480147509597732
1.99511392244819	0.407336925047036
1.99630079701522	0.744708067745473
2.06084354131667	2.40630069772424
2.08867530055073	1.32597045223134
2.09254747943037	1.07623895654419
2.10802731582761	0.46390431896798
2.14213552379497	2.94482670823625
2.15430164920704	1.13953613699949
2.15476897475857	0.274520178068155
2.15650345970475	0.444281530847314
2.17713755601852	1.08347026729699
2.21759979211845	1.10260755611532
2.34339121168279	0.300084177252025
2.35783727449481	1.74909848996504
2.38300957753851	0.384280608245128
2.38646506701602	0.287689929908887
2.50756095474194	0.301340938102161
2.5384177820805	0.968509293000587
2.56200852871137	2.86792326241153
2.58538551466076	0.308433265669182
2.62464435404035	0.390833813948769
2.63065440362506	0.388634009157091
2.65794090924689	0.243462857793604
2.71752429760271	0.283360353912612
2.7282586034196	2.3981718593452
2.72989618258803	1.83670182258169
2.74722426135401	0.444782458546466
2.75227846410454	0.334021522507222
2.84222264841789	0.309055891522093
2.85136873755823	0.389605035811454
2.85653287404308	1.99409733182104
2.93088856754539	0.371365086002369
2.94542030902002	0.472760667053765
2.95303670479209	1.07245872968689
3.09163391948892	1.72680217082035
3.10696228775458	0.311746319632805
3.1305092216264	0.358162466026329
3.16400541026987	2.0144541278442
3.22110501727203	0.343766711336077
3.28463662728441	0.374822887031084
3.49968445659541	1.50229649522708
3.61852400545583	1.24621093302837
3.66538915651594	0.366655236263416
3.69461239015276	0.971775409751838
3.71753763041346	0.487333565270218
3.79286779457398	1.98160386992847
3.82943448334418	2.38520423153185
3.84820473050959	0.962442713696858
3.91175368913205	0.345438269294283
3.92462969885421	0.396791419083125
3.96430806194837	0.406989697787588
3.9740960183155	0.426977259664241
4.02151077548579	3.09947842637721
4.13861246506229	1.19905917876012
4.16243288369075	0.92883643117216
4.17463073061604	2.289552213922
4.23105740773534	0.327132465676793
4.42582444621404	0.258377212783165
4.43472305209968	2.75499862264699
4.49392862054821	2.38645040213286
4.53917152301133	0.906613978704111
4.59937951661942	0.345428165833198
4.94047610459258	0.424563298667147
5.0072962742015	2.10630952551022
5.73143033656935	2.1002055366563
5.8889008963095	2.62150120759664
6.02207120827387	2.40572529015873
6.15579105742199	0.360152382944054
6.38485635716559	0.341492130178803
6.52911337440709	1.00255719352439
6.60327135030088	0.288686712741731
6.66132688536176	2.33416562846917
6.98182494741757	0.407360356653671
7.09685074891479	0.26570081787057
7.40740474441555	0.871656552012404
8.17952937045165	0.45320983858896
8.41855538208032	2.36936685796071
9.62819100284487	1.40363868154548
9.83179893663703	1.14997892581928
10.1795532114916	1.53381140520437
12.0304018210107	1.40617508875416


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-10.tsv <==
1.07206235915578	0.311289589036484
1.30673409283949	0.274862916669735
1.13075283709582	0.318613705977769
1.41335567084871	0.296222387175912
1.30958878773883	0.288967533586193


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-2.tsv <==
1.07206235915578	0.739345228873517
1.08302069861763	0.740306939008563
1.09397903807949	0.741268649143609
1.10493737754134	0.742230359278655
1.1158957170032	0.743192069413701
1.12685405646505	0.744153779548747
1.13075283709582	0.744495938765477
1.13781239592691	0.745115489683793
1.14877073538876	0.746077199818839
1.15972907485062	0.747038909953885
1.17068741431247	0.748000620088931
1.18164575377433	0.748962330223977
1.19260409323618	0.749924040359023
1.20356243269804	0.750885750494069
1.21452077215989	0.751847460629115
1.22547911162175	0.752809170764161
1.2364374510836	0.753770880899207
1.24739579054546	0.754732591034252
1.25835413000731	0.755694301169298
1.26931246946917	0.756656011304344
1.28027080893102	0.75761772143939
1.29122914839288	0.758579431574436
1.30218748785473	0.759541141709482
1.30673409283949	0.75994015436182
1.30958878773883	0.760190684017953
1.31314582731659	0.760502851844528
1.32410416677844	0.761464561979574
1.3350625062403	0.76242627211462
1.34521120845732	0.763316928022265
1.34602084570215	0.763387982249666
1.34806863703071	0.763567697587194
1.35600298012994	0.764264020072916
1.35697918516401	0.764349692384712
1.36793752462586	0.765311402519758
1.37889586408772	0.766273112654804
1.38985420354957	0.76723482278985
1.40081254301143	0.768196532924896
1.41177088247328	0.769158243059942
1.41335567084871	0.769297324993647
1.42272922193514	0.770119953194988
1.43177867454843	0.770914138329069
1.43368756139699	0.771081663330034
1.44464590085885	0.77204337346508
1.4556042403207	0.773005083600126
1.46656257978256	0.773966793735172
1.47752091924441	0.774928503870218
1.48847925870627	0.775890214005264
1.48851909587829	0.775893710138252
1.49943759816812	0.77685192414031
1.51039593762998	0.777813634275356
1.52135427709183	0.778775344410402
1.53136704467147	0.779654070616569
1.53231261655369	0.779737054545448
1.54327095601554	0.780698764680494
1.5542292954774	0.78166047481554
1.56518763493925	0.782622184950586
1.57614597440111	0.783583895085632
1.58710431386296	0.784545605220678
1.59806265332482	0.785507315355724
1.60877217532744	0.786447189128322
1.60902099278667	0.78646902549077
1.61997933224853	0.787430735625816
1.63093767171038	0.788392445760862
1.64189601117224	0.789354155895908
1.65285435063409	0.790315866030954
1.66123883401162	0.791051693084803
1.66381269009595	0.791277576166
1.6747710295578	0.792239286301046
1.68572936901966	0.793200996436092
1.69668770848151	0.794162706571138
1.70764604794337	0.795124416706184
1.71860438740522	0.79608612684123
1.72956272686708	0.797047836976276
1.73573856250419	0.797589831841946
1.74052106632893	0.798009547111322
1.75121001423842	0.798947615289745
1.75147940579078	0.798971257246368
1.76243774525264	0.799932967381414
1.77339608471449	0.80089467751646
1.78435442417635	0.801856387651506
1.7953127636382	0.802818097786552
1.80627110310006	0.803779807921598
1.81629686521732	0.804659674535814
1.81722944256191	0.804741518056644
1.82541981530889	0.805460309850601
1.82818778202377	0.80570322819169
1.83914612148562	0.806664938326736
1.85010446094748	0.807626648461782
1.86106280040933	0.808588358596828
1.87202113987119	0.809550068731874
1.88297947933304	0.81051177886692
1.8939378187949	0.811473489001966
1.90489615825675	0.812435199137012
1.90762972776529	0.812675098759611
1.91585449771861	0.813396909272058
1.92681283718046	0.814358619407104
1.93777117664232	0.81532032954215
1.94872951610417	0.816282039677195
1.95968785556603	0.817243749812241
1.96612626598836	0.817808788391152
1.97064619502788	0.818205459947287
1.98160453448974	0.819167170082333
1.99256287395159	0.820128880217379
1.99303718277552	0.820170505830886
1.99511392244819	0.820352761691641
1.99630079701522	0.82045692248207
2.00352121341345	0.821090590352425
2.0144795528753	0.822052300487471
2.02543789233716	0.823014010622517
2.03639623179901	0.823975720757563
2.04735457126087	0.824937430892609
2.05831291072272	0.825899141027655
2.06084354131667	0.826121230615109
2.06927125018458	0.826860851162701
2.08022958964643	0.827822561297747
2.08867530055073	0.828563761714344
2.09118792910829	0.828784271432793
2.09254747943037	0.828903586346189
2.10214626857014	0.829745981567839
2.10802731582761	0.830262105636808
2.113104608032	0.830707691702885
2.12406294749385	0.831669401837931
2.13502128695571	0.832631111972977
2.14213552379497	0.833255461464545
2.14597962641756	0.833592822108023
2.15430164920704	0.834323167584962
2.15476897475857	0.834364180342491
2.15650345970475	0.834516399732813
2.15693796587942	0.834554532243069
2.16789630534127	0.835516242378115
2.17713755601852	0.836327259819923
2.17885464480313	0.836477952513161
2.18981298426498	0.837439662648207
2.20077132372684	0.838401372783253
2.21172966318869	0.839363082918299
2.21759979211845	0.839878248788587
2.22268800265055	0.840324793053345
2.2336463421124	0.841286503188391
2.24460468157426	0.842248213323437
2.25556302103611	0.843209923458483
2.26652136049797	0.844171633593529
2.27747969995982	0.845133343728575
2.28843803942168	0.846095053863621
2.29939637888353	0.847056763998667
2.31035471834539	0.848018474133713
2.32131305780724	0.848980184268759
2.3322713972691	0.849941894403805
2.34322973673095	0.850903604538851
2.34339121168279	0.850917775672925
2.35418807619281	0.851865314673897
2.35783727449481	0.852185570402791
2.36514641565466	0.852827024808943
2.37610475511652	0.853788734943989
2.38300957753851	0.854394706106594
2.38646506701602	0.854697961838326
2.38706309457837	0.854750445079035
2.39802143404023	0.855712155214081
2.40897977350208	0.856673865349127
2.41993811296394	0.857635575484173
2.43089645242579	0.858597285619219
2.44185479188765	0.859558995754265
2.4528131313495	0.860520705889311
2.46377147081136	0.861482416024357
2.47472981027321	0.862444126159403
2.48568814973506	0.863405836294449
2.49664648919692	0.864367546429495
2.50756095474194	0.865325406164521
2.50760482865878	0.865329256564541
2.51856316812063	0.866290966699587
2.52952150758248	0.867252676834633
2.5384177820805	0.86803341896976
2.54047984704434	0.868214386969679
2.55143818650619	0.869176097104725
2.56200852871137	0.870103756378742
2.56239652596805	0.870137807239771
2.5733548654299	0.871099517374817
2.58431320489176	0.872061227509863
2.58538551466076	0.872155334028131
2.59527154435361	0.873022937644909
2.60622988381547	0.873984647779955
2.61718822327732	0.874946357915001
2.62464435404035	0.875600712212747
2.62814656273918	0.875908068050047
2.63065440362506	0.876128157599693
2.63910490220103	0.876869778185092
2.65006324166289	0.877831488320139
2.65794090924689	0.878522836930247
2.66102158112474	0.878793198455184
2.6719799205866	0.879754908590231
2.68293826004845	0.880716618725277
2.69389659951031	0.881678328860322
2.70485493897216	0.882640038995368
2.71581327843402	0.883601749130414
2.71752429760271	0.883751909150691
2.72677161789587	0.88456345926546
2.7282586034196	0.884693957964995
2.72989618258803	0.88483767284887
2.73772995735773	0.885525169400506
2.74722426135401	0.886358394946239
2.74868829681958	0.886486879535552
2.75227846410454	0.886801954668648
2.75964663628144	0.887448589670598
2.77060497574329	0.888410299805644
2.78156331520515	0.88937200994069
2.792521654667	0.890333720075736
2.80347999412886	0.891295430210782
2.81443833359071	0.892257140345828
2.82539667305257	0.893218850480874
2.83635501251442	0.89418056061592
2.84222264841789	0.894695507696796
2.84731335197628	0.895142270750966
2.85136873755823	0.895498173707729
2.85653287404308	0.895951381277501
2.85827169143813	0.896103980886012
2.86923003089999	0.897065691021058
2.88018837036184	0.898027401156104
2.8911467098237	0.89898911129115
2.90210504928555	0.899950821426196
2.91306338874741	0.900912531561242
2.92402172820926	0.901874241696288
2.93088856754539	0.902476879441566
2.93498006767112	0.902835951831334
2.94542030902002	0.903752193379838
2.94593840713297	0.90379766196638
2.95303670479209	0.904420612626388
2.95689674659483	0.904759372101426
2.96785508605668	0.905721082236472
2.97881342551854	0.906682792371518
2.98977176498039	0.907644502506564
3.00073010444225	0.90860621264161
3.0116884439041	0.909567922776656
3.02264678336596	0.910529632911702
3.03360512282781	0.911491343046748
3.04456346228967	0.912453053181794
3.05552180175152	0.91341476331684
3.06648014121338	0.914376473451886
3.07743848067523	0.915338183586932
3.08839682013709	0.916299893721978
3.09163391948892	0.916583983411446
3.09935515959894	0.917261603857024
3.10696228775458	0.917929209772258
3.1103134990608	0.91822331399207
3.12127183852265	0.919185024127116
3.1305092216264	0.919995702148462
3.13223017798451	0.920146734262162
3.14318851744636	0.921108444397208
3.15414685690822	0.922070154532254
3.16400541026987	0.9229353468105
3.16510519637007	0.9230318646673
3.17606353583193	0.923993574802346
3.18702187529378	0.924955284937392
3.19798021475564	0.925916995072438
3.20893855421749	0.926878705207484
3.21989689367935	0.92784041534253
3.22110501727203	0.927946440959596
3.2308552331412	0.928802125477576
3.24181357260306	0.929763835612622
3.25277191206491	0.930725545747668
3.26373025152676	0.931687255882714
3.27468859098862	0.93264896601776
3.28463662728441	0.933522011369455
3.28564693045047	0.933610676152806
3.29660526991233	0.934572386287852
3.30756360937418	0.935534096422898
3.31852194883604	0.936495806557944
3.32948028829789	0.93745751669299
3.34043862775975	0.938419226828036
3.3513969672216	0.939380936963082
3.36235530668346	0.940342647098128
3.37331364614531	0.941304357233174
3.38427198560717	0.942266067368219
3.39523032506902	0.943227777503265
3.40618866453088	0.944189487638311
3.41714700399273	0.945151197773358
3.42810534345459	0.946112907908403
3.43906368291644	0.94707461804345
3.4500220223783	0.948036328178495
3.46098036184015	0.948998038313541
3.47193870130201	0.949959748448587
3.48289704076386	0.950921458583633
3.49385538022572	0.951883168718679
3.49968445659541	0.95239473179283
3.50481371968757	0.952844878853725
3.51577205914943	0.953806588988771
3.52673039861128	0.954768299123817
3.53768873807314	0.955730009258863
3.54864707753499	0.956691719393909
3.55960541699685	0.957653429528955
3.5705637564587	0.958615139664001
3.58152209592056	0.959576849799047
3.59248043538241	0.960538559934093
3.60343877484427	0.961500270069139
3.61439711430612	0.962461980204185
3.61852400545583	0.962824158530447
3.62535545376798	0.963423690339231
3.63631379322983	0.964385400474277
3.64727213269169	0.965347110609323
3.65823047215354	0.966308820744369
3.66538915651594	0.966937070975974
3.6691888116154	0.967270530879415
3.68014715107725	0.968232241014461
3.69110549053911	0.969193951149507
3.69461239015276	0.969501718664173
3.70206383000096	0.970155661284553
3.71302216946282	0.971117371419599
3.71753763041346	0.971513650853701
3.72398050892467	0.972079081554645
3.73493884838653	0.973040791689691
3.74589718784838	0.974002501824737
3.75685552731024	0.974964211959783
3.76781386677209	0.975925922094829
3.77877220623395	0.976887632229875
3.7897305456958	0.977849342364921
3.79286779457398	0.978124669119746
3.80068888515766	0.978811052499967
3.81164722461951	0.979772762635013
3.82260556408137	0.980734472770059
3.82943448334418	0.981333782628028
3.83356390354322	0.981696182905105
3.84452224300508	0.982657893040151
3.84820473050959	0.982981070248486
3.85548058246693	0.983619603175197
3.86643892192879	0.984581313310243
3.87739726139064	0.985543023445289
3.8883556008525	0.986504733580335
3.89931394031435	0.987466443715381
3.91027227977621	0.988428153850427
3.91175368913205	0.988558163182281
3.92123061923806	0.989389863985473
3.92462969885421	0.989688169155527
3.93218895869992	0.990351574120519
3.94314729816177	0.991313284255565
3.95410563762363	0.992274994390611
3.96430806194837	0.993170364981137
3.96506397708548	0.993236704525657
3.9740960183155	0.99402936162679
3.97602231654734	0.994198414660703
3.98698065600919	0.995160124795749
3.99793899547105	0.996121834930795
4.0088973349329	0.997083545065841
4.01985567439475	0.998045255200887
4.02151077548579	0.998190507818705
4.03081401385661	0.999006965335933
4.04177235331846	0.999968675470978
4.05273069278032	1.00093038560602
4.06368903224218	1.00189209574107
4.07464737170403	1.00285380587612
4.08560571116588	1.00381551601116
4.09656405062774	1.00477722614621
4.10752239008959	1.00573893628125
4.11848072955145	1.0067006464163
4.1294390690133	1.00766235655135
4.13861246506229	1.00846741903219
4.14039740847516	1.00862406668639
4.15135574793701	1.00958577682144
4.16231408739887	1.01054748695648
4.16243288369075	1.01055791258696
4.17327242686072	1.01150919709153
4.17463073061604	1.01162840260551
4.18423076632258	1.01247090722658
4.19518910578443	1.01343261736162
4.20614744524629	1.01439432749667
4.21710578470814	1.01535603763171
4.22806412417	1.01631774776676
4.23105740773534	1.01658044004344
4.23902246363185	1.01727945790181
4.24998080309371	1.01824116803685
4.26093914255556	1.0192028781719
4.27189748201742	1.02016458830694
4.28285582147927	1.02112629844199
4.29381416094113	1.02208800857704
4.30477250040298	1.02304971871208
4.31573083986484	1.02401142884713
4.32668917932669	1.02497313898217
4.33764751878855	1.02593484911722
4.3486058582504	1.02689655925227
4.35956419771226	1.02785826938731
4.37052253717411	1.02881997952236
4.38148087663597	1.0297816896574
4.39243921609782	1.03074339979245
4.40339755555968	1.0317051099275
4.41435589502153	1.03266682006254
4.42531423448339	1.03362853019759
4.42582444621404	1.03367330667071
4.43472305209968	1.03445425340975
4.43627257394524	1.03459024033263
4.4472309134071	1.03555195046768
4.45818925286895	1.03651366060273
4.46914759233081	1.03747537073777
4.48010593179266	1.03843708087282
4.49106427125452	1.03939879100786
4.49392862054821	1.03965016793916
4.50202261071637	1.04036050114291
4.51298095017823	1.04132221127796
4.52393928964008	1.042283921413
4.53489762910194	1.04324563154805
4.53917152301133	1.04362071092053
4.54585596856379	1.04420734168309
4.55681430802565	1.04516905181814
4.5677726474875	1.04613076195319
4.57873098694936	1.04709247208823
4.58968932641121	1.04805418222328
4.59937951661942	1.04890459885494
4.60064766587307	1.04901589235832
4.61160600533492	1.04997760249337
4.62256434479678	1.05093931262842
4.63352268425863	1.05190102276346
4.64448102372049	1.05286273289851
4.65543936318234	1.05382444303355
4.6663977026442	1.0547861531686
4.67735604210605	1.05574786330365
4.68831438156791	1.05670957343869
4.69927272102976	1.05767128357374
4.71023106049162	1.05863299370878
4.72118939995347	1.05959470384383
4.73214773941532	1.06055641397888
4.74310607887718	1.06151812411392
4.75406441833904	1.06247983424897
4.76502275780089	1.06344154438401
4.77598109726275	1.06440325451906
4.7869394367246	1.06536496465411
4.79789777618645	1.06632667478915
4.80885611564831	1.0672883849242
4.81981445511016	1.06825009505924
4.83077279457202	1.06921180519429
4.84173113403387	1.07017351532934
4.85268947349573	1.07113522546438
4.86364781295758	1.07209693559943
4.87460615241944	1.07305864573447
4.88556449188129	1.07402035586952
4.89652283134315	1.07498206600457
4.907481170805	1.07594377613961
4.91843951026686	1.07690548627466
4.92939784972871	1.0778671964097
4.94035618919057	1.07882890654475
4.94047610459258	1.07883943038897
4.95131452865242	1.0797906166798
4.96227286811428	1.08075232681484
4.97323120757613	1.08171403694989
4.98418954703799	1.08267574708493
4.99514788649984	1.08363745721998
5.0061062259617	1.08459916735503
5.0072962742015	1.08470360666879
5.01706456542355	1.08556087749007
5.02802290488541	1.08652258762512
5.03898124434726	1.08748429776016
5.04993958380912	1.08844600789521
5.06089792327097	1.08940771803026
5.07185626273283	1.0903694281653
5.08281460219468	1.09133113830035
5.09377294165654	1.09229284843539
5.10473128111839	1.09325455857044
5.11568962058025	1.09421626870549
5.1266479600421	1.09517797884053
5.13760629950396	1.09613968897558
5.14856463896581	1.09710139911062
5.15952297842767	1.09806310924567
5.17048131788952	1.09902481938072
5.18143965735138	1.09998652951576
5.19239799681323	1.10094823965081
5.20335633627509	1.10190994978585
5.21431467573694	1.1028716599209
5.2252730151988	1.10383337005594
5.23623135466065	1.10479508019099
5.24718969412251	1.10575679032604
5.25814803358436	1.10671850046108
5.26910637304622	1.10768021059613
5.28006471250807	1.10864192073117
5.29102305196993	1.10960363086622
5.30198139143178	1.11056534100127
5.31293973089364	1.11152705113631
5.32389807035549	1.11248876127136
5.33485640981735	1.1134504714064
5.3458147492792	1.11441218154145
5.35677308874106	1.1153738916765
5.36773142820291	1.11633560181154
5.37868976766477	1.11729731194659
5.38964810712662	1.11825902208163
5.40060644658848	1.11922073221668
5.41156478605033	1.12018244235173
5.42252312551219	1.12114415248677
5.43348146497404	1.12210586262182
5.44443980443589	1.12306757275686
5.45539814389775	1.12402928289191
5.46635648335961	1.12499099302696
5.47731482282146	1.125952703162
5.48827316228332	1.12691441329705
5.49923150174517	1.12787612343209
5.51018984120702	1.12883783356714
5.52114818066888	1.12979954370219
5.53210652013074	1.13076125383723
5.54306485959259	1.13172296397228
5.55402319905444	1.13268467410732
5.5649815385163	1.13364638424237
5.57593987797815	1.13460809437742
5.58689821744001	1.13556980451246
5.59785655690187	1.13653151464751
5.60881489636372	1.13749322478255
5.61977323582557	1.1384549349176
5.63073157528743	1.13941664505265
5.64168991474928	1.14037835518769
5.65264825421114	1.14134006532274
5.66360659367299	1.14230177545778
5.67456493313485	1.14326348559283
5.6855232725967	1.14422519572788
5.69648161205856	1.14518690586292
5.70743995152041	1.14614861599797
5.71839829098227	1.14711032613301
5.72935663044412	1.14807203626806
5.73143033656935	1.14825402590296
5.74031496990598	1.14903374640311
5.75127330936783	1.14999545653815
5.76223164882969	1.1509571666732
5.77318998829154	1.15191887680824
5.7841483277534	1.15288058694329
5.79510666721525	1.15384229707834
5.80606500667711	1.15480400721338
5.81702334613896	1.15576571734843
5.82798168560082	1.15672742748347
5.83894002506267	1.15768913761852
5.84989836452453	1.15865084775357
5.86085670398638	1.15961255788861
5.87181504344824	1.16057426802366
5.88277338291009	1.1615359781587
5.8889008963095	1.16207373223717
5.89373172237195	1.16249768829375
5.9046900618338	1.1634593984288
5.91564840129566	1.16442110856384
5.92660674075751	1.16538281869889
5.93756508021937	1.16634452883393
5.94852341968122	1.16730623896898
5.95948175914308	1.16826794910403
5.97044009860493	1.16922965923907
5.98139843806679	1.17019136937412
5.99235677752864	1.17115307950916
6.0033151169905	1.17211478964421
6.01427345645235	1.17307649977926
6.02207120827387	1.17376083493637
6.02523179591421	1.1740382099143
6.03619013537606	1.17499992004935
6.04714847483792	1.17596163018439
6.05810681429977	1.17692334031944
6.06906515376163	1.17788505045449
6.08002349322348	1.17884676058953
6.09098183268534	1.17980847072458
6.10194017214719	1.18077018085962
6.11289851160905	1.18173189099467
6.1238568510709	1.18269360112972
6.13481519053276	1.18365531126476
6.14577352999461	1.18461702139981
6.15579105742199	1.18549616533293
6.15673186945647	1.18557873153485
6.16769020891832	1.1865404416699
6.17864854838018	1.18750215180495
6.18960688784203	1.18846386193999
6.20056522730389	1.18942557207504
6.21152356676574	1.19038728221008
6.2224819062276	1.19134899234513
6.23344024568945	1.19231070248018
6.24439858515131	1.19327241261522
6.25535692461316	1.19423412275027
6.26631526407501	1.19519583288531
6.27727360353687	1.19615754302036
6.28823194299873	1.19711925315541
6.29919028246058	1.19808096329045
6.31014862192244	1.1990426734255
6.32110696138429	1.20000438356054
6.33206530084614	1.20096609369559
6.343023640308	1.20192780383064
6.35398197976986	1.20288951396568
6.36494031923171	1.20385122410073
6.37589865869356	1.20481293423577
6.38485635716559	1.20559906697397
6.38685699815542	1.20577464437082
6.39781533761727	1.20673635450587
6.40877367707913	1.20769806464091
6.41973201654098	1.20865977477596
6.43069035600284	1.209621484911
6.44164869546469	1.21058319504605
6.45260703492655	1.2115449051811
6.4635653743884	1.21250661531614
6.47452371385026	1.21346832545119
6.48548205331211	1.21443003558623
6.49644039277397	1.21539174572128
6.50739873223582	1.21635345585633
6.51835707169768	1.21731516599137
6.52911337440709	1.21825914526554
6.52931541115953	1.21827687612642
6.54027375062139	1.21923858626146
6.55123209008324	1.22020029639651
6.5621904295451	1.22116200653156
6.57314876900695	1.2221237166666
6.58410710846881	1.22308542680165
6.59506544793066	1.22404713693669
6.60327135030088	1.22476729161926
6.60602378739252	1.22500884707174
6.61698212685437	1.22597055720678
6.62794046631623	1.22693226734183
6.63889880577808	1.22789397747688
6.64985714523994	1.22885568761192
6.66081548470179	1.22981739774697
6.66132688536176	1.22986227856121
6.67177382416365	1.23077910788201
6.6827321636255	1.23174081801706
6.69369050308736	1.23270252815211
6.70464884254921	1.23366423828715
6.71560718201107	1.2346259484222
6.72656552147292	1.23558765855724
6.73752386093478	1.23654936869229
6.74848220039663	1.23751107882734
6.75944053985849	1.23847278896238
6.77039887932034	1.23943449909743
6.7813572187822	1.24039620923247
6.79231555824405	1.24135791936752
6.80327389770591	1.24231962950257
6.81423223716776	1.24328133963761
6.82519057662962	1.24424304977266
6.83614891609147	1.2452047599077
6.84710725555333	1.24616647004275
6.85806559501518	1.2471281801778
6.86902393447704	1.24808989031284
6.87998227393889	1.24905160044789
6.89094061340075	1.25001331058293
6.9018989528626	1.25097502071798
6.91285729232446	1.25193673085303
6.92381563178631	1.25289844098807
6.93477397124817	1.25386015112312
6.94573231071002	1.25482186125816
6.95669065017188	1.25578357139321
6.96764898963373	1.25674528152826
6.97860732909558	1.2577069916633
6.98182494741757	1.25798937168646
6.98956566855744	1.25866870179835
7.0005240080193	1.25963041193339
7.01148234748115	1.26059212206844
7.02244068694301	1.26155383220349
7.03339902640486	1.26251554233853
7.04435736586671	1.26347725247358
7.05531570532857	1.26443896260862
7.06627404479043	1.26540067274367
7.07723238425228	1.26636238287872
7.08819072371413	1.26732409301376
7.09685074891479	1.26808410177551
7.09914906317599	1.26828580314881
7.11010740263784	1.26924751328385
7.1210657420997	1.2702092234189
7.13202408156156	1.27117093355395
7.14298242102341	1.27213264368899
7.15394076048526	1.27309435382404
7.16489909994712	1.27405606395908
7.17585743940897	1.27501777409413
7.18681577887083	1.27597948422918
7.19777411833268	1.27694119436422
7.20873245779454	1.27790290449927
7.21969079725639	1.27886461463431
7.23064913671825	1.27982632476936
7.2416074761801	1.28078803490441
7.25256581564196	1.28174974503945
7.26352415510381	1.2827114551745
7.27448249456567	1.28367316530954
7.28544083402752	1.28463487544459
7.29639917348938	1.28559658557964
7.30735751295123	1.28655829571468
7.31831585241309	1.28752000584973
7.32927419187494	1.28848171598477
7.3402325313368	1.28944342611982
7.35119087079865	1.29040513625487
7.36214921026051	1.29136684638991
7.37310754972236	1.29232855652496
7.38406588918422	1.29329026666
7.39502422864607	1.29425197679505
7.40598256810793	1.2952136869301
7.40740474441555	1.29533849793578
7.41694090756978	1.29617539706514
7.42789924703164	1.29713710720019
7.43885758649349	1.29809881733523
7.44981592595535	1.29906052747028
7.4607742654172	1.30002223760533
7.47173260487906	1.30098394774037
7.48269094434091	1.30194565787542
7.49364928380277	1.30290736801046
7.50460762326462	1.30386907814551
7.51556596272648	1.30483078828056
7.52652430218833	1.3057924984156
7.53748264165019	1.30675420855065
7.54844098111204	1.30771591868569
7.5593993205739	1.30867762882074
7.57035766003575	1.30963933895579
7.58131599949761	1.31060104909083
7.59227433895946	1.31156275922588
7.60323267842132	1.31252446936092
7.61419101788317	1.31348617949597
7.62514935734503	1.31444788963102
7.63610769680688	1.31540959976606
7.64706603626874	1.31637130990111
7.65802437573059	1.31733302003615
7.66898271519245	1.3182947301712
7.6799410546543	1.31925644030625
7.69089939411616	1.32021815044129
7.70185773357801	1.32117986057634
7.71281607303987	1.32214157071138
7.72377441250172	1.32310328084643
7.73473275196358	1.32406499098148
7.74569109142543	1.32502670111652
7.75664943088729	1.32598841125157
7.76760777034914	1.32695012138661
7.778566109811	1.32791183152166
7.78952444927285	1.32887354165671
7.8004827887347	1.32983525179175
7.81144112819656	1.3307969619268
7.82239946765842	1.33175867206184
7.83335780712027	1.33272038219689
7.84431614658213	1.33368209233194
7.85527448604398	1.33464380246698
7.86623282550583	1.33560551260203
7.87719116496769	1.33656722273707
7.88814950442955	1.33752893287212
7.8991078438914	1.33849064300717
7.91006618335325	1.33945235314221
7.92102452281511	1.34041406327726
7.93198286227696	1.3413757734123
7.94294120173882	1.34233748354735
7.95389954120067	1.3432991936824
7.96485788066253	1.34426090381744
7.97581622012438	1.34522261395249
7.98677455958624	1.34618432408753
7.99773289904809	1.34714603422258
8.00869123850995	1.34810774435763
8.0196495779718	1.34906945449267
8.03060791743366	1.35003116462772
8.04156625689551	1.35099287476276
8.05252459635737	1.35195458489781
8.06348293581922	1.35291629503286
8.07444127528108	1.3538780051679
8.08539961474293	1.35483971530295
8.09635795420479	1.35580142543799
8.10731629366664	1.35676313557304
8.1182746331285	1.35772484570809
8.12923297259035	1.35868655584313
8.14019131205221	1.35964826597818
8.15114965151406	1.36060997611322
8.16210799097592	1.36157168624827
8.17306633043777	1.36253339638331
8.17952937045165	1.36310059646926
8.18402466989963	1.36349510651836
8.19498300936148	1.36445681665341
8.20594134882334	1.36541852678845
8.21689968828519	1.3663802369235
8.22785802774705	1.36734194705854
8.2388163672089	1.36830365719359
8.24977470667076	1.36926536732864
8.26073304613261	1.37022707746368
8.27169138559447	1.37118878759873
8.28264972505632	1.37215049773377
8.29360806451818	1.37311220786882
8.30456640398003	1.37407391800387
8.31552474344189	1.37503562813891
8.32648308290374	1.37599733827396
8.3374414223656	1.376959048409
8.34839976182745	1.37792075854405
8.35935810128931	1.3788824686791
8.37031644075116	1.37984417881414
8.38127478021302	1.38080588894919
8.39223311967487	1.38176759908423
8.40319145913673	1.38272930921928
8.41414979859858	1.38369101935433
8.41855538208032	1.38407765587895
8.42510813806044	1.38465272948937
8.43606647752229	1.38561443962442
8.44702481698415	1.38657614975946
8.457983156446	1.38753785989451
8.46894149590786	1.38849957002956
8.47989983536971	1.3894612801646
8.49085817483157	1.39042299029965
8.50181651429342	1.39138470043469
8.51277485375528	1.39234641056974
8.52373319321713	1.39330812070479
8.53469153267899	1.39426983083983
8.54564987214084	1.39523154097488
8.5566082116027	1.39619325110992
8.56756655106455	1.39715496124497
8.5785248905264	1.39811667138002
8.58948322998826	1.39907838151506
8.60044156945012	1.40004009165011
8.61139990891197	1.40100180178515
8.62235824837382	1.4019635119202
8.63331658783568	1.40292522205525
8.64427492729753	1.40388693219029
8.65523326675939	1.40484864232534
8.66619160622125	1.40581035246038
8.6771499456831	1.40677206259543
8.68810828514495	1.40773377273048
8.69906662460681	1.40869548286552
8.71002496406866	1.40965719300057
8.72098330353052	1.41061890313561
8.73194164299237	1.41158061327066
8.74289998245423	1.41254232340571
8.75385832191608	1.41350403354075
8.76481666137794	1.4144657436758
8.77577500083979	1.41542745381084
8.78673334030165	1.41638916394589
8.7976916797635	1.41735087408094
8.80865001922536	1.41831258421598
8.81960835868721	1.41927429435103
8.83056669814907	1.42023600448607
8.84152503761092	1.42119771462112
8.85248337707278	1.42215942475617
8.86344171653463	1.42312113489121
8.87440005599649	1.42408284502626
8.88535839545834	1.4250445551613
8.8963167349202	1.42600626529635
8.90727507438205	1.4269679754314
8.91823341384391	1.42792968556644
8.92919175330576	1.42889139570149
8.94015009276762	1.42985310583653
8.95110843222947	1.43081481597158
8.96206677169133	1.43177652610663
8.97302511115318	1.43273823624167
8.98398345061504	1.43369994637672
8.99494179007689	1.43466165651176
9.00590012953875	1.43562336664681
9.0168584690006	1.43658507678186
9.02781680846246	1.4375467869169
9.03877514792431	1.43850849705195
9.04973348738617	1.43947020718699
9.06069182684802	1.44043191732204
9.07165016630988	1.44139362745709
9.08260850577173	1.44235533759213
9.09356684523359	1.44331704772718
9.10452518469544	1.44427875786222
9.1154835241573	1.44524046799727
9.12644186361915	1.44620217813232
9.13740020308101	1.44716388826736
9.14835854254286	1.44812559840241
9.15931688200472	1.44908730853745
9.17027522146657	1.4500490186725
9.18123356092843	1.45101072880755
9.19219190039028	1.45197243894259
9.20315023985214	1.45293414907764
9.21410857931399	1.45389585921268
9.22506691877585	1.45485756934773
9.2360252582377	1.45581927948278
9.24698359769956	1.45678098961782
9.25794193716141	1.45774269975287
9.26890027662327	1.45870440988791
9.27985861608512	1.45966612002296
9.29081695554698	1.46062783015801
9.30177529500883	1.46158954029305
9.31273363447069	1.4625512504281
9.32369197393254	1.46351296056314
9.3346503133944	1.46447467069819
9.34560865285625	1.46543638083324
9.35656699231811	1.46639809096828
9.36752533177996	1.46735980110333
9.37848367124182	1.46832151123837
9.38944201070367	1.46928322137342
9.40040035016552	1.47024493150847
9.41135868962738	1.47120664164351
9.42231702908924	1.47216835177856
9.43327536855109	1.4731300619136
9.44423370801294	1.47409177204865
9.4551920474748	1.4750534821837
9.46615038693665	1.47601519231874
9.47710872639851	1.47697690245379
9.48806706586037	1.47793861258883
9.49902540532222	1.47890032272388
9.50998374478407	1.47986203285893
9.52094208424593	1.48082374299397
9.53190042370778	1.48178545312902
9.54285876316964	1.48274716326406
9.55381710263149	1.48370887339911
9.56477544209335	1.48467058353415
9.5757337815552	1.4856322936692
9.58669212101706	1.48659400380425
9.59765046047891	1.48755571393929
9.60860879994077	1.48851742407434
9.61956713940262	1.48947913420938
9.62819100284487	1.49023596939454
9.63052547886448	1.49044084434443
9.64148381832633	1.49140255447948
9.65244215778819	1.49236426461452
9.66340049725004	1.49332597474957
9.6743588367119	1.49428768488461
9.68531717617375	1.49524939501966
9.69627551563561	1.49621110515471
9.70723385509746	1.49717281528975
9.71819219455932	1.4981345254248
9.72915053402117	1.49909623555984
9.74010887348303	1.50005794569489
9.75106721294488	1.50101965582994
9.76202555240674	1.50198136596498
9.77298389186859	1.50294307610003
9.78394223133045	1.50390478623507
9.7949005707923	1.50486649637012
9.80585891025416	1.50582820650517
9.81681724971601	1.50678991664021
9.82777558917787	1.50775162677526
9.83179893663703	1.50810471804805
9.83873392863972	1.5087133369103
9.84969226810158	1.50967504704535
9.86065060756343	1.5106367571804
9.87160894702529	1.51159846731544
9.88256728648714	1.51256017745049
9.893525625949	1.51352188758553
9.90448396541085	1.51448359772058
9.91544230487271	1.51544530785563
9.92640064433456	1.51640701799067
9.93735898379642	1.51736872812572
9.94831732325827	1.51833043826076
9.95927566272013	1.51929214839581
9.97023400218198	1.52025385853086
9.98119234164384	1.5212155686659
9.99215068110569	1.52217727880095
10.0031090205675	1.52313898893599
10.0140673600294	1.52410069907104
10.0250256994913	1.52506240920609
10.0359840389531	1.52602411934113
10.046942378415	1.52698582947618
10.0579007178768	1.52794753961122
10.0688590573387	1.52890924974627
10.0798173968005	1.52987095988132
10.0907757362624	1.53083267001636
10.1017340757242	1.53179438015141
10.1126924151861	1.53275609028645
10.123650754648	1.5337178004215
10.1346090941098	1.53467951055655
10.1455674335717	1.53564122069159
10.1565257730335	1.53660293082664
10.1674841124954	1.53756464096168
10.1784424519572	1.53852635109673
10.1795532114916	1.53862383198839
10.1894007914191	1.53948806123178
10.2003591308809	1.54044977136682
10.2113174703428	1.54141148150187
10.2222758098046	1.54237319163691
10.2332341492665	1.54333490177196
10.2441924887284	1.54429661190701
10.2551508281902	1.54525832204205
10.2661091676521	1.5462200321771
10.2770675071139	1.54718174231214
10.2880258465758	1.54814345244719
10.2989841860376	1.54910516258224
10.3099425254995	1.55006687271728
10.3209008649613	1.55102858285233
10.3318592044232	1.55199029298737
10.342817543885	1.55295200312242
10.3537758833469	1.55391371325747
10.3647342228088	1.55487542339251
10.3756925622706	1.55583713352756
10.3866509017325	1.5567988436626
10.3976092411943	1.55776055379765
10.4085675806562	1.5587222639327
10.419525920118	1.55968397406774
10.4304842595799	1.56064568420279
10.4414425990417	1.56160739433783
10.4524009385036	1.56256910447288
10.4633592779655	1.56353081460793
10.4743176174273	1.56449252474297
10.4852759568892	1.56545423487802
10.496234296351	1.56641594501306
10.5071926358129	1.56737765514811
10.5181509752747	1.56833936528316
10.5291093147366	1.5693010754182
10.5400676541984	1.57026278555325
10.5510259936603	1.57122449568829
10.5619843331221	1.57218620582334
10.572942672584	1.57314791595839
10.5839010120459	1.57410962609343
10.5948593515077	1.57507133622848
10.6058176909696	1.57603304636352
10.6167760304314	1.57699475649857
10.6277343698933	1.57795646663362
10.6386927093551	1.57891817676866
10.649651048817	1.57987988690371
10.6606093882788	1.58084159703875
10.6715677277407	1.5818033071738
10.6825260672026	1.58276501730885
10.6934844066644	1.58372672744389
10.7044427461263	1.58468843757894
10.7154010855881	1.58565014771398
10.72635942505	1.58661185784903
10.7373177645118	1.58757356798408
10.7482761039737	1.58853527811912
10.7592344434355	1.58949698825417
10.7701927828974	1.59045869838921
10.7811511223592	1.59142040852426
10.7921094618211	1.59238211865931
10.803067801283	1.59334382879435
10.8140261407448	1.5943055389294
10.8249844802067	1.59526724906444
10.8359428196685	1.59622895919949
10.8469011591304	1.59719066933454
10.8578594985922	1.59815237946958
10.8688178380541	1.59911408960463
10.8797761775159	1.60007579973967
10.8907345169778	1.60103750987472
10.9016928564397	1.60199922000977
10.9126511959015	1.60296093014481
10.9236095353634	1.60392264027986
10.9345678748252	1.6048843504149
10.9455262142871	1.60584606054995
10.9564845537489	1.606807770685
10.9674428932108	1.60776948082004
10.9784012326726	1.60873119095509
10.9893595721345	1.60969290109013
11.0003179115963	1.61065461122518
11.0112762510582	1.61161632136022
11.0222345905201	1.61257803149527
11.0331929299819	1.61353974163032
11.0441512694438	1.61450145176536
11.0551096089056	1.61546316190041
11.0660679483675	1.61642487203545
11.0770262878293	1.6173865821705
11.0879846272912	1.61834829230555
11.098942966753	1.61931000244059
11.1099013062149	1.62027171257564
11.1208596456767	1.62123342271068
11.1318179851386	1.62219513284573
11.1427763246005	1.62315684298078
11.1537346640623	1.62411855311582
11.1646930035242	1.62508026325087
11.175651342986	1.62604197338591
11.1866096824479	1.62700368352096
11.1975680219097	1.62796539365601
11.2085263613716	1.62892710379105
11.2194847008334	1.6298888139261
11.2304430402953	1.63085052406114
11.2414013797572	1.63181223419619
11.252359719219	1.63277394433124
11.2633180586809	1.63373565446628
11.2742763981427	1.63469736460133
11.2852347376046	1.63565907473637
11.2961930770664	1.63662078487142
11.3071514165283	1.63758249500647
11.3181097559901	1.63854420514151
11.329068095452	1.63950591527656
11.3400264349138	1.6404676254116
11.3509847743757	1.64142933554665
11.3619431138376	1.6423910456817
11.3729014532994	1.64335275581674
11.3838597927613	1.64431446595179
11.3948181322231	1.64527617608683
11.405776471685	1.64623788622188
11.4167348111468	1.64719959635693
11.4276931506087	1.64816130649197
11.4386514900705	1.64912301662702
11.4496098295324	1.65008472676206
11.4605681689943	1.65104643689711
11.4715265084561	1.65200814703216
11.482484847918	1.6529698571672
11.4934431873798	1.65393156730225
11.5044015268417	1.65489327743729
11.5153598663035	1.65585498757234
11.5263182057654	1.65681669770739
11.5372765452272	1.65777840784243
11.5482348846891	1.65874011797748
11.5591932241509	1.65970182811252
11.5701515636128	1.66066353824757
11.5811099030747	1.66162524838262
11.5920682425365	1.66258695851766
11.6030265819984	1.66354866865271
11.6139849214602	1.66451037878775
11.6249432609221	1.6654720889228
11.6359016003839	1.66643379905785
11.6468599398458	1.66739550919289
11.6578182793076	1.66835721932794
11.6687766187695	1.66931892946298
11.6797349582314	1.67028063959803
11.6906932976932	1.67124234973308
11.7016516371551	1.67220405986812
11.7126099766169	1.67316577000317
11.7235683160788	1.67412748013821
11.7345266555406	1.67508919027326
11.7454849950025	1.67605090040831
11.7564433344643	1.67701261054335
11.7674016739262	1.6779743206784
11.778360013388	1.67893603081344
11.7893183528499	1.67989774094849
11.8002766923118	1.68085945108354
11.8112350317736	1.68182116121858
11.8221933712355	1.68278287135363
11.8331517106973	1.68374458148867
11.8441100501592	1.68470629162372
11.855068389621	1.68566800175877
11.8660267290829	1.68662971189381
11.8769850685447	1.68759142202886
11.8879434080066	1.6885531321639
11.8989017474684	1.68951484229895
11.9098600869303	1.690476552434
11.9208184263922	1.69143826256904
11.931776765854	1.69239997270409
11.9427351053159	1.69336168283913
11.9536934447777	1.69432339297418
11.9646517842396	1.69528510310923
11.9756101237014	1.69624681324427
11.9865684631633	1.69720852337932
11.9975268026251	1.69817023351436
12.008485142087	1.69913194364941
12.0194434815489	1.70009365378446
12.0304018210107	1.7010553639195


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-3.tsv <==
1.07206235915578	-0.592734417608374
1.13075283709582	-0.587181309201673
1.30673409283949	-0.570586797740523
1.30958878773883	-0.570318305027166
1.34521120845732	-0.566969780379708
1.34806863703071	-0.566701330928071
1.35600298012994	-0.565956032948511
1.41335567084871	-0.560573830917092
1.43177867454843	-0.558846852624534
1.48851909587829	-0.553533822171145
1.53136704467147	-0.549527489080927
1.60877217532744	-0.542302770626694
1.66123883401162	-0.537415061297435
1.73573856250419	-0.530487764756056
1.75121001423842	-0.529051075354871
1.81629686521732	-0.523014268976669
1.82541981530889	-0.52216904549954
1.90762972776529	-0.514562781202703
1.96612626598836	-0.509161859371212
1.99303718277552	-0.50668036720079
1.99511392244819	-0.506488951100755
1.99630079701522	-0.506379560488531
2.06084354131667	-0.500436695304061
2.08867530055073	-0.497877588355611
2.09254747943037	-0.497521713932416
2.10802731582761	-0.496099445175203
2.14213552379497	-0.492967955642015
2.15430164920704	-0.491851754568256
2.15476897475857	-0.491808887162715
2.15650345970475	-0.491649789488463
2.17713755601852	-0.48975773925862
2.21759979211845	-0.486050951264301
2.34339121168279	-0.474555930288825
2.35783727449481	-0.473238623361951
2.38300957753851	-0.470944590199053
2.38646506701602	-0.47062981696811
2.50756095474194	-0.459619593249755
2.5384177820805	-0.456820525906974
2.56200852871137	-0.454682351832113
2.58538551466076	-0.452565071105517
2.62464435404035	-0.449012754872497
2.63065440362506	-0.448469315071357
2.65794090924689	-0.446003276217646
2.71752429760271	-0.440625546904762
2.7282586034196	-0.439657761688842
2.72989618258803	-0.439510148625527
2.74722426135401	-0.437948632957512
2.75227846410454	-0.437493331348527
2.84222264841789	-0.42940265592267
2.85136873755823	-0.428581200807639
2.85653287404308	-0.428117486782043
2.93088856754539	-0.42144890543117
2.94542030902002	-0.420147418198384
2.95303670479209	-0.419465514798524
3.09163391948892	-0.407084865802049
3.10696228775458	-0.405718881051285
3.1305092216264	-0.403621769943328
3.16400541026987	-0.400641219561363
3.22110501727203	-0.39556757108495
3.28463662728441	-0.389933032650767
3.49968445659541	-0.370943844094354
3.61852400545583	-0.360505124574851
3.66538915651594	-0.356399326032079
3.69461239015276	-0.353842200440843
3.71753763041346	-0.351837828511691
3.79286779457398	-0.345261924970421
3.82943448334418	-0.342075535269245
3.84820473050959	-0.340441353538086
3.91175368913205	-0.334915891298207
3.92462969885421	-0.333797711924542
3.96430806194837	-0.330354853816399
3.9740960183155	-0.32950623282694
4.02151077548579	-0.325399110942169
4.13861246506229	-0.315282346864014
4.16243288369075	-0.313229085053267
4.17463073061604	-0.312178269659036
4.23105740773534	-0.307322614544665
4.42582444621404	-0.290630232115914
4.43472305209968	-0.289870093562089
4.49392862054821	-0.284818206582
4.53917152301133	-0.280964266735722
4.59937951661942	-0.275844337826593
4.94047610459258	-0.247027640369337
5.0072962742015	-0.241420146579261
5.73143033656935	-0.181439625937941
5.8889008963095	-0.168586602130767
6.02207120827387	-0.157769850413374
6.15579105742199	-0.146957086544207
6.38485635716559	-0.128547492302709
6.52911337440709	-0.117026776123632
6.60327135030088	-0.111126231535309
6.66132688536176	-0.106517270363641
6.98182494741757	-0.0812365351681792
7.09685074891479	-0.0722305330271527
7.40740474441555	-0.0480918548192359
8.17952937045165	0.0108189099515024
8.41855538208032	0.0287400133528664
9.62819100284487	0.117191434873412
9.83179893663703	0.131718092810828
10.1795532114916	0.156292947204065
12.0304018210107	0.282230233719876


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-4.tsv <==
1.07206235915578	2.07142487535541
1.13075283709582	2.07617318673263
1.30673409283949	2.09046710646416
1.30958878773883	2.09069967306307
1.34521120845732	2.09360363642424
1.34806863703071	2.09383672610246
1.35600298012994	2.09448407309434
1.41335567084871	2.09916848090439
1.43177867454843	2.10067512928267
1.48851909587829	2.10532124244765
1.53136704467147	2.10883563031406
1.60877217532744	2.11519714888334
1.66123883401162	2.11951844746704
1.73573856250419	2.12566742843995
1.75121001423842	2.12694630593436
1.81629686521732	2.1323336180483
1.82541981530889	2.13308966520074
1.90762972776529	2.13991297872193
1.96612626598836	2.14477943615352
1.99303718277552	2.14702137886256
1.99511392244819	2.14719447448404
1.99630079701522	2.14729340545267
2.06084354131667	2.15267915653428
2.08867530055073	2.1550051117843
2.09254747943037	2.15532888662479
2.10802731582761	2.15662365644882
2.14213552379497	2.1594788785711
2.15430164920704	2.16049808973818
2.15476897475857	2.1605372478477
2.15650345970475	2.16068258895409
2.17713755601852	2.16241225889847
2.21759979211845	2.16580744884147
2.34339121168279	2.17639148163467
2.35783727449481	2.17760976416753
2.38300957753851	2.17973400241224
2.38646506701602	2.18002574064476
2.50756095474194	2.1902704055788
2.5384177820805	2.19288736384649
2.56200852871137	2.1948898645896
2.58538551466076	2.19687573916178
2.62464435404035	2.20021417929799
2.63065440362506	2.20072563027074
2.65794090924689	2.20304895007814
2.71752429760271	2.20812936520614
2.7282586034196	2.20904567761883
2.72989618258803	2.20918549432327
2.74722426135401	2.21066542284999
2.75227846410454	2.21109724068582
2.84222264841789	2.21879367131626
2.85136873755823	2.2195775482231
2.85653287404308	2.22002024933704
2.93088856754539	2.2264026643143
2.94542030902002	2.22765180495806
2.95303670479209	2.2283067400513
3.09163391948892	2.24025283262494
3.10696228775458	2.2415773005958
3.1305092216264	2.24361317424025
3.16400541026987	2.24651191318236
3.22110501727203	2.25146045300414
3.28463662728441	2.25697705538968
3.49968445659541	2.27573330768001
3.61852400545583	2.28615344163574
3.66538915651594	2.29027346798403
3.69461239015276	2.29284563776919
3.71753763041346	2.29486513021909
3.79286779457398	2.30151126320991
3.82943448334418	2.3047431005253
3.84820473050959	2.30640349403506
3.91175368913205	2.31203221766277
3.92462969885421	2.3131740502356
3.96430806194837	2.31669558377867
3.9740960183155	2.31756495608052
4.02151077548579	2.32178012657958
4.13861246506229	2.3322171849284
4.16243288369075	2.3343449102272
4.17463073061604	2.33543507487006
4.23105740773534	2.34048349463154
4.42582444621404	2.35797684545734
4.43472305209968	2.35877860038159
4.49392862054821	2.36411854246033
4.53917152301133	2.36820568857678
4.59937951661942	2.37365353553647
4.94047610459258	2.40470650114729
5.0072962742015	2.41082735991684
5.73143033656935	2.47794767774385
5.8889008963095	2.49273406660511
6.02207120827387	2.50529152028611
6.15579105742199	2.51794941721007
6.38485635716559	2.53974562625065
6.52911337440709	2.55354506665471
6.60327135030088	2.56066081477383
6.66132688536176	2.56624182748606
6.98182494741757	2.59721527854109
7.09685074891479	2.60839873657817
7.40740474441555	2.6387688506908
8.17952937045165	2.71538228298701
8.41855538208032	2.73941529840503
9.62819100284487	2.86328050391568
9.83179893663703	2.88449134328528
10.1795532114916	2.92095471677271
12.0304018210107	3.11988049411913


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-5.tsv <==
4.53917152301133	0.906613978704111
2.17713755601852	1.08347026729699
7.40740474441555	0.871656552012404
6.52911337440709	1.00255719352439
3.69461239015276	0.971775409751838
1.48851909587829	1.00795471246335
2.08867530055073	1.32597045223134
4.16243288369075	0.92883643117216
3.84820473050959	0.962442713696858
1.34521120845732	0.895191377022326
2.21759979211845	1.10260755611532
2.5384177820805	0.968509293000587
2.09254747943037	1.07623895654419
1.99630079701522	0.744708067745473
1.75121001423842	1.03572130697403


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-6.tsv <==
2.06084354131667	2.40630069772424
6.02207120827387	2.40572529015873
3.49968445659541	1.50229649522708
4.43472305209968	2.75499862264699
1.43177867454843	2.3384599079611
3.82943448334418	2.38520423153185
4.13861246506229	1.19905917876012
2.72989618258803	1.83670182258169
2.85653287404308	1.99409733182104
8.41855538208032	2.36936685796071
2.14213552379497	2.94482670823625
2.7282586034196	2.3981718593452
2.15430164920704	1.13953613699949
3.09163391948892	1.72680217082035
3.79286779457398	1.98160386992847
3.16400541026987	2.0144541278442


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-7.tsv <==
2.95303670479209	1.07245872968689
8.41855538208032	2.36936685796071


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-8.tsv <==
2.56200852871137	2.86792326241153
4.49392862054821	2.38645040213286
9.83179893663703	1.14997892581928
4.02151077548579	3.09947842637721
6.66132688536176	2.33416562846917
9.62819100284487	1.40363868154548
5.8889008963095	2.62150120759664
4.17463073061604	2.289552213922
5.73143033656935	2.1002055366563
5.0072962742015	2.10630952551022
2.35783727449481	1.74909848996504
10.1795532114916	1.53381140520437
12.0304018210107	1.40617508875416
3.61852400545583	1.24621093302837


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-Lmean-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-9.tsv <==
2.74722426135401	0.444782458546466
1.96612626598836	0.388470926639793
2.65794090924689	0.243462857793604
1.66123883401162	0.349591291425002
2.75227846410454	0.334021522507222
3.28463662728441	0.374822887031084
1.13075283709582	0.318613705977769
6.15579105742199	0.360152382944054
2.15650345970475	0.444281530847314
2.58538551466076	0.308433265669182
3.71753763041346	0.487333565270218
3.96430806194837	0.406989697787588
8.17952937045165	0.45320983858896
2.85136873755823	0.389605035811454
1.35600298012994	0.308300549218053
2.63065440362506	0.388634009157091
6.60327135030088	0.288686712741731
1.81629686521732	0.314784712348179
1.73573856250419	0.279527289384363
1.82541981530889	0.287524269138795
1.99303718277552	0.480147509597732
2.71752429760271	0.283360353912612
3.22110501727203	0.343766711336077
1.53136704467147	0.301912366970336
4.59937951661942	0.345428165833198
2.38646506701602	0.287689929908887
3.92462969885421	0.396791419083125
1.60877217532744	0.329615942439808
3.9740960183155	0.426977259664241
3.91175368913205	0.345438269294283
2.84222264841789	0.309055891522093
4.23105740773534	0.327132465676793
1.07206235915578	0.311289589036484
6.98182494741757	0.407360356653671
2.34339121168279	0.300084177252025
3.66538915651594	0.366655236263416
2.62464435404035	0.390833813948769
1.34806863703071	0.310534325230551
2.93088856754539	0.371365086002369
1.41335567084871	0.296222387175912
6.38485635716559	0.341492130178803
3.10696228775458	0.311746319632805
1.99511392244819	0.407336925047036
2.38300957753851	0.384280608245128
2.15476897475857	0.274520178068155
7.09685074891479	0.26570081787057
2.50756095474194	0.301340938102161
2.10802731582761	0.46390431896798
1.90762972776529	0.388518842409462
4.42582444621404	0.258377212783165
4.94047610459258	0.424563298667147
3.1305092216264	0.358162466026329
1.30673409283949	0.274862916669735
2.94542030902002	0.472760667053765
1.30958878773883	0.288967533586193


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Show-a4-1.tsv <==
0.815511172034643	22.6273102269496
0.946629042413241	31.8247956891829
0.978395003575336	26.2069936846003
0.990903815187609	25.4339868273519
1.04165569145796	26.2402807852714
1.17504655295884	24.7408780954443
1.21872422809828	24.3536675276313
1.22678244427362	25.317945328682
1.28601300851552	25.030013113932
1.33264871275007	26.470596523963
1.38780320368817	22.2706743585985
1.45462460115423	22.0896233768133
1.45960268080354	29.8770628404402
1.50787960020117	26.5957348820533
1.53155491568636	20.2344678876577
1.53610975899894	25.9645090029958
1.57256724491652	23.5933282222838
1.68302260642698	23.8806670473714
1.71255890383812	25.9453719415959
1.75976452329169	30.1393404886758
1.77187738094108	25.2525169036632
1.7810276471535	28.4191498858077
1.82093689792527	21.6861104196192
1.8925422324757	27.3913718403939
1.89845333322603	26.7528617487619
1.90586316680439	26.3506249837131
1.92992520542433	19.9266110251024
2.08847657872416	23.005099975616
2.09829938698504	21.9946521190509
2.15461260547223	19.6445623658183
2.15948712891471	26.4494576831286
2.19528275741554	25.0953719574541
2.3192497382624	22.6891621318856
2.32485468156868	21.5576018244001
2.38464526946681	20.4391881222334
2.55645229776711	18.7823801812823
2.67568073558779	20.2205651749125
2.82262827757064	22.180146533128
2.93126386273682	22.8146162822168
3.13541866684901	22.6223954886056
3.21890833267089	18.4630803407637
3.2750731587256	19.4304859718055
3.29525369295122	20.0495202677809
3.56210491463482	17.2561897318999
3.59586205684456	23.1116793259269
3.6028991372404	26.9588617887495
3.77620780251075	18.5846273047731
3.88938289163943	17.1904455980051
4.62011475103459	21.9446121756708
4.91577703822938	14.5520630584757
4.95507042311577	14.1013090050551
5.39199009449818	14.465031414256
6.07954290939025	14.6991080757668
6.99312030484747	19.6719212519706
8.0844804742002	17.6669556575933


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Show-a4-2.tsv <==
0.815511172034643	25.8663692724247
0.822780141336808	25.8532979178156
0.830049110638974	25.8402265632064
0.837318079941139	25.8271552085973
0.844587049243305	25.8140838539881
0.85185601854547	25.801012499379
0.859124987847636	25.7879411447698
0.866393957149801	25.7748697901607
0.873662926451967	25.7617984355515
0.880931895754133	25.7487270809424
0.888200865056298	25.7356557263332
0.895469834358464	25.7225843717241
0.902738803660629	25.7095130171149
0.910007772962795	25.6964416625058
0.91727674226496	25.6833703078966
0.924545711567126	25.6702989532875
0.931814680869291	25.6572275986783
0.939083650171457	25.6441562440692
0.946352619473623	25.63108488946
0.946629042413241	25.6305878145495
0.953621588775788	25.6180135348509
0.960890558077954	25.6049421802417
0.968159527380119	25.5918708256326
0.975428496682285	25.5787994710234
0.978395003575336	25.5734649783412
0.98269746598445	25.5657281164143
0.989966435286616	25.5526567618051
0.990903815187609	25.5509711273527
0.997235404588781	25.539585407196
1.00450437389095	25.5265140525868
1.01177334319311	25.5134426979777
1.01904231249528	25.5003713433685
1.02631128179744	25.4872999887594
1.03358025109961	25.4742286341502
1.04084922040177	25.4611572795411
1.04165569145796	25.4597070506683
1.04811818970394	25.4480859249319
1.05538715900611	25.4350145703228
1.06265612830827	25.4219432157136
1.06992509761044	25.4088718611045
1.0771940669126	25.3958005064953
1.08446303621477	25.3827291518862
1.09173200551693	25.369657797277
1.0990009748191	25.3565864426679
1.10626994412126	25.3435150880587
1.11353891342343	25.3304437334496
1.1208078827256	25.3173723788404
1.12807685202776	25.3043010242313
1.13534582132993	25.2912296696221
1.14261479063209	25.278158315013
1.14988375993426	25.2650869604038
1.15715272923642	25.2520156057947
1.16442169853859	25.2389442511855
1.17169066784075	25.2258728965764
1.17504655295884	25.2198382082206
1.17895963714292	25.2128015419672
1.18622860644509	25.1997301873581
1.19349757574725	25.1866588327489
1.20076654504942	25.1735874781398
1.20803551435158	25.1605161235306
1.21530448365375	25.1474447689215
1.21872422809828	25.141295246142
1.22257345295591	25.1343734143123
1.22678244427362	25.1268046358826
1.22984242225808	25.1213020597032
1.23711139156024	25.108230705094
1.24438036086241	25.0951593504849
1.25164933016458	25.0820879958757
1.25891829946674	25.0690166412666
1.26618726876891	25.0559452866574
1.27345623807107	25.0428739320483
1.28072520737324	25.0298025774391
1.28601300851552	25.0202938395479
1.2879941766754	25.01673122283
1.29526314597757	25.0036598682208
1.30253211527973	24.9905885136117
1.3098010845819	24.9775171590025
1.31707005388407	24.9644458043934
1.32433902318623	24.9513744497842
1.3316079924884	24.9383030951751
1.33264871275007	24.9364316299062
1.33887696179056	24.9252317405659
1.34614593109273	24.9121603859568
1.35341490039489	24.8990890313476
1.36068386969706	24.8860176767385
1.36795283899923	24.8729463221293
1.37522180830139	24.8598749675202
1.38249077760356	24.846803612911
1.38780320368817	24.8372505934525
1.38975974690572	24.8337322583019
1.39702871620789	24.8206609036927
1.40429768551005	24.8075895490836
1.41156665481222	24.7945181944744
1.41883562411438	24.7814468398653
1.42610459341655	24.7683754852561
1.43337356271871	24.755304130647
1.44064253202088	24.7422327760378
1.44791150132305	24.7291614214287
1.45462460115423	24.7170896537856
1.45518047062521	24.7160900668195
1.45960268080354	24.7081378696105
1.46244943992738	24.7030187122104
1.46971840922954	24.6899473576012
1.47698737853171	24.6768760029921
1.48425634783387	24.6638046483829
1.49152531713604	24.6507332937738
1.4987942864382	24.6376619391646
1.50606325574037	24.6245905845555
1.50787960020117	24.6213243604799
1.51333222504254	24.6115192299463
1.5206011943447	24.5984478753372
1.52787016364687	24.585376520728
1.53155491568636	24.5787504505724
1.53513913294903	24.5723051661189
1.53610975899894	24.5705597470967
1.5424081022512	24.5592338115097
1.54967707155336	24.5461624569006
1.55694604085553	24.5330911022914
1.5642150101577	24.5200197476823
1.57148397945986	24.5069483930731
1.57256724491652	24.5050004213138
1.57875294876203	24.493877038464
1.58602191806419	24.4808056838548
1.59329088736636	24.4677343292457
1.60055985666852	24.4546629746365
1.60782882597069	24.4415916200274
1.61509779527285	24.4285202654182
1.62236676457502	24.4154489108091
1.62963573387718	24.4023775561999
1.63690470317935	24.3893062015908
1.64417367248152	24.3762348469816
1.65144264178368	24.3631634923725
1.65871161108585	24.3500921377633
1.66598058038801	24.3370207831542
1.67324954969018	24.323949428545
1.68051851899234	24.3108780739359
1.68302260642698	24.3063751226274
1.68778748829451	24.2978067193267
1.69505645759667	24.2847353647176
1.70232542689884	24.2716640101084
1.70959439620101	24.2585926554993
1.71255890383812	24.2532617579599
1.71686336550317	24.2455213008901
1.72413233480534	24.232449946281
1.7314013041075	24.2193785916718
1.73867027340967	24.2063072370627
1.74593924271183	24.1932358824535
1.753208212014	24.1801645278444
1.75976452329169	24.1683747037199
1.76047718131617	24.1670931732352
1.76774615061833	24.1540218186261
1.77187738094108	24.1465928731627
1.7750151199205	24.1409504640169
1.7810276471535	24.1301384943562
1.78228408922266	24.1278791094078
1.78955305852483	24.1148077547986
1.79682202782699	24.1017364001895
1.80409099712916	24.0886650455803
1.81135996643132	24.0755936909712
1.81862893573349	24.062522336362
1.82093689792527	24.058372065398
1.82589790503566	24.0494509817529
1.83316687433782	24.0363796271437
1.84043584363999	24.0233082725346
1.84770481294215	24.0102369179254
1.85497378224432	23.9971655633163
1.86224275154648	23.9840942087071
1.86951172084865	23.971022854098
1.87678069015081	23.9579514994888
1.88404965945298	23.9448801448797
1.89131862875514	23.9318087902705
1.8925422324757	23.9296084565688
1.89845333322603	23.9189788761116
1.89858759805731	23.9187374356614
1.90585656735948	23.9056660810522
1.90586316680439	23.9056542136634
1.91312553666164	23.8925947264431
1.92039450596381	23.8795233718339
1.92766347526597	23.8664520172248
1.92992520542433	23.8623848825732
1.93493244456814	23.8533806626156
1.9422014138703	23.8403093080065
1.94947038317247	23.8272379533973
1.95673935247464	23.8141665987882
1.9640083217768	23.801095244179
1.97127729107897	23.7880238895698
1.97854626038113	23.7749525349607
1.9858152296833	23.7618811803516
1.99308419898546	23.7488098257424
2.00035316828763	23.7357384711332
2.00762213758979	23.7226671165241
2.01489110689196	23.7095957619149
2.02216007619413	23.6965244073058
2.02942904549629	23.6834530526966
2.03669801479846	23.6703816980875
2.04396698410062	23.6573103434783
2.05123595340279	23.6442389888692
2.05850492270495	23.63116763426
2.06577389200712	23.6180962796509
2.07304286130928	23.6050249250417
2.08031183061145	23.5919535704326
2.08758079991361	23.5788822158234
2.08847657872416	23.5772713901345
2.09484976921578	23.5658108612143
2.09829938698504	23.559607619014
2.10211873851795	23.5527395066051
2.10938770782011	23.539668151996
2.11665667712228	23.5265967973868
2.12392564642444	23.5135254427777
2.13119461572661	23.5004540881685
2.13846358502877	23.4873827335594
2.14573255433094	23.4743113789502
2.15300152363311	23.4612400243411
2.15461260547223	23.4583429118141
2.15948712891471	23.4495773465986
2.16027049293527	23.4481686697319
2.16753946223744	23.4350973151228
2.1748084315396	23.4220259605136
2.18207740084177	23.4089546059045
2.18934637014393	23.3958832512953
2.19528275741554	23.3852081995929
2.1966153394461	23.3828118966862
2.20388430874826	23.369740542077
2.21115327805043	23.3566691874679
2.2184222473526	23.3435978328587
2.22569121665476	23.3305264782496
2.23296018595693	23.3174551236404
2.24022915525909	23.3043837690313
2.24749812456126	23.2913124144221
2.25476709386342	23.278241059813
2.26203606316559	23.2651697052038
2.26930503246775	23.2520983505947
2.27657400176992	23.2390269959855
2.28384297107209	23.2259556413764
2.29111194037425	23.2128842867672
2.29838090967642	23.1998129321581
2.30564987897858	23.1867415775489
2.31291884828075	23.1736702229398
2.3192497382624	23.1622857605075
2.32018781758291	23.1605988683306
2.32485468156868	23.1522067247495
2.32745678688508	23.1475275137215
2.33472575618724	23.1344561591123
2.34199472548941	23.1213848045032
2.34926369479158	23.108313449894
2.35653266409374	23.0952420952849
2.36380163339591	23.0821707406757
2.37107060269807	23.0690993860666
2.37833957200024	23.0560280314574
2.38464526946681	23.0446888712248
2.3856085413024	23.0429566768483
2.39287751060457	23.0298853222391
2.40014647990673	23.01681396763
2.4074154492089	23.0037426130208
2.41468441851107	22.9906712584117
2.42195338781323	22.9775999038025
2.4292223571154	22.9645285491934
2.43649132641756	22.9514571945842
2.44376029571973	22.9383858399751
2.45102926502189	22.9253144853659
2.45829823432406	22.9122431307568
2.46556720362622	22.8991717761476
2.47283617292839	22.8861004215385
2.48010514223056	22.8730290669293
2.48737411153272	22.8599577123202
2.49464308083489	22.846886357711
2.50191205013705	22.8338150031019
2.50918101943922	22.8207436484927
2.51644998874138	22.8076722938836
2.52371895804355	22.7946009392744
2.53098792734571	22.7815295846653
2.53825689664788	22.7684582300561
2.54552586595005	22.755386875447
2.55279483525221	22.7423155208378
2.55645229776711	22.7357385238092
2.56006380455438	22.7292441662287
2.56733277385654	22.7161728116195
2.57460174315871	22.7031014570104
2.58187071246087	22.6900301024012
2.58913968176304	22.6769587477921
2.5964086510652	22.6638873931829
2.60367762036737	22.6508160385738
2.61094658966954	22.6377446839646
2.6182155589717	22.6246733293555
2.62548452827387	22.6116019747463
2.63275349757603	22.5985306201372
2.6400224668782	22.585459265528
2.64729143618036	22.5723879109189
2.65456040548253	22.5593165563097
2.66182937478469	22.5462452017006
2.66909834408686	22.5331738470914
2.67568073558779	22.5213371244547
2.67636731338903	22.5201024924823
2.68363628269119	22.5070311378731
2.69090525199336	22.493959783264
2.69817422129552	22.4808884286548
2.70544319059769	22.4678170740457
2.71271215989985	22.4547457194365
2.71998112920202	22.4416743648274
2.72725009850418	22.4286030102182
2.73451906780635	22.4155316556091
2.74178803710852	22.4024603009999
2.74905700641068	22.3893889463908
2.75632597571285	22.3763175917816
2.76359494501501	22.3632462371725
2.77086391431718	22.3501748825633
2.77813288361934	22.3371035279542
2.78540185292151	22.324032173345
2.79267082222367	22.3109608187359
2.79993979152584	22.2978894641267
2.80720876082801	22.2848181095176
2.81447773013017	22.2717467549084
2.82174669943234	22.2586754002993
2.82262827757064	22.2570901108335
2.8290156687345	22.2456040456901
2.83628463803667	22.232532691081
2.84355360733883	22.2194613364718
2.850822576641	22.2063899818627
2.85809154594316	22.1933186272535
2.86536051524533	22.1802472726444
2.8726294845475	22.1671759180352
2.87989845384966	22.1541045634261
2.88716742315183	22.1410332088169
2.89443639245399	22.1279618542078
2.90170536175616	22.1148904995986
2.90897433105832	22.1018191449895
2.91624330036049	22.0887477903803
2.92351226966265	22.0756764357712
2.93078123896482	22.062605081162
2.93126386273682	22.0617372075744
2.93805020826699	22.0495337265529
2.94531917756915	22.0364623719437
2.95258814687132	22.0233910173346
2.95985711617348	22.0103196627254
2.96712608547565	21.9972483081163
2.97439505477781	21.9841769535071
2.98166402407998	21.971105598898
2.98893299338214	21.9580342442888
2.99620196268431	21.9449628896797
3.00347093198648	21.9318915350705
3.01073990128864	21.9188201804614
3.01800887059081	21.9057488258522
3.02527783989297	21.8926774712431
3.03254680919514	21.8796061166339
3.0398157784973	21.8665347620248
3.04708474779947	21.8534634074156
3.05435371710163	21.8403920528065
3.0616226864038	21.8273206981973
3.06889165570597	21.8142493435882
3.07616062500813	21.801177988979
3.0834295943103	21.7881066343699
3.09069856361246	21.7750352797607
3.09796753291463	21.7619639251516
3.10523650221679	21.7488925705424
3.11250547151896	21.7358212159333
3.11977444082112	21.7227498613241
3.12704341012329	21.709678506715
3.13431237942546	21.6966071521058
3.13541866684901	21.6946177813145
3.14158134872762	21.6835357974967
3.14885031802979	21.6704644428875
3.15611928733195	21.6573930882784
3.16338825663412	21.6443217336692
3.17065722593628	21.6312503790601
3.17792619523845	21.6181790244509
3.18519516454061	21.6051076698418
3.19246413384278	21.5920363152326
3.19973310314495	21.5789649606235
3.20700207244711	21.5658936060143
3.21427104174928	21.5528222514052
3.21890833267089	21.5444832873041
3.22154001105144	21.539750896796
3.22880898035361	21.5266795421869
3.23607794965577	21.5136081875777
3.24334691895794	21.5005368329686
3.2506158882601	21.4874654783594
3.25788485756227	21.4743941237503
3.26515382686444	21.4613227691411
3.2724227961666	21.448251414532
3.2750731587256	21.4434854253784
3.27969176546877	21.4351800599228
3.28696073477093	21.4221087053137
3.2942297040731	21.4090373507045
3.29525369295122	21.4071959724863
3.30149867337526	21.3959659960954
3.30876764267743	21.3828946414862
3.31603661197959	21.3698232868771
3.32330558128176	21.3567519322679
3.33057455058393	21.3436805776588
3.33784351988609	21.3306092230496
3.34511248918826	21.3175378684405
3.35238145849042	21.3044665138313
3.35965042779259	21.2913951592222
3.36691939709475	21.278323804613
3.37418836639692	21.2652524500039
3.38145733569908	21.2521810953947
3.38872630500125	21.2391097407856
3.39599527430342	21.2260383861764
3.40326424360558	21.2129670315673
3.41053321290775	21.1998956769581
3.41780218220991	21.186824322349
3.42507115151208	21.1737529677398
3.43234012081424	21.1606816131306
3.43960909011641	21.1476102585215
3.44687805941857	21.1345389039124
3.45414702872074	21.1214675493032
3.46141599802291	21.108396194694
3.46868496732507	21.0953248400849
3.47595393662724	21.0822534854757
3.4832229059294	21.0691821308666
3.49049187523157	21.0561107762574
3.49776084453373	21.0430394216483
3.5050298138359	21.0299680670391
3.51229878313806	21.01689671243
3.51956775244023	21.0038253578208
3.5268367217424	20.9907540032117
3.53410569104456	20.9776826486025
3.54137466034673	20.9646112939934
3.54864362964889	20.9515399393842
3.55591259895106	20.9384685847751
3.56210491463482	20.9273333122503
3.56318156825322	20.9253972301659
3.57045053755539	20.9123258755568
3.57771950685755	20.8992545209476
3.58498847615972	20.8861831663385
3.59225744546189	20.8731118117293
3.59586205684456	20.8666298537443
3.59952641476405	20.8600404571202
3.6028991372404	20.8539754911458
3.60679538406622	20.846969102511
3.61406435336838	20.8338977479019
3.62133332267055	20.8208263932927
3.62860229197271	20.8077550386836
3.63587126127488	20.7946836840744
3.64314023057704	20.7816123294653
3.65040919987921	20.7685409748561
3.65767816918138	20.755469620247
3.66494713848354	20.7423982656378
3.67221610778571	20.7293269110287
3.67948507708787	20.7162555564195
3.68675404639004	20.7031842018104
3.6940230156922	20.6901128472012
3.70129198499437	20.6770414925921
3.70856095429653	20.6639701379829
3.7158299235987	20.6508987833738
3.72309889290087	20.6378274287646
3.73036786220303	20.6247560741555
3.7376368315052	20.6116847195463
3.74490580080736	20.5986133649372
3.75217477010953	20.585542010328
3.75944373941169	20.5724706557189
3.76671270871386	20.5593993011097
3.77398167801602	20.5463279465006
3.77620780251075	20.5423248393935
3.78125064731819	20.5332565918914
3.78851961662036	20.5201852372823
3.79578858592252	20.5071138826731
3.80305755522469	20.494042528064
3.81032652452685	20.4809711734548
3.81759549382902	20.4678998188457
3.82486446313118	20.4548284642365
3.83213343243335	20.4417571096274
3.83940240173551	20.4286857550182
3.84667137103768	20.4156144004091
3.85394034033985	20.4025430457999
3.86120930964201	20.3894716911908
3.86847827894418	20.3764003365816
3.87574724824634	20.3633289819725
3.88301621754851	20.3502576273633
3.88938289163943	20.3388088164984
3.89028518685067	20.3371862727542
3.89755415615284	20.324114918145
3.904823125455	20.3110435635359
3.91209209475717	20.2979722089267
3.91936106405934	20.2849008543176
3.9266300333615	20.2718294997084
3.93389900266367	20.2587581450993
3.94116797196583	20.2456867904901
3.948436941268	20.232615435881
3.95570591057016	20.2195440812718
3.96297487987233	20.2064727266627
3.97024384917449	20.1934013720535
3.97751281847666	20.1803300174444
3.98478178777883	20.1672586628352
3.99205075708099	20.1541873082261
3.99931972638316	20.1411159536169
4.00658869568532	20.1280445990078
4.01385766498749	20.1149732443986
4.02112663428965	20.1019018897895
4.02839560359182	20.0888305351803
4.03566457289398	20.0757591805712
4.04293354219615	20.062687825962
4.05020251149832	20.0496164713529
4.05747148080048	20.0365451167437
4.06474045010265	20.0234737621346
4.07200941940481	20.0104024075254
4.07927838870698	19.9973310529163
4.08654735800914	19.9842596983071
4.09381632731131	19.971188343698
4.10108529661347	19.9581169890888
4.10835426591564	19.9450456344797
4.11562323521781	19.9319742798705
4.12289220451997	19.9189029252614
4.13016117382214	19.9058315706522
4.1374301431243	19.8927602160431
4.14469911242647	19.8796888614339
4.15196808172863	19.8666175068248
4.1592370510308	19.8535461522156
4.16650602033296	19.8404747976065
4.17377498963513	19.8274034429973
4.1810439589373	19.8143320883882
4.18831292823946	19.801260733779
4.19558189754163	19.7881893791699
4.20285086684379	19.7751180245607
4.21011983614596	19.7620466699516
4.21738880544812	19.7489753153424
4.22465777475029	19.7359039607333
4.23192674405245	19.7228326061241
4.23919571335462	19.709761251515
4.24646468265679	19.6966898969058
4.25373365195895	19.6836185422967
4.26100262126112	19.6705471876875
4.26827159056328	19.6574758330784
4.27554055986545	19.6444044784692
4.28280952916761	19.6313331238601
4.29007849846978	19.6182617692509
4.29734746777194	19.6051904146418
4.30461643707411	19.5921190600326
4.31188540637628	19.5790477054235
4.31915437567844	19.5659763508143
4.32642334498061	19.5529049962052
4.33369231428277	19.539833641596
4.34096128358494	19.5267622869869
4.3482302528871	19.5136909323777
4.35549922218927	19.5006195777686
4.36276819149143	19.4875482231594
4.3700371607936	19.4744768685503
4.37730613009577	19.4614055139411
4.38457509939793	19.448334159332
4.3918440687001	19.4352628047228
4.39911303800226	19.4221914501137
4.40638200730443	19.4091200955045
4.41365097660659	19.3960487408954
4.42091994590876	19.3829773862862
4.42818891521092	19.3699060316771
4.43545788451309	19.3568346770679
4.44272685381526	19.3437633224588
4.44999582311742	19.3306919678496
4.45726479241959	19.3176206132405
4.46453376172175	19.3045492586313
4.47180273102392	19.2914779040222
4.47907170032608	19.278406549413
4.48634066962825	19.2653351948039
4.49360963893041	19.2522638401947
4.50087860823258	19.2391924855856
4.50814757753475	19.2261211309764
4.51541654683691	19.2130497763673
4.52268551613908	19.1999784217581
4.52995448544124	19.186907067149
4.53722345474341	19.1738357125398
4.54449242404557	19.1607643579307
4.55176139334774	19.1476930033215
4.5590303626499	19.1346216487124
4.56629933195207	19.1215502941032
4.57356830125424	19.1084789394941
4.5808372705564	19.0954075848849
4.58810623985857	19.0823362302758
4.59537520916073	19.0692648756666
4.6026441784629	19.0561935210575
4.60991314776506	19.0431221664483
4.61718211706723	19.0300508118392
4.62011475103459	19.024777230822
4.62445108636939	19.01697945723
4.63172005567156	19.0039081026209
4.63898902497373	18.9908367480117
4.64625799427589	18.9777653934026
4.65352696357806	18.9646940387934
4.66079593288022	18.9516226841843
4.66806490218239	18.9385513295751
4.67533387148455	18.925479974966
4.68260284078672	18.9124086203568
4.68987181008888	18.8993372657477
4.69714077939105	18.8862659111385
4.70440974869322	18.8731945565294
4.71167871799538	18.8601232019202
4.71894768729755	18.8470518473111
4.72621665659971	18.8339804927019
4.73348562590188	18.8209091380928
4.74075459520404	18.8078377834836
4.74802356450621	18.7947664288745
4.75529253380838	18.7816950742653
4.76256150311054	18.7686237196562
4.76983047241271	18.755552365047
4.77709944171487	18.7424810104379
4.78436841101704	18.7294096558287
4.7916373803192	18.7163383012196
4.79890634962137	18.7032669466104
4.80617531892353	18.6901955920013
4.8134442882257	18.6771242373921
4.82071325752786	18.664052882783
4.82798222683003	18.6509815281738
4.8352511961322	18.6379101735647
4.84252016543436	18.6248388189555
4.84978913473653	18.6117674643464
4.85705810403869	18.5986961097372
4.86432707334086	18.5856247551281
4.87159604264302	18.5725534005189
4.87886501194519	18.5594820459097
4.88613398124735	18.5464106913006
4.89340295054952	18.5333393366914
4.90067191985169	18.5202679820823
4.90794088915385	18.5071966274731
4.91520985845602	18.494125272864
4.91577703822938	18.4931053472547
4.92247882775818	18.4810539182548
4.92974779706035	18.4679825636457
4.93701676636251	18.4549112090365
4.94428573566468	18.4418398544274
4.95155470496684	18.4287684998182
4.95507042311577	18.4224463932416
4.95882367426901	18.4156971452091
4.96609264357118	18.4026257905999
4.97336161287334	18.3895544359908
4.98063058217551	18.3764830813816
4.98789955147767	18.3634117267725
4.99516852077984	18.3503403721633
5.002437490082	18.3372690175542
5.00970645938417	18.324197662945
5.01697542868633	18.3111263083359
5.0242443979885	18.2980549537267
5.03151336729067	18.2849835991176
5.03878233659283	18.2719122445084
5.046051305895	18.2588408898993
5.05332027519716	18.2457695352901
5.06058924449933	18.232698180681
5.06785821380149	18.2196268260718
5.07512718310366	18.2065554714627
5.08239615240582	18.1934841168535
5.08966512170799	18.1804127622444
5.09693409101016	18.1673414076352
5.10420306031232	18.1542700530261
5.11147202961449	18.1411986984169
5.11874099891665	18.1281273438078
5.12600996821882	18.1150559891986
5.13327893752098	18.1019846345895
5.14054790682315	18.0889132799803
5.14781687612531	18.0758419253712
5.15508584542748	18.062770570762
5.16235481472965	18.0496992161529
5.16962378403181	18.0366278615437
5.17689275333398	18.0235565069346
5.18416172263614	18.0104851523254
5.19143069193831	17.9974137977163
5.19869966124047	17.9843424431071
5.20596863054264	17.971271088498
5.2132375998448	17.9581997338888
5.22050656914697	17.9451283792797
5.22777553844914	17.9320570246705
5.2350445077513	17.9189856700614
5.24231347705347	17.9059143154522
5.24958244635563	17.8928429608431
5.2568514156578	17.8797716062339
5.26412038495996	17.8667002516248
5.27138935426213	17.8536288970156
5.27865832356429	17.8405575424065
5.28592729286646	17.8274861877973
5.29319626216863	17.8144148331882
5.30046523147079	17.801343478579
5.30773420077296	17.7882721239699
5.31500317007512	17.7752007693607
5.32227213937729	17.7621294147516
5.32954110867945	17.7490580601424
5.33681007798162	17.7359867055333
5.34407904728378	17.7229153509241
5.35134801658595	17.709843996315
5.35861698588812	17.6967726417058
5.36588595519028	17.6837012870967
5.37315492449245	17.6706299324875
5.38042389379461	17.6575585778784
5.38769286309678	17.6444872232692
5.39199009449818	17.6367597679519
5.39496183239894	17.6314158686601
5.40223080170111	17.6183445140509
5.40949977100327	17.6052731594418
5.41676874030544	17.5922018048326
5.42403770960761	17.5791304502235
5.43130667890977	17.5660590956143
5.43857564821194	17.5529877410052
5.4458446175141	17.539916386396
5.45311358681627	17.5268450317869
5.46038255611843	17.5137736771777
5.4676515254206	17.5007023225686
5.47492049472276	17.4876309679594
5.48218946402493	17.4745596133503
5.4894584333271	17.4614882587411
5.49672740262926	17.448416904132
5.50399637193143	17.4353455495228
5.51126534123359	17.4222741949137
5.51853431053576	17.4092028403045
5.52580327983792	17.3961314856954
5.53307224914009	17.3830601310862
5.54034121844226	17.3699887764771
5.54761018774442	17.3569174218679
5.55487915704659	17.3438460672588
5.56214812634875	17.3307747126496
5.56941709565092	17.3177033580405
5.57668606495308	17.3046320034313
5.58395503425525	17.2915606488222
5.59122400355741	17.278489294213
5.59849297285958	17.2654179396039
5.60576194216174	17.2523465849947
5.61303091146391	17.2392752303856
5.62029988076608	17.2262038757764
5.62756885006824	17.2131325211673
5.63483781937041	17.2000611665581
5.64210678867257	17.186989811949
5.64937575797474	17.1739184573398
5.6566447272769	17.1608471027307
5.66391369657907	17.1477757481215
5.67118266588123	17.1347043935124
5.6784516351834	17.1216330389032
5.68572060448557	17.1085616842941
5.69298957378773	17.0954903296849
5.7002585430899	17.0824189750758
5.70752751239206	17.0693476204666
5.71479648169423	17.0562762658575
5.72206545099639	17.0432049112483
5.72933442029856	17.0301335566392
5.73660338960072	17.01706220203
5.74387235890289	17.0039908474209
5.75114132820506	16.9909194928117
5.75841029750722	16.9778481382026
5.76567926680939	16.9647767835934
5.77294823611155	16.9517054289843
5.78021720541372	16.9386340743751
5.78748617471588	16.925562719766
5.79475514401805	16.9124913651568
5.80202411332021	16.8994200105477
5.80929308262238	16.8863486559385
5.81656205192455	16.8732773013294
5.82383102122671	16.8602059467202
5.83109999052888	16.8471345921111
5.83836895983104	16.8340632375019
5.84563792913321	16.8209918828928
5.85290689843537	16.8079205282836
5.86017586773754	16.7948491736745
5.8674448370397	16.7817778190653
5.87471380634187	16.7687064644562
5.88198277564404	16.755635109847
5.8892517449462	16.7425637552379
5.89652071424837	16.7294924006287
5.90378968355053	16.7164210460196
5.9110586528527	16.7033496914104
5.91832762215486	16.6902783368013
5.92559659145703	16.6772069821921
5.9328655607592	16.664135627583
5.94013453006136	16.6510642729738
5.94740349936353	16.6379929183647
5.95467246866569	16.6249215637555
5.96194143796786	16.6118502091464
5.96921040727002	16.5987788545372
5.97647937657219	16.5857074999281
5.98374834587435	16.5726361453189
5.99101731517652	16.5595647907098
5.99828628447869	16.5464934361006
6.00555525378085	16.5334220814915
6.01282422308302	16.5203507268823
6.02009319238518	16.5072793722732
6.02736216168735	16.494208017664
6.03463113098951	16.4811366630549
6.04190010029168	16.4680653084457
6.04916906959384	16.4549939538366
6.05643803889601	16.4419225992274
6.06370700819817	16.4288512446183
6.07097597750034	16.4157798900091
6.07824494680251	16.4027085354
6.07954290939025	16.4003744865756
6.08551391610467	16.3896371807908
6.09278288540684	16.3765658261817
6.100051854709	16.3634944715725
6.10732082401117	16.3504231169634
6.11458979331333	16.3373517623542
6.1218587626155	16.3242804077451
6.12912773191766	16.3112090531359
6.13639670121983	16.2981376985268
6.143665670522	16.2850663439176
6.15093463982416	16.2719949893085
6.15820360912633	16.2589236346993
6.16547257842849	16.2458522800902
6.17274154773066	16.232780925481
6.18001051703282	16.2197095708719
6.18727948633499	16.2066382162627
6.19454845563715	16.1935668616536
6.20181742493932	16.1804955070444
6.20908639424149	16.1674241524353
6.21635536354365	16.1543527978261
6.22362433284582	16.141281443217
6.23089330214798	16.1282100886078
6.23816227145015	16.1151387339987
6.24543124075231	16.1020673793895
6.25270021005448	16.0889960247804
6.25996917935664	16.0759246701712
6.26723814865881	16.0628533155621
6.27450711796098	16.0497819609529
6.28177608726314	16.0367106063438
6.28904505656531	16.0236392517346
6.29631402586747	16.0105678971255
6.30358299516964	15.9974965425163
6.3108519644718	15.9844251879071
6.31812093377397	15.971353833298
6.32538990307614	15.9582824786888
6.3326588723783	15.9452111240797
6.33992784168047	15.9321397694705
6.34719681098263	15.9190684148614
6.3544657802848	15.9059970602522
6.36173474958696	15.8929257056431
6.36900371888913	15.8798543510339
6.37627268819129	15.8667829964248
6.38354165749346	15.8537116418156
6.39081062679563	15.8406402872065
6.39807959609779	15.8275689325973
6.40534856539996	15.8144975779882
6.41261753470212	15.801426223379
6.41988650400429	15.7883548687699
6.42715547330645	15.7752835141607
6.43442444260862	15.7622121595516
6.44169341191078	15.7491408049424
6.44896238121295	15.7360694503333
6.45623135051512	15.7229980957241
6.46350031981728	15.709926741115
6.47076928911945	15.6968553865058
6.47803825842161	15.6837840318967
6.48530722772378	15.6707126772875
6.49257619702594	15.6576413226784
6.49984516632811	15.6445699680692
6.50711413563027	15.6314986134601
6.51438310493244	15.6184272588509
6.5216520742346	15.6053559042418
6.52892104353677	15.5922845496326
6.53619001283894	15.5792131950235
6.5434589821411	15.5661418404143
6.55072795144327	15.5530704858052
6.55799692074543	15.539999131196
6.5652658900476	15.5269277765869
6.57253485934976	15.5138564219777
6.57980382865193	15.5007850673686
6.58707279795409	15.4877137127594
6.59434176725626	15.4746423581503
6.60161073655843	15.4615710035411
6.60887970586059	15.448499648932
6.61614867516276	15.4354282943228
6.62341764446492	15.4223569397137
6.63068661376709	15.4092855851045
6.63795558306925	15.3962142304954
6.64522455237142	15.3831428758862
6.65249352167358	15.3700715212771
6.65976249097575	15.3570001666679
6.66703146027792	15.3439288120588
6.67430042958008	15.3308574574496
6.68156939888225	15.3177861028405
6.68883836818441	15.3047147482313
6.69610733748658	15.2916433936222
6.70337630678874	15.278572039013
6.71064527609091	15.2655006844039
6.71791424539308	15.2524293297947
6.72518321469524	15.2393579751856
6.73245218399741	15.2262866205764
6.73972115329957	15.2132152659673
6.74699012260174	15.2001439113581
6.7542590919039	15.187072556749
6.76152806120607	15.1740012021398
6.76879703050823	15.1609298475307
6.7760659998104	15.1478584929215
6.78333496911257	15.1347871383124
6.79060393841473	15.1217157837032
6.7978729077169	15.1086444290941
6.80514187701906	15.0955730744849
6.81241084632123	15.0825017198758
6.81967981562339	15.0694303652666
6.82694878492556	15.0563590106575
6.83421775422772	15.0432876560483
6.84148672352989	15.0302163014392
6.84875569283206	15.01714494683
6.85602466213422	15.0040735922209
6.86329363143639	14.9910022376117
6.87056260073855	14.9779308830026
6.87783157004072	14.9648595283934
6.88510053934288	14.9517881737843
6.89236950864505	14.9387168191751
6.89963847794721	14.925645464566
6.90690744724938	14.9125741099568
6.91417641655154	14.8995027553477
6.92144538585371	14.8864314007385
6.92871435515588	14.8733600461294
6.93598332445804	14.8602886915202
6.94325229376021	14.8472173369111
6.95052126306237	14.8341459823019
6.95779023236454	14.8210746276928
6.9650592016667	14.8080032730836
6.97232817096887	14.7949319184745
6.97959714027103	14.7818605638653
6.9868661095732	14.7687892092562
6.99312030484747	14.7575426623488
6.99413507887537	14.755717854647
7.00140404817753	14.7426465000379
7.0086730174797	14.7295751454287
7.01594198678186	14.7165037908196
7.02321095608403	14.7034324362104
7.03047992538619	14.6903610816013
7.03774889468836	14.6772897269921
7.04501786399052	14.664218372383
7.05228683329269	14.6511470177738
7.05955580259486	14.6380756631647
7.06682477189702	14.6250043085555
7.07409374119919	14.6119329539464
7.08136271050135	14.5988615993372
7.08863167980352	14.5857902447281
7.09590064910568	14.5727188901189
7.10316961840785	14.5596475355098
7.11043858771002	14.5465761809006
7.11770755701218	14.5335048262915
7.12497652631435	14.5204334716823
7.13224549561651	14.5073621170732
7.13951446491868	14.494290762464
7.14678343422084	14.4812194078549
7.15405240352301	14.4681480532457
7.16132137282517	14.4550766986366
7.16859034212734	14.4420053440274
7.17585931142951	14.4289339894183
7.18312828073167	14.4158626348091
7.19039725003384	14.4027912802
7.197666219336	14.3897199255908
7.20493518863817	14.3766485709817
7.21220415794033	14.3635772163725
7.2194731272425	14.3505058617634
7.22674209654466	14.3374345071542
7.23401106584683	14.3243631525451
7.241280035149	14.3112917979359
7.24854900445116	14.2982204433268
7.25581797375333	14.2851490887176
7.26308694305549	14.2720777341085
7.27035591235766	14.2590063794993
7.27762488165982	14.2459350248902
7.28489385096199	14.232863670281
7.29216282026415	14.2197923156719
7.29943178956632	14.2067209610627
7.30670075886849	14.1936496064536
7.31396972817065	14.1805782518444
7.32123869747282	14.1675068972353
7.32850766677498	14.1544355426261
7.33577663607715	14.141364188017
7.34304560537931	14.1282928334078
7.35031457468148	14.1152214787987
7.35758354398364	14.1021501241895
7.36485251328581	14.0890787695804
7.37212148258797	14.0760074149712
7.37939045189014	14.0629360603621
7.38665942119231	14.0498647057529
7.39392839049447	14.0367933511438
7.40119735979664	14.0237219965346
7.4084663290988	14.0106506419255
7.41573529840097	13.9975792873163
7.42300426770313	13.9845079327072
7.4302732370053	13.971436578098
7.43754220630746	13.9583652234889
7.44481117560963	13.9452938688797
7.4520801449118	13.9322225142706
7.45934911421396	13.9191511596614
7.46661808351613	13.9060798050523
7.47388705281829	13.8930084504431
7.48115602212046	13.879937095834
7.48842499142262	13.8668657412248
7.49569396072479	13.8537943866157
7.50296293002696	13.8407230320065
7.51023189932912	13.8276516773974
7.51750086863129	13.8145803227882
7.52476983793345	13.8015089681791
7.53203880723562	13.7884376135699
7.53930777653778	13.7753662589608
7.54657674583995	13.7622949043516
7.55384571514211	13.7492235497425
7.56111468444428	13.7361521951333
7.56838365374645	13.7230808405242
7.57565262304861	13.710009485915
7.58292159235078	13.6969381313059
7.59019056165294	13.6838667766967
7.59745953095511	13.6707954220876
7.60472850025727	13.6577240674784
7.61199746955944	13.6446527128693
7.6192664388616	13.6315813582601
7.62653540816377	13.618510003651
7.63380437746594	13.6054386490418
7.6410733467681	13.5923672944327
7.64834231607027	13.5792959398235
7.65561128537243	13.5662245852144
7.6628802546746	13.5531532306052
7.67014922397676	13.5400818759961
7.67741819327893	13.5270105213869
7.68468716258109	13.5139391667778
7.69195613188326	13.5008678121686
7.69922510118543	13.4877964575595
7.70649407048759	13.4747251029503
7.71376303978976	13.4616537483412
7.72103200909192	13.448582393732
7.72830097839409	13.4355110391229
7.73556994769625	13.4224396845137
7.74283891699842	13.4093683299046
7.75010788630058	13.3962969752954
7.75737685560275	13.3832256206863
7.76464582490492	13.3701542660771
7.77191479420708	13.3570829114679
7.77918376350925	13.3440115568588
7.78645273281141	13.3309402022496
7.79372170211358	13.3178688476405
7.80099067141574	13.3047974930313
7.80825964071791	13.2917261384222
7.81552861002007	13.278654783813
7.82279757932224	13.2655834292039
7.8300665486244	13.2525120745947
7.83733551792657	13.2394407199856
7.84460448722874	13.2263693653764
7.8518734565309	13.2132980107673
7.85914242583307	13.2002266561581
7.86641139513523	13.187155301549
7.8736803644374	13.1740839469398
7.88094933373956	13.1610125923307
7.88821830304173	13.1479412377215
7.8954872723439	13.1348698831124
7.90275624164606	13.1217985285032
7.91002521094823	13.1087271738941
7.91729418025039	13.0956558192849
7.92456314955256	13.0825844646758
7.93183211885472	13.0695131100666
7.93910108815689	13.0564417554575
7.94637005745905	13.0433704008483
7.95363902676122	13.0302990462392
7.96090799606339	13.01722769163
7.96817696536555	13.0041563370209
7.97544593466772	12.9910849824117
7.98271490396988	12.9780136278026
7.98998387327205	12.9649422731934
7.99725284257421	12.9518709185843
8.00452181187638	12.9387995639751
8.01179078117855	12.925728209366
8.01905975048071	12.9126568547568
8.02632871978288	12.8995855001477
8.03359768908504	12.8865141455385
8.04086665838721	12.8734427909294
8.04813562768937	12.8603714363202
8.05540459699154	12.8473000817111
8.0626735662937	12.8342287271019
8.06994253559587	12.8211573724928
8.07721150489803	12.8080860178836
8.0844804742002	12.7950146632745


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Show-a4-3.tsv <==
0.815511172034643	20.7574530623194
0.946629042413241	20.5299313710571
0.978395003575336	20.4747143751341
0.990903815187609	20.4529607893564
1.04165569145796	20.364640887252
1.17504655295884	20.1320555545845
1.21872422809828	20.0557540126206
1.22678244427362	20.0416691779598
1.28601300851552	19.9380667933779
1.33264871275007	19.8564025633953
1.38780320368817	19.7597162499431
1.45462460115423	19.6424254372164
1.45960268080354	19.6336807862384
1.50787960020117	19.5488278909859
1.53155491568636	19.5071835604735
1.53610975899894	19.4991692860637
1.57256724491652	19.4349940723322
1.68302260642698	19.2402575020718
1.71255890383812	19.1881062618642
1.75976452329169	19.1046887039572
1.77187738094108	19.0832704098736
1.7810276471535	19.0670869868829
1.82093689792527	18.9964654372855
1.8925422324757	18.8696053636992
1.89845333322603	18.8591242742229
1.90586316680439	18.8459838882384
1.92992520542433	18.8032986589726
2.08847657872416	18.5214867117429
2.09829938698504	18.5039961968144
2.15461260547223	18.4036542414689
2.15948712891471	18.3949629024929
2.19528275741554	18.3311112531878
2.3192497382624	18.1096056903615
2.32485468156868	18.0995769483281
2.38464526946681	17.9925214505461
2.55645229776711	17.6841448618787
2.67568073558779	17.4694832582379
2.82262827757064	17.2041735445594
2.93126386273682	17.0075085677524
3.13541866684901	16.6367140427043
3.21890833267089	16.4846224253502
3.2750731587256	16.3821598568939
3.29525369295122	16.3453150508661
3.56210491463482	15.856666492964
3.59586205684456	15.7946609121678
3.6028991372404	15.7817297238697
3.77620780251075	15.4626763815542
3.88938289163943	15.2537208397506
4.62011475103459	13.8931758839802
4.91577703822938	13.337158923906
4.95507042311577	13.2630286502878
5.39199009449818	12.4350637481559
6.07954290939025	11.1187853526214
6.99312030484747	9.3456603737463
8.0844804742002	7.19391178971861


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Show-a4-4.tsv <==
0.815511172034643	30.9752854825301
0.946629042413241	30.7312442580418
0.978395003575336	30.6722155815484
0.990903815187609	30.648981465349
1.04165569145796	30.5547732140845
1.17504655295884	30.3076208618568
1.21872422809828	30.2268364796633
1.22678244427362	30.2119400938054
1.28601300851552	30.1025208857179
1.33264871275007	30.0164606964171
1.38780320368817	29.914784936962
1.45462460115423	29.7917538703549
1.45960268080354	29.7825949529826
1.50787960020117	29.6938208299738
1.53155491568636	29.6503173406714
1.53610975899894	29.6419502081298
1.57256724491652	29.5750067702954
1.68302260642698	29.372492743183
1.71255890383812	29.3184172540557
1.75976452329169	29.2320607034826
1.77187738094108	29.2099153364517
1.7810276471535	29.1931900018295
1.82093689792527	29.1202786935104
1.8925422324757	28.9896115494384
1.89845333322603	28.9788334780004
1.90586316680439	28.9653245390885
1.92992520542433	28.9214711061738
2.08847657872416	28.6330560685262
2.09829938698504	28.6152190412135
2.15461260547223	28.5130315821593
2.15948712891471	28.5041917907044
2.19528275741554	28.439305145998
2.3192497382624	28.2149658306536
2.32485468156868	28.204836501171
2.38464526946681	28.0968562919034
2.55645229776711	27.7873321857396
2.67568073558779	27.5731909906714
2.82262827757064	27.3100066771077
2.93126386273682	27.1159658473963
3.13541866684901	26.7525215199247
3.21890833267089	26.6043441492581
3.2750731587256	26.504810993863
3.29525369295122	26.4690768941065
3.56210491463482	25.9980001315365
3.59586205684456	25.9385987953209
3.6028991372404	25.9262212584219
3.77620780251075	25.6219732972328
3.88938289163943	25.4238967932463
4.62011475103459	24.1563785776638
4.91577703822938	23.6490517706033
4.95507042311577	23.5818641361954
5.39199009449818	22.8384557877479
6.07954290939025	21.6819636205299
6.99312030484747	20.1694249509514
8.0844804742002	18.3961175368304


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Show-a4-5.tsv <==
2.09829938698504	21.9946521190509
1.90586316680439	26.3506249837131
2.19528275741554	25.0953719574541
1.33264871275007	26.470596523963
2.32485468156868	21.5576018244001
2.82262827757064	22.180146533128
0.946629042413241	31.8247956891829
5.39199009449818	14.465031414256
1.57256724491652	23.5933282222838
1.8925422324757	27.3913718403939
3.29525369295122	20.0495202677809
3.13541866684901	22.6223954886056
8.0844804742002	17.6669556575933
2.15461260547223	19.6445623658183
1.22678244427362	25.317945328682
1.92992520542433	19.9266110251024
4.91577703822938	14.5520630584757
1.45960268080354	29.8770628404402
1.77187738094108	25.2525169036632
1.17504655295884	24.7408780954443
1.45462460115423	22.0896233768133
1.89845333322603	26.7528617487619
2.67568073558779	20.2205651749125
1.50787960020117	26.5957348820533
3.88938289163943	17.1904455980051
1.53610975899894	25.9645090029958
3.21890833267089	18.4630803407637
1.38780320368817	22.2706743585985
3.77620780251075	18.5846273047731
3.56210491463482	17.2561897318999
2.15948712891471	26.4494576831286
3.59586205684456	23.1116793259269
0.815511172034643	22.6273102269496
6.99312030484747	19.6719212519706
1.75976452329169	30.1393404886758
3.2750731587256	19.4304859718055
2.3192497382624	22.6891621318856
1.21872422809828	24.3536675276313
2.93126386273682	22.8146162822168
0.978395003575336	26.2069936846003
4.95507042311577	14.1013090050551
2.08847657872416	23.005099975616
1.68302260642698	23.8806670473714
1.82093689792527	21.6861104196192
1.7810276471535	28.4191498858077
6.07954290939025	14.6991080757668
1.71255890383812	25.9453719415959
1.53155491568636	20.2344678876577
1.28601300851552	25.030013113932
3.6028991372404	26.9588617887495
4.62011475103459	21.9446121756708
2.55645229776711	18.7823801812823
1.04165569145796	26.2402807852714
2.38464526946681	20.4391881222334
0.990903815187609	25.4339868273519


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Show-a4-6.tsv <==
0.815511172034643	22.6273102269496
1.04165569145796	26.2402807852714
0.946629042413241	31.8247956891829
0.978395003575336	26.2069936846003
0.990903815187609	25.4339868273519


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-1.tsv <==
0.815511172034643	22.6273102269496
0.946629042413241	31.8247956891829
0.978395003575336	26.2069936846003
0.990903815187609	25.4339868273519
1.00549532540047	14.9589093867399
1.0174279673398	26.1720587343047
1.04165569145796	26.2402807852714
1.17504655295884	24.7408780954443
1.21872422809828	24.3536675276313
1.22303789575222	24.3265751536605
1.22678244427362	25.317945328682
1.28601300851552	25.030013113932
1.33264871275007	26.470596523963
1.36076950273062	25.9716839191709
1.38780320368817	22.2706743585985
1.45462460115423	22.0896233768133
1.45960268080354	29.8770628404402
1.4688402732993	25.2500140807766
1.48628466274184	27.3446226733567
1.48846897382696	17.7981050652342
1.50787960020117	26.5957348820533
1.53155491568636	20.2344678876577
1.53610975899894	25.9645090029958
1.57256724491652	23.5933282222838
1.6080763140032	25.3970046634319
1.68302260642698	23.8806670473714
1.71255890383812	25.9453719415959
1.74681777058374	14.9702594460859
1.75976452329169	30.1393404886758
1.76438703076804	26.3807655369508
1.77187738094108	25.2525169036632
1.77784072273141	26.7383801879614
1.7810276471535	28.4191498858077
1.7927562549978	14.0156194207844
1.82093689792527	21.6861104196192
1.8925422324757	27.3913718403939
1.89845333322603	26.7528617487619
1.90586316680439	26.3506249837131
1.92073248372892	20.4826669512181
1.92992520542433	19.9266110251024
2.08847657872416	23.005099975616
2.09829938698504	21.9946521190509
2.15461260547223	19.6445623658183
2.15948712891471	26.4494576831286
2.17675857201904	25.237088327073
2.19528275741554	25.0953719574541
2.25552209926366	21.7680364815988
2.27332536610194	16.2497423087198
2.27567253687358	17.3497394641842
2.3141760532482	20.2865095279375
2.3192497382624	22.6891621318856
2.32485468156868	21.5576018244001
2.38464526946681	20.4391881222334
2.38964139457693	18.2172070387008
2.55645229776711	18.7823801812823
2.58391365394272	15.7043610864621
2.67568073558779	20.2205651749125
2.73172525495606	19.5761293575551
2.82262827757064	22.180146533128
2.82926192635036	17.5308320309088
2.87117783742082	26.5969040724595
2.93126386273682	22.8146162822168
2.97043322561408	15.1897346943701
3.00665081267202	17.1258273844392
3.03630173912867	12.2352785646171
3.13541866684901	22.6223954886056
3.18848058376315	24.7445340981676
3.21890833267089	18.4630803407637
3.22138509328429	26.1708908251317
3.25829027240568	19.687268930355
3.2641047622331	16.1443488726785
3.2750731587256	19.4304859718055
3.27556794684669	17.9243754232217
3.29525369295122	20.0495202677809
3.53447973807262	17.2389288841375
3.56210491463482	17.2561897318999
3.59586205684456	23.1116793259269
3.6028991372404	26.9588617887495
3.77620780251075	18.5846273047731
3.83971971411717	20.0823600659757
3.88938289163943	17.1904455980051
4.17896692203524	19.6687258306603
4.62011475103459	21.9446121756708
4.62136478603227	28.9305638736805
4.91577703822938	14.5520630584757
4.94637785657575	18.7916042740889
4.95507042311577	14.1013090050551
5.14728003991901	21.7075534810706
5.39199009449818	14.465031414256
5.56514391617784	20.5498794527384
5.5927790859077	28.3478120599924
5.96115755167086	23.3364667611894
6.07954290939025	14.6991080757668
6.37189097976469	23.5230778827117
6.79887705162963	18.1312374869456
6.88799348336424	18.5339872523783
6.99312030484747	19.6719212519706
8.0844804742002	17.6669556575933
8.44112651837873	20.9092789961318
8.63697942042888	16.7832459737719
9.00992820722781	31.8096253916446


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-10.tsv <==
0.815511172034643	22.6273102269496
1.04165569145796	26.2402807852714
0.946629042413241	31.8247956891829
0.978395003575336	26.2069936846003
0.990903815187609	25.4339868273519


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-2.tsv <==
0.815511172034643	23.3976103477731
0.823705589069836	23.3920708983917
0.831900006105029	23.3865314490103
0.840094423140222	23.3809919996289
0.848288840175415	23.3754525502475
0.856483257210608	23.3699131008661
0.864677674245802	23.3643736514847
0.872872091280995	23.3588342021033
0.881066508316188	23.3532947527219
0.889260925351381	23.3477553033405
0.897455342386574	23.3422158539591
0.905649759421767	23.3366764045777
0.91384417645696	23.3311369551963
0.922038593492154	23.3255975058149
0.930233010527347	23.3200580564335
0.93842742756254	23.3145186070521
0.946621844597733	23.3089791576707
0.946629042413241	23.3089742919268
0.954816261632926	23.3034397082893
0.96301067866812	23.2979002589079
0.971205095703313	23.2923608095265
0.978395003575336	23.2875004112159
0.979399512738506	23.2868213601451
0.987593929773699	23.2812819107637
0.990903815187609	23.2790444187456
0.995788346808892	23.2757424613823
1.00398276384409	23.2702030120009
1.00549532540047	23.2691805160574
1.01217718087928	23.2646635626195
1.0174279673398	23.2611140159359
1.02037159791447	23.2591241132381
1.02856601494966	23.2535846638567
1.03676043198486	23.2480452144753
1.04165569145796	23.2447360050533
1.04495484902005	23.2425057650939
1.05314926605524	23.2369663157125
1.06134368309044	23.2314268663311
1.06953810012563	23.2258874169497
1.07773251716082	23.2203479675683
1.08592693419602	23.2148085181868
1.09412135123121	23.2092690688055
1.1023157682664	23.203729619424
1.1105101853016	23.1981901700426
1.11870460233679	23.1926507206612
1.12689901937198	23.1871112712798
1.13509343640718	23.1815718218984
1.14328785344237	23.176032372517
1.15148227047756	23.1704929231356
1.15967668751276	23.1649534737542
1.16787110454795	23.1594140243728
1.17504655295884	23.1545634006994
1.17606552158314	23.1538745749914
1.18425993861834	23.14833512561
1.19245435565353	23.1427956762286
1.20064877268872	23.1372562268472
1.20884318972391	23.1317167774658
1.21703760675911	23.1261773280844
1.21872422809828	23.1250371672293
1.22303789575222	23.1221211155426
1.2252320237943	23.120637878703
1.22678244427362	23.1195897900192
1.23342644082949	23.1150984293216
1.24162085786469	23.1095589799402
1.24981527489988	23.1040195305588
1.25800969193507	23.0984800811774
1.26620410897027	23.092940631796
1.27439852600546	23.0874011824146
1.28259294304065	23.0818617330332
1.28601300851552	23.0795497589785
1.29078736007585	23.0763222836518
1.29898177711104	23.0707828342704
1.30717619414623	23.065243384889
1.31537061118143	23.0597039355076
1.32356502821662	23.0541644861262
1.33175944525181	23.0486250367448
1.33264871275007	23.0480238893695
1.33995386228701	23.0430855873634
1.3481482793222	23.037546137982
1.35634269635739	23.0320066886006
1.36076950273062	23.0290141548157
1.36453711339258	23.0264672392192
1.37273153042778	23.0209277898378
1.38092594746297	23.0153883404564
1.38780320368817	23.0107392955544
1.38912036449816	23.009848891075
1.39731478153336	23.0043094416936
1.40550919856855	22.9987699923122
1.41370361560374	22.9932305429308
1.42189803263894	22.9876910935494
1.43009244967413	22.982151644168
1.43828686670932	22.9766121947866
1.44648128374452	22.9710727454052
1.45462460115423	22.965567839517
1.45467570077971	22.9655332960238
1.45960268080354	22.9622026434187
1.4628701178149	22.9599938466424
1.4688402732993	22.9559580044388
1.4710645348501	22.954454397261
1.47925895188529	22.9489149478796
1.48628466274184	22.9441655472217
1.48745336892048	22.9433754984982
1.48846897382696	22.9426889466731
1.49564778595568	22.9378360491168
1.50384220299087	22.9322965997354
1.50787960020117	22.9295673076597
1.51203662002606	22.926757150354
1.52023103706126	22.9212177009726
1.52842545409645	22.9156782515912
1.53155491568636	22.9135627265949
1.53610975899894	22.9104836394723
1.53661987113164	22.9101388022098
1.54481428816683	22.9045993528284
1.55300870520203	22.899059903447
1.56120312223722	22.8935204540656
1.56939753927241	22.8879810046842
1.57256724491652	22.885838274592
1.57759195630761	22.8824415553028
1.5857863733428	22.8769021059214
1.59398079037799	22.87136265654
1.60217520741319	22.8658232071586
1.6080763140032	22.8618340422053
1.61036962444838	22.8602837577772
1.61856404148357	22.8547443083958
1.62675845851877	22.8492048590144
1.63495287555396	22.843665409633
1.64314729258915	22.8381259602516
1.65134170962435	22.8325865108702
1.65953612665954	22.8270470614888
1.66773054369473	22.8215076121074
1.67592496072993	22.815968162726
1.68302260642698	22.8111701339099
1.68411937776512	22.8104287133446
1.69231379480031	22.8048892639632
1.7005082118355	22.7993498145818
1.7087026288707	22.7938103652004
1.71255890383812	22.7912035122795
1.71689704590589	22.788270915819
1.72509146294108	22.7827314664376
1.73328587997628	22.7771920170562
1.74148029701147	22.7716525676748
1.74681777058374	22.7680444202555
1.74967471404666	22.7661131182934
1.75786913108186	22.760573668912
1.75976452329169	22.7592923783505
1.76438703076804	22.7561675500594
1.76606354811705	22.7550342195306
1.77187738094108	22.751104051893
1.77425796515224	22.7494947701492
1.77784072273141	22.747072815766
1.7810276471535	22.7449184457306
1.78245238218744	22.7439553207678
1.79064679922263	22.7384158713864
1.7927562549978	22.7369898732417
1.79884121625782	22.732876422005
1.80703563329302	22.7273369726236
1.81523005032821	22.7217975232422
1.82093689792527	22.7179396779244
1.8234244673634	22.7162580738608
1.8316188843986	22.7107186244794
1.83981330143379	22.705179175098
1.84800771846898	22.6996397257166
1.85620213550418	22.6941002763352
1.86439655253937	22.6885608269538
1.87259096957456	22.6830213775724
1.88078538660975	22.677481928191
1.88897980364495	22.6719424788095
1.8925422324757	22.6695342667186
1.89717422068014	22.6664030294281
1.89845333322603	22.6655383456842
1.90536863771533	22.6608635800467
1.90586316680439	22.6605292769664
1.91356305475053	22.6553241306653
1.92073248372892	22.6504775761455
1.92175747178572	22.6497846812839
1.92992520542433	22.644263269955
1.92995188882091	22.6442452319025
1.93814630585611	22.6387057825211
1.9463407228913	22.6331663331397
1.95453513992649	22.6276268837583
1.96272955696169	22.6220874343769
1.97092397399688	22.6165479849955
1.97911839103207	22.6110085356141
1.98731280806727	22.6054690862327
1.99550722510246	22.5999296368513
2.00370164213765	22.5943901874699
2.01189605917284	22.5888507380885
2.02009047620804	22.5833112887071
2.02828489324323	22.5777718393257
2.03647931027842	22.5722323899443
2.04467372731362	22.5666929405629
2.05286814434881	22.5611534911815
2.061062561384	22.5556140418001
2.0692569784192	22.5500745924187
2.07745139545439	22.5445351430373
2.08564581248958	22.5389956936559
2.08847657872416	22.5370820875751
2.09384022952478	22.5334562442745
2.09829938698504	22.5304418410621
2.10203464655997	22.5279167948931
2.11022906359516	22.5223773455117
2.11842348063036	22.5168378961303
2.12661789766555	22.5112984467489
2.13481231470074	22.5057589973675
2.14300673173594	22.5002195479861
2.15120114877113	22.4946800986047
2.15461260547223	22.4923739441057
2.15939556580632	22.4891406492233
2.15948712891471	22.4890787522998
2.16758998284152	22.4836011998419
2.17578439987671	22.4780617504605
2.17675857201904	22.4774032073026
2.1839788169119	22.4725223010791
2.19217323394709	22.4669828516977
2.19528275741554	22.4648808049286
2.20036765098229	22.4614434023163
2.20856206801748	22.4559039529349
2.21675648505267	22.4503645035535
2.22495090208787	22.4448250541721
2.23314531912306	22.4392856047907
2.24133973615825	22.4337461554093
2.24953415319345	22.4282067060279
2.25552209926366	22.4241588373373
2.25772857022864	22.4226672566465
2.26592298726383	22.4171278072651
2.27332536610194	22.412123777973
2.27411740429903	22.4115883578837
2.27567253687358	22.41053708381
2.28231182133422	22.4060489085023
2.29050623836941	22.4005094591209
2.29870065540461	22.3949700097395
2.3068950724398	22.3894305603581
2.3141760532482	22.3845085964817
2.31508948947499	22.3838911109767
2.3192497382624	22.3810787708831
2.32328390651019	22.3783516615953
2.32485468156868	22.3772898131577
2.33147832354538	22.3728122122139
2.33967274058057	22.3672727628325
2.34786715761577	22.3617333134511
2.35606157465096	22.3561938640697
2.36425599168615	22.3506544146883
2.37245040872134	22.3451149653069
2.38064482575654	22.3395755159255
2.38464526946681	22.3368712045216
2.38883924279173	22.3340360665441
2.38964139457693	22.3334938096402
2.39703365982692	22.3284966171627
2.40522807686212	22.3229571677813
2.41342249389731	22.3174177183999
2.4216169109325	22.3118782690185
2.4298113279677	22.3063388196371
2.43800574500289	22.3007993702557
2.44620016203808	22.2952599208743
2.45439457907328	22.2897204714929
2.46258899610847	22.2841810221115
2.47078341314366	22.2786415727301
2.47897783017886	22.2731021233487
2.48717224721405	22.2675626739673
2.49536666424924	22.2620232245859
2.50356108128444	22.2564837752045
2.51175549831963	22.2509443258231
2.51994991535482	22.2454048764417
2.52814433239001	22.2398654270603
2.53633874942521	22.2343259776789
2.5445331664604	22.2287865282975
2.55272758349559	22.2232470789161
2.55645229776711	22.2207291614024
2.56092200053079	22.2177076295347
2.56911641756598	22.2121681801533
2.57731083460117	22.2066287307719
2.58391365394272	22.2021652059891
2.58550525163637	22.2010892813905
2.59369966867156	22.1955498320091
2.60189408570675	22.1900103826277
2.61008850274195	22.1844709332463
2.61828291977714	22.1789314838649
2.62647733681233	22.1733920344835
2.63467175384753	22.1678525851021
2.64286617088272	22.1623131357207
2.65106058791791	22.1567736863393
2.65925500495311	22.1512342369579
2.6674494219883	22.1456947875764
2.67564383902349	22.1401553381951
2.67568073558779	22.1401303960119
2.68383825605869	22.1346158888136
2.69203267309388	22.1290764394322
2.70022709012907	22.1235369900508
2.70842150716426	22.1179975406694
2.71661592419946	22.112458091288
2.72481034123465	22.1069186419066
2.73172525495606	22.1022441404294
2.73300475826984	22.1013791925252
2.74119917530504	22.0958397431438
2.74939359234023	22.0903002937624
2.75758800937542	22.084760844381
2.76578242641062	22.0792213949996
2.77397684344581	22.0736819456182
2.782171260481	22.0681424962368
2.7903656775162	22.0626030468554
2.79856009455139	22.057063597474
2.80675451158658	22.0515241480926
2.81494892862178	22.0459846987112
2.82262827757064	22.0407934368311
2.82314334565697	22.0404452493298
2.82926192635036	22.0363090712599
2.83133776269216	22.0349057999484
2.83953217972735	22.029366350567
2.84772659676255	22.0238269011856
2.85592101379774	22.0182874518042
2.86411543083293	22.0127480024228
2.87117783742082	22.0079737953454
2.87230984786813	22.0072085530414
2.88050426490332	22.00166910366
2.88869868193851	21.9961296542786
2.89689309897371	21.9905902048972
2.9050875160089	21.9850507555158
2.91328193304409	21.9795113061344
2.92147635007929	21.973971856753
2.92967076711448	21.9684324073716
2.93126386273682	21.9673554701689
2.93786518414967	21.9628929579902
2.94605960118487	21.9573535086088
2.95425401822006	21.9518140592274
2.96244843525525	21.946274609846
2.97043322561408	21.9408768686981
2.97064285229045	21.9407351604646
2.97883726932564	21.9351957110832
2.98703168636083	21.9296562617018
2.99522610339603	21.9241168123204
3.00342052043122	21.918577362939
3.00665081267202	21.9163936761339
3.01161493746641	21.9130379135576
3.0198093545016	21.9074984641762
3.0280037715368	21.9019590147948
3.03619818857199	21.8964195654134
3.03630173912867	21.8963495649406
3.04439260560718	21.890880116032
3.05258702264238	21.8853406666506
3.06078143967757	21.8798012172692
3.06897585671276	21.8742617678878
3.07717027374796	21.8687223185064
3.08536469078315	21.863182869125
3.09355910781834	21.8576434197436
3.10175352485354	21.8521039703622
3.10994794188873	21.8465645209808
3.11814235892392	21.8410250715994
3.12633677595912	21.835485622218
3.13453119299431	21.8299461728366
3.13541866684901	21.8293462379694
3.1427256100295	21.8244067234552
3.1509200270647	21.8188672740738
3.15911444409989	21.8133278246924
3.16730886113508	21.807788375311
3.17550327817027	21.8022489259296
3.18369769520547	21.7967094765482
3.18848058376315	21.7934762301869
3.19189211224066	21.7911700271668
3.20008652927585	21.7856305777854
3.20828094631105	21.780091128404
3.21647536334624	21.7745516790226
3.21890833267089	21.772906984792
3.22138509328429	21.7712326875249
3.22466978038143	21.7690122296412
3.23286419741663	21.7634727802598
3.24105861445182	21.7579333308784
3.24925303148701	21.752393881497
3.25744744852221	21.7468544321156
3.25829027240568	21.7462846807568
3.2641047622331	21.7423540689831
3.2656418655574	21.7413149827342
3.27383628259259	21.7357755333528
3.2750731587256	21.7349394015449
3.27556794684669	21.7346049233582
3.28203069962779	21.7302360839714
3.29022511666298	21.72469663459
3.29525369295122	21.7212973026192
3.29841953369817	21.7191571852086
3.30661395073337	21.7136177358272
3.31480836776856	21.7080782864458
3.32300278480375	21.7025388370644
3.33119720183895	21.696999387683
3.33939161887414	21.6914599383016
3.34758603590933	21.6859204889202
3.35578045294452	21.6803810395388
3.36397486997972	21.6748415901574
3.37216928701491	21.669302140776
3.3803637040501	21.6637626913946
3.3885581210853	21.6582232420132
3.39675253812049	21.6526837926318
3.40494695515568	21.6471443432504
3.41314137219088	21.641604893869
3.42133578922607	21.6360654444876
3.42953020626126	21.6305259951062
3.43772462329646	21.6249865457248
3.44591904033165	21.6194470963434
3.45411345736684	21.6139076469619
3.46230787440204	21.6083681975805
3.47050229143723	21.6028287481991
3.47869670847242	21.5972892988177
3.48689112550762	21.5917498494363
3.49508554254281	21.5862104000549
3.503279959578	21.5806709506735
3.5114743766132	21.5751315012921
3.51966879364839	21.5695920519107
3.52786321068358	21.5640526025293
3.53447973807262	21.5595798110672
3.53605762771877	21.5585131531479
3.54425204475397	21.5529737037665
3.55244646178916	21.5474342543851
3.56064087882435	21.5418948050037
3.56210491463482	21.5409051126034
3.56883529585955	21.5363553556223
3.57702971289474	21.5308159062409
3.58522412992993	21.5252764568595
3.59341854696513	21.5197370074781
3.59586205684456	21.5180851878024
3.60161296400032	21.5141975580967
3.6028991372404	21.5133281013033
3.60980738103551	21.5086581087153
3.61800179807071	21.5031186593339
3.6261962151059	21.4975792099525
3.63439063214109	21.4920397605711
3.64258504917629	21.4865003111897
3.65077946621148	21.4809608618083
3.65897388324667	21.4754214124269
3.66716830028186	21.4698819630455
3.67536271731706	21.4643425136641
3.68355713435225	21.4588030642827
3.69175155138744	21.4532636149013
3.69994596842264	21.4477241655199
3.70814038545783	21.4421847161385
3.71633480249302	21.4366452667571
3.72452921952822	21.4311058173757
3.73272363656341	21.4255663679943
3.7409180535986	21.4200269186129
3.7491124706338	21.4144874692315
3.75730688766899	21.4089480198501
3.76550130470418	21.4034085704687
3.77369572173938	21.3978691210873
3.77620780251075	21.3961709472922
3.78189013877457	21.3923296717059
3.79008455580976	21.3867902223245
3.79827897284496	21.3812507729431
3.80647338988015	21.3757113235617
3.81466780691534	21.3701718741803
3.82286222395054	21.3646324247989
3.83105664098573	21.3590929754175
3.83925105802092	21.3535535260361
3.83971971411717	21.353236713173
3.84744547505611	21.3480140766547
3.85563989209131	21.3424746272733
3.8638343091265	21.3369351778919
3.87202872616169	21.3313957285105
3.88022314319689	21.3258562791291
3.88841756023208	21.3203168297477
3.88938289163943	21.319664262952
3.89661197726727	21.3147773803663
3.90480639430247	21.3092379309849
3.91300081133766	21.3036984816035
3.92119522837285	21.2981590322221
3.92938964540805	21.2926195828407
3.93758406244324	21.2870801334593
3.94577847947843	21.2815406840779
3.95397289651363	21.2760012346965
3.96216731354882	21.2704617853151
3.97036173058401	21.2649223359337
3.97855614761921	21.2593828865523
3.9867505646544	21.2538434371709
3.99494498168959	21.2483039877895
4.00313939872478	21.2427645384081
4.01133381575998	21.2372250890267
4.01952823279517	21.2316856396453
4.02772264983036	21.2261461902639
4.03591706686556	21.2206067408825
4.04411148390075	21.2150672915011
4.05230590093594	21.2095278421197
4.06050031797114	21.2039883927383
4.06869473500633	21.1984489433569
4.07688915204152	21.1929094939755
4.08508356907672	21.1873700445941
4.09327798611191	21.1818305952127
4.1014724031471	21.1762911458313
4.1096668201823	21.1707516964499
4.11786123721749	21.1652122470685
4.12605565425268	21.1596727976871
4.13425007128788	21.1541333483057
4.14244448832307	21.1485938989243
4.15063890535826	21.1430544495429
4.15883332239346	21.1375150001615
4.16702773942865	21.1319755507801
4.17522215646384	21.1264361013987
4.17896692203524	21.1239046291488
4.18341657349904	21.1208966520173
4.19161099053423	21.1153572026359
4.19980540756942	21.1098177532545
4.20799982460461	21.1042783038731
4.21619424163981	21.0987388544917
4.224388658675	21.0931994051103
4.23258307571019	21.0876599557289
4.24077749274539	21.0821205063475
4.24897190978058	21.076581056966
4.25716632681577	21.0710416075846
4.26536074385097	21.0655021582032
4.27355516088616	21.0599627088218
4.28174957792135	21.0544232594404
4.28994399495655	21.048883810059
4.29813841199174	21.0433443606776
4.30633282902693	21.0378049112962
4.31452724606213	21.0322654619148
4.32272166309732	21.0267260125334
4.33091608013251	21.021186563152
4.33911049716771	21.0156471137706
4.3473049142029	21.0101076643892
4.35549933123809	21.0045682150078
4.36369374827328	20.9990287656264
4.37188816530848	20.993489316245
4.38008258234367	20.9879498668636
4.38827699937886	20.9824104174822
4.39647141641406	20.9768709681008
4.40466583344925	20.9713315187194
4.41286025048444	20.965792069338
4.42105466751964	20.9602526199566
4.42924908455483	20.9547131705752
4.43744350159002	20.9491737211938
4.44563791862522	20.9436342718124
4.45383233566041	20.938094822431
4.4620267526956	20.9325553730496
4.4702211697308	20.9270159236682
4.47841558676599	20.9214764742868
4.48661000380118	20.9159370249054
4.49480442083637	20.910397575524
4.50299883787157	20.9048581261426
4.51119325490676	20.8993186767612
4.51938767194195	20.8937792273798
4.52758208897715	20.8882397779984
4.53577650601234	20.882700328617
4.54397092304753	20.8771608792356
4.55216534008273	20.8716214298542
4.56035975711792	20.8660819804728
4.56855417415311	20.8605425310914
4.57674859118831	20.85500308171
4.5849430082235	20.8494636323286
4.59313742525869	20.8439241829472
4.60133184229389	20.8383847335658
4.60952625932908	20.8328452841844
4.61772067636427	20.827305834803
4.62011475103459	20.8256874334702
4.62136478603227	20.8248424062321
4.62591509339947	20.8217663854216
4.63410951043466	20.8162269360402
4.64230392746985	20.8106874866588
4.65049834450505	20.8051480372774
4.65869276154024	20.799608587896
4.66688717857543	20.7940691385146
4.67508159561063	20.7885296891332
4.68327601264582	20.7829902397518
4.69147042968101	20.7774507903704
4.6996648467162	20.771911340989
4.7078592637514	20.7663718916076
4.71605368078659	20.7608324422262
4.72424809782178	20.7552929928448
4.73244251485698	20.7497535434634
4.74063693189217	20.744214094082
4.74883134892736	20.7386746447006
4.75702576596256	20.7331351953192
4.76522018299775	20.7275957459378
4.77341460003294	20.7220562965564
4.78160901706814	20.716516847175
4.78980343410333	20.7109773977936
4.79799785113852	20.7054379484122
4.80619226817372	20.6998984990308
4.81438668520891	20.6943590496494
4.8225811022441	20.688819600268
4.8307755192793	20.6832801508866
4.83896993631449	20.6777407015052
4.84716435334968	20.6722012521238
4.85535877038487	20.6666618027424
4.86355318742007	20.661122353361
4.87174760445526	20.6555829039796
4.87994202149045	20.6500434545982
4.88813643852565	20.6445040052168
4.89633085556084	20.6389645558354
4.90452527259603	20.633425106454
4.91271968963123	20.6278856570726
4.91577703822938	20.6258188806652
4.92091410666642	20.6223462076912
4.92910852370161	20.6168067583098
4.93730294073681	20.6112673089284
4.945497357772	20.605727859547
4.94637785657575	20.6051326398342
4.95369177480719	20.6001884101656
4.95507042311577	20.5992564399611
4.96188619184239	20.5946489607842
4.97008060887758	20.5891095114028
4.97827502591277	20.5835700620214
4.98646944294797	20.57803061264
4.99466385998316	20.5724911632586
5.00285827701835	20.5669517138772
5.01105269405354	20.5614122644958
5.01924711108874	20.5558728151144
5.02744152812393	20.5503333657329
5.03563594515912	20.5447939163515
5.04383036219432	20.5392544669701
5.05202477922951	20.5337150175887
5.0602191962647	20.5281755682073
5.0684136132999	20.5226361188259
5.07660803033509	20.5170966694445
5.08480244737028	20.5115572200631
5.09299686440548	20.5060177706817
5.10119128144067	20.5004783213003
5.10938569847586	20.4949388719189
5.11758011551106	20.4893994225375
5.12577453254625	20.4838599731561
5.13396894958144	20.4783205237747
5.14216336661664	20.4727810743933
5.14728003991901	20.4693221885888
5.15035778365183	20.4672416250119
5.15855220068702	20.4617021756305
5.16674661772221	20.4561627262491
5.17494103475741	20.4506232768677
5.1831354517926	20.4450838274863
5.19132986882779	20.4395443781049
5.19952428586299	20.4340049287235
5.20771870289818	20.4284654793421
5.21591311993337	20.4229260299607
5.22410753696857	20.4173865805793
5.23230195400376	20.4118471311979
5.24049637103895	20.4063076818165
5.24869078807415	20.4007682324351
5.25688520510934	20.3952287830537
5.26507962214453	20.3896893336723
5.27327403917973	20.3841498842909
5.28146845621492	20.3786104349095
5.28966287325011	20.3730709855281
5.29785729028531	20.3675315361467
5.3060517073205	20.3619920867653
5.31424612435569	20.3564526373839
5.32244054139089	20.3509131880025
5.33063495842608	20.3453737386211
5.33882937546127	20.3398342892397
5.34702379249646	20.3342948398583
5.35521820953166	20.3287553904769
5.36341262656685	20.3232159410955
5.37160704360204	20.3176764917141
5.37980146063724	20.3121370423327
5.38799587767243	20.3065975929513
5.39199009449818	20.3038974909392
5.39619029470762	20.3010581435699
5.40438471174282	20.2955186941885
5.41257912877801	20.2899792448071
5.4207735458132	20.2844397954257
5.4289679628484	20.2789003460443
5.43716237988359	20.2733608966629
5.44535679691878	20.2678214472815
5.45355121395398	20.2622819979001
5.46174563098917	20.2567425485187
5.46994004802436	20.2512030991373
5.47813446505956	20.2456636497559
5.48632888209475	20.2401242003745
5.49452329912994	20.2345847509931
5.50271771616513	20.2290453016117
5.51091213320033	20.2235058522303
5.51910655023552	20.2179664028489
5.52730096727071	20.2124269534675
5.53549538430591	20.2068875040861
5.5436898013411	20.2013480547047
5.55188421837629	20.1958086053233
5.56007863541149	20.1902691559419
5.56514391617784	20.1868450116388
5.56827305244668	20.1847297065605
5.57646746948187	20.1791902571791
5.58466188651707	20.1736508077977
5.5927790859077	20.1681635577651
5.59285630355226	20.1681113584163
5.60105072058745	20.1625719090349
5.60924513762265	20.1570324596535
5.61743955465784	20.1514930102721
5.62563397169303	20.1459535608907
5.63382838872823	20.1404141115093
5.64202280576342	20.1348746621279
5.65021722279861	20.1293352127465
5.6584116398338	20.1237957633651
5.666606056869	20.1182563139837
5.67480047390419	20.1127168646023
5.68299489093938	20.1071774152209
5.69118930797458	20.1016379658395
5.69938372500977	20.0960985164581
5.70757814204496	20.0905590670767
5.71577255908016	20.0850196176953
5.72396697611535	20.0794801683139
5.73216139315054	20.0739407189325
5.74035581018574	20.0684012695511
5.74855022722093	20.0628618201697
5.75674464425612	20.0573223707883
5.76493906129132	20.0517829214069
5.77313347832651	20.0462434720255
5.7813278953617	20.0407040226441
5.7895223123969	20.0351645732627
5.79771672943209	20.0296251238813
5.80591114646728	20.0240856744999
5.81410556350248	20.0185462251184
5.82229998053767	20.0130067757371
5.83049439757286	20.0074673263556
5.83868881460806	20.0019278769742
5.84688323164325	19.9963884275928
5.85507764867844	19.9908489782114
5.86327206571363	19.98530952883
5.87146648274883	19.9797700794486
5.87966089978402	19.9742306300672
5.88785531681921	19.9686911806858
5.89604973385441	19.9631517313044
5.9042441508896	19.957612281923
5.91243856792479	19.9520728325416
5.92063298495999	19.9465333831602
5.92882740199518	19.9409939337788
5.93702181903037	19.9354544843974
5.94521623606557	19.929915035016
5.95341065310076	19.9243755856346
5.96115755167086	19.9191386600172
5.96160507013595	19.9188361362532
5.96979948717115	19.9132966868718
5.97799390420634	19.9077572374904
5.98618832124153	19.902217788109
5.99438273827672	19.8966783387276
6.00257715531192	19.8911388893462
6.01077157234711	19.8855994399648
6.0189659893823	19.8800599905834
6.0271604064175	19.874520541202
6.03535482345269	19.8689810918206
6.04354924048788	19.8634416424392
6.05174365752308	19.8579021930578
6.05993807455827	19.8523627436764
6.06813249159346	19.846823294295
6.07632690862866	19.8412838449136
6.07954290939025	19.8391098191894
6.08452132566385	19.8357443955322
6.09271574269904	19.8302049461508
6.10091015973424	19.8246654967694
6.10910457676943	19.819126047388
6.11729899380462	19.8135865980066
6.12549341083982	19.8080471486252
6.13368782787501	19.8025076992438
6.1418822449102	19.7969682498624
6.15007666194539	19.791428800481
6.15827107898059	19.7858893510996
6.16646549601578	19.7803499017182
6.17465991305097	19.7748104523368
6.18285433008617	19.7692710029554
6.19104874712136	19.763731553574
6.19924316415655	19.7581921041926
6.20743758119175	19.7526526548112
6.21563199822694	19.7471132054298
6.22382641526213	19.7415737560484
6.23202083229733	19.736034306667
6.24021524933252	19.7304948572856
6.24840966636771	19.7249554079042
6.25660408340291	19.7194159585228
6.2647985004381	19.7138765091414
6.27299291747329	19.70833705976
6.28118733450849	19.7027976103786
6.28938175154368	19.6972581609972
6.29757616857887	19.6917187116158
6.30577058561407	19.6861792622344
6.31396500264926	19.680639812853
6.32215941968445	19.6751003634716
6.33035383671965	19.6695609140902
6.33854825375484	19.6640214647088
6.34674267079003	19.6584820153274
6.35493708782522	19.652942565946
6.36313150486042	19.6474031165646
6.37132592189561	19.6418636671832
6.37189097976469	19.6414816864456
6.3795203389308	19.6363242178018
6.387714755966	19.6307847684204
6.39590917300119	19.625245319039
6.40410359003638	19.6197058696576
6.41229800707158	19.6141664202762
6.42049242410677	19.6086269708948
6.42868684114196	19.6030875215134
6.43688125817716	19.597548072132
6.44507567521235	19.5920086227506
6.45327009224754	19.5864691733692
6.46146450928274	19.5809297239878
6.46965892631793	19.5753902746064
6.47785334335312	19.569850825225
6.48604776038832	19.5643113758436
6.49424217742351	19.5587719264622
6.5024365944587	19.5532324770808
6.51063101149389	19.5476930276994
6.51882542852909	19.542153578318
6.52701984556428	19.5366141289366
6.53521426259947	19.5310746795552
6.54340867963467	19.5255352301738
6.55160309666986	19.5199957807924
6.55979751370505	19.514456331411
6.56799193074025	19.5089168820296
6.57618634777544	19.5033774326482
6.58438076481063	19.4978379832668
6.59257518184583	19.4922985338854
6.60076959888102	19.486759084504
6.60896401591621	19.4812196351225
6.61715843295141	19.4756801857411
6.6253528499866	19.4701407363597
6.63354726702179	19.4646012869783
6.64174168405698	19.4590618375969
6.64993610109218	19.4535223882155
6.65813051812737	19.4479829388341
6.66632493516256	19.4424434894527
6.67451935219776	19.4369040400713
6.68271376923295	19.4313645906899
6.69090818626814	19.4258251413085
6.69910260330334	19.4202856919271
6.70729702033853	19.4147462425457
6.71549143737372	19.4092067931643
6.72368585440892	19.4036673437829
6.73188027144411	19.3981278944015
6.7400746884793	19.3925884450201
6.7482691055145	19.3870489956387
6.75646352254969	19.3815095462573
6.76465793958488	19.3759700968759
6.77285235662008	19.3704306474945
6.78104677365527	19.3648911981131
6.78924119069046	19.3593517487317
6.79743560772566	19.3538122993503
6.79887705162963	19.3528378791435
6.80563002476085	19.3482728499689
6.81382444179604	19.3427334005875
6.82201885883124	19.3371939512061
6.83021327586643	19.3316545018247
6.83840769290162	19.3261150524433
6.84660210993681	19.3205756030619
6.85479652697201	19.3150361536805
6.8629909440072	19.3094967042991
6.87118536104239	19.3039572549177
6.87937977807759	19.2984178055363
6.88757419511278	19.2928783561549
6.88799348336424	19.2925949160963
6.89576861214797	19.2873389067735
6.90396302918317	19.2817994573921
6.91215744621836	19.2762600080107
6.92035186325355	19.2707205586293
6.92854628028875	19.2651811092479
6.93674069732394	19.2596416598665
6.94493511435913	19.2541022104851
6.95312953139433	19.2485627611037
6.96132394842952	19.2430233117223
6.96951836546471	19.2374838623409
6.97771278249991	19.2319444129595
6.9859071995351	19.2264049635781
6.99312030484747	19.2215288837314
6.99410161657029	19.2208655141967
7.00229603360548	19.2153260648153
7.01049045064068	19.2097866154339
7.01868486767587	19.2042471660525
7.02687928471106	19.1987077166711
7.03507370174626	19.1931682672897
7.04326811878145	19.1876288179083
7.05146253581664	19.1820893685269
7.05965695285184	19.1765499191455
7.06785136988703	19.1710104697641
7.07604578692222	19.1654710203827
7.08424020395742	19.1599315710013
7.09243462099261	19.1543921216199
7.1006290380278	19.1488526722385
7.108823455063	19.1433132228571
7.11701787209819	19.1377737734757
7.12521228913338	19.1322343240943
7.13340670616858	19.1266948747129
7.14160112320377	19.1211554253315
7.14979554023896	19.1156159759501
7.15798995727415	19.1100765265687
7.16618437430935	19.1045370771873
7.17437879134454	19.0989976278059
7.18257320837973	19.0934581784245
7.19076762541493	19.0879187290431
7.19896204245012	19.0823792796617
7.20715645948531	19.0768398302803
7.21535087652051	19.0713003808989
7.2235452935557	19.0657609315175
7.23173971059089	19.0602214821361
7.23993412762609	19.0546820327547
7.24812854466128	19.0491425833733
7.25632296169647	19.0436031339919
7.26451737873167	19.0380636846105
7.27271179576686	19.0325242352291
7.28090621280205	19.0269847858477
7.28910062983725	19.0214453364663
7.29729504687244	19.0159058870849
7.30548946390763	19.0103664377035
7.31368388094282	19.0048269883221
7.32187829797802	18.9992875389407
7.33007271501321	18.9937480895593
7.3382671320484	18.9882086401779
7.3464615490836	18.9826691907965
7.35465596611879	18.9771297414151
7.36285038315398	18.9715902920337
7.37104480018918	18.9660508426523
7.37923921722437	18.9605113932709
7.38743363425956	18.9549719438895
7.39562805129476	18.9494324945081
7.40382246832995	18.9438930451267
7.41201688536514	18.9383535957452
7.42021130240034	18.9328141463638
7.42840571943553	18.9272746969824
7.43660013647072	18.921735247601
7.44479455350592	18.9161957982196
7.45298897054111	18.9106563488382
7.4611833875763	18.9051168994568
7.4693778046115	18.8995774500754
7.47757222164669	18.894038000694
7.48576663868188	18.8884985513126
7.49396105571708	18.8829591019312
7.50215547275227	18.8774196525498
7.51034988978746	18.8718802031684
7.51854430682265	18.866340753787
7.52673872385785	18.8608013044056
7.53493314089304	18.8552618550242
7.54312755792823	18.8497224056428
7.55132197496343	18.8441829562614
7.55951639199862	18.83864350688
7.56771080903381	18.8331040574986
7.57590522606901	18.8275646081172
7.5840996431042	18.8220251587358
7.59229406013939	18.8164857093544
7.60048847717459	18.810946259973
7.60868289420978	18.8054068105916
7.61687731124497	18.7998673612102
7.62507172828017	18.7943279118288
7.63326614531536	18.7887884624474
7.64146056235055	18.783249013066
7.64965497938574	18.7777095636846
7.65784939642094	18.7721701143032
7.66604381345613	18.7666306649218
7.67423823049132	18.7610912155404
7.68243264752652	18.755551766159
7.69062706456171	18.7500123167776
7.6988214815969	18.7444728673962
7.7070158986321	18.7389334180148
7.71521031566729	18.7333939686334
7.72340473270248	18.727854519252
7.73159914973768	18.7223150698706
7.73979356677287	18.7167756204892
7.74798798380806	18.7112361711078
7.75618240084326	18.7056967217264
7.76437681787845	18.700157272345
7.77257123491364	18.6946178229636
7.78076565194884	18.6890783735822
7.78896006898403	18.6835389242008
7.79715448601922	18.6779994748194
7.80534890305441	18.672460025438
7.81354332008961	18.6669205760566
7.8217377371248	18.6613811266752
7.82993215415999	18.6558416772938
7.83812657119519	18.6503022279124
7.84632098823038	18.644762778531
7.85451540526557	18.6392233291496
7.86270982230077	18.6336838797682
7.87090423933596	18.6281444303868
7.87909865637115	18.6226049810054
7.88729307340635	18.617065531624
7.89548749044154	18.6115260822426
7.90368190747673	18.6059866328612
7.91187632451193	18.6004471834798
7.92007074154712	18.5949077340984
7.92826515858231	18.589368284717
7.93645957561751	18.5838288353356
7.9446539926527	18.5782893859542
7.95284840968789	18.5727499365728
7.96104282672309	18.5672104871914
7.96923724375828	18.56167103781
7.97743166079347	18.5561315884286
7.98562607782867	18.5505921390472
7.99382049486386	18.5450526896658
8.00201491189905	18.5395132402844
8.01020932893424	18.533973790903
8.01840374596944	18.5284343415216
8.02659816300463	18.5228948921402
8.03479258003982	18.5173554427588
8.04298699707502	18.5118159933774
8.05118141411021	18.506276543996
8.0593758311454	18.5007370946146
8.0675702481806	18.4951976452332
8.07576466521579	18.4896581958518
8.08395908225098	18.4841187464704
8.0844804742002	18.4837662840196
8.09215349928618	18.478579297089
8.10034791632137	18.4730398477076
8.10854233335656	18.4675003983262
8.11673675039176	18.4619609489448
8.12493116742695	18.4564214995634
8.13312558446214	18.450882050182
8.14132000149734	18.4453426008006
8.14951441853253	18.4398031514192
8.15770883556772	18.4342637020378
8.16590325260291	18.4287242526564
8.17409766963811	18.4231848032749
8.1822920866733	18.4176453538935
8.1904865037085	18.4121059045121
8.19868092074369	18.4065664551307
8.20687533777888	18.4010270057493
8.21506975481407	18.3954875563679
8.22326417184927	18.3899481069865
8.23145858888446	18.3844086576051
8.23965300591965	18.3788692082237
8.24784742295485	18.3733297588423
8.25604183999004	18.3677903094609
8.26423625702523	18.3622508600795
8.27243067406043	18.3567114106981
8.28062509109562	18.3511719613167
8.28881950813081	18.3456325119353
8.29701392516601	18.3400930625539
8.3052083422012	18.3345536131725
8.31340275923639	18.3290141637911
8.32159717627158	18.3234747144097
8.32979159330678	18.3179352650283
8.33798601034197	18.3123958156469
8.34618042737717	18.3068563662655
8.35437484441236	18.3013169168841
8.36256926144755	18.2957774675027
8.37076367848274	18.2902380181213
8.37895809551794	18.2846985687399
8.38715251255313	18.2791591193585
8.39534692958832	18.2736196699771
8.40354134662352	18.2680802205957
8.41173576365871	18.2625407712143
8.4199301806939	18.2570013218329
8.4281245977291	18.2514618724515
8.43631901476429	18.2459224230701
8.44112651837873	18.2426725368599
8.44451343179948	18.2403829736887
8.45270784883468	18.2348435243073
8.46090226586987	18.2293040749259
8.46909668290506	18.2237646255445
8.47729109994026	18.2182251761631
8.48548551697545	18.2126857267817
8.49367993401064	18.2071462774003
8.50187435104583	18.2016068280189
8.51006876808103	18.1960673786375
8.51826318511622	18.1905279292561
8.52645760215141	18.1849884798747
8.53465201918661	18.1794490304933
8.5428464362218	18.1739095811119
8.55104085325699	18.1683701317305
8.55923527029219	18.1628306823491
8.56742968732738	18.1572912329677
8.57562410436257	18.1517517835863
8.58381852139777	18.1462123342049
8.59201293843296	18.1406728848235
8.60020735546815	18.1351334354421
8.60840177250335	18.1295939860607
8.61659618953854	18.1240545366793
8.62479060657373	18.1185150872979
8.63298502360893	18.1129756379165
8.63697942042888	18.1102754142278
8.64117944064412	18.1074361885351
8.64937385767931	18.1018967391537
8.6575682747145	18.0963572897723
8.6657626917497	18.0908178403909
8.67395710878489	18.0852783910095
8.68215152582009	18.0797389416281
8.69034594285528	18.0741994922467
8.69854035989047	18.0686600428653
8.70673477692566	18.0631205934839
8.71492919396086	18.0575811441025
8.72312361099605	18.0520416947211
8.73131802803124	18.0465022453397
8.73951244506644	18.0409627959583
8.74770686210163	18.0354233465769
8.75590127913682	18.0298838971955
8.76409569617202	18.0243444478141
8.77229011320721	18.0188049984327
8.7804845302424	18.0132655490513
8.7886789472776	18.0077260996699
8.79687336431279	18.0021866502885
8.80506778134798	17.9966472009071
8.81326219838317	17.9911077515257
8.82145661541837	17.9855683021443
8.82965103245356	17.9800288527629
8.83784544948876	17.9744894033815
8.84603986652395	17.9689499540001
8.85423428355914	17.9634105046187
8.86242870059433	17.9578710552373
8.87062311762953	17.9523316058559
8.87881753466472	17.9467921564745
8.88701195169991	17.9412527070931
8.89520636873511	17.9357132577117
8.9034007857703	17.9301738083303
8.91159520280549	17.9246343589489
8.91978961984069	17.9190949095675
8.92798403687588	17.9135554601861
8.93617845391107	17.9080160108047
8.94437287094627	17.9024765614233
8.95256728798146	17.8969371120419
8.96076170501665	17.8913976626605
8.96895612205185	17.8858582132791
8.97715053908704	17.8803187638976
8.98534495612223	17.8747793145162
8.99353937315743	17.8692398651348
9.00173379019262	17.8637004157534
9.00992820722781	17.858160966372


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-3.tsv <==
0.815511172034643	16.2677092622211
0.946629042413241	16.1845437681691
0.978395003575336	16.164344140393
0.990903815187609	16.1563844484857
1.00549532540047	16.1470955690429
1.0174279673398	16.1394961805872
1.04165569145796	16.1240579127564
1.17504655295884	16.038851046245
1.21872422809828	16.0108741280872
1.22303789575222	16.0081090347066
1.22678244427362	16.0057084514736
1.28601300851552	15.9676994429866
1.33264871275007	15.9377236717934
1.36076950273062	15.9196277323984
1.38780320368817	15.9022165150055
1.45462460115423	15.8591173899471
1.45960268080354	15.8559030209875
1.4688402732993	15.8499369572971
1.48628466274184	15.8386659297041
1.48846897382696	15.8372541932617
1.50787960020117	15.8247047857422
1.53155491568636	15.8093879965651
1.53610975899894	15.8064399507922
1.57256724491652	15.782828550795
1.6080763140032	15.7598059033657
1.68302260642698	15.7111311579878
1.71255890383812	15.691917658299
1.74681777058374	15.6696102770056
1.75976452329169	15.661173999121
1.76438703076804	15.6581610997005
1.77187738094108	15.6532780653771
1.77784072273141	15.6493897013543
1.7810276471535	15.6473113934791
1.7927562549978	15.6396609986093
1.82093689792527	15.6212679458382
1.8925422324757	15.5744608443927
1.89845333322603	15.5705922821323
1.90586316680439	15.565741875806
1.92073248372892	15.556005247959
1.92992520542433	15.549983517072
2.08847657872416	15.4458574765837
2.09829938698504	15.4393899386337
2.15461260547223	15.4022748332626
2.15948712891471	15.3990591258995
2.17675857201904	15.3876613755096
2.19528275741554	15.3754302676586
2.25552209926366	15.3356079810232
2.27332536610194	15.3238248768953
2.27567253687358	15.3222709257907
2.3141760532482	15.2967637794427
2.3192497382624	15.2934004331506
2.32485468156868	15.2896843149699
2.38464526946681	15.250003472299
2.38964139457693	15.2466844759886
2.55645229776711	15.1355818274591
2.58391365394272	15.1172378877057
2.67568073558779	15.0558283530789
2.73172525495606	15.0182407107047
2.82262827757064	14.9571400731003
2.82926192635036	14.9526747489437
2.87117783742082	14.9244393301741
2.93126386273682	14.8839025285145
2.97043322561408	14.8574379820343
3.00665081267202	14.8329403331571
3.03630173912867	14.8128647497865
3.13541866684901	14.7456278963172
3.18848058376315	14.7095516900148
3.21890833267089	14.688838664874
3.22138509328429	14.6871518450049
3.25829027240568	14.6620026353066
3.2641047622331	14.6580378269412
3.2750731587256	14.650556801237
3.27556794684669	14.6502192726008
3.29525369295122	14.6367862933528
3.53447973807262	14.4729230863963
3.56210491463482	14.4539265650592
3.59586205684456	14.430692579871
3.6028991372404	14.4258462958507
3.77620780251075	14.3061787714841
3.83971971411717	14.2621737237983
3.88938289163943	14.227707617848
4.17896692203524	14.0257535720474
4.62011475103459	13.7148808437289
4.62136478603227	13.7139944489772
4.91577703822938	13.5043640160156
4.94637785657575	13.4824767646669
4.95507042311577	13.4762560236805
5.14728003991901	13.3383218705522
5.39199009449818	13.1616588898097
5.56514391617784	13.0359443467604
5.5927790859077	13.0158261536642
5.96115755167086	12.7462282965932
6.07954290939025	12.6590288424071
6.37189097976469	12.4425357157799
6.79887705162963	12.1234008548237
6.88799348336424	12.056357610125
6.99312030484747	11.977077030467
8.0844804742002	11.1419021179656
8.44112651837873	10.8642674386803
8.63697942042888	10.710838962312
9.00992820722781	10.4168098140359


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-4.tsv <==
0.815511172034643	30.5275114333251
0.946629042413241	30.4334048156844
0.978395003575336	30.4106566820388
0.990903815187609	30.4017043890056
1.00549532540047	30.3912654630718
1.0174279673398	30.3827318512847
1.04165569145796	30.3654140973503
1.17504655295884	30.2702757551538
1.21872422809828	30.2392002063714
1.22303789575222	30.2361331963786
1.22678244427362	30.2334711285649
1.28601300851552	30.1914000749704
1.33264871275007	30.1583241069456
1.36076950273062	30.1384005772329
1.38780320368817	30.1192620761033
1.45462460115423	30.0720182890868
1.45960268080354	30.06850226585
1.4688402732993	30.0619790515804
1.48628466274184	30.0496651647392
1.48846897382696	30.0481237000845
1.50787960020117	30.0344298295772
1.53155491568636	30.0177374566246
1.53610975899894	30.0145273281523
1.57256724491652	29.9888479983889
1.6080763140032	29.9638621810448
1.68302260642698	29.911209109832
1.71255890383812	29.89048936626
1.74681777058374	29.8664785635053
1.75976452329169	29.8574107575799
1.76438703076804	29.8541740004183
1.77187738094108	29.8489300384088
1.77784072273141	29.8447559301778
1.7810276471535	29.8425254979821
1.7927562549978	29.8343187478741
1.82093689792527	29.8146114100105
1.8925422324757	29.7646076890444
1.89845333322603	29.7604844092362
1.90586316680439	29.7553166781268
1.92073248372892	29.744949904332
1.92992520542433	29.7385430228381
2.08847657872416	29.6283066985666
2.09829938698504	29.6214937434905
2.15461260547223	29.5824730549488
2.15948712891471	29.5790983787002
2.17675857201904	29.5671450390957
2.19528275741554	29.5543313421985
2.25552209926366	29.5127096936514
2.27332536610194	29.5004226790507
2.27567253687358	29.4988032418293
2.3141760532482	29.4722534135207
2.3192497382624	29.4687571086155
2.32485468156868	29.4648953113454
2.38464526946681	29.4237389367442
2.38964139457693	29.4203031432919
2.55645229776711	29.3058764953456
2.58391365394272	29.2870925242725
2.67568073558779	29.224432438945
2.73172525495606	29.186247570154
2.82262827757064	29.124446800562
2.82926192635036	29.119943393576
2.87117783742082	29.0915082605167
2.93126386273682	29.0508084118233
2.97043322561408	29.0243157553619
3.00665081267202	28.9998470191107
3.03630173912867	28.9798343800946
3.13541866684901	28.9130645796217
3.18848058376315	28.8774007703589
3.21890833267089	28.8569753047101
3.22138509328429	28.8553135300449
3.25829027240568	28.830566726207
3.2641047622331	28.8266703110249
3.2750731587256	28.8193220018529
3.27556794684669	28.8189905741156
3.29525369295122	28.8058083118857
3.53447973807262	28.6462365357381
3.56210491463482	28.6278836601477
3.59586205684456	28.6054777957338
3.6028991372404	28.600809906756
3.77620780251075	28.4861631231004
3.83971971411717	28.4442997025477
3.88938289163943	28.411620908056
4.17896692203524	28.2220556862503
4.62011475103459	27.9364940232114
4.62136478603227	27.9356903634871
4.91577703822938	27.7472737453147
4.94637785657575	27.7277885150015
4.95507042311577	27.7222568562416
5.14728003991901	27.6003225066253
5.39199009449818	27.4461360920688
5.56514391617784	27.3377456765173
5.5927790859077	27.320500961866
5.96115755167086	27.0920490234411
6.07954290939025	27.0191907959717
6.37189097976469	26.8404276571112
6.79887705162963	26.5822749034633
6.88799348336424	26.5288322220675
6.99312030484747	26.4659807369959
8.0844804742002	25.8256304500736
8.44112651837873	25.6210776350396
8.63697942042888	25.5097118661436
9.00992820722781	25.2995121187082


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-5.tsv <==
9.00992820722781	31.8096253916446
1.6080763140032	25.3970046634319
4.62136478603227	28.9305638736805
5.5927790859077	28.3478120599924
3.22138509328429	26.1708908251317
1.0174279673398	26.1720587343047
1.76438703076804	26.3807655369508
2.87117783742082	26.5969040724595
3.18848058376315	24.7445340981676
1.22303789575222	24.3265751536605
1.36076950273062	25.9716839191709
1.77784072273141	26.7383801879614
1.48628466274184	27.3446226733567
2.17675857201904	25.237088327073
1.4688402732993	25.2500140807766


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-6.tsv <==
1.74681777058374	14.9702594460859
5.56514391617784	20.5498794527384
2.82926192635036	17.5308320309088
3.00665081267202	17.1258273844392
1.00549532540047	14.9589093867399
2.97043322561408	15.1897346943701
3.53447973807262	17.2389288841375
2.27332536610194	16.2497423087198
2.73172525495606	19.5761293575551
5.14728003991901	21.7075534810706
1.48846897382696	17.7981050652342
2.38964139457693	18.2172070387008
1.92073248372892	20.4826669512181
2.58391365394272	15.7043610864621
3.2641047622331	16.1443488726785
2.27567253687358	17.3497394641842


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-7.tsv <==
2.3141760532482	20.2865095279375
5.14728003991901	21.7075534810706


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-8.tsv <==
2.25552209926366	21.7680364815988
3.83971971411717	20.0823600659757
6.88799348336424	18.5339872523783
3.25829027240568	19.687268930355
4.94637785657575	18.7916042740889
6.79887705162963	18.1312374869456
5.96115755167086	23.3364667611894
3.27556794684669	17.9243754232217
6.37189097976469	23.5230778827117
4.17896692203524	19.6687258306603
1.7927562549978	14.0156194207844
8.44112651837873	20.9092789961318
8.63697942042888	16.7832459737719
3.03630173912867	12.2352785646171


==> tiks/ROM-signal-evals/sinAPRBSoldChi15-RMSE-stdTb-Showsr5nl473f0005-a4-m1-m2-m3-m4-m5-m6t-m7-m8-m9-m10schroeder-9.tsv <==
2.09829938698504	21.9946521190509
1.90586316680439	26.3506249837131
2.19528275741554	25.0953719574541
1.33264871275007	26.470596523963
2.32485468156868	21.5576018244001
2.82262827757064	22.180146533128
0.946629042413241	31.8247956891829
5.39199009449818	14.465031414256
1.57256724491652	23.5933282222838
1.8925422324757	27.3913718403939
3.29525369295122	20.0495202677809
3.13541866684901	22.6223954886056
8.0844804742002	17.6669556575933
2.15461260547223	19.6445623658183
1.22678244427362	25.317945328682
1.92992520542433	19.9266110251024
4.91577703822938	14.5520630584757
1.45960268080354	29.8770628404402
1.77187738094108	25.2525169036632
1.17504655295884	24.7408780954443
1.45462460115423	22.0896233768133
1.89845333322603	26.7528617487619
2.67568073558779	20.2205651749125
1.50787960020117	26.5957348820533
3.88938289163943	17.1904455980051
1.53610975899894	25.9645090029958
3.21890833267089	18.4630803407637
1.38780320368817	22.2706743585985
3.77620780251075	18.5846273047731
3.56210491463482	17.2561897318999
2.15948712891471	26.4494576831286
3.59586205684456	23.1116793259269
0.815511172034643	22.6273102269496
6.99312030484747	19.6719212519706
1.75976452329169	30.1393404886758
3.2750731587256	19.4304859718055
2.3192497382624	22.6891621318856
1.21872422809828	24.3536675276313
2.93126386273682	22.8146162822168
0.978395003575336	26.2069936846003
4.95507042311577	14.1013090050551
2.08847657872416	23.005099975616
1.68302260642698	23.8806670473714
1.82093689792527	21.6861104196192
1.7810276471535	28.4191498858077
6.07954290939025	14.6991080757668
1.71255890383812	25.9453719415959
1.53155491568636	20.2344678876577
1.28601300851552	25.030013113932
3.6028991372404	26.9588617887495
4.62011475103459	21.9446121756708
2.55645229776711	18.7823801812823
1.04165569145796	26.2402807852714
2.38464526946681	20.4391881222334
0.990903815187609	25.4339868273519


==> tiks/ROM-signal/1077-input-1-mod.tsv <==
tov 	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.73365104318	279.157677579633
281.427472342079	279.190687204784
284.065660866412	279.272243991892
287.389972342079	279.394877122886
291.075	279.574556746319
294.760027657921	279.818567672769
298.084339133588	280.122197593797
300.722527657921	280.471017404797
302.41634895682	280.843968838719
303	281.216473601068
303	281.567641148165
303	281.887465911867
303	282.176443978388
303	282.440313203801
303	282.684718386169
303	282.913217004472
303	283.127875125784
303	283.330261842704
303	283.521814744762
303	283.703787473763
303	283.87719532028
303	284.042861702641
303	284.201484836774
303	284.353672227237
303	284.499954429213
303	284.640797034813
303	284.776613594122
303	284.907775953885
303	285.034621318215
303	285.157457427267
303	285.276566757219
303	285.392209892171
303	285.50462814716
303	285.61404563353
303	285.720670934729
303	285.824698493126
303	285.926309758673
303	286.025674139853
303	286.1229498564
303	286.218284686028
303	286.311816630953
303	286.403674516853
303	286.493978545696
303	286.582840810889
303	286.670365780435
303	286.756650750329
303	286.841786275216
303	286.925856557542
303	287.008939834843
303	287.091108748937
303	287.172430666692
303	287.252967988413
303	287.332778459306
303	287.411915474957
303	287.490428363367
303	287.568362645961
303	287.645760282667
303	287.722659888912
303	287.799096961547
303	287.875104100266
303	287.95071120285
303.133195831092	288.026944818297
303.133195831092	288.103972328058
304.195610575814	288.195338321998
306.303685150077	288.323077532145
309.424173958544	288.506084086237
313.507865028614	288.737454928293
318.490356112634	289.040495536098
324.293070349813	289.435031639123
330.824495470258	289.933667471865
337.981626998134	290.543315746331
345.651592693784	291.266960887784
353.713432616372	292.104790076147
362.040006734409	293.054624670747
370.5	294.111976211603
378.959993265591	295.269407966929
387.286567383628	296.518194516649
395.348407306216	297.847727597286
403.018373001866	299.245619873535
410.175504529742	300.697955488665
416.706929650187	302.182212527702
422.509643887366	303.673723502321
427.492134971386	305.146057931712
431.575826041456	306.585988531242
434.696314849923	307.979489712023
436.804389424186	309.31626550031
437.866804168908	310.58522926509
438	311.776353821169
438	312.887896847467
438	313.925217288623
438	314.898764273944
438	315.819110964784
438	316.694223165128
438	317.529654563271
438	318.329702446365
438	319.098076147326
438	319.8380077281
438	320.552241040812
438	321.243102864097
438	321.912608192907
438	322.562532474667
438	323.194450313239
438	323.809763545241
438	324.409727378652
438	324.995472430207
438	325.568021462481
438	326.128302382757
438	326.67715905484
438	327.21536050359
438	327.743608727068
438	328.262545390767
438	328.772757670677
438	329.274783430813
438	329.769115869018
438	330.256207688674
438	330.73647488305
438	331.210300227135
438	331.678036403631
438	332.140008931123
438	332.596518937796
438	333.047845605516
438	333.494248234464
438	333.935968263506
437.935868673919	334.372737111397
437.935868673919	334.804744788388
437.424335648682	335.228514429503
436.409336779592	335.636588423525
434.906879205146	336.019523007152
432.940657578815	336.368748202792
430.541680390213	336.677972467464
427.747780942682	336.942965477694
424.603020699505	337.160902723746
421.156994408306	337.330045454387
417.464047962252	337.449721519326
413.582421332858	337.520339610655
409.57333009084	337.543332029524
405.5	337.521070318646
401.42666990916	337.456791403284
397.417578667142	337.35453113214
393.535952037748	337.219052128373
389.843005591694	337.055760255488
386.396979300495	336.87061510928
383.252219057318	336.670031994564
380.458319609787	336.460778811162
378.059342421185	336.249866025494
376.093120794854	336.044432804836
374.590663220408	335.8516293583
373.575664351318	335.678496736245
373.064131326081	335.531847845679
373	335.417656383364
373	335.337946393203
373	335.290344544124
373	335.26999769198
373	335.272087519048
373	335.293066186617
373	335.330493876614
373	335.382469738587
373	335.447326925235
373	335.523594972995
373	335.610011203914
373	335.70548928128
373	335.80907211566
373	335.919901267839
373	336.037202232609
373	336.160273858029
373	336.288478006774
373	336.421231081254
373	336.557998228618
373	336.698288699649
373	336.84165159522
373	336.987672306643
373	337.135969640094
373	337.286193410916
373	337.438022210549
373	337.591161355073
373	337.745340977088
373	337.900314236626
373	338.055855604066
373	338.211759399792
373	338.367838408286
373	338.523922531294
373	338.679857509096
373	338.835503733394
373	338.990735144277
373	339.145438198092
373.015786172574	339.299633894387
373.015786172574	339.453237439981
373.14170199417	339.607081902836
373.391547869639	339.76300703125
373.761383580272	339.92337289173
374.245376595984	340.090344838994
374.835894057794	340.265532450649
375.523623152571	340.450031885069
376.29771798166	340.64458208641
377.145970607186	340.849640867974
378.055003578523	341.065385599136
379.010480902681	341.291709149494
379.997334131486	341.528233121414
381	341.774331931545
382.002665868514	342.029153481638
382.989519097319	342.291638462625
383.944996421477	342.5605436943
384.854029392814	342.834466975028
385.70228201834	343.111875106662
386.476376847429	343.391131248608
387.164105942206	343.6705240097
387.754623404016	343.948297960184
388.238616419728	344.222684387445
388.608452130361	344.49193157277
388.85829800583	344.754332423317
388.984213827426	345.008253200175
389	345.252283670253
389	345.486002611155
389	345.710075861589
389	345.925772171229
389	346.134338304114
389	346.336696120232
389	346.53348684374
389	346.72521411358
389	346.912320017934
389	347.095194759112
389	347.274174335499
389	347.449548808443
389	347.621574259123
389	347.790480519987
389	347.956475009878
389	348.119745508211
389	348.280462831348
389	348.438783077328
389	348.594849296098
389	348.748792789012
389	348.900734218459
389	349.050784579019
389	349.199046041395
389	349.345612691879
389	349.490571192088
389	349.634001374721
389	349.775976787606
389	349.916565191044
389	350.055829012112
389	350.193825767335
389	350.330608454453
389	350.466225910807
389	350.600723145881
389	350.734141650246
389	350.866519679928
389	350.997892520267
389	351.128292728765
389	351.257750356735
389	351.386293154704
389	351.513946764766
389	351.640734888799
389	351.766679453432
389	351.891800756529
389	352.016117600197
389	352.139647414265
389	352.262406369562
389	352.384409481157
389	352.505670704694
389	352.626203025183
389	352.746018539984
389	352.86512853141
389	352.983543532821
389	353.101273394854
389	353.218327337125
389	353.334714009374
389	353.450441517213
389	353.565517418529
389	353.67994858
389	353.793740814606
389	353.906898608381
389	354.019425138339
389	354.131322534543
389	354.242592186544
389	354.353234954988


==> tiks/ROM-signal/1077-input-1.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.73365104318	279.157677579633
281.427472342079	279.190687204784
284.065660866412	279.272243991892
287.389972342079	279.394877122886
291.075	279.574556746319
294.760027657921	279.818567672769
298.084339133588	280.122197593797
300.722527657921	280.471017404797
302.41634895682	280.843968838719
303	281.216473601068
303	281.567641148165
303	281.887465911867
303	282.176443978388
303	282.440313203801
303	282.684718386169
303	282.913217004472
303	283.127875125784
303	283.330261842704
303	283.521814744762
303	283.703787473763
303	283.87719532028
303	284.042861702641
303	284.201484836774
303	284.353672227237
303	284.499954429213
303	284.640797034813
303	284.776613594122
303	284.907775953885
303	285.034621318215
303	285.157457427267
303	285.276566757219
303	285.392209892171
303	285.50462814716
303	285.61404563353
303	285.720670934729
303	285.824698493126
303	285.926309758673
303	286.025674139853
303	286.1229498564
303	286.218284686028
303	286.311816630953
303	286.403674516853
303	286.493978545696
303	286.582840810889
303	286.670365780435
303	286.756650750329
303	286.841786275216
303	286.925856557542
303	287.008939834843
303	287.091108748937
303	287.172430666692
303	287.252967988413
303	287.332778459306
303	287.411915474957
303	287.490428363367
303	287.568362645961
303	287.645760282667
303	287.722659888912
303	287.799096961547
303	287.875104100266
303	287.95071120285
303.133195831092	288.026944818297
303.133195831092	288.103972328058
304.195610575814	288.195338321998
306.303685150077	288.323077532145
309.424173958544	288.506084086237
313.507865028614	288.737454928293
318.490356112634	289.040495536098
324.293070349813	289.435031639123
330.824495470258	289.933667471865
337.981626998134	290.543315746331
345.651592693784	291.266960887784
353.713432616372	292.104790076147
362.040006734409	293.054624670747
370.5	294.111976211603
378.959993265591	295.269407966929
387.286567383628	296.518194516649
395.348407306216	297.847727597286
403.018373001866	299.245619873535
410.175504529742	300.697955488665
416.706929650187	302.182212527702
422.509643887366	303.673723502321
427.492134971386	305.146057931712
431.575826041456	306.585988531242
434.696314849923	307.979489712023
436.804389424186	309.31626550031
437.866804168908	310.58522926509
438	311.776353821169
438	312.887896847467
438	313.925217288623
438	314.898764273944
438	315.819110964784
438	316.694223165128
438	317.529654563271
438	318.329702446365
438	319.098076147326
438	319.8380077281
438	320.552241040812
438	321.243102864097
438	321.912608192907
438	322.562532474667
438	323.194450313239
438	323.809763545241
438	324.409727378652
438	324.995472430207
438	325.568021462481
438	326.128302382757
438	326.67715905484
438	327.21536050359
438	327.743608727068
438	328.262545390767
438	328.772757670677
438	329.274783430813
438	329.769115869018
438	330.256207688674
438	330.73647488305
438	331.210300227135
438	331.678036403631
438	332.140008931123
438	332.596518937796
438	333.047845605516
438	333.494248234464
438	333.935968263506
437.935868673919	334.372737111397
437.935868673919	334.804744788388
437.424335648682	335.228514429503
436.409336779592	335.636588423525
434.906879205146	336.019523007152
432.940657578815	336.368748202792
430.541680390213	336.677972467464
427.747780942682	336.942965477694
424.603020699505	337.160902723746
421.156994408306	337.330045454387
417.464047962252	337.449721519326
413.582421332858	337.520339610655
409.57333009084	337.543332029524
405.5	337.521070318646
401.42666990916	337.456791403284
397.417578667142	337.35453113214
393.535952037748	337.219052128373
389.843005591694	337.055760255488
386.396979300495	336.87061510928
383.252219057318	336.670031994564
380.458319609787	336.460778811162
378.059342421185	336.249866025494
376.093120794854	336.044432804836
374.590663220408	335.8516293583
373.575664351318	335.678496736245
373.064131326081	335.531847845679
373	335.417656383364
373	335.337946393203
373	335.290344544124
373	335.26999769198
373	335.272087519048
373	335.293066186617
373	335.330493876614
373	335.382469738587
373	335.447326925235
373	335.523594972995
373	335.610011203914
373	335.70548928128
373	335.80907211566
373	335.919901267839
373	336.037202232609
373	336.160273858029
373	336.288478006774
373	336.421231081254
373	336.557998228618
373	336.698288699649
373	336.84165159522
373	336.987672306643
373	337.135969640094
373	337.286193410916
373	337.438022210549
373	337.591161355073
373	337.745340977088
373	337.900314236626
373	338.055855604066
373	338.211759399792
373	338.367838408286
373	338.523922531294
373	338.679857509096
373	338.835503733394
373	338.990735144277
373	339.145438198092
373.015786172574	339.299633894387
373.015786172574	339.453237439981
373.14170199417	339.607081902836
373.391547869639	339.76300703125
373.761383580272	339.92337289173
374.245376595984	340.090344838994
374.835894057794	340.265532450649
375.523623152571	340.450031885069
376.29771798166	340.64458208641
377.145970607186	340.849640867974
378.055003578523	341.065385599136
379.010480902681	341.291709149494
379.997334131486	341.528233121414
381	341.774331931545
382.002665868514	342.029153481638
382.989519097319	342.291638462625
383.944996421477	342.5605436943
384.854029392814	342.834466975028
385.70228201834	343.111875106662
386.476376847429	343.391131248608
387.164105942206	343.6705240097
387.754623404016	343.948297960184
388.238616419728	344.222684387445
388.608452130361	344.49193157277
388.85829800583	344.754332423317
388.984213827426	345.008253200175
389	345.252283670253
389	345.486002611155
389	345.710075861589
389	345.925772171229
389	346.134338304114
389	346.336696120232
389	346.53348684374
389	346.72521411358
389	346.912320017934
389	347.095194759112
389	347.274174335499
389	347.449548808443
389	347.621574259123
389	347.790480519987
389	347.956475009878
389	348.119745508211
389	348.280462831348
389	348.438783077328
389	348.594849296098
389	348.748792789012
389	348.900734218459
389	349.050784579019
389	349.199046041395
389	349.345612691879
389	349.490571192088
389	349.634001374721
389	349.775976787606
389	349.916565191044
389	350.055829012112
389	350.193825767335
389	350.330608454453
389	350.466225910807
389	350.600723145881
389	350.734141650246
389	350.866519679928
389	350.997892520267
389	351.128292728765
389	351.257750356735
389	351.386293154704
389	351.513946764766
389	351.640734888799
389	351.766679453432
389	351.891800756529
389	352.016117600197
389	352.139647414265
389	352.262406369562
389	352.384409481157
389	352.505670704694
389	352.626203025183
389	352.746018539984
389	352.86512853141
389	352.983543532821
389	353.101273394854
389	353.218327337125
389	353.334714009374
389	353.450441517213
389	353.565517418529
389	353.67994858
389	353.793740814606
389	353.906898608381
389	354.019425138339
389	354.131322534543
389	354.242592186544
389	354.353234954988


==> tiks/ROM-signal/298-win-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	312
80	312
85	312
90	312
95	312
100	312
105	312
110	312
115	312
120	312
125	312
130	312
135	312
140	312
145	312
150	312
155	312
160	312
165	312
170	312
175	312
180	312
185	312
190	312
195	312
200	312
205	312
210	312
215	312
220	312
225	312
230	312
235	312
240	312
245	312
250	312
255	312
260	312
265	312
270	312
275	312
280	312
285	312
290	312
295	312
300	312
305	312
310	312
315	312
320	312
325	312
330	312
335	312
340	312
345	312
350	312
355	312
360	312
365	312
370	312
375	312
380	312
385	312
390	312
395	312
400	312
405	312
410	312
415	312
420	312
425	312
430	312
435	312
440	473
445	473
450	473
455	473
460	473
465	473
470	473
475	473
480	473
485	473
490	473
495	473
500	473
505	473
510	473
515	473
520	473
525	473
530	473
535	473
540	473
545	473
550	473
555	473
560	473
565	473
570	473
575	473
580	473
585	473
590	473
595	473
600	473
605	473
610	473
615	473
620	473
625	473
630	473
635	473
640	473
645	473
650	473
655	473
660	473
665	473
670	473
675	473
680	473
685	473
690	473
695	473
700	473
705	473
710	473
715	473
720	473
725	473
730	473
735	473
740	348
745	348
750	348
755	348
760	348
765	348
770	348
775	348
780	348
785	348
790	348
795	348
800	348
805	348
810	348
815	348
820	348
825	348
830	348
835	348
840	348
845	348
850	348
855	348
860	348
865	348
870	348
875	348
880	348
885	348
890	348
895	348
900	348
905	348
910	348
915	348
920	348
925	348
930	348
935	348
940	348
945	348
950	348
955	348
960	348
965	348
970	348
975	348
980	348
985	348
990	348
995	348
1000	348
1005	348
1010	348
1015	348
1020	348
1025	348
1030	348
1035	348
1040	348
1045	348
1050	348
1055	388
1060	388
1065	388
1070	388
1075	388
1080	388
1085	388
1090	388
1095	388
1100	388
1105	388
1110	388
1115	388
1120	388
1125	388
1130	388
1135	388
1140	388
1145	388
1150	388
1155	388
1160	388
1165	388
1170	388
1175	388
1180	388
1185	388
1190	388
1195	388
1200	388
1205	388
1210	388
1215	388
1220	388
1225	388
1230	388
1235	388
1240	388
1245	388
1250	388
1255	388
1260	388
1265	388
1270	388
1275	388
1280	388
1285	388
1290	388
1295	388
1300	388
1305	388
1310	388
1315	388
1320	388
1325	388
1330	388
1335	388
1340	388
1345	388
1350	388
1355	388
1360	388
1365	388
1370	388
1375	388
1380	388
1385	388
1390	388
1395	388


==> tiks/ROM-signal/298-win-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.625948324178
80	280.263015777702
85	280.890707500189
90	281.461695792501
95	281.974460319164
100	282.441889705932
105	282.874937857844
110	283.273670967357
115	283.640777090518
120	283.980637193905
125	284.297425312423
130	284.594492426871
135	284.874449850093
140	285.13937398569
145	285.390953473459
150	285.630582754153
155	285.859428384964
160	286.078479743859
165	286.288586662267
170	286.490487879598
175	286.684833117969
180	286.872200126948
185	287.053107717439
190	287.228025745671
195	287.397382821678
200	287.5615722991
205	287.720956948269
210	287.875872628961
215	288.02663121064
220	288.173522927237
225	288.316818313948
230	288.456769814042
235	288.593613108158
240	288.727568304607
245	288.858840980093
250	288.98762310756
255	289.114093888513
260	289.238420521957
265	289.36075892152
270	289.481254387963
275	289.600042239573
280	289.717248412506
285	289.832989997084
290	289.947375781299
295	290.060506760676
300	290.172476582815
305	290.283371979541
310	290.393273201357
315	290.502254441611
320	290.610384226376
325	290.717725778724
330	290.824337356537
335	290.930272560557
340	291.035580644518
345	291.140306829292
350	291.244492568969
355	291.348175790532
360	291.451391132934
365	291.554170178461
370	291.656541668835
375	291.758531710302
380	291.860163965635
385	291.961459838676
390	292.062438641921
395	292.163117735023
400	292.263512664138
405	292.363637292576
410	292.463503926975
415	292.56312343994
420	292.662505388803
425	292.761658114274
430	292.860588829626
435	292.959303707197
440	294.405461072986
445	297.267967010777
450	300.594583622984
455	303.508466486186
460	306.054931868145
465	308.310934745395
470	310.337304264075
475	312.179315011401
480	313.870827374791
485	315.437518986726
490	316.899141092199
495	318.27108110227
500	319.588141585947
505	320.841016516925
510	322.02981357017
515	323.159819664176
520	324.237082185738
525	325.266831932323
530	326.253330378293
535	327.200081111948
540	328.110044246324
545	328.985794042948
550	329.829628287394
555	330.643642129661
560	331.429777042924
565	332.189853528417
570	332.92559333636
575	333.638634475342
580	334.330540964332
585	335.002808750465
590	335.65686865711
595	336.294086904002
600	336.91576360366
605	337.523129785987
610	338.117343761631
615	338.699487782176
620	339.270565851236
625	339.831503267657
630	340.383148084796
635	340.926274299032
640	341.461586351025
645	341.989724339552
650	342.511269551309
655	343.026749952059
660	343.536645390512
665	344.041392290829
670	344.541387630609
675	345.036992678159
680	345.528536513284
685	346.016319760864
690	346.500618227365
695	346.981673016674
700	347.459661718072
705	347.934676617032
710	348.406724776091
715	348.875746728309
720	349.341639123128
725	349.80427126239
730	350.263495070522
735	350.71915207427
740	350.261174143285
745	348.548517733912
750	346.6282129764
755	345.045796240481
760	343.768197362186
765	342.736085064723
770	341.867030303918
775	341.122138166955
780	340.472401691673
785	339.899989941396
790	339.397337622882
795	338.954841045399
800	338.562910089397
805	338.212894924305
810	337.900501523079
815	337.624279698915
820	337.383305367107
825	337.175361617903
830	336.997066336203
835	336.844930644383
840	336.71606788083
845	336.608208934782
850	336.519425184668
855	336.447947152575
860	336.392137474072
865	336.350505647831
870	336.321700429274
875	336.304489333666
880	336.297739345674
885	336.300408819949
890	336.31154256993
895	336.330264970164
900	336.355771986196
905	336.387325914975
910	336.424250137593
915	336.465923471689
920	336.511776700926
925	336.561289984744
930	336.613988249688
935	336.669437050211
940	336.72723979007
945	336.787036197973
950	336.848496632207
955	336.91132091214
960	336.975237751496
965	337.04000204803
970	337.105391853689
975	337.171206033316
980	337.237263191005
985	337.303400264439
990	337.369470987448
995	337.435344523826
1000	337.500905633279
1005	337.566051592273
1010	337.630688225416
1015	337.69473174868
1020	337.758109072244
1025	337.820757090898
1030	337.882621560587
1035	337.943654600257
1040	338.003813753137
1045	338.063067048834
1050	338.1213873493
1055	338.523492417113
1060	339.259310148335
1065	340.082339298534
1070	340.801250853377
1075	341.431106716731
1080	341.997266004155
1085	342.516097457206
1090	342.989273699536
1095	343.421217460306
1100	343.818096097126
1105	344.185602373753
1110	344.528267224679
1115	344.849581277312
1120	345.152271690062
1125	345.438522553703
1130	345.71012045371
1135	345.968554415402
1140	346.215087239925
1145	346.450806851611
1150	346.676663426909
1155	346.893496456198
1160	347.102055192388
1165	347.303014093991
1170	347.496984463057
1175	347.684523201909
1180	347.86613925219
1185	348.042298722186
1190	348.213429150601
1195	348.379923023189
1200	348.542140941466
1205	348.700414294869
1210	348.855047572437
1215	349.006320462945
1220	349.154489772901
1225	349.299791193057
1230	349.442440924937
1235	349.582637193134
1240	349.720561627466
1245	349.856380537809
1250	349.990246102945
1255	350.122297487355
1260	350.25266187652
1265	350.381455447743
1270	350.508784270763
1275	350.634745134957
1280	350.759426305148
1285	350.882908224475
1290	351.005264165401
1295	351.126560832638
1300	351.246858919523
1305	351.366213620211
1310	351.484675101261
1315	351.602288935879
1320	351.719096501414
1325	351.835135346225
1330	351.950439521967
1335	352.065039890173
1340	352.178964395815
1345	352.29223833162
1350	352.404884579562
1355	352.516923819848
1360	352.628374729203
1365	352.739254163568
1370	352.849577320434
1375	352.959357889811
1380	353.068608194796
1385	353.177339320309
1390	353.285561231443
1395	353.393282877507


==> tiks/ROM-signal/303-long-1.tsv <==
0	279.15
5	279.169760670096
10	279.195588484994
15	279.220642614057
20	279.241937917257
25	279.258408789405
30	279.269923263648
35	279.276782836175
40	279.279470430941
45	279.278525018666
50	279.27448077326
55	279.26783900744
60	279.259056654301
65	279.248543001835
70	279.236660448805
75	279.223727127995
80	279.21002030569
85	279.195780009802
90	279.190548128995
95	279.170056220168
100	279.129837949403
105	279.083536652482
110	279.039172332542
115	279.001787815354
120	278.974791767195
125	278.960644178205
130	278.961209413957
135	278.977941073211
140	279.011981823472
145	279.064220388505
150	279.135327063272
155	279.225778552385
160	279.335877536945
165	279.465769626368
170	279.615458954214
175	279.784822971845
180	279.973626644382
185	280.181536086966
190	280.40813160683
195	280.652920091771
200	280.915346684436
205	281.194805691654
210	281.490650692421
215	281.802203823515
220	282.128764236429
225	282.469615732484
230	282.824033594192
235	283.191290640257
240	283.570662538902
245	283.9614324198
250	284.36289482882
255	284.774359072378
260	285.195151999515
265	285.624620270158
270	286.062132157508
275	286.507078931311
280	286.958875867048
285	287.416962923927
290	287.880805132177
295	288.34989272747
300	288.823741067589
305	289.301890363652
310	289.783905255405
315	290.269374257375
320	290.757909099998
325	291.249143987301
330	291.742734790309
335	292.238358193065
340	292.735710806051
345	293.23450825984
350	293.734484290007
355	294.235389822692
360	294.736992068736
365	295.239073632958
370	295.741431643947
375	296.243876908714
380	296.746233095559
385	297.248335947735
390	297.750032529746
395	298.251180507523
400	298.749273914458
405	299.247742064378
410	299.74934434633
415	300.252374756727
420	300.75533179367
425	301.25693460231
430	301.75611502298
435	302.251998963148
440	302.743884017081
445	303.231216793331
450	303.713571579807
455	304.190631022043
460	304.662169004111
465	305.128035683445
470	305.588144522956
475	306.042461123103
480	306.490993649557
485	306.933784661282
490	307.370904159819
495	307.802443698918
500	308.228511411837
505	308.649227830816
510	309.06472238875
515	309.475130507133
520	309.88059118663
525	310.281245027631
530	310.67723261766
535	311.068693230955
540	311.455763792895
545	311.838578068349
550	312.217266038682
555	312.591953437022
560	312.962761415678
565	313.32980632331
570	313.693199572695
575	314.05304758271
580	314.409451780618
585	314.762508652832
590	315.112309834129
595	315.458942226904
600	315.802488143345
605	316.143025464622
610	316.480627812138
615	316.815364726764
620	317.147301852694
625	317.476501123182
630	317.803020945939
635	318.126916386422
640	318.448239347601
645	318.767038745142
650	319.083360677159
655	319.397248587948
660	319.708743425279
665	320.01788379097
670	320.324706084596
675	320.629244640294
680	320.931531856673
685	321.231598319947
690	321.529472920417
695	321.8251829625
700	322.118754268496
705	322.41021127635
710	322.699577131624
715	322.986873773966
720	323.272122018301
725	323.555341631033
730	323.836551401489
735	324.115769208875
740	324.393012084985
745	324.668296272892
750	324.941637281868
755	325.21304993874
760	325.482548435903
765	325.750146376185
770	326.023420965656
775	326.295398373799
780	326.556634452379
785	326.81015735539
790	327.059159614551
795	327.306602919413
800	327.555050872448
805	327.806620470437
810	328.062993206142
815	328.325453911626
820	328.594940317562
825	328.872094431919
830	329.157311293862
835	329.450783088663
840	329.752537920975
845	330.062473234258
850	330.380384209511
855	330.70598763041
860	331.03894175124
865	331.378862697301
870	331.725337892488
875	332.077936961166
880	332.436220499884
885	332.799747063768
890	333.168078665029
895	333.540785037986
900	333.917446886833
905	334.297658298878
910	334.681028477006
915	335.067182920124
920	335.455764159084
925	335.846432137399
930	336.238864310779
935	336.632755526557
940	337.027817733236
945	337.423779561242
950	337.820385808441
955	338.217396857568
960	338.614588047527
965	339.011749016123
970	339.408683028212
975	339.805206300283
980	340.201147330061
985	340.596346237726
990	340.990654123733
995	341.383932446869
1000	341.776052425176
1005	342.166894461451
1010	342.556347594405
1015	342.944308975987
1020	343.330683374974
1025	343.715382706595
1030	344.098325587701
1035	344.479436916809
1040	344.858647478205
1045	345.235893569207
1050	345.611116649607
1055	345.984263012284
1060	346.355283473969
1065	346.724133085122
1070	347.09077085791
1075	347.455159511295
1080	347.81726523225
1085	348.160352366402
1090	348.492823223968
1095	348.83981346348
1100	349.199406766887
1105	349.56604117452
1110	349.933287816124
1115	350.29515796855
1120	350.646625144059
1125	350.98374868165
1130	351.303610449554
1135	351.604176659562
1140	351.884141336013
1145	352.142777887525
1150	352.379809415212
1155	352.595300450896
1160	352.789569117001
1165	352.963117210343
1170	353.116575327016
1175	353.250660273201
1180	353.366142340021
1185	353.463820407189
1190	353.544503209945
1195	353.608995428572
1200	353.658087532558
1205	353.692548534543
1210	353.713120988733
1215	353.720517711534
1220	353.715419815439
1225	353.698475736591
1230	353.670301006756
1235	353.631478575738
1240	353.582559533674
1245	353.524064116669
1250	353.456482905986
1255	353.3802781519
1260	353.295885169714
1265	353.203713768262
1270	353.104149681213
1275	352.997555979277
1280	352.884274447495
1285	352.764626916442
1290	352.638916539829
1295	352.507429013728
1300	352.370433734769
1305	352.228184896252
1310	352.080922522293
1315	351.928873441003
1320	351.772252198336
1325	351.611261914646
1330	351.446095086329
1335	351.276934335067
1340	351.103953107302
1345	350.927316326609
1350	350.747181001589
1355	350.56369679188
1360	350.377006534802
1365	350.187246735038
1370	349.994548019679
1375	349.799035560829
1380	349.600829467856
1385	349.400045151264
1390	349.196793660052
1395	348.991181994299
1400	348.793707225312
1405	348.598326715725
1410	348.392639200414
1415	348.17980378341
1420	347.963581911905
1425	347.747623084923
1430	347.535144635596
1435	347.328819155299
1440	347.13076768947
1445	346.942603259698
1450	346.765494878124
1455	346.600236385553
1460	346.447312270293
1465	346.306956917431
1470	346.179206054271
1475	346.06394036629
1480	345.96092184852
1485	345.869823706366
1490	345.790254684651
1495	345.721778673152
1500	345.663930361224
1505	345.616227621238
1510	345.578181205493
1515	345.549302251701
1520	345.529108011558
1525	345.51712614652
1530	345.512897874513
1535	345.51598020028
1540	345.525947419316
1545	345.542392049842
1550	345.564925317919
1555	345.593177296717
1560	345.626796781191
1565	345.665450963284
1570	345.708824959692
1575	345.756621233546
1580	345.808558942767
1585	345.864373240848
1590	345.923814550233
1595	345.986647823922
1600	346.052651807307
1605	346.121618309353
1610	346.193351489899
1615	346.267667168054
1620	346.344392155152
1625	346.423363614634
1630	346.504428450278
1635	346.587442723548
1640	346.672271100223
1645	346.758786326138
1650	346.846868731484
1655	346.936405762936
1660	347.027291542681
1665	347.119426453328
1670	347.212716747595
1675	347.30707418163
1680	347.402415670806
1685	347.498662966821
1690	347.59574235498
1695	347.693584370509
1700	347.79212353284
1705	347.891298096805
1710	347.987962098283
1715	348.083695449374
1720	348.182836684575
1725	348.284863345745
1730	348.388729802683
1735	348.493280412006
1740	348.597444925133
1745	348.700317548222
1750	348.801176222039
1755	348.899473174461
1760	348.994813403036
1765	349.086929712538
1770	349.175658516235
1775	349.260918232042
1780	349.342690865094
1785	349.421006754978
1790	349.495932190948
1795	349.567559500991
1800	349.635999212064
1805	349.701373911058
1810	349.763813483902
1815	349.82345146067
1820	349.880422241827
1825	349.934859022226
1830	349.986892264705
1835	350.036648604377
1840	350.084250088659
1845	350.129813677473
1850	350.173450943733
1855	350.215267926724
1860	350.255365101034
1865	350.293837431662
1870	350.330774492299
1875	350.366260628802
1880	350.400375153901
1885	350.433192562326
1890	350.46478275805
1895	350.495211287328
1900	350.524539572744
1905	350.552825144711
1910	350.58012186783
1915	350.606480160235
1920	350.631947204657
1925	350.656567150376
1930	350.680381305558
1935	350.703428319766
1940	350.725744356617
1945	350.747363256681
1950	350.768316690875
1955	350.788634304625
1960	350.808343853178
1965	350.827471328415
1970	350.846041077614
1975	350.864075914533
1980	350.881597223265
1985	350.898625055256
1990	350.915178219892
1995	350.931274369039
2000	350.946930075918
2005	350.962160908655
2010	350.976981498863
2015	350.991405605561
2020	351.005446174747
2025	351.019115394903
2030	351.032424748701
2035	351.045385061176
2040	351.058006544582
2045	351.070298840176
2050	351.082271057124
2055	351.093931808731
2060	351.10528924617
2065	351.116351089889
2070	351.127124658856
2075	351.13761689777
2080	351.156446356986
2085	351.179368788
2090	351.194531385106
2095	351.203177393646
2100	351.207835716997
2105	351.21132548436
2110	351.216274709351
2115	351.224916479393
2120	351.239030988017
2125	351.259960435045
2130	351.288656802445
2135	351.325741058761
2140	351.371562742325
2145	351.426254652974
2150	351.489780539987
2155	351.561975345849
2160	351.642578400375
2165	351.731260329558
2170	351.82764456125
2175	351.931324296775
2180	352.041875742342
2185	352.158868294537
2190	352.281872270451
2195	352.410464675406
2200	352.544233414165
2205	352.682780276456
2210	352.825722964312
2215	352.972696376108
2220	353.123353318962
2225	353.277364785973
2230	353.434419906272
2235	353.594225652949
2240	353.756506375556
2245	353.92100320919
2250	354.08747340053
2255	354.255689581921
2260	354.425439017285
2265	354.596522837881
2270	354.768755281381
2275	354.941962944194
2280	355.115984054194
2285	355.290667768845
2290	355.465873502068
2295	355.641470281913
2300	355.817336140108
2305	355.993357533845
2310	356.169428799602
2315	356.345451638396
2320	356.521334631575
2325	356.696992786059
2330	356.87234710781
2335	357.047324202204
2340	357.221855899986
2345	357.395878907421
2350	357.569334479313
2355	357.742168113553
2360	357.914329265927
2365	358.085771083938
2370	358.256450158459
2375	358.426326292091
2380	358.595362283148
2385	358.763523724257
2390	358.930778814617
2395	359.079528609244
2400	359.215999202928
2405	359.367456168347
2410	359.533579049838
2415	359.70942000705
2420	359.888698048321
2425	360.065383782285
2430	360.234359450755
2435	360.39160267978
2440	360.534142784825
2445	360.659922951871
2450	360.767636421563
2455	360.856569000812
2460	360.926461209213
2465	360.977393720718
2470	361.009695213225
2475	361.023869878304
2480	361.020541336629
2485	361.000409831859
2490	360.964219959842
2495	360.912736642861
2500	360.84672749243
2505	360.766950083904
2510	360.674142982836
2515	360.569019619449
2520	360.452264311599
2525	360.324529896916
2530	360.186436559836
2535	360.038571536271
2540	359.881489453644
2545	359.71571312191
2550	359.541734635722
2555	359.360016682185
2560	359.170993974933
2565	358.975074755518
2570	358.772642318494
2575	358.564056528463
2580	358.34965530633
2585	358.129756068908
2590	357.904657111165
2595	357.674638924346
2600	357.439965446126
2605	357.200885241099
2610	356.957632611532
2615	356.710428639423
2620	356.459482161745
2625	356.204990681282
2630	355.947141215839
2635	355.686111088819
2640	355.422068664251
2645	355.155174029397
2650	354.88557962802
2655	354.613430847316
2660	354.338866561436
2665	354.062019634371
2670	353.78301738485
2675	353.501982015791
2680	353.219031010656
2685	352.934277498959
2690	352.64783059302
2695	352.359795697948
2700	352.070274796675
2705	351.779366711772


==> tiks/ROM-signal/303-long-2.tsv <==
0	279.15
5	279.168481756036
10	279.208958322748
15	279.255358718858
20	279.299958365646
25	279.339270305079
30	279.37194438865
35	279.397693579422
40	279.416745727552
45	279.429564242289
50	279.436706402322
55	279.438752137834
60	279.436268901267
65	279.429795016676
70	279.419832481476
75	279.406844589037
80	279.391255991781
85	279.373453978569
90	280.573201979674
95	282.845133526345
100	284.933084058634
105	286.866761270102
110	288.664794964317
115	290.34018388266
120	291.903028214975
125	293.361889927905
130	294.724459880038
135	295.997876153446
140	297.188868653347
145	298.303818978239
150	299.34878070736
155	300.32948283748
160	301.251327620416
165	302.119388168639
170	302.938408188359
175	303.712804675027
180	304.446673650244
185	305.143798662009
190	305.807661620486
195	306.441455498713
200	307.048098439066
205	307.630248843869
210	308.190321077283
215	308.7305014575
220	309.252764269032
225	309.758887572387
230	310.250468631537
235	310.728938817997
240	311.195577884013
245	311.651527526446
250	312.097804187856
255	312.535311062279
260	312.964849290731
265	313.387128345874
270	313.802775616996
275	314.212345215723
280	314.616326030128
285	315.015149060312
290	315.409194072491
295	315.79879561122
300	316.184248410957
305	316.565812248818
310	316.94371628032
315	317.318162899202
320	317.689331161317
325	318.05737981107
330	318.422449947092
335	318.784667361902
340	319.144144588182
345	319.500982682148
350	319.855272772278
355	320.207097399503
360	320.55653167278
365	320.903644261942
370	321.248498247655
375	321.591151846485
380	321.931659027219
385	322.270070032951
390	322.606431821858
395	322.940788438157
400	323.037754179278
405	322.92952011143
410	322.863697855278
415	322.835268724649
420	322.839619337845
425	322.872599231282
430	322.930520562695
435	323.010130734998
440	323.108573970959
445	323.223349980691
450	323.352273690958
455	323.493437822072
460	323.645178975689
465	323.806047336239
470	323.974779823126
475	324.150276417807
480	324.331579354162
485	324.51785486243
490	324.708377176029
495	324.902514536141
500	325.099716956024
505	325.299505533076
510	325.501463120746
515	325.70522619416
520	325.910477762751
525	326.116941200485
530	326.324374879569
535	326.532567507108
540	326.741334076188
545	326.950512353474
550	327.159959834826
555	327.369551108777
560	327.57917557505
565	327.788735471825
570	327.998144171195
575	328.207324707364
580	328.416208506566
585	328.624734291668
590	328.832847137875
595	329.040497659008
600	329.247641306494
605	329.454237765565
610	329.660250435218
615	329.86564598027
620	330.070393945431
625	330.274466422666
630	330.477837764324
635	330.680484335541
640	330.882384300318
645	331.083517436469
650	331.283864975299
655	331.483409462467
660	331.682134636977
665	331.880025325695
670	332.077067351162
675	332.273247450788
680	332.46855320579
685	332.662972978496
690	332.856495856812
695	333.049111604847
700	333.240810618836
705	333.431583887617
710	333.621422957052
715	333.810319897842
720	333.998267276303
725	334.185258127704
730	334.371285931852
735	334.556344590633
740	334.740428407283
745	334.923532067187
750	335.105650620018
755	335.286779463094
760	335.466914325806
765	335.646051255018
770	336.478384766861
775	337.869741323798
780	339.127645047367
785	340.265883333452
790	341.298489590491
795	342.238739715383
800	343.098709099537
805	343.889128593692
810	344.619395610615
815	345.297661258817
820	345.930950199773
825	346.525289839245
830	347.085836591043
835	347.616993174916
840	348.122514376013
845	348.605600597715
850	349.068979555056
855	349.514976964205
860	349.945577303219
865	350.362475776993
870	350.767122588405
875	351.160760541242
880	351.544456903418
885	351.919130355892
890	352.285573751571
895	352.644473313734
900	352.99642481725
905	353.34194721873
910	353.681494133818
915	354.015463500508
920	354.344205716053
925	354.668030490793
930	354.98721262445
935	355.301996878075
940	355.612602087466
945	355.91922464052
950	356.22204142138
955	356.521212307568
960	356.816882292323
965	357.1091832926
970	357.398235693284
975	357.684149669882
980	357.967026325027
985	358.246958668284
990	358.524032463909
995	358.798326967143
1000	359.069915566227
1005	359.338866344504
1010	359.605242574604
1015	359.869103154766
1020	360.130502995682
1025	360.38949336491
1030	360.646122194763
1035	360.900434358632
1040	361.152471919917
1045	361.402274357084
1050	361.649878767833
1055	361.89532005489
1060	362.13863109557
1065	362.379842896937
1070	362.618984738132
1075	362.8560843012
1080	363.091167791597
1085	362.079459320204
1090	360.014557110532
1095	358.228567976533
1100	356.69339451413
1105	355.375204483834
1110	354.240722376551
1115	353.259958674554
1120	352.407095983849
1125	351.660478463968
1130	351.00221057795
1135	350.417625373659
1140	349.894748407226
1145	349.423812262798
1150	348.996840261014
1155	348.607300413085
1160	348.249823060065
1165	347.919973055319
1170	347.614067180359
1175	347.329028358325
1180	347.062269453682
1185	346.811600692045
1190	346.575155859616
1195	346.351333401304
1200	346.138749328013
1205	345.93619948393
1210	345.74262923653
1215	345.557109058451
1220	345.37881479175
1225	345.207011638639
1230	345.041041122718
1235	344.880310422321
1240	344.724283601879
1245	344.572474365279
1250	344.424440032687
1255	344.279776503498
1260	344.13811401657
1265	343.999113557238
1270	343.862463791
1275	343.727878427926
1280	343.595093940935
1285	343.463867576332
1290	343.333975607075
1295	343.205211788853
1300	343.077385986745
1305	342.950322946301
1310	342.823861187804
1315	342.69785200633
1320	342.572158563343
1325	342.446655058093
1330	342.32122596904
1335	342.195765357168
1340	342.070176224361
1345	341.94436992104
1350	341.818265598132
1355	341.691789699138
1360	341.564875488629
1365	341.437462613971
1370	341.309496697482
1375	341.180928956516
1380	341.051715849278
1385	340.921818744371
1390	340.791203612295
1395	340.659840737263
1400	341.354922368937
1405	342.754144841125
1410	343.980279427958
1415	345.051891812036
1420	345.988273462441
1425	346.807713980036
1430	347.526744960147
1435	348.159900280824
1440	348.719741121002
1445	349.217007068444
1450	349.660817845386
1455	350.058885570612
1460	350.41771728339
1465	350.742798462553
1470	351.038754292329
1475	351.309488611826
1480	351.558302067046
1485	351.787991668082
1490	352.000934145468
1495	352.19915543182
1500	352.384388401307
1505	352.558120755431
1510	352.721634690342
1515	352.876039740111
1520	353.022299972149
1525	353.16125651907
1530	353.293646265856
1535	353.420117370566
1540	353.541242178475
1545	353.657527990688
1550	353.769426066172
1555	353.877339168273
1560	353.981627910826
1565	354.082616112965
1570	354.180595334034
1575	354.27582872906
1580	354.368554339974
1585	354.458987917099
1590	354.547325348493
1595	354.633744760975
1600	354.71840834533
1605	354.801463949036
1610	354.883046472264
1615	354.963279096775
1620	355.042274372297
1625	355.120135180802
1630	355.196955595756
1635	355.272821650591
1640	355.347812028402
1645	355.421998682925
1650	355.49544739937
1655	355.56821830232
1660	355.640366316892
1665	355.711941588434
1670	355.782989865308
1675	355.853552848685
1680	355.92366851275
1685	355.993371398281
1690	356.062692882201
1695	356.131661425381
1700	356.200302800704
1705	356.268640303164
1710	356.10195164766
1715	355.736219553075
1720	355.422063794773
1725	355.154329236186
1730	354.927013936762
1735	354.734229361374
1740	354.570628824103
1745	354.43155609681
1750	354.313053672377
1755	354.211806523681
1760	354.125061500622
1765	354.050542724974
1770	353.986372560908
1775	353.931002004196
1780	353.883151396958
1785	353.841760967193
1790	353.805950101217
1795	353.77498408733
1800	353.748247104456
1805	353.725220354204
1810	353.705464388573
1815	353.688604838731
1820	353.674320889489
1825	353.662335964692
1830	353.652410190187
1835	353.644334284901
1840	353.637924599011
1845	353.633019073758
1850	353.62947394218
1855	353.627161026032
1860	353.625965513013
1865	353.625784121514
1870	353.626523578541
1875	353.628099351295
1880	353.630434584628
1885	353.633459206074
1890	353.637109167674
1895	353.641325799836
1900	353.646055257306
1905	353.651248041171
1910	353.656858583909
1915	353.662844886965
1920	353.669168202328
1925	353.675792751152
1930	353.682685473773
1935	353.689815806462
1940	353.697155481119
1945	353.704678344749
1950	353.712360196109
1955	353.720178637372
1960	353.728112938959
1965	353.736143916038
1970	353.744253815369
1975	353.752426211395
1980	353.760645910644
1985	353.768898863606
1990	353.777172083382
1995	353.785453570494
2000	353.793732243292
2005	353.801997873492
2010	353.810241026416
2015	353.818453005533
2020	353.826625800986
2025	353.834752041769
2030	353.842824951289
2035	353.850838306057
2040	353.858786397264
2045	353.866663995043
2050	353.87446631522
2055	353.882188988362
2060	353.889828030974
2065	353.897379818691
2070	353.904841061302
2075	353.912208779514
2080	354.572674677452
2085	355.786367082912
2090	356.856148236454
2095	357.795942377127
2100	358.621889795199
2105	359.349940402274
2110	359.994729169349
2115	360.569144125579
2120	361.084256414092
2125	361.549428208898
2130	361.972497235532
2135	362.359983644888
2140	362.717291514218
2145	363.048892058673
2150	363.358483740584
2155	363.649128740615
2160	363.923367365348
2165	364.183312868819
2170	364.430729414111
2175	364.667095812344
2180	364.893657429673
2185	365.111468347828
2190	365.321425553258
2195	365.524296640578
2200	365.720742259205
2205	365.911334310881
2210	366.096570719202
2215	366.276887436976
2220	366.452668229438
2225	366.624252666807
2230	366.791942674817
2235	366.956007923135
2240	367.116690276193
2245	367.274207486455
2250	367.428756274357
2255	367.58051491055
2260	367.72964539315
2265	367.876295294364
2270	368.020599336225
2275	368.162680743481
2280	368.302652412316
2285	368.44061792613
2290	368.576672443648
2295	368.710903479837
2300	368.843391596303
2305	368.974211014795
2310	369.103430164962
2315	369.231112175556
2320	369.357315316691
2325	369.482093399463
2330	369.605496138237
2335	369.727569480021
2340	369.848355904702
2345	369.967894699342
2350	370.086222209264
2355	370.203372068305
2360	370.319375410263
2365	370.434261063351
2370	370.548055729198
2375	370.660784147804
2380	370.772469249654
2385	370.883132296108
2390	370.992793009027
2395	369.857501889403
2400	367.67554374136
2405	365.782736897629
2410	364.150689096265
2415	362.743679725246
2420	361.526164895662
2425	360.466075808676
2430	359.535920586832
2435	358.712809139401
2440	357.978005414268
2445	357.316320176801
2450	356.71549690553
2455	356.165657469266
2460	355.65883005771
2465	355.18856044734
2470	354.749598402845
2475	354.337647915953
2480	353.949169856033
2485	353.581226756763
2490	353.231361031909
2495	352.897499491499
2500	352.577878443638
2505	352.270984861281
2510	351.975510067969
2515	351.690313175756
2520	351.414392123225
2525	351.146860642506
2530	350.886929858496
2535	350.633893513965
2540	350.387116039166
2545	350.14602285876
2550	349.910092463615
2555	349.678849879424
2560	349.451861244962
2565	349.228729275502
2570	349.009089435616
2575	348.792606683409
2580	348.578972677691
2585	348.367903362514
2590	348.1591368614
2595	347.952431627559
2600	347.747564807319
2605	347.544330782569
2610	347.342539864722
2615	347.142017117998
2620	346.942601293991
2625	346.744143862774
2630	346.5465081284
2635	346.34956841874
2640	346.153209341218
2645	345.957325097384
2650	345.761818850263
2655	345.566602139338
2660	345.371594338691
2665	345.176722154404
2670	344.981919157816
2675	344.787125351603
2680	344.592286765987
2685	344.39735508266
2690	344.202287284254
2695	344.007045327361
2700	343.811595837343
2705	343.615909823256


==> tiks/ROM-signal/303-long-3.tsv <==
0	279.15
5	279.200789029453
10	279.246837463618
15	279.288568110372
20	279.326367115138
25	279.360587083009
30	279.391549938285
35	279.419549543299
40	279.444854096598
45	279.467708328886
50	279.488335513608
55	279.506939307681
60	279.523705436558
65	279.538803236666
70	279.55238706717
75	279.564597602
80	279.575563012206
85	279.585400047835
90	280.822403108991
95	283.143622579002
100	285.265191854708
105	287.206569599795
110	288.985414356757
115	290.617744746854
120	292.11808578533
125	293.499602472187
130	294.774221731758
135	295.952743691162
140	297.044943209089
145	298.059662492458
150	299.004895569516
155	299.887865323857
160	300.715093734477
165	301.4924659122
170	302.22528847234
175	302.918342737114
180	303.57593321872
185	304.201931795044
190	304.799817954198
195	305.372715451473
200	305.923425692376
205	306.454458128186
210	306.968057925501
215	307.466231148501
220	307.950767671899
225	308.423262023556
230	308.885132338449
235	309.337637589879
240	309.781893249389
245	310.2188855137
250	310.649484224965
255	311.07445459967
260	311.494467871501
265	311.91011094437
270	312.321895143407
275	312.730264144143
280	313.135601153125
285	313.538235406835
290	313.938448049988
295	314.336477448963
300	314.732523991275
305	315.126754417543
310	315.519305728394
315	315.910288704978
320	316.299791078444
325	316.687880380597
330	317.074606505117
335	317.460004006169
340	317.844094158847
345	318.22688680372
350	318.608381995811
355	318.988571476499
360	319.3674399852
365	319.744966426182
370	320.12112490447
375	320.495885643565
380	320.869215796536
385	321.241080160995
390	321.611441807516
395	321.980262630167
400	322.109862193182
405	322.028049952169
410	321.983323695956
415	321.971920535358
420	321.990423709277
425	322.035731797029
430	322.105030614583
435	322.195767563901
440	322.305628224309
445	322.43251499287
450	322.574527597216
455	322.729945319344
460	322.89721078268
465	323.074915167296
470	323.26178472971
475	323.456668514244
480	323.658527152563
485	323.866422656861
490	324.079509120254
495	324.29702424532
500	324.518281628545
505	324.742663734583
510	324.969615499967
515	325.198638511068
520	325.429285705873
525	325.661156553505
530	325.893892669375
535	326.127173827517
540	326.360714334995
545	326.594259736277
550	326.82758381833
555	327.06048588967
560	327.292788308985
565	327.524334241043
570	327.754985619576
575	327.984621298599
580	328.213135375229
585	328.440435668612
590	328.666442340856
595	328.891086647167
600	329.114309803485
605	329.336061960956
610	329.556301277544
615	329.774993077912
620	329.992109093521
625	330.207626775602
630	330.421528674312
635	330.633801877971
640	330.844437506861
645	331.05343025651
650	331.260777985899
655	331.46648134638
660	331.670543447536
665	331.872969556497
670	332.073766827595
675	332.272944059466
680	332.470511477038
685	332.666480536015
690	332.860863747727
695	333.053674522384
700	333.244927028991
705	333.434636070276
710	333.622816971216
715	333.809485479806
720	333.994657678887
725	334.178349907941
730	334.36057869386
735	334.541360689805
740	334.720712621334
745	334.89865123907
750	335.075193277248
755	335.25035541753
760	335.424154257553
765	335.596606283704
770	336.428840317293
775	337.842805223619
780	339.146853830101
785	340.351420146965
790	341.465960053775
795	342.49904140027
800	343.458425892138
805	344.351143505889
810	345.183560110302
815	345.961438910957
820	346.689996278765
825	347.373952472779
830	348.01757772134
835	348.624734083643
840	349.198913475506
845	349.743272208328
850	350.260662358565
855	350.753660256238
860	351.224592354792
865	351.675558720818
870	352.108454360493
875	352.524988579886
880	352.926702558404
885	353.314985298348
890	353.691088098773
895	354.056137688369
900	354.411148139879
905	354.757031677409
910	355.094608477902
915	355.424615558844
920	355.747714835893
925	356.064500426549
930	356.375505269035
935	356.681207119295
940	356.982033983291
945	357.278369036572
950	357.570555078375
955	357.858898563199
960	358.143673248898
965	358.425123496775
970	358.703467255915
975	358.978898761074
980	359.251590970745
985	359.521697769599
990	359.789355957289
995	360.054687043574
1000	360.317798867925
1005	360.57878706007
1010	360.837736356458
1015	361.094721786217
1020	361.349809738954
1025	361.603058925599
1030	361.854521242444
1035	362.104242547627
1040	362.352263358417
1045	362.598619476901
1050	362.843342550978
1055	363.086460576878
1060	363.327998348916
1065	363.56797786158
1070	363.806418668639
1075	364.043338203474
1080	364.278752064466
1085	363.252657806962
1090	361.11481303748
1095	359.183961843635
1100	357.440262362866
1105	355.865723833925
1110	354.444037314895
1115	353.160421583467
1120	352.001482892867
1125	350.955087367521
1130	350.01024492495
1135	349.157003704952
1140	348.386354074231
1145	347.690141354805
1150	347.06098649815
1155	346.492213994642
1160	345.977786369824
1165	345.512244675841
1170	345.090654438343
1175	344.708556566772
1180	344.361922779453
1185	344.047115134679
1190	343.760849295326
1195	343.500161187768
1200	343.262376746111
1205	343.045084460485
1210	342.84611047334
1215	342.663495990734
1220	342.495476796582
1225	342.340464676972
1230	342.197030579116
1235	342.063889345372
1240	341.939885877254
1245	341.823982597553
1250	341.715248090662
1255	341.61284681216
1260	341.516029768627
1265	341.42412607774
1270	341.336535326911
1275	341.252720656242
1280	341.172202498361
1285	341.09455291392
1290	341.019390467164
1295	340.94637559108
1300	340.875206396334
1305	340.805614882382
1310	340.737363513039
1315	340.670242122225
1320	340.604065118842
1325	340.538668962562
1330	340.473909884972
1335	340.409661832857
1340	340.345814612596
1345	340.282272216589
1350	340.21895131441
1355	340.155779893005
1360	340.092696031729
1365	340.02964679931
1370	339.966587261091
1375	339.903479585945
1380	339.840292243285
1385	339.776999281483
1390	339.713579679823
1395	339.650016766872
1400	340.422831716388
1405	341.932515989643
1410	343.303616191993
1415	344.549429117692
1420	345.681997349024
1425	346.712226549368
1430	347.649991797717
1435	348.50423399256
1440	349.283047256107
1445	349.993758182027
1450	350.642997690354
1455	351.236766181206
1460	351.780492613819
1465	352.27908807841
1470	352.736994374998
1475	353.158228065004
1480	353.546420417741
1485	353.904853634293
1490	354.236493695473
1495	354.544020148086
1500	354.829853114368
1505	355.096177782845
1510	355.344966614757
1515	355.577999478381
1520	355.796881903779
1525	356.003061632597
1530	356.197843621273
1535	356.382403641328
1540	356.557800607014
1545	356.724987748552
1550	356.884822738168
1555	357.038076866239
1560	357.185443355792
1565	357.327544895452
1570	357.464940463503
1575	357.598131508978
1580	357.727567549611
1585	357.853651240942
1590	357.976742965801
1595	358.0971649889
1600	358.215205217063
1605	358.3311206019
1610	358.445140218321
1615	358.557468049179
1620	358.668285503541
1625	358.777753693518
1630	358.8860154923
1635	358.993197393911
1640	359.099411193322
1645	359.204755503819
1650	359.30931712695
1655	359.413172288955
1660	359.516387756306
1665	359.619021841767
1670	359.721125311383
1675	359.822742201772
1680	359.923910556278
1685	360.024663087699
1690	360.125027774614
1695	360.225028397658
1700	360.324685021514
1705	360.424014427836
1710	360.285504015157
1715	359.93745836018
1720	359.628499578267
1725	359.354877143195
1730	359.113191892644
1735	358.900363486438
1740	358.713600855718
1745	358.550375369976
1750	358.408396473608
1755	358.285589566165
1760	358.180075921016
1765	358.090154455753
1770	358.014285184686
1775	357.951074199197
1780	357.899260035786
1785	357.857701304431
1790	357.825365461483
1795	357.80131862193
1800	357.78471631542
1805	357.774795099241
1810	357.770864949328
1815	357.77230235766
1820	357.778544070914
1825	357.789081411263
1830	357.803455125578
1835	357.821250714277
1840	357.842094195488
1845	357.865648264306
1850	357.891608810603
1855	357.9197017622
1860	357.949680223287
1865	357.981321880738
1870	358.014426653468
1875	358.048814562308
1880	358.08432379991
1885	358.120808982118
1890	358.15813956392
1895	358.196198404689
1900	358.234880468801
1905	358.274091649038
1910	358.313747701305
1915	358.353773280303
1920	358.394101066702
1925	358.43467097729
1930	358.475429450321
1935	358.516328799015
1940	358.557326626849
1945	358.598385298809
1950	358.639471463381
1955	358.680555620479
1960	358.721611731016
1965	358.762616864174
1970	358.803550878821
1975	358.844396135861
1980	358.885137238572
1985	358.925760798293
1990	358.966255223057
1995	359.006610526983
2000	359.046818158453
2005	359.086870845286
2010	359.126762455286
2015	359.166487870691
2020	359.206042875187
2025	359.245424052293
2030	359.284628694008
2035	359.323654718734
2040	359.362500597583
2045	359.401165288254
2050	359.439648175732
2055	359.477949019166
2060	359.5160679043
2065	359.554005200928
2070	359.591761524865
2075	359.629337704007
2080	360.327638817797
2085	361.6077925892
2090	362.777996600862
2095	363.848729708763
2100	364.829480569018
2105	365.728840617716
2110	366.554588322512
2115	367.313765529557
2120	368.012746650825
2125	368.657301366006
2130	369.252651449036
2135	369.803522271459
2140	370.314189482449
2145	370.788521318055
2150	371.230016949444
2155	371.641841241237
2160	372.026856256095
2165	372.38764981001
2170	372.72656135418
2175	373.045705433407
2180	373.346992947511
2185	373.632150421016
2190	373.902737467158
2195	374.160162614818
2200	374.405697651256
2205	374.640490619197
2210	374.865577593903
2215	375.081893354129
2220	375.290281050227
2225	375.491500963035
2230	375.686238438469
2235	375.875111074791
2240	376.058675232382
2245	376.237431929334
2250	376.411832180265
2255	376.582281830429
2260	376.749145932337
2265	376.912752707713
2270	377.073397133599
2275	377.231344187848
2280	377.38683178591
2285	377.54007343789
2290	377.691260652136
2295	377.840565109147
2300	377.988140627425
2305	378.134124940826
2310	378.278641305168
2315	378.421799950193
2320	378.563699391473
2325	378.704427615498
2330	378.844063149915
2335	378.982676029826
2340	379.120328669966
2345	379.257076651711
2350	379.392969433013
2355	379.528050988584
2360	379.662360387
2365	379.795932310722
2370	379.928797524524
2375	380.06098329724
2380	380.192513781342
2385	380.323410354383
2390	380.45369192599
2395	379.32364082668
2400	377.084108122083
2405	375.054028851727
2410	373.213476815274
2415	371.544389889164
2420	370.030398144187
2425	368.656667528478
2430	367.409757749239
2435	366.277493098803
2440	365.24884507532
2445	364.313825745497
2450	363.463390886664
2455	362.68935202844
2460	361.984296590687
2465	361.341515384717
2470	360.754936809236
2475	360.219067131681
2480	359.728936299786
2485	359.280048777787
2490	358.868338947021
2495	358.490130652054
2500	358.142100511311
2505	357.821244645621
2510	357.524848509574
2515	357.250459539238
2520	356.99586235589
2525	356.759056289192
2530	356.538235004917
2535	356.331768041991
2540	356.138184081568
2545	355.956155787151
2550	355.784486069595
2555	355.622095644296
2560	355.468011760132
2565	355.321357990844
2570	355.18134498966
2575	355.047262117157
2580	354.918469860685
2585	354.794392971279
2590	354.674514250839
2595	354.558368928623
2600	354.445539571768
2605	354.335651479689
2610	354.228368516884
2615	354.12338934293
2620	354.020444002262
2625	353.919290839865
2630	353.819713712136
2635	353.721519465065
2640	353.624535654503
2645	353.528608485608
2650	353.433600950746
2655	353.339391147052
2660	353.245870756605
2665	353.152943673797
2670	353.060524765913
2675	352.968538754234
2680	352.876919204211
2685	352.785607614294
2690	352.694552594009
2695	352.603709122747
2700	352.513037881543
2705	352.422504650847


==> tiks/ROM-signal/303-long-4.tsv <==
0	279.15
5	279.155062727148
10	279.159079596323
15	279.162173879421
20	279.164456515987
25	279.166027260535
30	279.166975726753
35	279.167382337746
40	279.16731919068
45	279.166850843417
50	279.166035030063
55	279.164923311722
60	279.163561668216
65	279.161991035992
70	279.160247796999
75	279.158364222879
80	279.156368878437
85	279.154286988023
90	279.105510952227
95	279.013518777414
100	278.929199103127
105	278.855425875341
110	278.794563572134
115	278.748535094374
120	278.718880577571
125	278.706808451897
130	278.713239864758
135	278.738847403847
140	278.784088912022
145	278.849237063343
150	278.934405267994
155	279.039570388893
160	279.164592681862
165	279.309233311707
170	279.47316974662
175	279.656009291234
180	279.857300983173
185	280.07654604787
190	280.313207080963
195	280.566716105827
200	280.836481635301
205	281.121894850767
210	281.422334998098
215	281.737174088198
220	282.065780979714
225	282.407524912576
230	282.76177855339
235	283.127920606891
240	283.505338041804
245	283.893427974205
250	284.29159924692
255	284.699273739391
260	285.115887438847
265	285.540891300403
270	285.973751920818
275	286.413952048115
280	286.860990946935
285	287.314384637455
290	287.773666023857
295	288.238384926645
300	288.708108031639
305	289.182418767109
310	289.660917119295
315	290.143219395463
320	290.628957942668
325	291.11778082949
330	291.609351497196
335	292.10334838608
340	292.599464542049
345	293.097407207947
350	293.596897403579
355	294.0976694979
360	294.599470776433
365	295.102061006547
370	295.605212002936
375	296.108707195266
380	296.612341199734
385	297.11591939598
390	297.619257510621
395	298.122181208432
400	298.633337458157
405	299.151165616652
410	299.665756092831
415	300.176689253009
420	300.683608099782
425	301.186211747111
430	301.684249462478
435	302.177515238768
440	302.665842858902
445	303.149101417111
450	303.627191261982
455	304.100040327947
460	304.567600823585
465	305.029846246902
470	305.486768699623
475	305.938376474388
480	306.38469189056
485	306.825749356176
490	307.261593635237
495	307.692278301224
500	308.11786435923
505	308.538419020597
510	308.954014615292
515	309.36472762853
520	309.770637849363
525	310.171827620014
530	310.568381175785
535	310.960384066271
540	311.347922649496
545	311.731083651354
550	312.109953783471
555	312.484619413259
560	312.855166280525
565	313.221679255569
570	313.584242134172
575	313.942937465368
580	314.297846408252
585	314.649048614515
590	314.99662213368
595	315.340643338349
600	315.681186867045
605	316.01832558248
610	316.352130543301
615	316.682670987594
620	317.010014326584
625	317.334226147151
630	317.655370221928
635	317.97350852589
640	318.288701258451
645	318.601006870202
650	318.910482093536
655	319.217181976463
660	319.521159919032
665	319.822467711817
670	320.121155576019
675	320.417272204761
680	320.710864805228
685	321.001979141346
690	321.290659576715
695	321.576949117583
700	321.860889455641
705	322.142521010479
710	322.421882971553
715	322.699013339538
720	322.973948966964
725	323.24672559805
730	323.517377907666
735	323.785939539365
740	324.052443142442
745	324.316920407989
750	324.579402103917
755	324.839918108931
760	325.098497445458
765	325.355168311507
770	325.58575684468
775	325.795340980637
780	326.011075138533
785	326.233400455911
790	326.462635700939
795	326.698995614131
800	326.942606677758
805	327.193520691634
810	327.451726474089
815	327.717159957057
820	327.989712902695
825	328.269240434209
830	328.555567544573
835	328.8484947225
840	329.14780281461
845	329.453257225532
850	329.764611543228
855	330.081610664543
860	330.403993485643
865	330.73149521316
870	331.063849344397
875	331.400789358526
880	331.742050155237
885	332.087369272599
890	332.436487911875
895	332.789151793498
900	333.14511186547
905	333.504124882785
910	333.865953874222
915	334.230368510903
920	334.59714538926
925	334.966068239559
930	335.336928069811
935	335.709523253737
940	336.083659570438
945	336.459150202516
950	336.835815698602
955	337.21348390555
960	337.591989874935
965	337.971175747932
970	338.350890622188
975	338.73099040385
980	339.111337647533
985	339.49180138668
990	339.872256956447
995	340.252585810996
1000	340.632675336829
1005	341.012418663582
1010	341.391714473517
1015	341.770466810788
1020	342.148584891377
1025	342.525982914516
1030	342.902579876238
1035	343.27829938565
1040	343.65306948438
1045	344.026822469601
1050	344.399494720964
1055	344.771026531687
1060	345.141361944008
1065	345.510448589163
1070	345.878237531999
1075	346.244683120299
1080	346.609742838867
1085	347.018664718508
1090	347.458950312067
1095	347.879389059397
1100	348.280377206665
1105	348.662302043087
1110	349.025550462938
1115	349.370514629053
1120	349.697595424858
1125	350.007204241889
1130	350.299763536045
1135	350.575706493757
1140	350.835476074889
1145	351.07952363944
1150	351.308307317145
1155	351.522290240811
1160	351.721938733831
1165	351.907720518222
1170	352.080102990672
1175	352.23955159927
1180	352.386528342206
1185	352.521490400921
1190	352.644888913577
1195	352.757167889738
1200	352.858763263561
1205	352.950102080189
1210	353.031601808306
1215	353.103669770686
1220	353.166702683904
1225	353.221086298126
1230	353.267195127876
1235	353.305392264879
1240	353.336029264404
1245	353.359446096976
1250	353.375971157812
1255	353.385921326849
1260	353.389602072806
1265	353.387307595218
1270	353.379320998947
1275	353.365914496158
1280	353.347349631244
1285	353.323877524638
1290	353.295739131867
1295	353.263165514614
1300	353.226378120906
1305	353.185589071874
1310	353.141001452865
1315	353.092809606928
1320	353.041199428974
1325	352.986348659124
1330	352.928427173972
1335	352.867597274662
1340	352.804013970866
1345	352.737825259869
1350	352.669172400112
1355	352.598190178667
1360	352.525007172214
1365	352.449746001163
1370	352.372523576691
1375	352.293451340473
1380	352.212635497005
1385	352.130177238431
1390	352.046172961845
1395	351.960714479095
1400	351.84351677896
1405	351.701942549239
1410	351.570301694418
1415	351.448852663516
1420	351.337745077839
1425	351.237038332854
1430	351.146717237684
1435	351.066705181519
1440	350.996875231591
1445	350.937059497909
1450	350.887057042845
1455	350.846640566604
1460	350.815562060943
1465	350.793557591482
1470	350.780351342606
1475	350.775659037124
1480	350.779190824751
1485	350.790653718514
1490	350.809753645708
1495	350.836197169677
1500	350.869692930036
1505	350.909952841739
1510	350.956693087358
1515	351.009634931859
1520	351.06850538491
1525	351.13303773215
1530	351.202971953819
1535	351.278055046596
1540	351.358041262265
1545	351.442692275026
1550	351.531777287628
1555	351.625073085192
1560	351.722364044379
1565	351.823442104589
1570	351.928106707002
1575	352.036164706508
1580	352.147430260948
1585	352.261724701503
1590	352.378876387587
1595	352.498720549166
1600	352.621099119059
1605	352.745860557425
1610	352.872859670384
1615	353.00195742444
1620	353.133020758158
1625	353.265922392366
1630	353.400540639944
1635	353.536759216164
1640	353.674467050344
1645	353.813558099526
1650	353.953931164728
1655	354.09548971027
1660	354.238141686566
1665	354.381799356709
1670	354.526379127124
1675	354.671801382489
1680	354.817990325097
1685	354.964873818769
1690	355.112383237405
1695	355.260453318227
1700	355.409022019727
1705	355.55803038432
1710	355.715955638369
1715	355.880368144652
1720	356.041546253656
1725	356.199514647496
1730	356.354306670934
1735	356.505963301878
1740	356.654532168039
1745	356.800066619295
1750	356.942624861587
1755	357.082269155453
1760	357.219065080125
1765	357.353080862587
1770	357.484386769809
1775	357.61305456158
1780	357.739157000816
1785	357.862767417847
1790	357.983959325051
1795	358.102806078082
1800	358.219380580003
1805	358.333755024706
1810	358.446000676127
1815	358.556187679954
1820	358.6643849047
1825	358.770659809195
1830	358.875078333795
1835	358.977704812765
1840	359.078601905529
1845	359.177830544645
1850	359.275449898553
1855	359.371517347344
1860	359.466088469915
1865	359.559217041064
1870	359.650955037218
1875	359.741352649591
1880	359.830458303724
1885	359.918318684443
1890	360.004978765399
1895	360.090481842414
1900	360.174869569965
1905	360.258182000212
1910	360.340457624036
1915	360.421733413621
1920	360.502044866171
1925	360.581426048399
1930	360.65990964148
1935	360.737526986188
1940	360.814308127987
1945	360.89028186187
1950	360.965475776767
1955	361.039916299387
1960	361.113628737349
1965	361.186637321523
1970	361.258965247467
1975	361.330634715914
1980	361.401666972243
1985	361.472082344881
1990	361.541900282628
1995	361.611139390862
2000	361.679817466609
2005	361.747951532495
2010	361.815557869544
2015	361.88265204886
2020	361.949248962181
2025	362.015362851323
2030	362.08100733654
2035	362.146195443805
2040	362.210939631048
2045	362.275251813362
2050	362.339143387211
2055	362.402625253664
2060	362.465707840679
2065	362.528401124472
2070	362.590714649992
2075	362.652657550533
2080	362.690530572505
2085	362.711116630667
2090	362.741395876667
2095	362.781170492901
2100	362.830205317477
2105	362.888236858955
2110	362.954980694627
2115	363.030137533928
2120	363.113398178809
2125	363.204447572033
2130	363.302968090844
2135	363.408642215985
2140	363.521154683376
2145	363.640194207248
2150	363.765454848156
2155	363.89663708676
2160	364.033448653845
2165	364.175605158476
2170	364.322830549123
2175	364.474857436735
2180	364.631427303889
2185	364.792290620131
2190	364.957206880301
2195	365.12594457986
2200	365.298281138939
2205	365.474002784912
2210	365.652904401705
2215	365.834789352699
2220	366.019469282985
2225	366.206763905798
2230	366.396500777132
2235	366.58851506195
2240	366.782649294759
2245	366.978753136936
2250	367.176683132743
2255	367.376302465638
2260	367.577480716251
2265	367.780093623097
2270	367.984022846928
2275	368.18915573946
2280	368.395385117044
2285	368.602609039731
2290	368.810730596105
2295	369.019657694108
2300	369.229302858089
2305	369.439583032153
2310	369.650419389918
2315	369.861737150678
2320	370.073465401969
2325	370.28553692849
2330	370.497888047299
2335	370.710458449205
2340	370.923191046223
2345	371.136031824987
2350	371.34892970596
2355	371.561836408315
2360	371.774706320311
2365	371.987496375031
2370	372.20016593129
2375	372.412676659569
2380	372.624992432805
2385	372.837079221867
2390	373.048904995551
2395	373.305079325372
2400	373.590850986196
2405	373.85522607037
2410	374.099425493411
2415	374.324547235872
2420	374.531587455724
2425	374.721457462952
2430	374.894997353392
2435	375.052986950783
2440	375.196154584539
2445	375.325184131306
2450	375.440720666921
2455	375.54337500903
2460	375.633727376353
2465	375.712330346553
2470	375.779711258792
2475	375.836374177967
2480	375.882801514106
2485	375.919455371333
2490	375.946778685478
2495	375.965196197018
2500	375.97511529616
2505	375.976926768848
2510	375.971005466209
2515	375.957710914815
2520	375.937387881193
2525	375.910366900787
2530	375.876964779118
2535	375.837485070915
2540	375.792218541476
2545	375.741443613336
2550	375.685426800429
2555	375.624423131242
2560	375.558676561941
2565	375.488420380091
2570	375.413877599289
2575	375.335261344874
2580	375.252775230712
2585	375.166613727005
2590	375.076962519003
2595	374.98399885648
2600	374.887891893857
2605	374.788803020839
2610	374.686886183462
2615	374.58228819549
2620	374.475149040107
2625	374.365602161895
2630	374.253774749125
2635	374.139788006401
2640	374.023757417742
2645	373.905793000206
2650	373.785999548179
2655	373.664476868494
2660	373.541320006534
2665	373.416619463508
2670	373.290461405111
2675	373.162927861761
2680	373.034096920648
2685	372.904042909809
2690	372.772836574482
2695	372.640545245948
2700	372.507233003125
2705	372.372960827137


==> tiks/ROM-signal/303-long-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	398
95	398
100	398
105	398
110	398
115	398
120	398
125	398
130	398
135	398
140	398
145	398
150	398
155	398
160	398
165	398
170	398
175	398
180	398
185	398
190	398
195	398
200	398
205	398
210	398
215	398
220	398
225	398
230	398
235	398
240	398
245	398
250	398
255	398
260	398
265	398
270	398
275	398
280	398
285	398
290	398
295	398
300	398
305	398
310	398
315	398
320	398
325	398
330	398
335	398
340	398
345	398
350	398
355	398
360	398
365	398
370	398
375	398
380	398
385	398
390	398
395	398
400	375
405	375
410	375
415	375
420	375
425	375
430	375
435	375
440	375
445	375
450	375
455	375
460	375
465	375
470	375
475	375
480	375
485	375
490	375
495	375
500	375
505	375
510	375
515	375
520	375
525	375
530	375
535	375
540	375
545	375
550	375
555	375
560	375
565	375
570	375
575	375
580	375
585	375
590	375
595	375
600	375
605	375
610	375
615	375
620	375
625	375
630	375
635	375
640	375
645	375
650	375
655	375
660	375
665	375
670	375
675	375
680	375
685	375
690	375
695	375
700	375
705	375
710	375
715	375
720	375
725	375
730	375
735	375
740	375
745	375
750	375
755	375
760	375
765	375
770	439
775	439
780	439
785	439
790	439
795	439
800	439
805	439
810	439
815	439
820	439
825	439
830	439
835	439
840	439
845	439
850	439
855	439
860	439
865	439
870	439
875	439
880	439
885	439
890	439
895	439
900	439
905	439
910	439
915	439
920	439
925	439
930	439
935	439
940	439
945	439
950	439
955	439
960	439
965	439
970	439
975	439
980	439
985	439
990	439
995	439
1000	439
1005	439
1010	439
1015	439
1020	439
1025	439
1030	439
1035	439
1040	439
1045	439
1050	439
1055	439
1060	439
1065	439
1070	439
1075	439
1080	439
1085	317
1090	317
1095	317
1100	317
1105	317
1110	317
1115	317
1120	317
1125	317
1130	317
1135	317
1140	317
1145	317
1150	317
1155	317
1160	317
1165	317
1170	317
1175	317
1180	317
1185	317
1190	317
1195	317
1200	317
1205	317
1210	317
1215	317
1220	317
1225	317
1230	317
1235	317
1240	317
1245	317
1250	317
1255	317
1260	317
1265	317
1270	317
1275	317
1280	317
1285	317
1290	317
1295	317
1300	317
1305	317
1310	317
1315	317
1320	317
1325	317
1330	317
1335	317
1340	317
1345	317
1350	317
1355	317
1360	317
1365	317
1370	317
1375	317
1380	317
1385	317
1390	317
1395	317
1400	398
1405	398
1410	398
1415	398
1420	398
1425	398
1430	398
1435	398
1440	398
1445	398
1450	398
1455	398
1460	398
1465	398
1470	398
1475	398
1480	398
1485	398
1490	398
1495	398
1500	398
1505	398
1510	398
1515	398
1520	398
1525	398
1530	398
1535	398
1540	398
1545	398
1550	398
1555	398
1560	398
1565	398
1570	398
1575	398
1580	398
1585	398
1590	398
1595	398
1600	398
1605	398
1610	398
1615	398
1620	398
1625	398
1630	398
1635	398
1640	398
1645	398
1650	398
1655	398
1660	398
1665	398
1670	398
1675	398
1680	398
1685	398
1690	398
1695	398
1700	398
1705	398
1710	375
1715	375
1720	375
1725	375
1730	375
1735	375
1740	375
1745	375
1750	375
1755	375
1760	375
1765	375
1770	375
1775	375
1780	375
1785	375
1790	375
1795	375
1800	375
1805	375
1810	375
1815	375
1820	375
1825	375
1830	375
1835	375
1840	375
1845	375
1850	375
1855	375
1860	375
1865	375
1870	375
1875	375
1880	375
1885	375
1890	375
1895	375
1900	375
1905	375
1910	375
1915	375
1920	375
1925	375
1930	375
1935	375
1940	375
1945	375
1950	375
1955	375
1960	375
1965	375
1970	375
1975	375
1980	375
1985	375
1990	375
1995	375
2000	375
2005	375
2010	375
2015	375
2020	375
2025	375
2030	375
2035	375
2040	375
2045	375
2050	375
2055	375
2060	375
2065	375
2070	375
2075	375
2080	439
2085	439
2090	439
2095	439
2100	439
2105	439
2110	439
2115	439
2120	439
2125	439
2130	439
2135	439
2140	439
2145	439
2150	439
2155	439
2160	439
2165	439
2170	439
2175	439
2180	439
2185	439
2190	439
2195	439
2200	439
2205	439
2210	439
2215	439
2220	439
2225	439
2230	439
2235	439
2240	439
2245	439
2250	439
2255	439
2260	439
2265	439
2270	439
2275	439
2280	439
2285	439
2290	439
2295	439
2300	439
2305	439
2310	439
2315	439
2320	439
2325	439
2330	439
2335	439
2340	439
2345	439
2350	439
2355	439
2360	439
2365	439
2370	439
2375	439
2380	439
2385	439
2390	439
2395	317
2400	317
2405	317
2410	317
2415	317
2420	317
2425	317
2430	317
2435	317
2440	317
2445	317
2450	317
2455	317
2460	317
2465	317
2470	317
2475	317
2480	317
2485	317
2490	317
2495	317
2500	317
2505	317
2510	317
2515	317
2520	317
2525	317
2530	317
2535	317
2540	317
2545	317
2550	317
2555	317
2560	317
2565	317
2570	317
2575	317
2580	317
2585	317
2590	317
2595	317
2600	317
2605	317
2610	317
2615	317
2620	317
2625	317
2630	317
2635	317
2640	317
2645	317
2650	317
2655	317
2660	317
2665	317
2670	317
2675	317
2680	317
2685	317
2690	317
2695	317
2700	317
2705	317


==> tiks/ROM-signal/303-long-6.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.150930434954
95	279.150327349548
100	279.150132682961
105	279.149979691558
110	279.148723040124
115	279.146410873488
120	279.143827152986
125	279.142305141653
130	279.144099727945
135	279.152558251818
140	279.171762662889
145	279.205836542186
150	279.258333741156
155	279.331900713113
160	279.428263266738
165	279.5483610378
170	279.692499865293
175	279.860505385462
180	280.051825041702
185	280.265621133868
190	280.500864554814
195	280.756418304523
200	281.031099287012
205	281.323716058265
210	281.633087193471
215	281.958059050542
220	282.29751632244
225	282.650388460067
230	283.015656939971
235	283.392364054852
240	283.779614725724
245	284.1765799992
250	284.58248757704
255	284.996617229933
260	285.418302125573
265	285.846928616613
270	286.281932618253
275	286.722791985133
280	287.169020655516
285	287.62016960415
290	288.075822540958
295	288.535592193246
300	288.999135937204
305	289.466122308235
310	289.936229343497
315	290.409156394007
320	290.88462614648
325	291.3623820547
330	291.842184126297
335	292.32380884594
340	292.807046611951
345	293.291697495806
350	293.777570088228
355	294.264481406862
360	294.752261581175
365	295.240753677636
370	295.729808518869
375	296.2192836754
380	296.709043105666
385	297.198956662688
390	297.688902110679
395	298.178764936289
400	298.668247043144
405	299.157678964795
410	299.646502176974
415	300.134641208063
420	300.622357393425
425	301.109544442446
430	301.59619871299
435	302.081860976503
440	302.565778766502
445	303.04699558945
450	303.5245069594
455	303.997425044594
460	304.46507887154
465	304.927035077721
470	305.38306541556
475	305.833096971254
480	306.277166577226
485	306.715384939285
490	307.14791023738
495	307.574929067298
500	307.996641176223
505	308.41325087514
510	308.824960830632
515	309.231967250935
520	309.634456620762
525	310.032604041617
530	310.426574183909
535	310.816520119755
540	311.202583034933
545	311.584893097018
550	311.963570442862
555	312.338725869848
560	312.710461339941
565	313.0788706925
570	313.444041184056
575	313.806054785524
580	314.164984362266
585	314.520896473001
590	314.873853436328
595	315.223913687719
600	315.571131701438
605	315.915557873758
610	316.2572392978
615	316.596219821468
620	316.93254010828
625	317.266238843823
630	317.597352677624
635	317.925915590421
640	318.251958813962
645	318.575511406612
650	318.896600910186
655	319.215253618209
660	319.531495517453
665	319.845350386357
670	320.15683973484
675	320.465983590551
680	320.772801143341
685	321.07731092477
690	321.379530727966
695	321.679477532057
700	321.977167521309
705	322.272616157145
710	322.565838251021
715	322.856848022971
720	323.145659553185
725	323.432284633805
730	323.716731849733
735	323.99901741363
740	324.279157545172
745	324.557164339112
750	324.833047627603
755	325.106817385044
760	325.378484210942
765	325.648058810351
770	325.916022909453
775	326.181265188534
780	326.443387555065
785	326.703654563668
790	326.961396805189
795	327.216913659015
800	327.471328425812
805	327.725524193105
810	327.981224852049
815	328.240791555858
820	328.506636847507
825	328.780773345422
830	329.064607924635
835	329.358922524484
840	329.663964025257
845	329.979574414777
850	330.30532233932
855	330.640608794669
860	330.984745980785
865	331.336992719344
870	331.696599056096
875	332.062838091039
880	332.435018348526
885	332.81248907574
890	333.194644435223
895	333.580925730675
900	333.970820882399
905	334.36386197819
910	334.759622026713
915	335.157711447302
920	335.557774700189
925	335.959486928896
930	336.362550770448
935	336.766693464435
940	337.171664259643
945	337.577232094532
950	337.983183543533
955	338.38932103105
960	338.795461230862
965	339.201433696756
970	339.607079693161
975	340.01225200802
980	340.4168118689
985	340.820628914698
990	341.223581924807
995	341.625557972875
1000	342.026451119702
1005	342.426161674203
1010	342.824595920965
1015	343.221665891025
1020	343.617289072741
1025	344.011387981334
1030	344.403889802216
1035	344.794726174123
1040	345.183833046116
1045	345.571149949975
1050	345.956620031557
1055	346.340189963317
1060	346.721809534658
1065	347.101431313881
1070	347.479010426055
1075	347.854504271787
1080	348.227872406051
1085	348.598298699974
1090	348.967827030178
1095	349.335583677272
1100	349.697732020618
1105	350.059893890805
1110	350.420458306167
1115	350.776996940179
1120	351.128724469713
1125	351.471340942385
1130	351.799859768212
1135	352.109161388925
1140	352.396545854741
1145	352.660335941888
1150	352.899062734139
1155	353.112086908123
1160	353.299511780289
1165	353.462147738037
1170	353.601112155563
1175	353.717608641606
1180	353.812964553292
1185	353.888616312189
1190	353.945959577818
1195	353.98629456108
1200	354.010941299001
1205	354.021016160293
1210	354.017528041909
1215	354.001476024203
1220	353.97383448116
1225	353.935510508978
1230	353.887317011174
1235	353.829975330121
1240	353.764129377603
1245	353.690361458009
1250	353.609215118693
1255	353.521200677566
1260	353.426793499914
1265	353.326437410632
1270	353.220538044122
1275	353.109466841519
1280	352.993558283891
1285	352.873121803848
1290	352.748443013748
1295	352.619795826786
1300	352.487444817382
1305	352.35164107819
1310	352.212617001864
1315	352.070588459725
1320	351.925759297384
1325	351.778325002577
1330	351.628467312487
1335	351.476352812939
1340	351.322137425877
1345	351.165968201654
1350	351.007985297058
1355	350.848316504691
1360	350.687082478397
1365	350.524399106208
1370	350.360376494267
1375	350.195116471771
1380	350.02871331749
1385	349.861257499507
1390	349.692836177347
1395	349.523531702177
1400	349.354046970731
1405	349.183012513276
1410	349.010832183598
1415	348.838460603664
1420	348.664888847143
1425	348.49066208136
1430	348.316635607209
1435	348.144289984119
1440	347.976101569675
1445	347.815143903864
1450	347.664606825412
1455	347.52711031461
1460	347.404639041906
1465	347.298323510594
1470	347.208577184959
1475	347.134878132233
1480	347.076950522144
1485	347.034564430751
1490	347.00660062555
1495	346.9917342813
1500	346.989072694367
1505	346.997924103323
1510	347.017535769357
1515	347.047060253508
1520	347.085659559755
1525	347.1325977598
1530	347.187228274452
1535	347.248960611095
1540	347.317238252729
1545	347.391543862567
1550	347.471427871635
1555	347.55651483987
1560	347.646468230195
1565	347.740964022115
1570	347.83969208663
1575	347.942360684022
1580	348.048693401877
1585	348.158429585223
1590	348.271332796753
1595	348.387186111607
1600	348.505789229434
1605	348.62695608607
1610	348.750511048478
1615	348.876289692649
1620	349.004141561565
1625	349.133925319154
1630	349.26550666309
1635	349.398761650638
1640	349.533574786823
1645	349.669837224016
1650	349.807447129611
1655	349.946307643903
1660	350.086327218614
1665	350.227418517756
1670	350.369505593064
1675	350.512511149817
1680	350.656356091834
1685	350.800965377104
1690	350.9462714162
1695	351.092212750822
1700	351.238724546653
1705	351.385745465702
1710	351.533061432881
1715	351.680971779929
1720	351.829415089363
1725	351.978074022591
1730	352.127098185887
1735	352.276311426946
1740	352.425263473428
1745	352.573230261512
1750	352.719379123414
1755	352.86290719271
1760	353.004065908265
1765	353.141988304799
1770	353.27599487095
1775	353.405682621799
1780	353.530847269686
1785	353.651435262782
1790	353.767508511735
1795	353.879208158385
1800	353.986726699569
1805	354.090290660565
1810	354.19014611808
1815	354.286521501628
1820	354.379645892683
1825	354.469739911378
1830	354.557032656927
1835	354.64172822763
1840	354.724014092651
1845	354.804053162289
1850	354.881979233987
1855	354.957915075513
1860	355.031979997963
1865	355.104291788046
1870	355.174955746849
1875	355.244065461954
1880	355.311706351327
1885	355.377958005415
1890	355.442894851999
1895	355.506586042705
1900	355.569095466727
1905	355.630482110498
1910	355.690800555376
1915	355.750101428587
1920	355.808431714915
1925	355.865835018135
1930	355.922351847855
1935	355.978019901009
1940	356.032874289828
1945	356.086947729025
1950	356.140270735652
1955	356.192871801379
1960	356.244777552454
1965	356.296012904197
1970	356.346601199809
1975	356.396564069256
1980	356.445922287009
1985	356.494695445192
1990	356.542901718075
1995	356.590557865564
2000	356.637679928396
2005	356.684283211707
2010	356.730382122827
2015	356.775990212868
2020	356.821120273765
2025	356.865784411912
2030	356.909994067359
2035	356.953759942249
2040	356.997092572325
2045	357.040002010052
2050	357.082497671596
2055	357.124588458676
2060	357.166282893467
2065	357.207589159087
2070	357.248515097102
2075	357.289068202838
2080	357.329725128754
2085	357.369402832591
2090	357.408471419802
2095	357.447836467003
2100	357.486150541184
2105	357.523046839207
2110	357.560338891714
2115	357.600736196552
2120	357.646949863148
2125	357.698192753047
2130	357.756597106068
2135	357.824308655623
2140	357.90284004185
2145	357.993006947101
2150	358.095034621241
2155	358.20872545619
2160	358.333613808244
2165	358.469008871964
2170	358.61406821683
2175	358.767872280642
2180	358.929480726014
2185	359.097973177094
2190	359.272477104811
2195	359.452184924483
2200	359.636356699428
2205	359.824322372129
2210	360.015480524175
2215	360.209293782758
2220	360.405283282557
2225	360.603023241203
2230	360.80213562913
2235	361.002285033916
2240	361.203175195264
2245	361.404544073488
2250	361.60615907173
2255	361.807813261356
2260	362.009322722242
2265	362.210524182015
2270	362.411273478766
2275	362.611442611799
2280	362.810915914721
2285	363.009590927108
2290	363.207377828053
2295	363.404197164955
2300	363.599977988747
2305	363.794656996022
2310	363.988178052118
2315	364.180491599406
2320	364.371553998223
2325	364.561326918302
2330	364.749776789173
2335	364.936874375387
2340	365.122594342133
2345	365.306914840095
2350	365.489817104357
2355	365.671285406405
2360	365.851306888154
2365	366.029871116869
2370	366.206969725114
2375	366.382596307592
2380	366.556746184691
2385	366.729416675725
2390	366.900606862215
2395	367.069853045597
2400	367.238187981058
2405	367.406016955328
2410	367.57017860998
2415	367.732776793538
2420	367.896819895296
2425	368.062346905063
2430	368.227187528263
2435	368.386958944282
2440	368.536823390559
2445	368.67223094244
2450	368.789340938167
2455	368.886930591807
2460	368.962945750594
2465	369.01772723534
2470	369.052377554964
2475	369.067674532185
2480	369.064547850373
2485	369.044011614361
2490	369.007188239545
2495	368.955254392277
2500	368.889341490194
2505	368.81049687347
2510	368.719678471924
2515	368.617776979701
2520	368.505614209882
2525	368.383925956274
2530	368.253367815849
2535	368.114531539553
2540	367.967978932147
2545	367.814247168702
2550	367.653847611796
2555	367.487256654021
2560	367.314918796643
2565	367.137239270176
2570	366.954589824543
2575	366.767315204568
2580	366.575735736437
2585	366.380148977635
2590	366.180832177878
2595	365.978039626139
2600	365.772009696371
2605	365.562967088517
2610	365.351122903918
2615	365.136671725059
2620	364.919795333318
2625	364.700666950364
2630	364.479450429746
2635	364.256298420093
2640	364.031351558956
2645	363.804742245773
2650	363.576597286739
2655	363.347037529964
2660	363.11617728277
2665	362.88412429435
2670	362.650980398235
2675	362.416842369494
2680	362.181802275521
2685	361.945948050486
2690	361.709361436198
2695	361.472107439707
2700	361.234262731522
2705	360.995904264003


==> tiks/ROM-signal/303-long-7.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	280.878926990306
95	283.241746853546
100	285.539800149962
105	287.601322073354
110	289.443720596853
115	291.103246553597
120	292.654404867279
125	294.083586454976
130	295.39710436705
135	296.610788256884
140	297.740361559543
145	298.798431647754
150	299.794679285334
155	300.73669270503
160	301.630604975718
165	302.48148169109
170	303.29092961492
175	304.058958758043
180	304.786492490753
185	305.476439189613
190	306.132836974699
195	306.759476958424
200	307.359338862316
205	307.934793376319
210	308.487927643227
215	309.020667930214
220	309.534769489818
225	310.031809089766
230	310.513210285481
235	310.980272497313
240	311.434187734183
245	311.876049667513
250	312.30686220802
255	312.727548186288
260	313.138956916647
265	313.541870421543
270	313.937008830195
275	314.325035282771
280	314.706560372075
285	315.082146165635
290	315.452309835765
295	315.817526992292
300	316.178234751527
305	316.53483441678
310	316.887694146423
315	317.237151377265
320	317.583514950165
325	317.927067142274
330	318.268065637749
335	318.606745369169
340	318.943320124091
345	319.277984012541
350	319.610912903282
355	319.942265749469
360	320.272185802853
365	320.600801711638
370	320.928228540417
375	321.254568749704
380	321.579913103671
385	321.904341506333
390	322.227923760321
395	322.550720278697
400	322.681025164542
405	322.624248409267
410	322.514168821557
415	322.458178725771
420	322.444194072905
425	322.467591149158
430	322.516009418595
435	322.587318093022
440	322.679079001858
445	322.788202966566
450	322.911816001198
455	323.047589321946
460	323.193706505336
465	323.348741813016
470	323.511553787751
475	323.681209522944
480	323.856932152914
485	324.038063332092
490	324.224035862957
495	324.414353671752
500	324.608577109377
505	324.806312052239
510	325.007201714008
515	325.21092049092
520	325.417169323656
525	325.625672182161
530	325.836173392047
535	326.048435325262
540	326.262236651872
545	326.477370990575
550	326.693645730003
555	326.910880959903
560	327.128908530176
565	327.34757122995
570	327.566722053749
575	327.786223527
580	328.005947079228
585	328.22577247233
590	328.445587259387
595	328.665286277098
600	328.884771179476
605	329.103949996368
610	329.322736725333
615	329.541050961659
620	329.75881751184
625	329.975966060204
630	330.192430884886
635	330.408150551768
640	330.623067633126
645	330.837128465717
650	331.050282918764
655	331.262484193606
660	331.473688634335
665	331.683855553455
670	331.892947062501
675	332.100927907028
680	332.307765313473
685	332.513428855895
690	332.717890339811
695	332.921123693897
700	333.123104864044
705	333.323811711434
710	333.523223917875
715	333.721322899055
720	333.91809172271
725	334.113515032133
730	334.307578964322
735	334.500271144564
740	334.691580574215
745	334.88149754871
750	335.070013604765
755	335.257121469906
760	335.442815018604
765	335.627089237258
770	336.355151905592
775	337.605202871143
780	338.983323112708
785	340.191973186384
790	341.257093291496
795	342.210194018095
800	343.094677341839
805	343.911285580239
810	344.6640429584
815	345.361654301514
820	346.013195246284
825	346.626161294412
830	347.206327888647
835	347.758155452441
840	348.285179102161
845	348.790274435987
850	349.275829158888
855	349.743856876747
860	350.19606167002
865	350.633877746866
870	351.058508613342
875	351.470973016392
880	351.872149365271
885	352.262809686973
890	352.643641604808
895	353.015262327409
900	353.378228823642
905	353.733046066148
910	354.080173711988
915	354.420031400503
920	354.75300303632
925	355.079440405296
930	355.399666317906
935	355.71397737284
940	356.022646406124
945	356.32592468294
950	356.624043874108
955	356.91721784304
960	357.205644266104
965	357.489506099649
970	357.768972908398
975	358.044202068585
980	358.315339858765
985	358.582522446296
990	358.8458767805
995	359.105521400036
1000	359.361567164068
1005	359.614117915914
1010	359.863271086155
1015	360.109118240911
1020	360.35174557491
1025	360.591234363368
1030	360.82766137436
1035	361.061099243371
1040	361.291616815253
1045	361.519279455463
1050	361.744149336947
1055	361.96628570233
1060	362.185745101398
1065	362.402581606898
1070	362.616847011587
1075	362.828591006386
1080	363.037861342439
1085	362.403126918891
1090	360.447649343654
1095	358.546966159962
1100	357.016545068997
1105	355.846402528
1110	354.581949141788
1115	353.525936326151
1120	352.574226114989
1125	351.709310812145
1130	350.930038973005
1135	350.228383667596
1140	349.592426909917
1145	349.011596996776
1150	348.478050032091
1155	347.985901798381
1160	347.530548109006
1165	347.108177465842
1170	346.715485768401
1175	346.349563491254
1180	346.007867367807
1185	345.688181434385
1190	345.388545391316
1195	345.107188706763
1200	344.842494914183
1205	344.592984398077
1210	344.357304447371
1215	344.134217202738
1220	343.922587476866
1225	343.72137298189
1230	343.529616134638
1235	343.346437273507
1240	343.17102882265
1245	343.00264996405
1250	342.840621700354
1255	342.684322246266
1260	342.533182702578
1265	342.386683041135
1270	342.244348214981
1275	342.105744651292
1280	341.970476861276
1285	341.838184558665
1290	341.70853985068
1295	341.581244661056
1300	341.456028415006
1305	341.332645971103
1310	341.210875748803
1315	341.090517946964
1320	340.971392791177
1325	340.853338810881
1330	340.736211189458
1335	340.619880274249
1340	340.504230266179
1345	340.389158014133
1350	340.274571883806
1355	340.160390708709
1360	340.046542841741
1365	339.932965284472
1370	339.819602906916
1375	339.706407666875
1380	339.593338017608
1385	339.480358245967
1390	339.367437889135
1395	339.254551223801
1400	339.851483470599
1405	341.278498114931
1410	342.647666037265
1415	343.873077055196
1420	344.910092759767
1425	345.855530582768
1430	346.714429823806
1435	347.477997925984
1440	348.156358997716
1445	348.764836009573
1450	349.315869561959
1455	349.818970629663
1460	350.281106099476
1465	350.707728036877
1470	351.103283512843
1475	351.471482398424
1480	351.815303469583
1485	352.137286055468
1490	352.439547443548
1495	352.723902202404
1500	352.991976937175
1505	353.245240663441
1510	353.485004935921
1515	353.712442147085
1520	353.92861349987
1525	354.134488236958
1530	354.330953236309
1535	354.518819786667
1540	354.698830725861
1545	354.87166757337
1550	355.037956297791
1555	355.198271861458
1560	355.353142318158
1565	355.503052667874
1570	355.648448283232
1575	355.789737845882
1580	355.927295762783
1585	356.061464278142
1590	356.19255558804
1595	356.320853974544
1600	356.446617952485
1605	356.570082341793
1610	356.691460175678
1615	356.810944485142
1620	356.928709821014
1625	357.044913804817
1630	357.159698565521
1635	357.273192053961
1640	357.385509265978
1645	357.496753383682
1650	357.60701681808
1655	357.716382171165
1660	357.824923124874
1665	357.932705217848
1670	358.039786565139
1675	358.14621848377
1680	358.25204614882
1685	358.357309170659
1690	358.462042080244
1695	358.566274774455
1700	358.670032930058
1705	358.773338498405
1710	358.679218238498
1715	358.419796572246
1720	358.103581790527
1725	357.837627137196
1730	357.618085843427
1735	357.432894011047
1740	357.279136992605
1745	357.150930959977
1750	357.043386736883
1755	356.95283477082
1760	356.87398689721
1765	356.80655499536
1770	356.750002245084
1775	356.703258235301
1780	356.665148976988
1785	356.634632123698
1790	356.610842552088
1795	356.593063850596
1800	356.58069022232
1805	356.573198099238
1810	356.570127429724
1815	356.571069264808
1820	356.575657060165
1825	356.583559689696
1830	356.594475978231
1835	356.608130841348
1840	356.62427191747
1845	356.642667294567
1850	356.663103733045
1855	356.685384906613
1860	356.70933003843
1865	356.734772730195
1870	356.761560258955
1875	356.78955210321
1880	356.818618929554
1885	356.848641909538
1890	356.879511987879
1895	356.911128958244
1900	356.943401035991
1905	356.976244314881
1910	357.009581961201
1915	357.043343601626
1920	357.077464915409
1925	357.111887195701
1930	357.146556891759
1935	357.181425192593
1940	357.216447654398
1945	357.251583853431
1950	357.286797061361
1955	357.322053949061
1960	357.357324311301
1965	357.392580809431
1970	357.427798732443
1975	357.462955761989
1980	357.498031834542
1985	357.533008899808
1990	357.567870714604
1995	357.602602723152
2000	357.637191941413
2005	357.671626813594
2010	357.705897074483
2015	357.739993635031
2020	357.773908483487
2025	357.807634589061
2030	357.841165823936
2035	357.874496877475
2040	357.90762318061
2045	357.940540843839
2050	357.973246596596
2055	358.005737729295
2060	358.038012041418
2065	358.070067794394
2070	358.101903668865
2075	358.133518726326
2080	358.722717386721
2085	359.850067743818
2090	361.077115894908
2095	362.128848012185
2100	362.906784578745
2105	363.569860752586
2110	364.148957270611
2115	364.661753336249
2120	365.120735406591
2125	365.545757352076
2130	365.935806208766
2135	366.292024902087
2140	366.618384559364
2145	366.919391524701
2150	367.198935175675
2155	367.460095460287
2160	367.705297400628
2165	367.936499260396
2170	368.155326996031
2175	368.363158072852
2180	368.561174479775
2185	368.750400597582
2190	368.931732282204
2195	369.105959094827
2200	369.273780997578
2205	369.435821078958
2210	369.59263549972
2215	369.744721466512
2220	369.892523785759
2225	370.036440395247
2230	370.176827154373
2235	370.314002072014
2240	370.448249071794
2245	370.579821399657
2250	370.70894468829
2255	370.835819742657
2260	370.960625071218
2265	371.083519204772
2270	371.204642814731
2275	371.324120632309
2280	371.442063178777
2285	371.558568322023
2290	371.673722680367
2295	371.78760289193
2300	371.900276756531
2305	372.011804260629
2310	372.122238494872
2315	372.23162647255
2320	372.34000985825
2325	372.447425616058
2330	372.553906585367
2335	372.659481992521
2340	372.764177904477
2345	372.868017631306
2350	372.97102207957
2355	373.073210065626
2360	373.174598594356
2365	373.275203102289
2370	373.375037670753
2375	373.474115213527
2380	373.572447641466
2385	373.670046016166
2390	373.76692068456
2395	373.055195268816
2400	371.428016546231
2405	369.650907726715
2410	368.138828620552
2415	366.876510333318
2420	365.800085768413
2425	364.85488618949
2430	364.01048113674
2435	363.246685019777
2440	362.54665630011
2445	361.899518826697
2450	361.29794699688
2455	360.736243107616
2460	360.20974399703
2465	359.7146335923
2470	359.247765383121
2475	358.806490388577
2480	358.388522725306
2485	357.991845095681
2490	357.614648220008
2495	357.255294494287
2500	356.912294573305
2505	356.584288993229
2510	356.270032388725
2515	355.96838063842
2520	355.67828070402
2525	355.398762328733
2530	355.128930814069
2535	354.867960457585
2540	354.6150889296
2545	354.369612510004
2550	354.130882078142
2555	353.898299598502
2560	353.671314935152
2565	353.449422717952
2570	353.23215931796
2575	353.01909989412
2580	352.809855532062
2585	352.604070558965
2590	352.401420063177
2595	352.201607601556
2600	352.004363066264
2605	351.809440677203
2610	351.616617100541
2615	351.425689672665
2620	351.236474824727
2625	351.048806522761
2630	350.862534839551
2635	350.677524658437
2640	350.493654468275
2645	350.310815227528
2650	350.128909312848
2655	349.947849557413
2660	349.767558375603
2665	349.587966958124
2670	349.409014531099
2675	349.230647680989
2680	349.052819725034
2685	348.87549014096
2690	348.698624028052
2695	348.522191590778
2700	348.346167714882
2705	348.170531430061


==> tiks/ROM-signal/312-input-1.tsv <==
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
311	279.611437691853
311	280.229062140731
311	280.837610831556
311	281.391204291421
311	281.888364991544
311	282.341582983332
311	282.761475813593
311	283.148106118167
311	283.504078114937
311	283.833637500141
311	284.140829866922
311	284.428903279286
311	284.700388931645
311	284.957299562321
311	285.201272073422
311	285.433658216922
311	285.655588863186
311	285.868023137414
311	286.071784895203
311	286.26759029874
311	286.456069211103
311	286.637781718041
311	286.813230762949
311	286.982871825831
311	287.147120396601
311	287.306357782687
311	287.460935640332
311	287.611179536159
311	287.75739177895
311	287.899853703277
311	288.038827547641
311	288.174558013474
311	288.307273553593
311	288.437187526642
311	288.564499206086
311	288.689394679883
311	288.812047657722
311	288.932620216325
311	289.051263494461
311	289.168118344798
311	289.283315944986
311	289.396978379226
311	289.509219159476
311	289.620143750455
311	289.729850064759
311	289.838428894348
311	289.945964328693
311	290.052534175371
311	290.158210371277
311	290.263059360913
311	290.367142449253
311	290.47051612985
311	290.573232382312
311	290.675338973499
311	290.776879761096
311	290.877894952435
311	290.978421337073
311	291.078492517869
311	291.178139135328
311	291.277389076952
381	291.958727868682
381	293.253601171106
381	294.775747957215
381	296.141355513325
381	297.362295168303
381	298.466061156365
381	299.501356178457
381	300.460180901366
381	301.346992810653
381	302.172001069278
381	302.945178251169
381	303.674458298963
381	304.365899848916
381	305.024234410101
381	305.651054835187
381	306.246555584554
381	306.81160081203
381	307.348607088203
381	307.860835332011
381	308.351279682091
381	308.822232688768
381	309.27547242365
381	309.712541341435
381	310.13485301346
381	310.543686743996
381	310.94018262353
381	311.32536280764
381	311.700155808321
381	312.065410442062
381	312.421903340295
381	312.770345620333
381	313.111389584266
381	313.44563451203
381	313.773631322584
381	314.095886590009
381	314.412866126714
381	314.724998228455
381	315.032676576188
381	315.336262885487
381	315.636089278197
381	315.932460532858
381	316.225656156382
381	316.51593226682
381	316.803523336373
381	317.088643802456
381	317.371489561425
381	317.652239367429
381	317.931056139669
381	318.208088157094
381	318.483470180097
381	318.757324447714
381	319.02976163334
381	319.300881717215
381	319.570774814605
381	319.839521957383
381	320.107195801444
381	320.373861272508
381	320.639576158632
381	320.904391660574
381	321.168352899703
381	321.431499388213
381	321.693865462891
381	321.955480681351
455	322.832245191086
455	324.309318969088
455	325.954715403561
455	327.420618779188
455	328.731745921425
455	329.920471938406
455	331.033529366348
455	332.070599421911
455	333.035072167396
455	333.93570988926
455	334.781989538578
455	335.581941367227
455	336.341914122065
455	337.06693519221
455	337.76108094658
455	338.427735891169
455	339.069761358696
455	339.689607808268
455	340.289393738325
455	340.870964809272
455	341.435940632829
455	341.98575282766
455	342.521676021408
455	343.0448528271
455	343.556313758597
455	344.056993028237
455	344.547741088851
455	345.029334611837
455	345.502484482534
455	345.967842323465
455	346.42600594273
455	346.877524107415
455	347.322901007106
455	347.762600735445
455	348.197050988049
455	348.62663553874
455	349.051673833191
455	349.472407357143
455	349.889002833817
455	350.30156834383
455	350.710170944733
455	351.114848796545
455	351.515618099881
455	351.912477806094
455	352.305413766966
455	352.694402415387
455	353.07941373838
455	353.460413592032
455	353.837365568614
455	354.210232549975
455	354.578978015765
455	354.943567142445
455	355.303967723047
455	355.660150947204
455	356.012092060038
455	356.359770913896
455	356.703172422671
455	357.042286915747
455	357.377110391788
455	357.707644674959
455	358.033897481505
455	358.355882394369
455	358.673618752053
455	358.987131456643
455	359.296450708944
455	359.601611680899
455	359.902654137356
455	360.199622019158
455	360.492563002041
455	360.781528042353
455	361.066570921226
455	361.347747796839
455	361.625116774864
455	361.898737503703
455	362.16867079936
455	362.43497830125
455	362.697722155823
455	362.956964726404
421	362.9686602144
421	362.690633809472
421	362.421027655068
421	362.257242289121
421	362.171818151099
421	362.135061829044
421	362.135615503217
421	362.163306770387
421	362.211232415472
421	362.275101823743
421	362.352067736112
421	362.439952707954
421	362.536965699748
421	362.641640649985
421	362.752791325382
421	362.869446349
421	362.990790430324
421	363.116126036508
421	363.244849102592
421	363.37643110057
421	363.510405878624
421	363.646359631481
421	363.783923261793
421	363.922766394419
421	364.062592601801
421	364.203135669341
421	364.344156672266
421	364.485441378777
421	364.626797950516
421	364.768055012277
421	364.909059767086
421	365.049676198821
421	365.189783128632
421	365.329273066954
421	365.468051274885
421	365.606034634043
421	365.743150499469
421	365.879335452582
421	366.014535010228
421	366.148702869429
421	366.281799132129
421	366.413789869862
421	366.544647038051
421	366.674347852488
421	366.802874006079
421	366.93021114728
421	367.056348537908
421	367.181278691659
421	367.304996976168
421	367.427501245288
421	367.548791527323
421	367.668869752775
421	367.787739506315
421	367.905405800203
421	368.021874871442
421	368.137154003064
421	368.251251367715
421	368.364175890178
421	368.475937128161
421	368.586545168831
421	368.696010534526
421	368.804344109901
421	368.911557076332
421	369.017660846717
421	369.122667017123
421	369.226587331473
421	369.329433653405
421	369.431217937291
421	369.531952198692
421	369.631648479447


==> tiks/ROM-signal/312-win-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	311
50	311
55	311
60	311
65	311
70	311
75	311
80	311
85	311
90	311
95	311
100	311
105	311
110	311
115	311
120	311
125	311
130	311
135	311
140	311
145	311
150	311
155	311
160	311
165	311
170	311
175	311
180	311
185	311
190	311
195	311
200	311
205	311
210	311
215	311
220	311
225	311
230	311
235	311
240	311
245	311
250	311
255	311
260	311
265	311
270	311
275	311
280	311
285	311
290	311
295	311
300	311
305	311
310	311
315	311
320	311
325	311
330	311
335	311
340	311
345	381
350	381
355	381
360	381
365	381
370	381
375	381
380	381
385	381
390	381
395	381
400	381
405	381
410	381
415	381
420	381
425	381
430	381
435	381
440	381
445	381
450	381
455	381
460	381
465	381
470	381
475	381
480	381
485	381
490	381
495	381
500	381
505	381
510	381
515	381
520	381
525	381
530	381
535	381
540	381
545	381
550	381
555	381
560	381
565	381
570	381
575	381
580	381
585	381
590	381
595	381
600	381
605	381
610	381
615	381
620	381
625	381
630	381
635	381
640	381
645	381
650	381
655	381
660	455
665	455
670	455
675	455
680	455
685	455
690	455
695	455
700	455
705	455
710	455
715	455
720	455
725	455
730	455
735	455
740	455
745	455
750	455
755	455
760	455
765	455
770	455
775	455
780	455
785	455
790	455
795	455
800	455
805	455
810	455
815	455
820	455
825	455
830	455
835	455
840	455
845	455
850	455
855	455
860	455
865	455
870	455
875	455
880	455
885	455
890	455
895	455
900	455
905	455
910	455
915	455
920	455
925	455
930	455
935	455
940	455
945	455
950	455
955	455
960	455
965	455
970	455
975	455
980	455
985	455
990	455
995	455
1000	455
1005	455
1010	455
1015	455
1020	455
1025	455
1030	455
1035	455
1040	455
1045	455
1050	421
1055	421
1060	421
1065	421
1070	421
1075	421
1080	421
1085	421
1090	421
1095	421
1100	421
1105	421
1110	421
1115	421
1120	421
1125	421
1130	421
1135	421
1140	421
1145	421
1150	421
1155	421
1160	421
1165	421
1170	421
1175	421
1180	421
1185	421
1190	421
1195	421
1200	421
1205	421
1210	421
1215	421
1220	421
1225	421
1230	421
1235	421
1240	421
1245	421
1250	421
1255	421
1260	421
1265	421
1270	421
1275	421
1280	421
1285	421
1290	421
1295	421
1300	421
1305	421
1310	421
1315	421
1320	421
1325	421
1330	421
1335	421
1340	421
1345	421
1350	421
1355	421
1360	421
1365	421
1370	421
1375	421
1380	421
1385	421
1390	421
1395	421


==> tiks/ROM-signal/312-win-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.611437691853
50	280.229062140731
55	280.837610831556
60	281.391204291421
65	281.888364991544
70	282.341582983332
75	282.761475813593
80	283.148106118167
85	283.504078114937
90	283.833637500141
95	284.140829866922
100	284.428903279286
105	284.700388931645
110	284.957299562321
115	285.201272073422
120	285.433658216922
125	285.655588863186
130	285.868023137414
135	286.071784895203
140	286.26759029874
145	286.456069211103
150	286.637781718041
155	286.813230762949
160	286.982871825831
165	287.147120396601
170	287.306357782687
175	287.460935640332
180	287.611179536159
185	287.75739177895
190	287.899853703277
195	288.038827547641
200	288.174558013474
205	288.307273553593
210	288.437187526642
215	288.564499206086
220	288.689394679883
225	288.812047657722
230	288.932620216325
235	289.051263494461
240	289.168118344798
245	289.283315944986
250	289.396978379226
255	289.509219159476
260	289.620143750455
265	289.729850064759
270	289.838428894348
275	289.945964328693
280	290.052534175371
285	290.158210371277
290	290.263059360913
295	290.367142449253
300	290.47051612985
305	290.573232382312
310	290.675338973499
315	290.776879761096
320	290.877894952435
325	290.978421337073
330	291.078492517869
335	291.178139135328
340	291.277389076952
345	291.958727868682
350	293.253601171106
355	294.775747957215
360	296.141355513325
365	297.362295168303
370	298.466061156365
375	299.501356178457
380	300.460180901366
385	301.346992810653
390	302.172001069278
395	302.945178251169
400	303.674458298963
405	304.365899848916
410	305.024234410101
415	305.651054835187
420	306.246555584554
425	306.81160081203
430	307.348607088203
435	307.860835332011
440	308.351279682091
445	308.822232688768
450	309.27547242365
455	309.712541341435
460	310.13485301346
465	310.543686743996
470	310.94018262353
475	311.32536280764
480	311.700155808321
485	312.065410442062
490	312.421903340295
495	312.770345620333
500	313.111389584266
505	313.44563451203
510	313.773631322584
515	314.095886590009
520	314.412866126714
525	314.724998228455
530	315.032676576188
535	315.336262885487
540	315.636089278197
545	315.932460532858
550	316.225656156382
555	316.51593226682
560	316.803523336373
565	317.088643802456
570	317.371489561425
575	317.652239367429
580	317.931056139669
585	318.208088157094
590	318.483470180097
595	318.757324447714
600	319.02976163334
605	319.300881717215
610	319.570774814605
615	319.839521957383
620	320.107195801444
625	320.373861272508
630	320.639576158632
635	320.904391660574
640	321.168352899703
645	321.431499388213
650	321.693865462891
655	321.955480681351
660	322.832245191086
665	324.309318969088
670	325.954715403561
675	327.420618779188
680	328.731745921425
685	329.920471938406
690	331.033529366348
695	332.070599421911
700	333.035072167396
705	333.93570988926
710	334.781989538578
715	335.581941367227
720	336.341914122065
725	337.06693519221
730	337.76108094658
735	338.427735891169
740	339.069761358696
745	339.689607808268
750	340.289393738325
755	340.870964809272
760	341.435940632829
765	341.98575282766
770	342.521676021408
775	343.0448528271
780	343.556313758597
785	344.056993028237
790	344.547741088851
795	345.029334611837
800	345.502484482534
805	345.967842323465
810	346.42600594273
815	346.877524107415
820	347.322901007106
825	347.762600735445
830	348.197050988049
835	348.62663553874
840	349.051673833191
845	349.472407357143
850	349.889002833817
855	350.30156834383
860	350.710170944733
865	351.114848796545
870	351.515618099881
875	351.912477806094
880	352.305413766966
885	352.694402415387
890	353.07941373838
895	353.460413592032
900	353.837365568614
905	354.210232549975
910	354.578978015765
915	354.943567142445
920	355.303967723047
925	355.660150947204
930	356.012092060038
935	356.359770913896
940	356.703172422671
945	357.042286915747
950	357.377110391788
955	357.707644674959
960	358.033897481505
965	358.355882394369
970	358.673618752053
975	358.987131456643
980	359.296450708944
985	359.601611680899
990	359.902654137356
995	360.199622019158
1000	360.492563002041
1005	360.781528042353
1010	361.066570921226
1015	361.347747796839
1020	361.625116774864
1025	361.898737503703
1030	362.16867079936
1035	362.43497830125
1040	362.697722155823
1045	362.956964726404
1050	362.9686602144
1055	362.690633809472
1060	362.421027655068
1065	362.257242289121
1070	362.171818151099
1075	362.135061829044
1080	362.135615503217
1085	362.163306770387
1090	362.211232415472
1095	362.275101823743
1100	362.352067736112
1105	362.439952707954
1110	362.536965699748
1115	362.641640649985
1120	362.752791325382
1125	362.869446349
1130	362.990790430324
1135	363.116126036508
1140	363.244849102592
1145	363.37643110057
1150	363.510405878624
1155	363.646359631481
1160	363.783923261793
1165	363.922766394419
1170	364.062592601801
1175	364.203135669341
1180	364.344156672266
1185	364.485441378777
1190	364.626797950516
1195	364.768055012277
1200	364.909059767086
1205	365.049676198821
1210	365.189783128632
1215	365.329273066954
1220	365.468051274885
1225	365.606034634043
1230	365.743150499469
1235	365.879335452582
1240	366.014535010228
1245	366.148702869429
1250	366.281799132129
1255	366.413789869862
1260	366.544647038051
1265	366.674347852488
1270	366.802874006079
1275	366.93021114728
1280	367.056348537908
1285	367.181278691659
1290	367.304996976168
1295	367.427501245288
1300	367.548791527323
1305	367.668869752775
1310	367.787739506315
1315	367.905405800203
1320	368.021874871442
1325	368.137154003064
1330	368.251251367715
1335	368.364175890178
1340	368.475937128161
1345	368.586545168831
1350	368.696010534526
1355	368.804344109901
1360	368.911557076332
1365	369.017660846717
1370	369.122667017123
1375	369.226587331473
1380	369.329433653405
1385	369.431217937291
1390	369.531952198692
1395	369.631648479447


==> tiks/ROM-signal/322-input-1.tsv <==
279.15	279.15
279.15	279.15
279.15	279.15
449	280.797431661345
449	284.240785933761
449	287.616515908845
449	290.637000112644
449	293.326574140058
449	295.741188852054
449	297.91487462737
449	299.940452175761
449	301.793868337534
449	303.486751267484
449	305.040976915087
449	306.477698093509
449	307.814589197227
449	309.065866471747
449	310.2429440124
449	311.354241707132
449	312.408037968253
449	313.411015745785
449	314.368530340527
449	315.285031121975
449	316.164331972563
449	317.009762522941
449	317.824259848986
449	318.610433013223
449	319.37061321309
449	320.10689399095
449	320.821163529896
449	321.515130655036
449	322.190346002936
449	322.848219551853
449	323.490035440772
449	324.116964328231
449	324.730074336954
449	325.330340622784
449	325.918653855136
449	326.495827800046
449	327.062606167685
449	327.619668857976
449	328.167637707522
449	328.707081758662
449	329.23852211842
449	329.762436473624
449	330.279263272273
449	330.789405489283
449	331.293234264177
449	331.791092317381
449	332.283296911639
449	332.770142585911
449	333.251903761073
449	333.728837147545
449	334.20118367306
449	334.669170162808
449	335.133010792736
449	335.592908173701
449	336.049054167614
449	336.501630453476
449	336.950808912917
449	337.396751868369
449	337.839612209784
449	338.279533460577
449	338.716649821037
449	339.151086245695
449	339.582958598827
449	340.012373889813
449	340.439430525148
449	340.86421874279
449	341.286821097809
352	340.888534559208
352	339.775125839119
352	338.452427423994
352	337.326122010294
352	336.386001317694
352	335.600868663217
352	334.94072000223
352	334.358409203126
352	333.853805364752
352	333.423421439048
352	333.058172246589
352	332.748090444334
352	332.484719184472
352	332.261438016347
352	332.073076076665
352	331.91549070814
352	331.785275428758
352	331.67957188192
352	331.595938702787
352	331.532256914007
352	331.486661913535
352	331.457491929316
352	331.443248827605
352	331.44257250799
352	331.454222466887
352	331.477063820692
352	331.51005540832
352	331.552237850154
352	331.602724953933
352	331.660697867962
352	331.725399500162
352	331.796130462471
352	331.872245569597
352	331.953150310988
352	332.038297817513
352	332.127184211696
352	332.219345595589
352	332.314355848692
352	332.411824056247
352	332.51139182379
352	332.612730874663
352	332.715540932443
352	332.81954773269
352	332.924501081416
352	333.030173014161
352	333.136356099608
352	333.242861875534
352	333.349519377473
352	333.456173778706
352	333.56268512668
352	333.668927147999
352	333.77478615873
352	333.880160049023
352	333.984957329338
352	334.089096268845
352	334.192504081473
352	334.295116222078
352	334.396875660485
352	334.497732226689
352	334.597642071572
352	334.696567023155
352	334.794474167321
352	334.891335417419
393	335.338907767389
393	336.1262468934
393	337.003520854347
393	337.775130977957
393	338.45611265907
393	339.065701569583
393	339.631323247832
393	340.153057534529
393	340.633146488118
393	341.076903154173
393	341.489963895535
393	341.877028690155
393	342.241748003734
393	342.586960650926
393	342.914929073831
393	343.227503550503
393	343.526229175319
393	343.812418033574
393	344.087200918089
393	344.351566178846
393	344.606388264617
393	344.852448634024
393	345.090451515088
393	345.321035502519
393	345.54478225095
393	345.762223349715
393	345.973845809905
393	346.180096496013
393	346.381385841833
393	346.578091000428
393	346.770558559407
393	346.959106935207
393	347.144028535618
393	347.325591740831
393	347.504042728702
393	347.679607163049
393	347.852491756221
393	348.022885723723
393	348.190962140624
393	348.356879208627
393	348.520781434827
393	348.682800733733
393	348.843057453392
393	349.001661330893
393	349.158712375563
393	349.314301680812
393	349.468512177133
393	349.621419328979
393	349.7730917762
393	349.923591928997
393	350.072976515561
393	350.221297082787
393	350.36860045486
393	350.514929154371
393	350.660321787418
393	350.804813395951
393	350.948435784224
393	351.091217804365
393	351.233185627489
393	351.374362990007
393	351.514771415191
393	351.654430416114
393	351.793357681824
393	351.931569245331
393	352.069079636179
393	352.205902018774
393	352.342048323752
393	352.477529353711
393	352.61235489844
393	352.746533835486
393	352.880074214525
393	353.01298332781
393	353.145267752001
393	353.276933270876
393	353.407984429188
393	353.538424005861
393	353.668252833859
393	353.797470049778
393	353.926073541914
393	354.054060328668
393	354.181426781005
393	354.308168748031
393	354.43428165857
333	354.044414198591
333	353.196321800995
333	352.201160878917
333	351.39443730847
333	350.630653175735
333	349.981902355371
333	349.399133665476
333	348.876332778266
333	348.410895753197
333	347.995414657541
333	347.622160151995
333	347.283988350563
333	346.975076209423
333	346.691208302491
333	346.429404821931
333	346.187276839629
333	345.962715205589
333	345.753862414789
333	345.559129847124
333	345.377162510917
333	345.206779557301
333	345.046928519767
333	344.896658942445
333	344.755107816367
333	344.621489508618
333	344.495087052817
333	344.375245609626
333	344.261365961545
333	344.15289885163
333	344.049340604701
333	343.950229275405
333	343.855141273915
333	343.763688318281
333	343.675514634879
333	343.590294477996
333	343.50772995255
333	343.427549024745
333	343.349503630476
333	343.273367841171
333	343.198936045227
333	343.12602127993
333	343.054453612407
333	342.984078817908
333	342.914757088529
333	342.84636184884
333	342.778778729469
333	342.711904675689
333	342.645647133379
333	342.579923255958
333	342.514659080565
333	342.449788718578
333	342.385253583773
333	342.321001706643
333	342.256987137087
333	342.193169409243
333	342.129513059322
333	342.065987171444
333	342.002564952871
333	341.939223339909
333	341.87594263978
333	341.812706209443
333	341.749500176932
333	341.686313153893
333	341.62313597385


==> tiks/ROM-signal/322-loose-1.tsv <==
0	279.15
5	279.15
10	279.15
15	449
20	449
25	449
30	449
35	449
40	449
45	449
50	449
55	449
60	449
65	449
70	449
75	449
80	449
85	449
90	449
95	449
100	449
105	449
110	449
115	449
120	449
125	449
130	449
135	449
140	449
145	449
150	449
155	449
160	449
165	449
170	449
175	449
180	449
185	449
190	449
195	449
200	449
205	449
210	449
215	449
220	449
225	449
230	449
235	449
240	449
245	449
250	449
255	449
260	449
265	449
270	449
275	449
280	449
285	449
290	449
295	449
300	449
305	449
310	449
315	449
320	449
325	449
330	449
335	449
340	449
345	449
350	352
355	352
360	352
365	352
370	352
375	352
380	352
385	352
390	352
395	352
400	352
405	352
410	352
415	352
420	352
425	352
430	352
435	352
440	352
445	352
450	352
455	352
460	352
465	352
470	352
475	352
480	352
485	352
490	352
495	352
500	352
505	352
510	352
515	352
520	352
525	352
530	352
535	352
540	352
545	352
550	352
555	352
560	352
565	352
570	352
575	352
580	352
585	352
590	352
595	352
600	352
605	352
610	352
615	352
620	352
625	352
630	352
635	352
640	352
645	352
650	352
655	352
660	352
665	393
670	393
675	393
680	393
685	393
690	393
695	393
700	393
705	393
710	393
715	393
720	393
725	393
730	393
735	393
740	393
745	393
750	393
755	393
760	393
765	393
770	393
775	393
780	393
785	393
790	393
795	393
800	393
805	393
810	393
815	393
820	393
825	393
830	393
835	393
840	393
845	393
850	393
855	393
860	393
865	393
870	393
875	393
880	393
885	393
890	393
895	393
900	393
905	393
910	393
915	393
920	393
925	393
930	393
935	393
940	393
945	393
950	393
955	393
960	393
965	393
970	393
975	393
980	393
985	393
990	393
995	393
1000	393
1005	393
1010	393
1015	393
1020	393
1025	393
1030	393
1035	393
1040	393
1045	393
1050	393
1055	393
1060	393
1065	393
1070	393
1075	393
1080	333
1085	333
1090	333
1095	333
1100	333
1105	333
1110	333
1115	333
1120	333
1125	333
1130	333
1135	333
1140	333
1145	333
1150	333
1155	333
1160	333
1165	333
1170	333
1175	333
1180	333
1185	333
1190	333
1195	333
1200	333
1205	333
1210	333
1215	333
1220	333
1225	333
1230	333
1235	333
1240	333
1245	333
1250	333
1255	333
1260	333
1265	333
1270	333
1275	333
1280	333
1285	333
1290	333
1295	333
1300	333
1305	333
1310	333
1315	333
1320	333
1325	333
1330	333
1335	333
1340	333
1345	333
1350	333
1355	333
1360	333
1365	333
1370	333
1375	333
1380	333
1385	333
1390	333
1395	333


==> tiks/ROM-signal/322-loose-2.tsv <==
0	279.15
5	279.15
10	279.15
15	280.797431661345
20	284.240785933761
25	287.616515908845
30	290.637000112644
35	293.326574140058
40	295.741188852054
45	297.91487462737
50	299.940452175761
55	301.793868337534
60	303.486751267484
65	305.040976915087
70	306.477698093509
75	307.814589197227
80	309.065866471747
85	310.2429440124
90	311.354241707132
95	312.408037968253
100	313.411015745785
105	314.368530340527
110	315.285031121975
115	316.164331972563
120	317.009762522941
125	317.824259848986
130	318.610433013223
135	319.37061321309
140	320.10689399095
145	320.821163529896
150	321.515130655036
155	322.190346002936
160	322.848219551853
165	323.490035440772
170	324.116964328231
175	324.730074336954
180	325.330340622784
185	325.918653855136
190	326.495827800046
195	327.062606167685
200	327.619668857976
205	328.167637707522
210	328.707081758662
215	329.23852211842
220	329.762436473624
225	330.279263272273
230	330.789405489283
235	331.293234264177
240	331.791092317381
245	332.283296911639
250	332.770142585911
255	333.251903761073
260	333.728837147545
265	334.20118367306
270	334.669170162808
275	335.133010792736
280	335.592908173701
285	336.049054167614
290	336.501630453476
295	336.950808912917
300	337.396751868369
305	337.839612209784
310	338.279533460577
315	338.716649821037
320	339.151086245695
325	339.582958598827
330	340.012373889813
335	340.439430525148
340	340.86421874279
345	341.286821097809
350	340.888534559208
355	339.775125839119
360	338.452427423994
365	337.326122010294
370	336.386001317694
375	335.600868663217
380	334.94072000223
385	334.358409203126
390	333.853805364752
395	333.423421439048
400	333.058172246589
405	332.748090444334
410	332.484719184472
415	332.261438016347
420	332.073076076665
425	331.91549070814
430	331.785275428758
435	331.67957188192
440	331.595938702787
445	331.532256914007
450	331.486661913535
455	331.457491929316
460	331.443248827605
465	331.44257250799
470	331.454222466887
475	331.477063820692
480	331.51005540832
485	331.552237850154
490	331.602724953933
495	331.660697867962
500	331.725399500162
505	331.796130462471
510	331.872245569597
515	331.953150310988
520	332.038297817513
525	332.127184211696
530	332.219345595589
535	332.314355848692
540	332.411824056247
545	332.51139182379
550	332.612730874663
555	332.715540932443
560	332.81954773269
565	332.924501081416
570	333.030173014161
575	333.136356099608
580	333.242861875534
585	333.349519377473
590	333.456173778706
595	333.56268512668
600	333.668927147999
605	333.77478615873
610	333.880160049023
615	333.984957329338
620	334.089096268845
625	334.192504081473
630	334.295116222078
635	334.396875660485
640	334.497732226689
645	334.597642071572
650	334.696567023155
655	334.794474167321
660	334.891335417419
665	335.338907767389
670	336.1262468934
675	337.003520854347
680	337.775130977957
685	338.45611265907
690	339.065701569583
695	339.631323247832
700	340.153057534529
705	340.633146488118
710	341.076903154173
715	341.489963895535
720	341.877028690155
725	342.241748003734
730	342.586960650926
735	342.914929073831
740	343.227503550503
745	343.526229175319
750	343.812418033574
755	344.087200918089
760	344.351566178846
765	344.606388264617
770	344.852448634024
775	345.090451515088
780	345.321035502519
785	345.54478225095
790	345.762223349715
795	345.973845809905
800	346.180096496013
805	346.381385841833
810	346.578091000428
815	346.770558559407
820	346.959106935207
825	347.144028535618
830	347.325591740831
835	347.504042728702
840	347.679607163049
845	347.852491756221
850	348.022885723723
855	348.190962140624
860	348.356879208627
865	348.520781434827
870	348.682800733733
875	348.843057453392
880	349.001661330893
885	349.158712375563
890	349.314301680812
895	349.468512177133
900	349.621419328979
905	349.7730917762
910	349.923591928997
915	350.072976515561
920	350.221297082787
925	350.36860045486
930	350.514929154371
935	350.660321787418
940	350.804813395951
945	350.948435784224
950	351.091217804365
955	351.233185627489
960	351.374362990007
965	351.514771415191
970	351.654430416114
975	351.793357681824
980	351.931569245331
985	352.069079636179
990	352.205902018774
995	352.342048323752
1000	352.477529353711
1005	352.61235489844
1010	352.746533835486
1015	352.880074214525
1020	353.01298332781
1025	353.145267752001
1030	353.276933270876
1035	353.407984429188
1040	353.538424005861
1045	353.668252833859
1050	353.797470049778
1055	353.926073541914
1060	354.054060328668
1065	354.181426781005
1070	354.308168748031
1075	354.43428165857
1080	354.044414198591
1085	353.196321800995
1090	352.201160878917
1095	351.39443730847
1100	350.630653175735
1105	349.981902355371
1110	349.399133665476
1115	348.876332778266
1120	348.410895753197
1125	347.995414657541
1130	347.622160151995
1135	347.283988350563
1140	346.975076209423
1145	346.691208302491
1150	346.429404821931
1155	346.187276839629
1160	345.962715205589
1165	345.753862414789
1170	345.559129847124
1175	345.377162510917
1180	345.206779557301
1185	345.046928519767
1190	344.896658942445
1195	344.755107816367
1200	344.621489508618
1205	344.495087052817
1210	344.375245609626
1215	344.261365961545
1220	344.15289885163
1225	344.049340604701
1230	343.950229275405
1235	343.855141273915
1240	343.763688318281
1245	343.675514634879
1250	343.590294477996
1255	343.50772995255
1260	343.427549024745
1265	343.349503630476
1270	343.273367841171
1275	343.198936045227
1280	343.12602127993
1285	343.054453612407
1290	342.984078817908
1295	342.914757088529
1300	342.84636184884
1305	342.778778729469
1310	342.711904675689
1315	342.645647133379
1320	342.579923255958
1325	342.514659080565
1330	342.449788718578
1335	342.385253583773
1340	342.321001706643
1345	342.256987137087
1350	342.193169409243
1355	342.129513059322
1360	342.065987171444
1365	342.002564952871
1370	341.939223339909
1375	341.87594263978
1380	341.812706209443
1385	341.749500176932
1390	341.686313153893
1395	341.62313597385


==> tiks/ROM-signal/351-loose-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	465
35	465
40	465
45	465
50	465
55	465
60	465
65	465
70	465
75	465
80	465
85	465
90	465
95	465
100	465
105	465
110	465
115	465
120	465
125	465
130	465
135	465
140	465
145	465
150	465
155	465
160	465
165	465
170	465
175	465
180	465
185	465
190	465
195	465
200	465
205	465
210	465
215	465
220	465
225	465
230	465
235	465
240	465
245	465
250	465
255	465
260	465
265	465
270	465
275	465
280	465
285	465
290	465
295	465
300	465
305	465
310	465
315	465
320	465
325	465
330	465
335	465
340	465
345	465
350	465
355	465
360	465
365	465
370	465
375	465
380	465
385	465
390	465
395	465
400	465
405	465
410	465
415	465
420	465
425	465
430	465
435	465
440	465
445	465
450	358
455	358
460	358
465	358
470	358
475	358
480	358
485	358
490	358
495	358
500	358
505	358
510	358
515	358
520	358
525	358
530	358
535	358
540	358
545	358
550	358
555	358
560	358
565	358
570	358
575	358
580	358
585	358
590	358
595	358
600	358
605	358
610	358
615	358
620	358
625	358
630	358
635	358
640	358
645	358
650	358
655	358
660	358
665	358
670	358
675	358
680	358
685	358
690	358
695	358
700	358
705	358
710	358
715	358
720	358
725	358
730	358
735	358
740	358
745	358
750	425
755	425
760	425
765	425
770	425
775	425
780	425
785	425
790	425
795	425
800	425
805	425
810	425
815	425
820	425
825	425
830	425
835	425
840	425
845	425
850	425
855	425
860	425
865	425
870	425
875	425
880	425
885	425
890	425
895	425
900	425
905	425
910	425
915	425
920	425
925	425
930	425
935	425
940	425
945	425
950	425
955	425
960	425
965	425
970	425
975	425
980	425
985	425
990	425
995	425
1000	425
1005	425
1010	425
1015	425
1020	425
1025	425
1030	425
1035	425
1040	425
1045	425
1050	425
1055	425
1060	425
1065	319
1070	319
1075	319
1080	319
1085	319
1090	319
1095	319
1100	319
1105	319
1110	319
1115	319
1120	319
1125	319
1130	319
1135	319
1140	319
1145	319
1150	319
1155	319
1160	319
1165	319
1170	319
1175	319
1180	319
1185	319
1190	319
1195	319
1200	319
1205	319
1210	319
1215	319
1220	319
1225	319
1230	319
1235	319
1240	319
1245	319
1250	319
1255	319
1260	319
1265	319
1270	319
1275	319
1280	319
1285	319
1290	319
1295	319
1300	319
1305	319
1310	319
1315	319
1320	319
1325	319
1330	319
1335	319
1340	319
1345	319
1350	319
1355	319
1360	319
1365	319
1370	319
1375	319
1380	319
1385	319
1390	319
1395	319


==> tiks/ROM-signal/351-loose-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	281.861798814778
35	285.575688128265
40	289.177307752014
45	292.400265408299
50	295.26514930239
55	297.816317877849
60	300.177998851174
65	302.323299088189
70	304.270089831284
75	306.047883435679
80	307.684298572461
85	309.201988295324
90	310.618909369305
95	311.949286864009
100	313.204506187896
105	314.393793806208
110	315.524718296438
115	316.60299120859
120	317.634316370034
125	318.623395321779
130	319.574075611621
135	320.489607442863
140	321.372808347006
145	322.22615659265
150	323.051850565888
155	323.851853059336
160	324.627927338509
165	325.381667295379
170	326.114522697188
175	326.827820289269
180	327.522781319714
185	328.200535726067
190	328.862134058748
195	329.508557218342
200	330.140724482791
205	330.759500180338
210	331.365699305172
215	331.96009226796
220	332.543408931709
225	333.116342036127
230	333.679550127429
235	334.233660007161
240	334.779268651562
245	335.316944486397
250	335.847228287029
255	336.370633636489
260	336.887646764321
265	337.398726107854
270	337.904301900813
275	338.404775883721
280	338.900521093662
285	339.391882061721
290	339.879175462338
295	340.362691022442
300	340.842692774943
305	341.31942052651
310	341.793091487853
315	342.263902038542
320	342.732029532934
325	343.197634056333
330	343.66086005408
335	344.121837870668
340	344.580685211218
345	345.037508486238
350	345.492404111527
355	345.945459930672
360	346.396756936426
365	346.84637093455
370	347.29436915259
375	347.740789455967
380	348.185616955659
385	348.628775206077
390	349.070135278572
395	349.509532974545
400	349.946783483385
405	350.381690296082
410	350.814050641182
415	351.243659910286
420	351.670315695795
425	352.093821117394
430	352.513987272051
435	352.930634960733
440	353.343595889127
445	353.752713437516
450	353.388296529812
455	351.976403630803
460	350.366337426996
465	349.07559237729
470	348.029786974289
475	347.167895141627
480	346.442130389061
485	345.820755365768
490	345.280689191497
495	344.80695670176
500	344.390496920548
505	344.026113681773
510	343.709757273461
515	343.437162604823
520	343.203266512418
525	343.003034139103
530	342.832298452496
535	342.68784117881
540	342.56702760146
545	342.467515221247
550	342.387182110283
555	342.324136093874
560	342.276697354185
565	342.243352774367
570	342.222727429323
575	342.213564936483
580	342.214716879186
585	342.225134465708
590	342.243858794794
595	342.270011270206
600	342.30278592224
605	342.341445086045
610	342.385313443207
615	342.433772316698
620	342.48625552444
625	342.542245874445
630	342.60127219718
635	342.662905141172
640	342.726752950724
645	342.792460426226
650	342.859705283169
655	342.928195393878
660	342.997666044108
665	343.067876938729
670	343.138611979092
675	343.209678225494
680	343.280901829751
685	343.352125978709
690	343.423210204716
695	343.494029302784
700	343.564472259464
705	343.634440867012
710	343.70384823174
715	343.772617907712
720	343.8406831428
725	343.907985879313
730	343.974476000073
735	344.040110941318
740	344.104854302814
745	344.168674458196
750	344.811561944778
755	346.009430332094
760	347.344913392011
765	348.503393135746
770	349.512601149839
775	350.405705877301
780	351.207287434379
785	351.952101797399
790	352.639465377293
795	353.271523701148
800	353.854525377826
805	354.395341130329
810	354.899831389974
815	355.372634432562
820	355.817413965456
825	356.237139568717
830	356.634289670186
835	357.01097902668
840	357.369041549992
845	357.710089558285
850	358.035557762913
855	358.346734595363
860	358.644784722594
865	358.93076586361
870	359.205641864757
875	359.470293099066
880	359.725524832997
885	359.972074111395
890	360.210615659081
895	360.441767063641
900	360.66609331356
905	360.884111049412
910	361.096292511112
915	361.303069111989
920	361.50483470158
925	361.701948604969
930	361.894738469462
935	362.083502913517
940	362.268513977526
945	362.450019387662
950	362.628244648376
955	362.803394974641
960	362.975657073405
965	363.145200784744
970	363.312180590716
975	363.476736999522
980	363.638997814081
985	363.799079294678
990	363.957087222105
995	364.113117871456
1000	364.267258894695
1005	364.419590126742
1010	364.570184326651
1015	364.719107852282
1020	364.866421256184
1025	365.012179872476
1030	365.156434291992
1035	365.299230795631
1040	365.440611790497
1045	365.580616221456
1050	365.719279897065
1055	365.856635768731
1060	365.99271411728
1065	365.334946196934
1070	363.650338131366
1075	362.007411946293
1080	360.613106568606
1085	359.445152400781
1090	358.422128189295
1095	357.512531100625
1100	356.673485685502
1105	355.904977172986
1110	355.206066909664
1115	354.569499804728
1120	353.986079065877
1125	353.448083785127
1130	352.949708702625
1135	352.486336602156
1140	352.054069207647
1145	351.649614343053
1150	351.270210754789
1155	350.913500814047
1160	350.57741528605
1165	350.260107034078
1170	349.959915603961
1175	349.675341393754
1180	349.405023606594
1185	349.147721567958
1190	348.902299976173
1195	348.667717662085
1200	348.443018813511
1205	348.227325865254
1210	348.019833145718
1215	347.819801006574
1220	347.626550145749
1225	347.439456645039
1230	347.257947642222
1235	347.081497413688
1240	346.909623955448
1245	346.741885896521
1250	346.577879668429
1255	346.417236880341
1260	346.259621838365
1265	346.104729156793
1270	345.952281375463
1275	345.802026735342
1280	345.653737115239
1285	345.507206111825
1290	345.362247252465
1295	345.218692345735
1300	345.07638996745
1305	344.935204058745
1310	344.795012632771
1315	344.655706584416
1320	344.517188532599
1325	344.379371837471
1330	344.242179634936
1335	344.105543942431
1340	343.969404856849
1345	343.833709826065
1350	343.698412965065
1355	343.563474419887
1360	343.428859783928
1365	343.294539567904
1370	343.160488730832
1375	343.026686265904
1380	342.893114819662
1385	342.759760336795
1390	342.626611725911
1395	342.493660551988


==> tiks/ROM-signal/371-input-1.tsv <==
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
442	281.523750875226
442	284.772460065246
442	287.926166972276
442	290.750708185998
442	293.271291122382
442	295.538813396681
442	297.652853957012
442	299.584013135805
442	301.339400687023
442	302.940773751327
442	304.411920263842
442	305.773446072413
442	307.040347398976
442	308.226964702358
442	309.344372934713
442	310.401070978845
442	311.403888037837
442	312.358520757304
442	313.269816742155
442	314.141950102656
442	314.978549949252
442	315.782800179055
442	316.55751771795
442	317.305213745837
442	318.028141404636
442	318.728333016919
442	319.407629414602
442	320.067703392082
442	320.710078734229
442	321.336145891055
442	321.947175120815
442	322.544327363325
442	323.128663893394
442	323.701154701345
442	324.262685908589
442	324.814066399835
442	325.356033856887
442	325.889260301201
442	326.414357246826
442	326.931880464841
442	327.442334429594
442	327.946176507556
442	328.443820904894
442	328.935642232456
442	329.421979183059
442	329.90313791519
442	330.379395114989
442	330.851000987221
442	331.318182193639
442	331.781144598805
442	332.240075656427
442	332.695146721887
442	333.146515114873
442	333.594326035927
442	334.038714225381
442	334.479805400695
442	334.917717514056
442	335.352561797905
442	335.784443587076
442	336.213462941531
442	336.63971504703
442	337.063290496425
442	337.484275443888
442	337.902751605468
442	338.318796230193
442	338.732482091608
442	339.143877505286
442	339.553046396162
442	339.960048383434
442	340.36493890525
384	340.276395033521
384	339.739798788063
384	339.056376271845
384	338.526342751348
384	338.122201018354
384	337.813420052832
384	337.578948103708
384	337.390360146854
384	337.247679971291
384	337.148759563436
384	337.088112754527
384	337.059761329376
384	337.05863481251
384	337.080748744686
384	337.122973702156
384	337.182789693097
384	337.25811496833
384	337.347194429344
384	337.448523549678
384	337.56079389915
384	337.682853372111
384	337.813676538179
384	337.95234235641
384	338.098017574801
384	338.249944209893
384	338.407429932416
384	338.569840378988
384	338.736593286928
384	338.90715352626
384	339.081028875416
384	339.257766475894
384	339.436949980812
384	339.618197016321
384	339.801156694087
384	339.985507644456
384	340.170955720357
384	340.357232040491
384	340.54409127252
384	340.731310024601
384	340.91868532591
384	341.106033192314
384	341.293187302728
384	341.479997655513
384	341.666329261821
384	341.852060960594
384	342.037084343653
384	342.221302762715
384	342.404630385071
384	342.586991329364
384	342.768318786653
384	342.948554261243
384	343.127646846684
384	343.305552543954
384	343.482233642894
384	343.657658146294
384	343.831799237487
384	344.004634788278
384	344.176146905836
384	344.346321514616
384	344.515147970233
346	344.425133084657
346	344.012630679496
346	343.49622003746
346	343.077460885972
346	342.710955375859
346	342.363143239971
346	342.086742431331
346	341.860008426326
346	341.672508852323
346	341.502016811309
346	341.330721206132
346	341.171255027849
346	341.036070847574
346	340.923069490991
346	340.827157005903
346	340.745601916061
346	340.676204420043
346	340.616951987601
346	340.56651273709
346	340.524082198216
346	340.488976639205
346	340.460469460107
346	340.43782729427
346	340.420376645719
346	340.407523365683
346	340.398737802751
346	340.393548285211
346	340.391537410548
346	340.392324695578
346	340.395568013965
346	340.400961088012
346	340.408226408344
346	340.417110787767
346	340.42738406251
346	340.438838084384
346	340.451284698415
346	340.464553606998
346	340.478490781141
346	340.492957145669
346	340.507827346502
346	340.522988553575
346	340.53833946949
346	340.553789320937
346	340.569256986219
346	340.584670186543
346	340.599964666848
346	340.615083523482
346	340.629976535367
346	340.644599511518
346	340.658913875391
346	340.672886149173
346	340.686487386618
346	340.699692812691
346	340.712481453033
346	340.724835747947
346	340.736741223454
346	340.748186201559
346	340.759161517748
346	340.769660290148
346	340.779677690802
346	340.78921073022
346	340.798258068887
346	340.806819842144
346	340.814897505122
346	340.822493685981
346	340.829612049635
346	340.836257178723
346	340.842434467448
346	340.848150028485
346	340.853410593469
346	340.858223442772
314	340.586851184342
314	340.048192538247
314	339.436052992889
314	338.903763997811
314	338.4397445706
314	338.024347336837
314	337.644944641432
314	337.300085684715
314	336.986264639183
314	336.698683382339
314	336.432932066607
314	336.18551477856
314	335.953748228245
314	335.735540734458
314	335.529221162866
314	335.333426433092
314	335.147025122196
314	334.969062525098
314	334.798720330188
314	334.635287072498
314	334.478136435729
314	334.326711202849
314	334.180511299167
314	334.039084803572
314	333.902021108933
314	333.76894564195
314	333.639515733759
314	333.51341732047
314	333.390362231837
314	333.270085909892
314	333.152345428731
314	333.036917787142
314	332.923598389875
314	332.812199651201
314	332.702549730533
314	332.594491378366
314	332.487880860878
314	332.382586948992
314	332.278489981159
314	332.175480986067
314	332.073460865952
314	331.972339650827
314	331.872035805415
314	331.772475576944
314	331.673592377991
314	331.575326206287
314	331.477623112294
314	331.380434701219
314	331.283717670272
314	331.187433379843
314	331.091547449696
314	330.996029434287
314	330.900852475553
314	330.805992919142
314	330.71143004722
314	330.61714587655
314	330.523124923803
314	330.429353945755
314	330.335821697863
314	330.242518736708
314	330.149437250458
314	330.056570909684
314	329.963914732448
314	329.871464958196
314	329.779218915013
314	329.687174915739
314	329.595332146419
314	329.503690567862
314	329.412250830551
314	329.321014195299


==> tiks/ROM-signal/371-medium-good-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	442
50	442
55	442
60	442
65	442
70	442
75	442
80	442
85	442
90	442
95	442
100	442
105	442
110	442
115	442
120	442
125	442
130	442
135	442
140	442
145	442
150	442
155	442
160	442
165	442
170	442
175	442
180	442
185	442
190	442
195	442
200	442
205	442
210	442
215	442
220	442
225	442
230	442
235	442
240	442
245	442
250	442
255	442
260	442
265	442
270	442
275	442
280	442
285	442
290	442
295	442
300	442
305	442
310	442
315	442
320	442
325	442
330	442
335	442
340	442
345	442
350	442
355	442
360	442
365	442
370	442
375	442
380	442
385	442
390	442
395	384
400	384
405	384
410	384
415	384
420	384
425	384
430	384
435	384
440	384
445	384
450	384
455	384
460	384
465	384
470	384
475	384
480	384
485	384
490	384
495	384
500	384
505	384
510	384
515	384
520	384
525	384
530	384
535	384
540	384
545	384
550	384
555	384
560	384
565	384
570	384
575	384
580	384
585	384
590	384
595	384
600	384
605	384
610	384
615	384
620	384
625	384
630	384
635	384
640	384
645	384
650	384
655	384
660	384
665	384
670	384
675	384
680	384
685	384
690	384
695	346
700	346
705	346
710	346
715	346
720	346
725	346
730	346
735	346
740	346
745	346
750	346
755	346
760	346
765	346
770	346
775	346
780	346
785	346
790	346
795	346
800	346
805	346
810	346
815	346
820	346
825	346
830	346
835	346
840	346
845	346
850	346
855	346
860	346
865	346
870	346
875	346
880	346
885	346
890	346
895	346
900	346
905	346
910	346
915	346
920	346
925	346
930	346
935	346
940	346
945	346
950	346
955	346
960	346
965	346
970	346
975	346
980	346
985	346
990	346
995	346
1000	346
1005	346
1010	346
1015	346
1020	346
1025	346
1030	346
1035	346
1040	346
1045	346
1050	314
1055	314
1060	314
1065	314
1070	314
1075	314
1080	314
1085	314
1090	314
1095	314
1100	314
1105	314
1110	314
1115	314
1120	314
1125	314
1130	314
1135	314
1140	314
1145	314
1150	314
1155	314
1160	314
1165	314
1170	314
1175	314
1180	314
1185	314
1190	314
1195	314
1200	314
1205	314
1210	314
1215	314
1220	314
1225	314
1230	314
1235	314
1240	314
1245	314
1250	314
1255	314
1260	314
1265	314
1270	314
1275	314
1280	314
1285	314
1290	314
1295	314
1300	314
1305	314
1310	314
1315	314
1320	314
1325	314
1330	314
1335	314
1340	314
1345	314
1350	314
1355	314
1360	314
1365	314
1370	314
1375	314
1380	314
1385	314
1390	314
1395	314


==> tiks/ROM-signal/371-medium-good-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	281.523750875226
50	284.772460065246
55	287.926166972276
60	290.750708185998
65	293.271291122382
70	295.538813396681
75	297.652853957012
80	299.584013135805
85	301.339400687023
90	302.940773751327
95	304.411920263842
100	305.773446072413
105	307.040347398976
110	308.226964702358
115	309.344372934713
120	310.401070978845
125	311.403888037837
130	312.358520757304
135	313.269816742155
140	314.141950102656
145	314.978549949252
150	315.782800179055
155	316.55751771795
160	317.305213745837
165	318.028141404636
170	318.728333016919
175	319.407629414602
180	320.067703392082
185	320.710078734229
190	321.336145891055
195	321.947175120815
200	322.544327363325
205	323.128663893394
210	323.701154701345
215	324.262685908589
220	324.814066399835
225	325.356033856887
230	325.889260301201
235	326.414357246826
240	326.931880464841
245	327.442334429594
250	327.946176507556
255	328.443820904894
260	328.935642232456
265	329.421979183059
270	329.90313791519
275	330.379395114989
280	330.851000987221
285	331.318182193639
290	331.781144598805
295	332.240075656427
300	332.695146721887
305	333.146515114873
310	333.594326035927
315	334.038714225381
320	334.479805400695
325	334.917717514056
330	335.352561797905
335	335.784443587076
340	336.213462941531
345	336.63971504703
350	337.063290496425
355	337.484275443888
360	337.902751605468
365	338.318796230193
370	338.732482091608
375	339.143877505286
380	339.553046396162
385	339.960048383434
390	340.36493890525
395	340.276395033521
400	339.739798788063
405	339.056376271845
410	338.526342751348
415	338.122201018354
420	337.813420052832
425	337.578948103708
430	337.390360146854
435	337.247679971291
440	337.148759563436
445	337.088112754527
450	337.059761329376
455	337.05863481251
460	337.080748744686
465	337.122973702156
470	337.182789693097
475	337.25811496833
480	337.347194429344
485	337.448523549678
490	337.56079389915
495	337.682853372111
500	337.813676538179
505	337.95234235641
510	338.098017574801
515	338.249944209893
520	338.407429932416
525	338.569840378988
530	338.736593286928
535	338.90715352626
540	339.081028875416
545	339.257766475894
550	339.436949980812
555	339.618197016321
560	339.801156694087
565	339.985507644456
570	340.170955720357
575	340.357232040491
580	340.54409127252
585	340.731310024601
590	340.91868532591
595	341.106033192314
600	341.293187302728
605	341.479997655513
610	341.666329261821
615	341.852060960594
620	342.037084343653
625	342.221302762715
630	342.404630385071
635	342.586991329364
640	342.768318786653
645	342.948554261243
650	343.127646846684
655	343.305552543954
660	343.482233642894
665	343.657658146294
670	343.831799237487
675	344.004634788278
680	344.176146905836
685	344.346321514616
690	344.515147970233
695	344.425133084657
700	344.012630679496
705	343.49622003746
710	343.077460885972
715	342.710955375859
720	342.363143239971
725	342.086742431331
730	341.860008426326
735	341.672508852323
740	341.502016811309
745	341.330721206132
750	341.171255027849
755	341.036070847574
760	340.923069490991
765	340.827157005903
770	340.745601916061
775	340.676204420043
780	340.616951987601
785	340.56651273709
790	340.524082198216
795	340.488976639205
800	340.460469460107
805	340.43782729427
810	340.420376645719
815	340.407523365683
820	340.398737802751
825	340.393548285211
830	340.391537410548
835	340.392324695578
840	340.395568013965
845	340.400961088012
850	340.408226408344
855	340.417110787767
860	340.42738406251
865	340.438838084384
870	340.451284698415
875	340.464553606998
880	340.478490781141
885	340.492957145669
890	340.507827346502
895	340.522988553575
900	340.53833946949
905	340.553789320937
910	340.569256986219
915	340.584670186543
920	340.599964666848
925	340.615083523482
930	340.629976535367
935	340.644599511518
940	340.658913875391
945	340.672886149173
950	340.686487386618
955	340.699692812691
960	340.712481453033
965	340.724835747947
970	340.736741223454
975	340.748186201559
980	340.759161517748
985	340.769660290148
990	340.779677690802
995	340.78921073022
1000	340.798258068887
1005	340.806819842144
1010	340.814897505122
1015	340.822493685981
1020	340.829612049635
1025	340.836257178723
1030	340.842434467448
1035	340.848150028485
1040	340.853410593469
1045	340.858223442772
1050	340.586851184342
1055	340.048192538247
1060	339.436052992889
1065	338.903763997811
1070	338.4397445706
1075	338.024347336837
1080	337.644944641432
1085	337.300085684715
1090	336.986264639183
1095	336.698683382339
1100	336.432932066607
1105	336.18551477856
1110	335.953748228245
1115	335.735540734458
1120	335.529221162866
1125	335.333426433092
1130	335.147025122196
1135	334.969062525098
1140	334.798720330188
1145	334.635287072498
1150	334.478136435729
1155	334.326711202849
1160	334.180511299167
1165	334.039084803572
1170	333.902021108933
1175	333.76894564195
1180	333.639515733759
1185	333.51341732047
1190	333.390362231837
1195	333.270085909892
1200	333.152345428731
1205	333.036917787142
1210	332.923598389875
1215	332.812199651201
1220	332.702549730533
1225	332.594491378366
1230	332.487880860878
1235	332.382586948992
1240	332.278489981159
1245	332.175480986067
1250	332.073460865952
1255	331.972339650827
1260	331.872035805415
1265	331.772475576944
1270	331.673592377991
1275	331.575326206287
1280	331.477623112294
1285	331.380434701219
1290	331.283717670272
1295	331.187433379843
1300	331.091547449696
1305	330.996029434287
1310	330.900852475553
1315	330.805992919142
1320	330.71143004722
1325	330.61714587655
1330	330.523124923803
1335	330.429353945755
1340	330.335821697863
1345	330.242518736708
1350	330.149437250458
1355	330.056570909684
1360	329.963914732448
1365	329.871464958196
1370	329.779218915013
1375	329.687174915739
1380	329.595332146419
1385	329.503690567862
1390	329.412250830551
1395	329.321014195299


==> tiks/ROM-signal/517-loose-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	464
95	464
100	464
105	464
110	464
115	464
120	464
125	464
130	464
135	464
140	464
145	464
150	464
155	464
160	464
165	464
170	464
175	464
180	464
185	464
190	464
195	464
200	464
205	464
210	464
215	464
220	464
225	464
230	464
235	464
240	464
245	464
250	464
255	464
260	464
265	464
270	464
275	464
280	464
285	464
290	464
295	464
300	464
305	464
310	464
315	464
320	464
325	464
330	464
335	464
340	464
345	464
350	464
355	464
360	464
365	464
370	464
375	464
380	464
385	464
390	464
395	464
400	464
405	464
410	464
415	352
420	352
425	352
430	352
435	352
440	352
445	352
450	352
455	352
460	352
465	352
470	352
475	352
480	352
485	352
490	352
495	352
500	352
505	352
510	352
515	352
520	352
525	352
530	352
535	352
540	352
545	352
550	352
555	352
560	352
565	352
570	352
575	352
580	352
585	352
590	352
595	352
600	352
605	352
610	352
615	352
620	352
625	352
630	352
635	352
640	352
645	352
650	352
655	352
660	352
665	352
670	352
675	352
680	352
685	352
690	352
695	352
700	352
705	352
710	352
715	352
720	352
725	352
730	352
735	352
740	352
745	352
750	352
755	352
760	352
765	352
770	305
775	305
780	305
785	305
790	305
795	305
800	305
805	305
810	305
815	305
820	305
825	305
830	305
835	305
840	305
845	305
850	305
855	305
860	305
865	305
870	305
875	305
880	305
885	305
890	305
895	305
900	305
905	305
910	305
915	305
920	305
925	305
930	305
935	305
940	305
945	305
950	305
955	305
960	305
965	305
970	305
975	305
980	305
985	305
990	305
995	305
1000	305
1005	305
1010	305
1015	305
1020	305
1025	305
1030	305
1035	305
1040	305
1045	305
1050	305
1055	305
1060	305
1065	305
1070	305
1075	305
1080	428
1085	428
1090	428
1095	428
1100	428
1105	428
1110	428
1115	428
1120	428
1125	428
1130	428
1135	428
1140	428
1145	428
1150	428
1155	428
1160	428
1165	428
1170	428
1175	428
1180	428
1185	428
1190	428
1195	428
1200	428
1205	428
1210	428
1215	428
1220	428
1225	428
1230	428
1235	428
1240	428
1245	428
1250	428
1255	428
1260	428
1265	428
1270	428
1275	428
1280	428
1285	428
1290	428
1295	428
1300	428
1305	428
1310	428
1315	428
1320	428
1325	428
1330	428
1335	428
1340	428
1345	428
1350	428
1355	428
1360	428
1365	428
1370	428
1375	428
1380	428
1385	428
1390	428
1395	428


==> tiks/ROM-signal/517-loose-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	281.847087279236
95	285.540722772456
100	289.122860648682
105	292.328503662748
110	295.179620506258
115	297.719272647027
120	300.070503777901
125	302.206358098902
130	304.144519229695
135	305.914332879668
140	307.543289092111
145	309.053941159024
150	310.464168688474
155	311.788137890987
160	313.037190025527
165	314.220519176057
170	315.345670973696
175	316.418343103662
180	317.444228863124
185	318.428025270605
190	319.3735801992
195	320.284147484928
200	321.162550433869
205	322.011274331015
210	322.832525015555
215	323.62827241376
220	324.400285931111
225	325.150164056784
230	325.879359215732
235	326.589198629454
240	327.280901748789
245	327.955594474112
250	328.614321204424
255	329.258054757163
260	329.887704610097
265	330.504123807102
270	331.108114814445
275	331.700434509272
280	332.28179844565
285	332.852884497916
290	333.414336006589
295	333.96676446015
300	334.510751677488
305	335.046851367721
310	335.575590348577
315	336.097469309143
320	336.612962928747
325	337.122519661269
330	337.626561449995
335	338.125483452014
340	338.619653741515
345	339.109413333035
350	339.595076597455
355	340.076931936488
360	340.555242812762
365	341.030249019466
370	341.502168134877
375	341.971197119376
380	342.437513999966
385	342.901279565927
390	343.362638967677
395	343.8217232145
400	344.27865061142
405	344.733528081869
410	345.186452372209
415	344.710735468512
420	343.367286072617
425	341.848290227297
430	340.569490169589
435	339.479933810717
440	338.55154855279
445	337.761553733424
450	337.059797253674
455	336.448042799615
460	335.922899537986
465	335.473848352044
470	335.08917477759
475	334.75898671036
480	334.475561589066
485	334.232824924261
490	334.02587359027
495	333.850679552828
500	333.703883830718
505	333.582631964506
510	333.48445066077
515	333.407164088114
520	333.34883663218
525	333.307730764327
530	333.282275030402
535	333.271038966929
540	333.272715171193
545	333.28610319816
550	333.310098122352
555	333.343681603253
560	333.385913774048
565	333.435926642524
570	333.492920112736
575	333.556157298564
580	333.624958562058
585	333.698697711551
590	333.776798848198
595	333.858732809151
600	333.944013561005
605	334.032195075711
610	334.122868611909
615	334.215660124443
620	334.31022772658
625	334.406259266246
630	334.503470108428
635	334.6016010821
640	334.700416553921
645	334.799702484123
650	334.899265227123
655	334.998929476601
660	335.098536654693
665	335.197943821312
670	335.297022616988
675	335.395657983653
680	335.493746943491
685	335.591197606345
690	335.687928282835
695	335.783866649727
700	335.878948941074
705	335.97311920779
710	336.066328637174
715	336.158534929639
720	336.24970172856
725	336.339798099876
730	336.428798054519
735	336.516680109281
740	336.603426868986
745	336.689024646503
750	336.77346312001
755	336.856735013854
760	336.938835805582
765	337.019763455743
770	336.74653444321
775	336.07472567351
780	335.208861093823
785	334.484465334925
790	333.86553467684
795	333.326572284186
800	332.836055250474
805	332.393005458156
810	331.994348062983
815	331.633938162679
820	331.305474060077
825	331.003732789113
830	330.724648576458
835	330.46507803867
840	330.222553411896
845	329.995084830416
850	329.781021377753
855	329.578965038732
860	329.387715892454
865	329.206231838294
870	329.033596695192
875	328.868995516631
880	328.711696610408
885	328.56103848567
890	328.416420055428
895	328.277293037849
900	328.1431559815
905	328.013549488851
910	327.888052171131
915	327.766277236114
920	327.647869380714
925	327.532502282498
930	327.419876285658
935	327.309716268643
940	327.20176982817
945	327.095805773248
950	326.991612818536
955	326.888998323873
960	326.787786981849
965	326.68781946341
970	326.588951144622
975	326.491050913497
980	326.394000113844
985	326.297691594453
990	326.202028813932
995	326.106924992372
1000	326.012302278442
1005	325.918091082444
1010	325.824229361982
1015	325.730661966319
1020	325.637340053213
1025	325.544220546475
1030	325.451265624916
1035	325.358442247306
1040	325.26572171621
1045	325.173079287784
1050	325.080493817633
1055	324.987947456111
1060	324.895425361898
1065	324.802915434934
1070	324.710408060964
1075	324.617895882412
1080	325.767675176533
1085	327.682890894467
1090	329.919920841783
1095	331.895013232606
1100	333.617335146365
1105	335.13349008483
1110	336.482175817351
1115	337.69412950547
1120	338.79239529769
1125	339.822371781283
1130	340.773695812381
1135	341.648498657574
1140	342.455326179169
1145	343.20323564598
1150	343.899936316342
1155	344.551701004398
1160	345.163637785192
1165	345.739973409213
1170	346.284289823997
1175	346.799687478513
1180	347.288887202216
1185	347.754299219955
1190	348.198075707734
1195	348.622151597283
1200	349.028276298819
1205	349.418038835804
1210	349.792888135972
1215	350.154148872095
1220	350.503028668038
1225	350.840618990149
1230	351.167899203281
1235	351.485747117951
1240	351.794953091357
1245	352.096232652185
1250	352.39023550193
1255	352.677551797792
1260	352.958717263892
1265	353.234217875128
1270	353.504494008392
1275	353.769944310651
1280	354.030929152408
1285	354.2877737565
1290	354.540771133495
1295	354.790184846195
1300	355.036251590957
1305	355.279183545746
1310	355.519170551756
1315	355.756382145466
1320	355.990969451598
1325	356.22306682513
1330	356.452793526759
1335	356.680255212856
1340	356.905545205892
1345	357.128745732265
1350	357.349929109868
1355	357.569158807143
1360	357.786490436929
1365	358.001972642937
1370	358.215647847241
1375	358.427552946818
1380	358.637719985694
1385	358.846176775249
1390	359.052947447895
1395	359.258052948243


==> tiks/ROM-signal/553-input-1.tsv <==
279.15	279.15
279.15	279.15
279.15	279.15
328	279.858305264937
328	280.806871516216
328	281.741129704212
328	282.590522222496
328	283.352877235131
328	284.040811622745
328	284.681725899732
328	285.274359792315
328	285.820663862619
328	286.326236784408
328	286.797104415289
328	287.238338080602
328	287.653939497837
328	288.047071791415
328	288.420283037669
328	288.775666727838
328	289.114972655589
328	289.439685086854
328	289.751078254096
328	290.050258750405
328	290.338199034311
328	290.615763383365
328	290.883727624677
328	291.142794173654
328	291.393603637169
328	291.636743829229
328	291.872756797962
328	292.102144338206
328	292.325372371366
328	292.542874472728
328	292.75505476813
328	292.962290319723
328	293.164933127013
328	293.363311901031
328	293.557733618657
328	293.748484905022
328	293.935833272883
328	294.120028274796
328	294.301302578143
328	294.479872970153
328	294.655941300995
328	294.829695386066
328	295.001309774978
328	295.170946608785
328	295.338756360079
328	295.504878485029
328	295.669442080896
328	295.832566551742
328	295.994362236706
328	296.154930985431
328	296.314366712503
328	296.472755875209
328	296.630177958425
328	296.786705959852
328	296.942406835694
328	297.097341884465
328	297.251567117322
328	297.405133621634
328	297.558087906809
328	297.7104722327
328	297.862324920067
328	298.013680639995
328	298.164570692244
328	298.315023227859
328	298.465063467551
328	298.614713913754
328	298.763994549573
328	298.912923033657
328	299.061514891548
328	299.209783679399
328	299.357741126888
328	299.505397273436
328	299.652760599236
328	299.79983815351
395	300.512311535855
395	301.813373857398
395	303.319684032293
395	304.660737053032
395	305.848137426417
395	306.945055453638
395	307.942174014322
395	308.847506654878
395	309.676586126152
395	310.44388583035
395	311.160408501079
395	311.834209569651
395	312.471394095211
395	313.076791324291
395	313.654316854594
395	314.207184394385
395	314.738059494525
395	315.249181441218
395	315.742457928614
395	316.219535863294
395	316.681853834384
395	317.130681515729
395	317.567149650853
395	317.992273014165
395	318.4069680959
395	318.812066849885
395	319.208327524564
395	319.596443306949
395	319.977049302105
395	320.350728263738
395	320.718015394704
395	321.079402449461
395	321.435341286771
395	321.786246988581
395	322.132500633669
395	322.474451797691
395	322.812420828899
395	323.146700923185
395	323.47756003592
395	323.805242644537
395	324.129971360858
395	324.451948450024
395	324.771357258642
395	325.08836354108
395	325.403116699228
395	325.715750945498
395	326.026386391003
395	326.335130060658
395	326.642076839694
395	326.947310359334
395	327.250903833406
395	327.552920846743
395	327.853416097388
395	328.152436098951
395	328.45001984159
395	328.746199415021
395	329.041000597387
395	329.334443409472
395	329.62654264407
395	329.917308367873
395	330.206746394563
395	330.494858740594
395	330.781644050045
395	331.067097998017
395	331.351213671712
395	331.633981931623
395	331.915391750927
395	332.195430535585
395	332.474084425426
342	332.306697538892
342	331.76497058764
342	331.071260211114
342	330.47814683161
342	329.985486731354
342	329.576928613044
342	329.220957692157
342	328.917386171009
342	328.663110311607
342	328.451269016297
342	328.274743809668
342	328.127695796341
342	328.005629832195
342	327.905065085945
342	327.823249963417
342	327.757965947446
342	327.707385204511
342	327.669966951871
342	327.64438785062
342	327.629494474323
342	327.624267959025
342	327.627797327642
342	327.639261915707
342	327.657917038982
342	327.683083019312
342	327.714137729713
342	327.750509556182
342	327.791672046438
342	327.83714048605
342	327.886468839825
342	327.939245574402
342	327.995091036263
342	328.053655617741
342	328.11461746795
342	328.177680392534
342	328.242572084811
342	328.309042516475
342	328.376862375776
342	328.445821568684
342	328.515727828471
342	328.586405426733
342	328.657693955036
342	328.72944721985
342	328.80153214465
342	328.873827771785
342	328.946224264974
342	329.018622334284
342	329.090932090195
342	329.163072242294
342	329.234969579349
342	329.306558381531
342	329.377779756634
342	329.448581032805
342	329.518915243863
342	329.588740665276
342	329.658020380399
342	329.726721867295
342	329.794816624957
342	329.862279820226
342	329.929089986303
342	329.995228668937
342	330.060680203797
342	330.125431488251
342	330.189471741118
342	330.252792299876
342	330.315386310345
342	330.377248575358
342	330.438375648835
342	330.498765801285
438	331.375402890312
438	333.048401424615
438	334.935549071147
438	336.575099235253
438	338.002145408529
438	339.262154203662
438	340.425846101359
438	341.483019176283
438	342.441038576334
438	343.315089424354
438	344.119723717035
438	344.866395655935
438	345.563768367315
438	346.218530991831
438	346.836016342953
438	347.420583690373
438	347.975860999899
438	348.50491305643
438	349.010365508721
438	349.494498338005
438	349.959308778404
438	350.406541028909
438	350.837708600896
438	351.254124930505
438	351.656941803461
438	352.047184829824
438	352.425778521668
438	352.793561726065
438	353.151297891788
438	353.499683288708
438	353.839353992472
438	354.170891690751
438	354.494828467461
438	354.811650974009
438	355.121804176678
438	355.425694781748
438	355.723694390409
438	356.016142420124
438	356.303348816751
438	356.58559659296
438	356.863144130269
438	357.136227345653
438	357.405061700039
438	357.669844029122
438	357.930754221229
438	358.187956746047
438	358.441602083691
438	358.691828031666
438	358.938760881515
438	359.18251651217
438	359.423201366933
438	359.660913327493
438	359.895742517515
438	360.127772051822
438	360.357078725813
438	360.58373363591
438	360.80780273421
438	361.029347325023
438	361.248424515492
438	361.46508763271
438	361.679386596133
438	361.891368255659
438	362.101076699577
438	362.308553531027
438	362.513838117461


==> tiks/ROM-signal/553-win-1.tsv <==
0	279.15
5	279.15
10	279.15
15	328
20	328
25	328
30	328
35	328
40	328
45	328
50	328
55	328
60	328
65	328
70	328
75	328
80	328
85	328
90	328
95	328
100	328
105	328
110	328
115	328
120	328
125	328
130	328
135	328
140	328
145	328
150	328
155	328
160	328
165	328
170	328
175	328
180	328
185	328
190	328
195	328
200	328
205	328
210	328
215	328
220	328
225	328
230	328
235	328
240	328
245	328
250	328
255	328
260	328
265	328
270	328
275	328
280	328
285	328
290	328
295	328
300	328
305	328
310	328
315	328
320	328
325	328
330	328
335	328
340	328
345	328
350	328
355	328
360	328
365	328
370	328
375	328
380	328
385	395
390	395
395	395
400	395
405	395
410	395
415	395
420	395
425	395
430	395
435	395
440	395
445	395
450	395
455	395
460	395
465	395
470	395
475	395
480	395
485	395
490	395
495	395
500	395
505	395
510	395
515	395
520	395
525	395
530	395
535	395
540	395
545	395
550	395
555	395
560	395
565	395
570	395
575	395
580	395
585	395
590	395
595	395
600	395
605	395
610	395
615	395
620	395
625	395
630	395
635	395
640	395
645	395
650	395
655	395
660	395
665	395
670	395
675	395
680	395
685	395
690	395
695	395
700	395
705	395
710	395
715	395
720	395
725	395
730	342
735	342
740	342
745	342
750	342
755	342
760	342
765	342
770	342
775	342
780	342
785	342
790	342
795	342
800	342
805	342
810	342
815	342
820	342
825	342
830	342
835	342
840	342
845	342
850	342
855	342
860	342
865	342
870	342
875	342
880	342
885	342
890	342
895	342
900	342
905	342
910	342
915	342
920	342
925	342
930	342
935	342
940	342
945	342
950	342
955	342
960	342
965	342
970	342
975	342
980	342
985	342
990	342
995	342
1000	342
1005	342
1010	342
1015	342
1020	342
1025	342
1030	342
1035	342
1040	342
1045	342
1050	342
1055	342
1060	342
1065	342
1070	342
1075	438
1080	438
1085	438
1090	438
1095	438
1100	438
1105	438
1110	438
1115	438
1120	438
1125	438
1130	438
1135	438
1140	438
1145	438
1150	438
1155	438
1160	438
1165	438
1170	438
1175	438
1180	438
1185	438
1190	438
1195	438
1200	438
1205	438
1210	438
1215	438
1220	438
1225	438
1230	438
1235	438
1240	438
1245	438
1250	438
1255	438
1260	438
1265	438
1270	438
1275	438
1280	438
1285	438
1290	438
1295	438
1300	438
1305	438
1310	438
1315	438
1320	438
1325	438
1330	438
1335	438
1340	438
1345	438
1350	438
1355	438
1360	438
1365	438
1370	438
1375	438
1380	438
1385	438
1390	438
1395	438


==> tiks/ROM-signal/553-win-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.858305264937
20	280.806871516216
25	281.741129704212
30	282.590522222496
35	283.352877235131
40	284.040811622745
45	284.681725899732
50	285.274359792315
55	285.820663862619
60	286.326236784408
65	286.797104415289
70	287.238338080602
75	287.653939497837
80	288.047071791415
85	288.420283037669
90	288.775666727838
95	289.114972655589
100	289.439685086854
105	289.751078254096
110	290.050258750405
115	290.338199034311
120	290.615763383365
125	290.883727624677
130	291.142794173654
135	291.393603637169
140	291.636743829229
145	291.872756797962
150	292.102144338206
155	292.325372371366
160	292.542874472728
165	292.75505476813
170	292.962290319723
175	293.164933127013
180	293.363311901031
185	293.557733618657
190	293.748484905022
195	293.935833272883
200	294.120028274796
205	294.301302578143
210	294.479872970153
215	294.655941300995
220	294.829695386066
225	295.001309774978
230	295.170946608785
235	295.338756360079
240	295.504878485029
245	295.669442080896
250	295.832566551742
255	295.994362236706
260	296.154930985431
265	296.314366712503
270	296.472755875209
275	296.630177958425
280	296.786705959852
285	296.942406835694
290	297.097341884465
295	297.251567117322
300	297.405133621634
305	297.558087906809
310	297.7104722327
315	297.862324920067
320	298.013680639995
325	298.164570692244
330	298.315023227859
335	298.465063467551
340	298.614713913754
345	298.763994549573
350	298.912923033657
355	299.061514891548
360	299.209783679399
365	299.357741126888
370	299.505397273436
375	299.652760599236
380	299.79983815351
385	300.512311535855
390	301.813373857398
395	303.319684032293
400	304.660737053032
405	305.848137426417
410	306.945055453638
415	307.942174014322
420	308.847506654878
425	309.676586126152
430	310.44388583035
435	311.160408501079
440	311.834209569651
445	312.471394095211
450	313.076791324291
455	313.654316854594
460	314.207184394385
465	314.738059494525
470	315.249181441218
475	315.742457928614
480	316.219535863294
485	316.681853834384
490	317.130681515729
495	317.567149650853
500	317.992273014165
505	318.4069680959
510	318.812066849885
515	319.208327524564
520	319.596443306949
525	319.977049302105
530	320.350728263738
535	320.718015394704
540	321.079402449461
545	321.435341286771
550	321.786246988581
555	322.132500633669
560	322.474451797691
565	322.812420828899
570	323.146700923185
575	323.47756003592
580	323.805242644537
585	324.129971360858
590	324.451948450024
595	324.771357258642
600	325.08836354108
605	325.403116699228
610	325.715750945498
615	326.026386391003
620	326.335130060658
625	326.642076839694
630	326.947310359334
635	327.250903833406
640	327.552920846743
645	327.853416097388
650	328.152436098951
655	328.45001984159
660	328.746199415021
665	329.041000597387
670	329.334443409472
675	329.62654264407
680	329.917308367873
685	330.206746394563
690	330.494858740594
695	330.781644050045
700	331.067097998017
705	331.351213671712
710	331.633981931623
715	331.915391750927
720	332.195430535585
725	332.474084425426
730	332.306697538892
735	331.76497058764
740	331.071260211114
745	330.47814683161
750	329.985486731354
755	329.576928613044
760	329.220957692157
765	328.917386171009
770	328.663110311607
775	328.451269016297
780	328.274743809668
785	328.127695796341
790	328.005629832195
795	327.905065085945
800	327.823249963417
805	327.757965947446
810	327.707385204511
815	327.669966951871
820	327.64438785062
825	327.629494474323
830	327.624267959025
835	327.627797327642
840	327.639261915707
845	327.657917038982
850	327.683083019312
855	327.714137729713
860	327.750509556182
865	327.791672046438
870	327.83714048605
875	327.886468839825
880	327.939245574402
885	327.995091036263
890	328.053655617741
895	328.11461746795
900	328.177680392534
905	328.242572084811
910	328.309042516475
915	328.376862375776
920	328.445821568684
925	328.515727828471
930	328.586405426733
935	328.657693955036
940	328.72944721985
945	328.80153214465
950	328.873827771785
955	328.946224264974
960	329.018622334284
965	329.090932090195
970	329.163072242294
975	329.234969579349
980	329.306558381531
985	329.377779756634
990	329.448581032805
995	329.518915243863
1000	329.588740665276
1005	329.658020380399
1010	329.726721867295
1015	329.794816624957
1020	329.862279820226
1025	329.929089986303
1030	329.995228668937
1035	330.060680203797
1040	330.125431488251
1045	330.189471741118
1050	330.252792299876
1055	330.315386310345
1060	330.377248575358
1065	330.438375648835
1070	330.498765801285
1075	331.375402890312
1080	333.048401424615
1085	334.935549071147
1090	336.575099235253
1095	338.002145408529
1100	339.262154203662
1105	340.425846101359
1110	341.483019176283
1115	342.441038576334
1120	343.315089424354
1125	344.119723717035
1130	344.866395655935
1135	345.563768367315
1140	346.218530991831
1145	346.836016342953
1150	347.420583690373
1155	347.975860999899
1160	348.50491305643
1165	349.010365508721
1170	349.494498338005
1175	349.959308778404
1180	350.406541028909
1185	350.837708600896
1190	351.254124930505
1195	351.656941803461
1200	352.047184829824
1205	352.425778521668
1210	352.793561726065
1215	353.151297891788
1220	353.499683288708
1225	353.839353992472
1230	354.170891690751
1235	354.494828467461
1240	354.811650974009
1245	355.121804176678
1250	355.425694781748
1255	355.723694390409
1260	356.016142420124
1265	356.303348816751
1270	356.58559659296
1275	356.863144130269
1280	357.136227345653
1285	357.405061700039
1290	357.669844029122
1295	357.930754221229
1300	358.187956746047
1305	358.441602083691
1310	358.691828031666
1315	358.938760881515
1320	359.18251651217
1325	359.423201366933
1330	359.660913327493
1335	359.895742517515
1340	360.127772051822
1345	360.357078725813
1350	360.58373363591
1355	360.80780273421
1360	361.029347325023
1365	361.248424515492
1370	361.46508763271
1375	361.679386596133
1380	361.891368255659
1385	362.101076699577
1390	362.308553531027
1395	362.513838117461


==> tiks/ROM-signal/555-loose-1.tsv <==
0	279.15
5	279.15
10	279.15
15	426
20	426
25	426
30	426
35	426
40	426
45	426
50	426
55	426
60	426
65	426
70	426
75	426
80	426
85	426
90	426
95	426
100	426
105	426
110	426
115	426
120	426
125	426
130	426
135	426
140	426
145	426
150	426
155	426
160	426
165	426
170	426
175	426
180	426
185	426
190	426
195	426
200	426
205	426
210	426
215	426
220	426
225	426
230	426
235	426
240	426
245	426
250	426
255	426
260	426
265	426
270	426
275	426
280	426
285	426
290	426
295	426
300	426
305	426
310	426
315	426
320	426
325	426
330	426
335	426
340	426
345	377
350	377
355	377
360	377
365	377
370	377
375	377
380	377
385	377
390	377
395	377
400	377
405	377
410	377
415	377
420	377
425	377
430	377
435	377
440	377
445	377
450	377
455	377
460	377
465	377
470	377
475	377
480	377
485	377
490	377
495	377
500	377
505	377
510	377
515	377
520	377
525	377
530	377
535	377
540	377
545	377
550	377
555	377
560	377
565	377
570	377
575	377
580	377
585	377
590	377
595	377
600	377
605	377
610	377
615	377
620	377
625	377
630	377
635	377
640	377
645	377
650	377
655	377
660	377
665	377
670	377
675	377
680	377
685	377
690	377
695	377
700	377
705	377
710	377
715	377
720	377
725	377
730	377
735	377
740	377
745	377
750	377
755	377
760	377
765	377
770	377
775	377
780	377
785	377
790	377
795	465
800	465
805	465
810	465
815	465
820	465
825	465
830	465
835	465
840	465
845	465
850	465
855	465
860	465
865	465
870	465
875	465
880	465
885	465
890	465
895	465
900	465
905	465
910	465
915	465
920	465
925	465
930	465
935	465
940	465
945	465
950	465
955	465
960	465
965	465
970	465
975	465
980	465
985	465
990	465
995	465
1000	465
1005	465
1010	465
1015	465
1020	465
1025	465
1030	465
1035	465
1040	465
1045	465
1050	465
1055	465
1060	465
1065	465
1070	465
1075	465
1080	465
1085	465
1090	465
1095	324
1100	324
1105	324
1110	324
1115	324
1120	324
1125	324
1130	324
1135	324
1140	324
1145	324
1150	324
1155	324
1160	324
1165	324
1170	324
1175	324
1180	324
1185	324
1190	324
1195	324
1200	324
1205	324
1210	324
1215	324
1220	324
1225	324
1230	324
1235	324
1240	324
1245	324
1250	324
1255	324
1260	324
1265	324
1270	324
1275	324
1280	324
1285	324
1290	324
1295	324
1300	324
1305	324
1310	324
1315	324
1320	324
1325	324
1330	324
1335	324
1340	324
1345	324
1350	324
1355	324
1360	324
1365	324
1370	324
1375	324
1380	324
1385	324
1390	324
1395	324


==> tiks/ROM-signal/555-loose-2.tsv <==
0	279.15
5	279.15
10	279.15
15	281.288981824411
20	284.214921327474
25	287.05727287979
30	289.604458285606
35	291.878751437998
40	293.925640678367
45	295.785935986762
50	297.535289090587
55	299.157664262365
60	300.651774525365
65	302.026668590311
70	303.295659150265
75	304.473609697723
80	305.57420872476
85	306.60828794959
90	307.583986912015
95	308.507764382565
100	309.385123031319
105	310.220837279208
110	311.019009455765
115	311.783167548713
120	312.516392239499
125	313.221413770946
130	313.900671275864
135	314.556354959644
140	315.190442373569
145	315.804728737742
150	316.400850508155
155	316.980303769306
160	317.544459294829
165	318.094575224998
170	318.631807423021
175	319.1572185204
180	319.671785655296
185	320.176407222353
190	320.671908816209
195	321.159048538313
200	321.638521790999
205	322.110965650497
210	322.576962848283
215	323.037045410285
220	323.491698028633
225	323.941361176415
230	324.38643384892
235	324.827276378945
240	325.264213036635
245	325.697534344187
250	326.127499335105
255	326.554337807183
260	326.978252504652
265	327.399421029152
270	327.817997791991
275	328.234115854262
280	328.647888761138
285	329.059412276908
290	329.468766033892
295	329.876015168546
300	330.281211918406
305	330.684397151446
310	331.085601837741
315	331.484848414884
320	331.882152112108
325	332.277522188359
330	332.670962985026
335	333.062474990984
340	333.452055803843
345	333.42368859332
350	332.99505947467
355	332.461613529524
360	332.048970656905
365	331.737942155577
370	331.505660083973
375	331.329664267476
380	331.205006324169
385	331.115480176699
390	331.059410207572
395	331.034329691845
400	331.03640903018
405	331.061781587746
410	331.107164548883
415	331.169916002146
420	331.24790750151
425	331.339389176548
430	331.442889598003
435	331.557146987671
440	331.681061667883
445	331.813662293271
450	331.954081319838
455	332.101536792271
460	332.255318379018
465	332.414776928392
470	332.579316622912
475	332.748388829392
480	332.921487121719
485	333.098143373488
490	333.277924383047
495	333.460429218059
500	333.64528672761
505	333.832153336166
510	334.020711153219
515	334.210666306357
520	334.401747432287
525	334.593704237359
530	334.78630609115
535	334.979340644702
540	335.172612826152
545	335.365943545294
550	335.559168594049
555	335.752137680498
560	335.944713500692
565	336.136770856828
570	336.328195837531
575	336.518885043924
580	336.708744847103
585	336.897690675702
590	337.085646346241
595	337.27254345033
600	337.458320809852
605	337.642923925906
610	337.826304471494
615	338.008419823008
620	338.189232623619
625	338.36871038203
630	338.546825106184
635	338.723552960009
640	338.898873913072
645	339.072771450856
650	339.245232285677
655	339.416246087583
660	339.585805232179
665	339.753904570591
670	339.920541219429
675	340.085714367027
680	340.249425094466
685	340.411676207317
690	340.572472076279
695	340.731818487174
700	340.889722501485
705	341.046192327829
710	341.201237203401
715	341.354867284116
720	341.50709354227
725	341.657927672171
730	341.80738200152
735	341.955469410293
740	342.10220325688
745	342.247597308149
750	342.391665673144
755	342.534422742331
760	342.67588313231
765	342.816061639381
770	342.954973197006
775	343.092632832757
780	343.229055626579
785	343.364256674562
790	343.498251059348
795	344.384761112052
800	345.994669835581
805	347.795558953643
810	349.428776225419
815	350.741267014614
820	351.899267410784
825	352.938906124551
830	353.881345537408
835	354.741675000395
840	355.548782243455
845	356.298954635435
850	356.992167163877
855	357.633350408746
860	358.228868707222
865	358.784589871824
870	359.305396232011
875	359.795288204155
880	360.257606519801
885	360.69520711727
890	361.110570463927
895	361.505868972372
900	361.883016230106
905	362.243707127624
910	362.589450230306
915	362.921593269099
920	363.241463514207
925	363.549951918127
930	363.848152701198
935	364.136818908388
940	364.416774779074
945	364.688765488719
950	364.953447186502
955	365.211402252729
960	365.46315295213
965	365.709170635954
970	365.949881531311
975	366.18567065474
980	366.416885124167
985	366.643837419182
990	366.866808556544
995	367.086051035613
1000	367.301791528859
1005	367.514233358423
1010	367.7235587978
1015	367.929931199585
1020	368.133496951924
1025	368.334387271921
1030	368.532719848854
1035	368.728600337242
1040	368.922123710781
1045	369.113375486283
1050	369.302432827441
1055	369.489365537484
1060	369.674236947237
1065	369.857104708065
1070	370.038021498794
1075	370.217035654147
1080	370.394191721443
1085	370.569530952209
1090	370.743091735968
1095	370.102884039145
1100	368.178596010225
1105	366.294673606133
1110	364.750198687702
1115	363.446062386194
1120	362.285965977914
1125	361.273453966799
1130	360.378195518177
1135	359.576656477931
1140	358.849308883348
1145	358.182687062478
1150	357.569394667448
1155	357.003363499575
1160	356.47857495108
1165	355.990182933801
1170	355.534660200888
1175	355.109050343806
1180	354.710583123556
1185	354.33673202381
1190	353.985298467809
1195	353.654363194024
1200	353.342195725643
1205	353.047204651377
1210	352.76792306519
1215	352.503004119458
1220	352.251212385424
1225	352.011412825247
1230	351.782561294044
1235	351.563696606109
1240	351.353934058077
1245	351.152459816583
1250	350.958525874561
1255	350.77144533129
1260	350.590587905564
1265	350.415375676311
1270	350.245278993083
1275	350.079812723997
1280	349.918532671349
1285	349.76103244126
1290	349.606940582331
1295	349.455917816246
1300	349.307654567764
1305	349.161868751815
1310	349.018303795645
1315	348.876726805273
1320	348.736926818429
1325	348.598713021201
1330	348.461913076479
1335	348.326371533935
1340	348.191948413593
1345	348.058517906523
1350	347.92596716975
1355	347.794195204926
1360	347.663111837867
1365	347.53263678395
1370	347.402698789755
1375	347.27323485149
1380	347.144189460749
1385	347.015513949773
1390	346.887165876436
1395	346.759108432349


==> tiks/ROM-signal/745-Toven-Tb-sinAPs-similarTovens-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	303
50	303
55	303
60	303
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	303
380	303
385	303
390	303
395	438
400	438
405	438
410	438
415	438
420	438
425	438
430	438
435	438
440	438
445	438
450	438
455	438
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	438
645	438
650	438
655	438
660	438
665	438
670	438
675	438
680	438
685	438
690	438
695	438
700	438
705	373
710	373
715	373
720	373
725	373
730	373
735	373
740	373
745	373
750	373
755	373
760	373
765	373
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373
955	373
960	373
965	373
970	373
975	373
980	373
985	373
990	373
995	373
1000	373
1005	373
1010	373
1015	389
1020	389
1025	389
1030	389
1035	389
1040	389
1045	389
1050	389
1055	389
1060	389
1065	389
1070	389
1075	389
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/745-Toven-Tb-sinAPs-similarTovens-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.73365104318
30	281.427472342079
35	284.065660866412
40	287.389972342079
45	291.075
50	294.760027657921
55	298.084339133588
60	300.722527657921
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	306.303685150077
380	315.891352879691
385	330.824495470258
390	349.641352879691
395	370.5
400	391.358647120309
405	410.175504529742
410	425.108647120309
415	438
420	438
425	438
430	438
435	438
440	438
445	438
450	438
455	438
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	438
645	438
650	438
655	438
660	438
665	438
670	438
675	438
680	438
685	436.409336779592
690	431.793052317186
695	424.603020699505
700	415.543052317186
705	405.5
710	395.456947682814
715	386.396979300495
720	379.206947682814
725	373
730	373
735	373
740	373
745	373
750	373
755	373
760	373
765	373
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373
955	373
960	373
965	373
970	373
975	373
980	373
985	373
990	373
995	373.391547869639
1000	374.527864045
1005	376.29771798166
1010	378.527864045
1015	381
1020	383.472135955
1025	385.70228201834
1030	387.472135955
1035	389
1040	389
1045	389
1050	389
1055	389
1060	389
1065	389
1070	389
1075	389
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/745-Toven-Tb-sinAPs-similarTovens-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.73365104318
30	281.427472342079
35	284.065660866412
40	287.389972342079
45	291.075
50	294.760027657921
55	298.084339133588
60	300.722527657921
65	302.41634895682
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303.133195831092
335	303.133195831092
340	304.195610575814
345	306.303685150077
350	309.424173958544
355	313.507865028614
360	318.490356112634
365	324.293070349813
370	330.824495470258
375	337.981626998134
380	345.651592693784
385	353.713432616372
390	362.040006734409
395	370.5
400	378.959993265591
405	387.286567383628
410	395.348407306216
415	403.018373001866
420	410.175504529742
425	416.706929650187
430	422.509643887366
435	427.492134971386
440	431.575826041456
445	434.696314849923
450	436.804389424186
455	437.866804168908
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	437.935868673919
645	437.935868673919
650	437.424335648682
655	436.409336779592
660	434.906879205146
665	432.940657578815
670	430.541680390213
675	427.747780942682
680	424.603020699505
685	421.156994408306
690	417.464047962252
695	413.582421332858
700	409.57333009084
705	405.5
710	401.42666990916
715	397.417578667142
720	393.535952037748
725	389.843005591694
730	386.396979300495
735	383.252219057318
740	380.458319609787
745	378.059342421185
750	376.093120794854
755	374.590663220408
760	373.575664351318
765	373.064131326081
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373.015786172574
955	373.015786172574
960	373.14170199417
965	373.391547869639
970	373.761383580272
975	374.245376595984
980	374.835894057794
985	375.523623152571
990	376.29771798166
995	377.145970607186
1000	378.055003578523
1005	379.010480902681
1010	379.997334131486
1015	381
1020	382.002665868514
1025	382.989519097319
1030	383.944996421477
1035	384.854029392814
1040	385.70228201834
1045	386.476376847429
1050	387.164105942206
1055	387.754623404016
1060	388.238616419728
1065	388.608452130361
1070	388.85829800583
1075	388.984213827426
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/745-Toven-Tb-sinAPs-similarTovens-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	298
50	298
55	298
60	298
65	298
70	298
75	298
80	298
85	298
90	298
95	298
100	298
105	298
110	298
115	298
120	298
125	298
130	298
135	298
140	298
145	298
150	298
155	298
160	298
165	298
170	298
175	298
180	298
185	298
190	298
195	298
200	298
205	298
210	298
215	298
220	298
225	298
230	298
235	298
240	298
245	298
250	298
255	298
260	298
265	298
270	298
275	298
280	298
285	298
290	298
295	298
300	298
305	298
310	298
315	298
320	298
325	298
330	298
335	298
340	298
345	298
350	298
355	429
360	429
365	429
370	429
375	429
380	429
385	429
390	429
395	429
400	429
405	429
410	429
415	429
420	429
425	429
430	429
435	429
440	429
445	429
450	429
455	429
460	429
465	429
470	429
475	429
480	429
485	429
490	429
495	429
500	429
505	429
510	429
515	429
520	429
525	429
530	429
535	429
540	429
545	429
550	429
555	429
560	429
565	429
570	429
575	429
580	429
585	429
590	429
595	429
600	429
605	429
610	429
615	429
620	429
625	429
630	429
635	429
640	429
645	429
650	429
655	429
660	429
665	429
670	429
675	383
680	383
685	383
690	383
695	383
700	383
705	383
710	383
715	383
720	383
725	383
730	383
735	383
740	383
745	383
750	383
755	383
760	383
765	383
770	383
775	383
780	383
785	383
790	383
795	383
800	383
805	383
810	383
815	383
820	383
825	383
830	383
835	383
840	383
845	383
850	383
855	383
860	383
865	383
870	383
875	383
880	383
885	383
890	383
895	383
900	383
905	383
910	383
915	383
920	383
925	383
930	383
935	383
940	383
945	383
950	383
955	383
960	383
965	383
970	383
975	383
980	383
985	383
990	383
995	383
1000	383
1005	383
1010	383
1015	383
1020	383
1025	383
1030	383
1035	383
1040	383
1045	364
1050	364
1055	364
1060	364
1065	364
1070	364
1075	364
1080	364
1085	364
1090	364
1095	364
1100	364
1105	364
1110	364
1115	364
1120	364
1125	364
1130	364
1135	364
1140	364
1145	364
1150	364
1155	364
1160	364
1165	364
1170	364
1175	364
1180	364
1185	364
1190	364
1195	364
1200	364
1205	364
1210	364
1215	364
1220	364
1225	364
1230	364
1235	364
1240	364
1245	364
1250	364
1255	364
1260	364
1265	364
1270	364
1275	364
1280	364
1285	364
1290	364
1295	364
1300	364
1305	364
1310	364
1315	364
1320	364
1325	364
1330	364
1335	364
1340	364
1345	364
1350	364
1355	364
1360	364
1365	364
1370	364
1375	364
1380	364
1385	364
1390	364
1395	364


==> tiks/ROM-signal/745-Toven-Tb-sinAPs-similarTovens-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	317
50	317
55	317
60	317
65	317
70	317
75	317
80	317
85	317
90	317
95	317
100	317
105	317
110	317
115	317
120	317
125	317
130	317
135	317
140	317
145	317
150	317
155	317
160	317
165	317
170	317
175	317
180	317
185	317
190	317
195	317
200	317
205	317
210	317
215	317
220	317
225	317
230	317
235	317
240	317
245	317
250	317
255	317
260	317
265	317
270	317
275	317
280	317
285	317
290	317
295	317
300	317
305	317
310	317
315	317
320	317
325	317
330	317
335	317
340	317
345	317
350	317
355	432
360	432
365	432
370	432
375	432
380	432
385	432
390	432
395	432
400	432
405	432
410	432
415	432
420	432
425	432
430	432
435	432
440	432
445	432
450	432
455	432
460	432
465	432
470	432
475	432
480	432
485	432
490	432
495	432
500	432
505	432
510	432
515	432
520	432
525	432
530	432
535	432
540	432
545	432
550	432
555	432
560	432
565	432
570	432
575	432
580	432
585	432
590	432
595	432
600	432
605	432
610	432
615	432
620	432
625	432
630	432
635	432
640	432
645	432
650	432
655	432
660	432
665	432
670	432
675	432
680	432
685	432
690	432
695	432
700	432
705	432
710	432
715	432
720	432
725	432
730	371
735	371
740	371
745	371
750	371
755	371
760	371
765	371
770	371
775	371
780	371
785	371
790	371
795	371
800	371
805	371
810	371
815	371
820	371
825	371
830	371
835	371
840	371
845	371
850	371
855	371
860	371
865	371
870	371
875	371
880	371
885	371
890	371
895	371
900	371
905	371
910	371
915	371
920	371
925	371
930	371
935	371
940	371
945	371
950	371
955	371
960	371
965	371
970	371
975	371
980	371
985	371
990	371
995	371
1000	371
1005	371
1010	371
1015	371
1020	371
1025	371
1030	371
1035	371
1040	371
1045	371
1050	403
1055	403
1060	403
1065	403
1070	403
1075	403
1080	403
1085	403
1090	403
1095	403
1100	403
1105	403
1110	403
1115	403
1120	403
1125	403
1130	403
1135	403
1140	403
1145	403
1150	403
1155	403
1160	403
1165	403
1170	403
1175	403
1180	403
1185	403
1190	403
1195	403
1200	403
1205	403
1210	403
1215	403
1220	403
1225	403
1230	403
1235	403
1240	403
1245	403
1250	403
1255	403
1260	403
1265	403
1270	403
1275	403
1280	403
1285	403
1290	403
1295	403
1300	403
1305	403
1310	403
1315	403
1320	403
1325	403
1330	403
1335	403
1340	403
1345	403
1350	403
1355	403
1360	403
1365	403
1370	403
1375	403
1380	403
1385	403
1390	403
1395	403


==> tiks/ROM-signal/745-Toven-Tb-sinAPs-similarTovens-6.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15
135	312
140	312
145	312
150	312
155	312
160	312
165	312
170	312
175	312
180	312
185	312
190	312
195	312
200	312
205	312
210	312
215	312
220	312
225	312
230	312
235	312
240	312
245	312
250	312
255	312
260	312
265	312
270	312
275	312
280	312
285	312
290	312
295	312
300	312
305	312
310	312
315	312
320	312
325	312
330	312
335	312
340	312
345	312
350	312
355	312
360	312
365	312
370	312
375	312
380	312
385	312
390	312
395	312
400	312
405	312
410	312
415	312
420	312
425	312
430	312
435	312
440	437
445	437
450	437
455	437
460	437
465	437
470	437
475	437
480	437
485	437
490	437
495	437
500	437
505	437
510	437
515	437
520	437
525	437
530	437
535	437
540	437
545	437
550	437
555	437
560	437
565	437
570	437
575	437
580	437
585	437
590	437
595	437
600	437
605	437
610	437
615	437
620	437
625	437
630	437
635	437
640	437
645	437
650	437
655	437
660	437
665	437
670	437
675	437
680	437
685	437
690	437
695	437
700	437
705	437
710	437
715	437
720	437
725	437
730	437
735	437
740	437
745	397
750	397
755	397
760	397
765	397
770	397
775	397
780	397
785	397
790	397
795	397
800	397
805	397
810	397
815	397
820	397
825	397
830	397
835	397
840	397
845	397
850	397
855	397
860	397
865	397
870	397
875	397
880	397
885	397
890	397
895	397
900	397
905	397
910	397
915	397
920	397
925	397
930	397
935	397
940	397
945	397
950	397
955	397
960	397
965	397
970	397
975	397
980	397
985	397
990	397
995	397
1000	397
1005	397
1010	397
1015	397
1020	397
1025	397
1030	397
1035	397
1040	397
1045	397
1050	397
1055	397
1060	397
1065	397
1070	397
1075	397
1080	361
1085	361
1090	361
1095	361
1100	361
1105	361
1110	361
1115	361
1120	361
1125	361
1130	361
1135	361
1140	361
1145	361
1150	361
1155	361
1160	361
1165	361
1170	361
1175	361
1180	361
1185	361
1190	361
1195	361
1200	361
1205	361
1210	361
1215	361
1220	361
1225	361
1230	361
1235	361
1240	361
1245	361
1250	361
1255	361
1260	361
1265	361
1270	361
1275	361
1280	361
1285	361
1290	361
1295	361
1300	361
1305	361
1310	361
1315	361
1320	361
1325	361
1330	361
1335	361
1340	361
1345	361
1350	361
1355	361
1360	361
1365	361
1370	361
1375	361
1380	361
1385	361
1390	361
1395	361


==> tiks/ROM-signal/745-Toven-Tb-sinAPs-similarTovens-7.tsv <==
0	279.15
5	279.15
10	279.15
15	328
20	328
25	328
30	328
35	328
40	328
45	328
50	328
55	328
60	328
65	328
70	328
75	328
80	328
85	328
90	328
95	328
100	328
105	328
110	328
115	328
120	328
125	328
130	328
135	328
140	328
145	328
150	328
155	328
160	328
165	328
170	328
175	328
180	328
185	328
190	328
195	328
200	328
205	328
210	328
215	328
220	328
225	328
230	328
235	328
240	328
245	328
250	328
255	328
260	328
265	328
270	328
275	328
280	328
285	328
290	328
295	328
300	328
305	328
310	328
315	328
320	328
325	328
330	328
335	328
340	328
345	328
350	328
355	328
360	328
365	328
370	328
375	328
380	328
385	395
390	395
395	395
400	395
405	395
410	395
415	395
420	395
425	395
430	395
435	395
440	395
445	395
450	395
455	395
460	395
465	395
470	395
475	395
480	395
485	395
490	395
495	395
500	395
505	395
510	395
515	395
520	395
525	395
530	395
535	395
540	395
545	395
550	395
555	395
560	395
565	395
570	395
575	395
580	395
585	395
590	395
595	395
600	395
605	395
610	395
615	395
620	395
625	395
630	395
635	395
640	395
645	395
650	395
655	395
660	395
665	395
670	395
675	395
680	395
685	395
690	395
695	395
700	395
705	395
710	395
715	395
720	395
725	395
730	342
735	342
740	342
745	342
750	342
755	342
760	342
765	342
770	342
775	342
780	342
785	342
790	342
795	342
800	342
805	342
810	342
815	342
820	342
825	342
830	342
835	342
840	342
845	342
850	342
855	342
860	342
865	342
870	342
875	342
880	342
885	342
890	342
895	342
900	342
905	342
910	342
915	342
920	342
925	342
930	342
935	342
940	342
945	342
950	342
955	342
960	342
965	342
970	342
975	342
980	342
985	342
990	342
995	342
1000	342
1005	342
1010	342
1015	342
1020	342
1025	342
1030	342
1035	342
1040	342
1045	342
1050	342
1055	342
1060	342
1065	342
1070	342
1075	438
1080	438
1085	438
1090	438
1095	438
1100	438
1105	438
1110	438
1115	438
1120	438
1125	438
1130	438
1135	438
1140	438
1145	438
1150	438
1155	438
1160	438
1165	438
1170	438
1175	438
1180	438
1185	438
1190	438
1195	438
1200	438
1205	438
1210	438
1215	438
1220	438
1225	438
1230	438
1235	438
1240	438
1245	438
1250	438
1255	438
1260	438
1265	438
1270	438
1275	438
1280	438
1285	438
1290	438
1295	438
1300	438
1305	438
1310	438
1315	438
1320	438
1325	438
1330	438
1335	438
1340	438
1345	438
1350	438
1355	438
1360	438
1365	438
1370	438
1375	438
1380	438
1385	438
1390	438
1395	438


==> tiks/ROM-signal/745-input-1-mod.tsv <==
tov 	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
442	281.523750875226
442	284.772460065246
442	287.926166972276
442	290.750708185998
442	293.271291122382
442	295.538813396681
442	297.652853957012
442	299.584013135805
442	301.339400687023
442	302.940773751327
442	304.411920263842
442	305.773446072413
442	307.040347398976
442	308.226964702358
442	309.344372934713
442	310.401070978845
442	311.403888037837
442	312.358520757304
442	313.269816742155
442	314.141950102656
442	314.978549949252
442	315.782800179055
442	316.55751771795
442	317.305213745837
442	318.028141404636
442	318.728333016919
442	319.407629414602
442	320.067703392082
442	320.710078734229
442	321.336145891055
442	321.947175120815
442	322.544327363325
442	323.128663893394
442	323.701154701345
442	324.262685908589
442	324.814066399835
442	325.356033856887
442	325.889260301201
442	326.414357246826
442	326.931880464841
442	327.442334429594
442	327.946176507556
442	328.443820904894
442	328.935642232456
442	329.421979183059
442	329.90313791519
442	330.379395114989
442	330.851000987221
442	331.318182193639
442	331.781144598805
442	332.240075656427
442	332.695146721887
442	333.146515114873
442	333.594326035927
442	334.038714225381
442	334.479805400695
442	334.917717514056
442	335.352561797905
442	335.784443587076
442	336.213462941531
442	336.63971504703
442	337.063290496425
442	337.484275443888
442	337.902751605468
442	338.318796230193
442	338.732482091608
442	339.143877505286
442	339.553046396162
442	339.960048383434
442	340.36493890525
384	340.276395033521
384	339.739798788063
384	339.056376271845
384	338.526342751348
384	338.122201018354
384	337.813420052832
384	337.578948103708
384	337.390360146854
384	337.247679971291
384	337.148759563436
384	337.088112754527
384	337.059761329376
384	337.05863481251
384	337.080748744686
384	337.122973702156
384	337.182789693097
384	337.25811496833
384	337.347194429344
384	337.448523549678
384	337.56079389915
384	337.682853372111
384	337.813676538179
384	337.95234235641
384	338.098017574801
384	338.249944209893
384	338.407429932416
384	338.569840378988
384	338.736593286928
384	338.90715352626
384	339.081028875416
384	339.257766475894
384	339.436949980812
384	339.618197016321
384	339.801156694087
384	339.985507644456
384	340.170955720357
384	340.357232040491
384	340.54409127252
384	340.731310024601
384	340.91868532591
384	341.106033192314
384	341.293187302728
384	341.479997655513
384	341.666329261821
384	341.852060960594
384	342.037084343653
384	342.221302762715
384	342.404630385071
384	342.586991329364
384	342.768318786653
384	342.948554261243
384	343.127646846684
384	343.305552543954
384	343.482233642894
384	343.657658146294
384	343.831799237487
384	344.004634788278
384	344.176146905836
384	344.346321514616
384	344.515147970233
346	344.425133084657
346	344.012630679496
346	343.49622003746
346	343.077460885972
346	342.710955375859
346	342.363143239971
346	342.086742431331
346	341.860008426326
346	341.672508852323
346	341.502016811309
346	341.330721206132
346	341.171255027849
346	341.036070847574
346	340.923069490991
346	340.827157005903
346	340.745601916061
346	340.676204420043
346	340.616951987601
346	340.56651273709
346	340.524082198216
346	340.488976639205
346	340.460469460107
346	340.43782729427
346	340.420376645719
346	340.407523365683
346	340.398737802751
346	340.393548285211
346	340.391537410548
346	340.392324695578
346	340.395568013965
346	340.400961088012
346	340.408226408344
346	340.417110787767
346	340.42738406251
346	340.438838084384
346	340.451284698415
346	340.464553606998
346	340.478490781141
346	340.492957145669
346	340.507827346502
346	340.522988553575
346	340.53833946949
346	340.553789320937
346	340.569256986219
346	340.584670186543
346	340.599964666848
346	340.615083523482
346	340.629976535367
346	340.644599511518
346	340.658913875391
346	340.672886149173
346	340.686487386618
346	340.699692812691
346	340.712481453033
346	340.724835747947
346	340.736741223454
346	340.748186201559
346	340.759161517748
346	340.769660290148
346	340.779677690802
346	340.78921073022
346	340.798258068887
346	340.806819842144
346	340.814897505122
346	340.822493685981
346	340.829612049635
346	340.836257178723
346	340.842434467448
346	340.848150028485
346	340.853410593469
346	340.858223442772
314	340.586851184342
314	340.048192538247
314	339.436052992889
314	338.903763997811
314	338.4397445706
314	338.024347336837
314	337.644944641432
314	337.300085684715
314	336.986264639183
314	336.698683382339
314	336.432932066607
314	336.18551477856
314	335.953748228245
314	335.735540734458
314	335.529221162866
314	335.333426433092
314	335.147025122196
314	334.969062525098
314	334.798720330188
314	334.635287072498
314	334.478136435729
314	334.326711202849
314	334.180511299167
314	334.039084803572
314	333.902021108933
314	333.76894564195
314	333.639515733759
314	333.51341732047
314	333.390362231837
314	333.270085909892
314	333.152345428731
314	333.036917787142
314	332.923598389875
314	332.812199651201
314	332.702549730533
314	332.594491378366
314	332.487880860878
314	332.382586948992
314	332.278489981159
314	332.175480986067
314	332.073460865952
314	331.972339650827
314	331.872035805415
314	331.772475576944
314	331.673592377991
314	331.575326206287
314	331.477623112294
314	331.380434701219
314	331.283717670272
314	331.187433379843
314	331.091547449696
314	330.996029434287
314	330.900852475553
314	330.805992919142
314	330.71143004722
314	330.61714587655
314	330.523124923803
314	330.429353945755
314	330.335821697863
314	330.242518736708
314	330.149437250458
314	330.056570909684
314	329.963914732448
314	329.871464958196
314	329.779218915013
314	329.687174915739
314	329.595332146419
314	329.503690567862
314	329.412250830551
314	329.321014195299


==> tiks/ROM-signal/745-input-1-old.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
303	279.495402343978
303	279.957593408941
303	280.413074468688
303	280.827535641704
303	281.203653686298
303	281.543026197672
303	281.85678018408
303	282.14577570911
303	282.412100281236
303	282.658874454219
303	282.889021053587
303	283.104898616451
303	283.30837696002
303	283.500961075223
303	283.683876204248
303	283.858130528486
303	284.024565992479
303	284.183897205424
303	284.336738766889
303	284.483625254174
303	284.625026880228
303	284.761361802035
303	284.893005577058
303	285.020298376453
303	285.143550535568
303	285.26304687147
303	285.379050060053
303	285.491803294291
303	285.601532397515
303	285.708447528234
303	285.812744581931
303	285.914606360727
303	286.014203532624
303	286.111695496037
303	286.207231133269
303	286.300949483043
303	286.392980345569
303	286.483444838824
303	286.572455916954
303	286.660118856621
303	286.746531713967
303	286.831785756578
303	286.915965860273
303	286.999150890933
303	287.081414080449
303	287.162823352722
303	287.243441630992
303	287.323327148673
303	287.402533756507
303	287.481111208026
303	287.559105422228
303	287.636558732542
303	287.713510102496
303	287.789995353575
303	287.866047386295
303	287.941696379497
303	288.016969965572
303	288.09189339954
303	288.166489725777
303	288.240779934766
303	288.314783109679
303	288.388516566098
303	288.461995980114
303	288.535235517582
303	288.608247935
303	288.68104467868
303	288.753635979621
303	288.826030940967
303	288.898237626423
303	288.97026314575
438	290.162595434564
438	292.556483504125
438	295.39072813521
438	297.91330067519
438	300.132359979728
438	302.099852340221
438	303.919605806586
438	305.575052002984
438	307.078480234093
438	308.453883090755
438	309.722770468483
438	310.900901031614
438	312.004771551395
438	313.043315946489
438	314.025436931641
438	314.95832931506
438	315.847681587816
438	316.698118955342
438	317.513514611794
438	318.297178372684
438	319.051977161672
438	319.780419437599
438	320.484718826367
438	321.166843632463
438	321.828555742327
438	322.471440983802
438	323.096932985127
438	323.706332281526
438	324.300821862156
438	324.881480020015
438	325.449291116073
438	326.005154726419
438	326.549893510188
438	327.084260201379
438	327.60894377277
438	328.124574948186
438	328.631731241379
438	329.130941591209
438	329.622690622854
438	330.107422583136
438	330.585544962227
438	331.057431863033
438	331.523427163166
438	331.983847374309
438	332.438984324319
438	332.889107752035
438	333.334467519483
438	333.77529556058
438	334.211807742481
438	334.644205482286
438	335.072677143807
438	335.497399230952
438	335.918537380526
438	336.336247174903
438	336.750674801676
438	337.161957562558
438	337.570224319971
438	337.975595800216
438	338.378184892312
438	338.778096923809
438	339.175429963222
438	339.570275157561
373	339.412497473569
373	338.727388746651
373	337.914743068678
373	337.265764610508
373	336.753115132991
373	336.345617762758
373	336.020557640556
373	335.761604366006
373	335.551804826428
373	335.388126765302
373	335.256637066849
373	335.156751449342
373	335.0868567077
373	335.043812234712
373	335.024245518921
373	335.025193816159
373	335.044205635985
373	335.079251991506
373	335.128619190344
373	335.190828718085
373	335.264583528278
373	335.34873144587
373	335.442238951153
373	335.544171934825
373	335.653681110606
373	335.769990820589
373	335.892390259641
373	336.020226186083
373	336.15289712951
373	336.2898487052
373	336.430570280917
373	336.574591231817
373	336.721477751462
373	336.870830179589
373	337.022280788006
373	337.175491632013
373	337.330152549386
373	337.485979264887
373	337.64271156642
373	337.800111558633
373	337.957962082285
373	338.116065301578
373	338.274241333704
373	338.432326921275
373	338.590174181733
373	338.747649448307
373	338.904632189133
373	339.061014003337
373	339.216697678742
373	339.371596308489
373	339.525632467541
373	339.678737448101
373	339.830850548264
373	339.981918414884
373	340.131894429115
373	340.2807381339
373	340.428414708241
373	340.574894481221
373	340.720152477496
373	340.864167998788
373	341.006924239388
373	341.148407930361
389	341.425714503956
389	341.833082153454
389	342.271990006007
389	342.672193420202
389	343.035368501955
389	343.37331697139
389	343.688125183913
389	343.982611217384
389	344.26006183286
389	344.523281800808
389	344.774453580283
389	345.01527272776
389	345.24706544899
389	345.470877954211
389	345.687551876696
389	345.897780069948
389	346.102143738197
389	346.301138212432
389	346.495192199589
389	346.684681899956
389	346.86994123221
389	347.051269435184
389	347.228936751012
389	347.403188743596
389	347.574249592396
389	347.742324635888
389	347.907602420385
389	348.070256365547
389	348.230446145041
389	348.388318861616
389	348.54401007384
389	348.697644713551
389	348.849337917283
389	348.999195784849
389	349.147316074251
389	349.293788841382
389	349.438697031566
389	349.582117028256
389	349.724119166278
389	349.86476820642
389	350.0041237732
389	350.142240764799
389	350.279169733977
389	350.414957237347
389	350.549646159735
389	350.683276015088
389	350.815883223202
389	350.947501366066
389	351.078161423529
389	351.207891988148
389	351.336719463484
389	351.464668247236
389	351.591760901142
389	351.718018299349
389	351.84345977131
389	351.968103231866
389	352.091965298786
389	352.215061399855
389	352.337405870326
389	352.459012044223
389	352.579892337976
389	352.700058329912
389	352.819520828239
389	352.938289935685
389	353.056375111135
389	353.173785219165
389	353.290528584183
389	353.406613026419
389	353.522045867823
389	353.63683385784
389	353.750982861652
389	353.864497517259
389	353.977381140514
389	354.089635917628
389	354.201263216064
389	354.312263834712
389	354.422638145026


==> tiks/ROM-signal/745-input-2.tsv <==
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
465	281.861798814778
465	285.575688128265
465	289.177307752014
465	292.400265408299
465	295.26514930239
465	297.816317877849
465	300.177998851174
465	302.323299088189
465	304.270089831284
465	306.047883435679
465	307.684298572461
465	309.201988295324
465	310.618909369305
465	311.949286864009
465	313.204506187896
465	314.393793806208
465	315.524718296438
465	316.60299120859
465	317.634316370034
465	318.623395321779
465	319.574075611621
465	320.489607442863
465	321.372808347006
465	322.22615659265
465	323.051850565888
465	323.851853059336
465	324.627927338509
465	325.381667295379
465	326.114522697188
465	326.827820289269
465	327.522781319714
465	328.200535726067
465	328.862134058748
465	329.508557218342
465	330.140724482791
465	330.759500180338
465	331.365699305172
465	331.96009226796
465	332.543408931709
465	333.116342036127
465	333.679550127429
465	334.233660007161
465	334.779268651562
465	335.316944486397
465	335.847228287029
465	336.370633636489
465	336.887646764321
465	337.398726107854
465	337.904301900813
465	338.404775883721
465	338.900521093662
465	339.391882061721
465	339.879175462338
465	340.362691022442
465	340.842692774943
465	341.31942052651
465	341.793091487853
465	342.263902038542
465	342.732029532934
465	343.197634056333
465	343.66086005408
465	344.121837870668
465	344.580685211218
465	345.037508486238
465	345.492404111527
465	345.945459930672
465	346.396756936426
465	346.84637093455
465	347.29436915259
465	347.740789455967
465	348.185616955659
465	348.628775206077
465	349.070135278572
465	349.509532974545
465	349.946783483385
465	350.381690296082
465	350.814050641182
465	351.243659910286
465	351.670315695795
465	352.093821117394
465	352.513987272051
465	352.930634960733
465	353.343595889127
465	353.752713437516
358	353.388296529812
358	351.976403630803
358	350.366337426996
358	349.07559237729
358	348.029786974289
358	347.167895141627
358	346.442130389061
358	345.820755365768
358	345.280689191497
358	344.80695670176
358	344.390496920548
358	344.026113681773
358	343.709757273461
358	343.437162604823
358	343.203266512418
358	343.003034139103
358	342.832298452496
358	342.68784117881
358	342.56702760146
358	342.467515221247
358	342.387182110283
358	342.324136093874
358	342.276697354185
358	342.243352774367
358	342.222727429323
358	342.213564936483
358	342.214716879186
358	342.225134465708
358	342.243858794794
358	342.270011270206
358	342.30278592224
358	342.341445086045
358	342.385313443207
358	342.433772316698
358	342.48625552444
358	342.542245874445
358	342.60127219718
358	342.662905141172
358	342.726752950724
358	342.792460426226
358	342.859705283169
358	342.928195393878
358	342.997666044108
358	343.067876938729
358	343.138611979092
358	343.209678225494
358	343.280901829751
358	343.352125978709
358	343.423210204716
358	343.494029302784
358	343.564472259464
358	343.634440867012
358	343.70384823174
358	343.772617907712
358	343.8406831428
358	343.907985879313
358	343.974476000073
358	344.040110941318
358	344.104854302814
358	344.168674458196
425	344.811561944778
425	346.009430332094
425	347.344913392011
425	348.503393135746
425	349.512601149839
425	350.405705877301
425	351.207287434379
425	351.952101797399
425	352.639465377293
425	353.271523701148
425	353.854525377826
425	354.395341130329
425	354.899831389974
425	355.372634432562
425	355.817413965456
425	356.237139568717
425	356.634289670186
425	357.01097902668
425	357.369041549992
425	357.710089558285
425	358.035557762913
425	358.346734595363
425	358.644784722594
425	358.93076586361
425	359.205641864757
425	359.470293099066
425	359.725524832997
425	359.972074111395
425	360.210615659081
425	360.441767063641
425	360.66609331356
425	360.884111049412
425	361.096292511112
425	361.303069111989
425	361.50483470158
425	361.701948604969
425	361.894738469462
425	362.083502913517
425	362.268513977526
425	362.450019387662
425	362.628244648376
425	362.803394974641
425	362.975657073405
425	363.145200784744
425	363.312180590716
425	363.476736999522
425	363.638997814081
425	363.799079294678
425	363.957087222105
425	364.113117871456
425	364.267258894695
425	364.419590126742
425	364.570184326651
425	364.719107852282
425	364.866421256184
425	365.012179872476
425	365.156434291992
425	365.299230795631
425	365.440611790497
425	365.580616221456
425	365.719279897065
425	365.856635768731
425	365.99271411728
319	365.334946196934
319	363.650338131366
319	362.007411946293
319	360.613106568606
319	359.445152400781
319	358.422128189295
319	357.512531100625
319	356.673485685502
319	355.904977172986
319	355.206066909664
319	354.569499804728
319	353.986079065877
319	353.448083785127
319	352.949708702625
319	352.486336602156
319	352.054069207647
319	351.649614343053
319	351.270210754789
319	350.913500814047
319	350.57741528605
319	350.260107034078
319	349.959915603961
319	349.675341393754
319	349.405023606594
319	349.147721567958
319	348.902299976173
319	348.667717662085
319	348.443018813511
319	348.227325865254
319	348.019833145718
319	347.819801006574
319	347.626550145749
319	347.439456645039
319	347.257947642222
319	347.081497413688
319	346.909623955448
319	346.741885896521
319	346.577879668429
319	346.417236880341
319	346.259621838365
319	346.104729156793
319	345.952281375463
319	345.802026735342
319	345.653737115239
319	345.507206111825
319	345.362247252465
319	345.218692345735
319	345.07638996745
319	344.935204058745
319	344.795012632771
319	344.655706584416
319	344.517188532599
319	344.379371837471
319	344.242179634936
319	344.105543942431
319	343.969404856849
319	343.833709826065
319	343.698412965065
319	343.563474419887
319	343.428859783928
319	343.294539567904
319	343.160488730832
319	343.026686265904
319	342.893114819662
319	342.759760336795
319	342.626611725911
319	342.493660551988


==> tiks/ROM-signal/745-input-3.tsv <==
279.15	279.15
279.15	279.15
279.15	279.15
426	281.288981824411
426	284.214921327474
426	287.05727287979
426	289.604458285606
426	291.878751437998
426	293.925640678367
426	295.785935986762
426	297.535289090587
426	299.157664262365
426	300.651774525365
426	302.026668590311
426	303.295659150265
426	304.473609697723
426	305.57420872476
426	306.60828794959
426	307.583986912015
426	308.507764382565
426	309.385123031319
426	310.220837279208
426	311.019009455765
426	311.783167548713
426	312.516392239499
426	313.221413770946
426	313.900671275864
426	314.556354959644
426	315.190442373569
426	315.804728737742
426	316.400850508155
426	316.980303769306
426	317.544459294829
426	318.094575224998
426	318.631807423021
426	319.1572185204
426	319.671785655296
426	320.176407222353
426	320.671908816209
426	321.159048538313
426	321.638521790999
426	322.110965650497
426	322.576962848283
426	323.037045410285
426	323.491698028633
426	323.941361176415
426	324.38643384892
426	324.827276378945
426	325.264213036635
426	325.697534344187
426	326.127499335105
426	326.554337807183
426	326.978252504652
426	327.399421029152
426	327.817997791991
426	328.234115854262
426	328.647888761138
426	329.059412276908
426	329.468766033892
426	329.876015168546
426	330.281211918406
426	330.684397151446
426	331.085601837741
426	331.484848414884
426	331.882152112108
426	332.277522188359
426	332.670962985026
426	333.062474990984
426	333.452055803843
377	333.42368859332
377	332.99505947467
377	332.461613529524
377	332.048970656905
377	331.737942155577
377	331.505660083973
377	331.329664267476
377	331.205006324169
377	331.115480176699
377	331.059410207572
377	331.034329691845
377	331.03640903018
377	331.061781587746
377	331.107164548883
377	331.169916002146
377	331.24790750151
377	331.339389176548
377	331.442889598003
377	331.557146987671
377	331.681061667883
377	331.813662293271
377	331.954081319838
377	332.101536792271
377	332.255318379018
377	332.414776928392
377	332.579316622912
377	332.748388829392
377	332.921487121719
377	333.098143373488
377	333.277924383047
377	333.460429218059
377	333.64528672761
377	333.832153336166
377	334.020711153219
377	334.210666306357
377	334.401747432287
377	334.593704237359
377	334.78630609115
377	334.979340644702
377	335.172612826152
377	335.365943545294
377	335.559168594049
377	335.752137680498
377	335.944713500692
377	336.136770856828
377	336.328195837531
377	336.518885043924
377	336.708744847103
377	336.897690675702
377	337.085646346241
377	337.27254345033
377	337.458320809852
377	337.642923925906
377	337.826304471494
377	338.008419823008
377	338.189232623619
377	338.36871038203
377	338.546825106184
377	338.723552960009
377	338.898873913072
377	339.072771450856
377	339.245232285677
377	339.416246087583
377	339.585805232179
377	339.753904570591
377	339.920541219429
377	340.085714367027
377	340.249425094466
377	340.411676207317
377	340.572472076279
377	340.731818487174
377	340.889722501485
377	341.046192327829
377	341.201237203401
377	341.354867284116
377	341.50709354227
377	341.657927672171
377	341.80738200152
377	341.955469410293
377	342.10220325688
377	342.247597308149
377	342.391665673144
377	342.534422742331
377	342.67588313231
377	342.816061639381
377	342.954973197006
377	343.092632832757
377	343.229055626579
377	343.364256674562
377	343.498251059348
465	344.384761112052
465	345.994669835581
465	347.795558953643
465	349.428776225419
465	350.741267014614
465	351.899267410784
465	352.938906124551
465	353.881345537408
465	354.741675000395
465	355.548782243455
465	356.298954635435
465	356.992167163877
465	357.633350408746
465	358.228868707222
465	358.784589871824
465	359.305396232011
465	359.795288204155
465	360.257606519801
465	360.69520711727
465	361.110570463927
465	361.505868972372
465	361.883016230106
465	362.243707127624
465	362.589450230306
465	362.921593269099
465	363.241463514207
465	363.549951918127
465	363.848152701198
465	364.136818908388
465	364.416774779074
465	364.688765488719
465	364.953447186502
465	365.211402252729
465	365.46315295213
465	365.709170635954
465	365.949881531311
465	366.18567065474
465	366.416885124167
465	366.643837419182
465	366.866808556544
465	367.086051035613
465	367.301791528859
465	367.514233358423
465	367.7235587978
465	367.929931199585
465	368.133496951924
465	368.334387271921
465	368.532719848854
465	368.728600337242
465	368.922123710781
465	369.113375486283
465	369.302432827441
465	369.489365537484
465	369.674236947237
465	369.857104708065
465	370.038021498794
465	370.217035654147
465	370.394191721443
465	370.569530952209
465	370.743091735968
324	370.102884039145
324	368.178596010225
324	366.294673606133
324	364.750198687702
324	363.446062386194
324	362.285965977914
324	361.273453966799
324	360.378195518177
324	359.576656477931
324	358.849308883348
324	358.182687062478
324	357.569394667448
324	357.003363499575
324	356.47857495108
324	355.990182933801
324	355.534660200888
324	355.109050343806
324	354.710583123556
324	354.33673202381
324	353.985298467809
324	353.654363194024
324	353.342195725643
324	353.047204651377
324	352.76792306519
324	352.503004119458
324	352.251212385424
324	352.011412825247
324	351.782561294044
324	351.563696606109
324	351.353934058077
324	351.152459816583
324	350.958525874561
324	350.77144533129
324	350.590587905564
324	350.415375676311
324	350.245278993083
324	350.079812723997
324	349.918532671349
324	349.76103244126
324	349.606940582331
324	349.455917816246
324	349.307654567764
324	349.161868751815
324	349.018303795645
324	348.876726805273
324	348.736926818429
324	348.598713021201
324	348.461913076479
324	348.326371533935
324	348.191948413593
324	348.058517906523
324	347.92596716975
324	347.794195204926
324	347.663111837867
324	347.53263678395
324	347.402698789755
324	347.27323485149
324	347.144189460749
324	347.015513949773
324	346.887165876436
324	346.759108432349


==> tiks/ROM-signal/745-ownerror-marked-1.tsv <==
1.07842274125249	50.7907228212813
0.687261341955469	69.816035949734
0.797407454470993	56.9685250431129
0.644043749214492	60.2562374947987
0.141414745809072	10.815892226798
0.290497559769204	21.2736806864163
0.470104807692115	27.7359497532684
0.762018408487302	63.398440376618
0.524847562035406	34.1102850155953
0.861772112746141	69.6761528398921
0.708641975971001	35.0093779884266
0.551160867774687	27.4335269673165
0.677341578816343	74.0140771932308
0.460253381273782	54.7142720587394
1.03770697840118	48.6670340336512


==> tiks/ROM-signal/745-ownerror-marked-2.tsv <==
0.609674554239205	55.4438656969654
0.663029246492901	65.4558472754851
0.591710266480869	54.6937822705663
0.7662388344622	61.7049050363638
0.623386637898759	66.5558073008942
0.615636418435429	60.769459819069
0.854624336406267	69.4898036890948
0.73684098870279	59.5429163913765
0.766852467093697	51.7630948988041
0.718849066714586	59.0527669767095
0.680204796733282	57.5710503832103
0.654832226300633	63.3224379963864
0.661211118768026	53.4548062514683
0.74908487403521	56.5493377426301
0.577721826925157	59.1127027555605
0.655001074373474	53.5106148579072
0.754637674045748	56.7041590922733
0.605127803357898	60.3818708404144
0.707757320272406	54.1433129149765
0.613639778636734	54.4587646396877
0.654986337233156	53.1919453404258
0.628221633507527	59.1958791432069
0.973490069967814	69.6872303437594
0.636880905492564	53.2998780736384
0.78470598358334	57.7724972130282
0.662517619024206	60.9308666806152
0.606864652222942	57.8621963767022
0.869685529610485	62.6650961927676
0.605482424360682	56.0159504944225
0.654290712929664	70.3960870810461
0.912829116107803	67.8645113639938
0.721845734803647	56.7092508362514
0.749014673977414	55.7653252715043
0.696256707917008	63.5223063865188
0.557496505904643	58.8989611743168
0.591275886026214	57.8657615431995
0.750036762531352	56.2736000074542
0.693298601823107	53.5276739930911
0.697971025851107	54.3934331331878
0.604214443693391	56.63297269318


==> tiks/ROM-signal/745-ownerror-marked-3.tsv <==
1.34921627528303	70.1032467811772
0.747820109463357	57.1209958993733
0.583465257682986	50.5249168782352
0.744740328412728	82.7396992204465
0.571572076808974	66.4951620898433
0.540691726202413	54.212738120599
0.656299133563657	56.2847845405104
0.678515421055548	54.7450584745046
0.524116994479507	56.8463778869044
0.668202312778786	57.2058951833622
0.596066723445177	49.5971805769567
0.530139500764953	58.6584829944323


==> tiks/ROM-signal/745-ownerror-marked-4.tsv <==
0.99144913132248	55.2314825950097
0.363990739154513	24.9516652393039
1.7372811312087	82.6157629373129
0.210739544705445	26.8617492250332
0.510332185550991	34.5531647816603
1.22819649418801	76.3564698119475
0.868157191700497	70.0622529943397
1.37799565861546	58.8706310935864
1.09740963307267	52.0486722761905
1.09873199116891	81.022020816213
0.414262046801038	87.3473185253642
0.506307408081689	86.1211135345368
1.25713023744373	97.2297071648225
0.735608343994178	76.6429430751083
1.47903829267251	67.0057922602858
1.50285797335734	57.9760418498144
1.06038823229235	47.826414828598
0.984368482926815	35.1347135780881
1.31996452452346	86.8707407486219
0.837226932471823	99.3140161935867
0.763886750348416	85.1589368580052
0.825386833804783	52.9765109674629
0.894625690684513	86.0875869391168
0.814991485253651	81.604468540113
1.07209340775585	50.7911152065848
1.11277973063895	57.5439563352598
0.649450328061464	80.1086064129727
0.757293334659227	47.9872478410373
0.700176003155227	84.4361339373477
0.719981835827352	59.0161953407707
0.563610534829999	37.9412518149535
1.30190873375407	63.1622759106596
1.47541197684876	52.2398635075334
0.487007886342304	55.6215828805946
1.66228811170971	47.5406693376464
0.748520513121976	85.0675879920532
0.736084123921702	91.9085285759706
1.30158928366389	53.9809644855084
0.546351865802212	36.0769482693391
1.51723908844942	45.5729530925024
0.98584541365859	94.0949154159929
0.713452683651068	49.7922995875295
1.56531571195415	65.1964577121663
0.998935972290241	56.0663787079973
0.772556158812382	86.3566731642668
0.92454267853096	68.7935931272465
0.555786051633747	29.2393733749057
0.772465184354198	52.1474580773461
0.659825226089303	85.3231421672087
0.811730582198445	78.4292660163102
0.70721268440873	74.9880466664997
0.823263499952267	88.7047094699197
1.24032063155798	50.4691962275718
0.982131455856442	85.682281361351
1.52037672512388	83.4931334858485
0.855242300260961	43.4282029619002
0.805557029020694	97.8190153694932
0.728891521747623	41.8487811309106
0.801231339622541	65.4372345812601
1.35891709425163	50.8506028725324
0.957039926616779	91.5704952384461
0.515025547877155	83.5700405028193
0.775862655966694	43.780883079425
1.01350437077092	79.1308816365105
1.55087802677847	71.6247147837752
0.727451091393702	39.0703060200455
0.819392762931644	62.3486157338603
1.09956826256288	69.5166338650583
1.13726923613434	65.8716952952589
0.673325435511546	41.6056215080538
0.899862588950676	83.4122393275882
0.805564793029365	38.9539548468995
0.809742039902936	53.1617792013881
1.01864022537381	70.8286043659521
0.641894913326529	85.7831360383346
0.667945176340255	29.4049883401731
0.851304932032452	93.3379688953001
0.544572808508182	87.0875668200855
1.21329652876423	69.6595154893736
0.647122728682226	39.8867773695566
1.05921630007715	81.1455482451132
0.47537528455538	84.7761211852388
0.791314860524762	76.8194024854026
0.824792038466147	57.7983852653836
1.03269526225566	50.6381585191868
1.85085516655591	71.4831632274342
0.771256470886042	77.4734163508453
1.28319532759944	64.9305279152814
0.613376376975742	39.103979291481
0.888042580589509	96.6825426515637
1.72883172013855	85.4700560555734
0.608987362338427	95.415503663114
0.732419748948777	44.4615403627514
1.02441360951879	49.4685302201597
1.65752494321423	64.1473192848195
0.809461484799065	88.0179148769483
0.802266540994425	73.429679674794
1.17479393663243	91.4050691681969
0.512119172400216	98.2103149132368
0.769573732031191	82.5991611856406
0.254345815610902	26.5126206469943
0.858601734015789	74.9804117872509
0.623135730353415	51.5082495126474
0.956656435590907	83.3378423303946
1.12003731749518	56.7310845600288
0.896999645500765	71.2180446511175
0.80245920776754	85.3527923951106
1.02854517515855	60.2682713107462
0.591125032786906	96.8725672966442
1.13442293405568	74.216560591767
0.781948385196551	46.5577394018898
0.656802614496716	86.2098050232272
1.30113881130237	86.7351579522399
1.10261640757487	81.5877909064831
0.281722661251768	25.4342991141602
0.963941811077059	76.7170388738475
1.62663113436292	76.2750084281496
1.1378584841686	62.4133380605231
0.885788582691585	85.3525043569314
2.06049917358405	89.0927138976182
0.897846235976166	49.8348343459243
0.873101197304772	82.7080925389322
0.920375768414585	37.4917198001296
1.71813131020049	73.5710736295183
0.659977894400255	102.718153476255
1.83641491803685	66.8255208814075
1.22084547990998	90.8856608012821
1.06230524124956	84.7729306315238
0.710573833798298	83.4593456955455
0.792430182684307	84.3411327268188
0.791926385014615	43.5110167699761
0.509927019003365	36.3139289736046
0.561960809908798	99.87289068933
1.02344704628403	87.3277366038829
0.633888100837869	107.333005425039
1.51007755929903	53.3222995096798
0.993086113686419	49.359112905174
1.14287230411041	91.1462509024448
0.847710409955007	78.1879146671658
0.659489468694243	61.885099103673
0.957191181134666	98.2337039829726
0.597813223897596	76.4320722579393
0.991149936836137	66.3696359145398
1.99798054994724	65.4061905927653
1.00606603024548	98.0906189540351
1.11886551823197	89.6715541573804
1.4094642222606	62.5505643317012
1.24750407980722	86.9977312409435
0.951647367140787	46.1456675531796
1.02358248378195	47.0728336691436
0.307611995054409	31.1830886516577
1.23144979816658	49.8422201623712
1.53214717690085	84.9906731752709
1.10839625260304	62.9812708838338
0.577732953505423	76.9711418557074
1.60380839162207	68.9382419012015
0.137911503549427	0
1.48765152870573	70.3579555609334
1.42261911113715	71.0896282871137
1.12536180139022	52.4488844699566
2.09969732080289	82.8666556885217
0.548462864446258	90.3950964121237
1.14040476083038	81.5611894530726
0.8183564130915	82.2212463309471
0.739750110721764	71.931427353219
1.42508034734832	60.6689788936653


==> tiks/ROM-signal/745-ownerror-marked-5.tsv <==
0.510332185550991	34.5531647816603
1.09740963307267	52.0486722761905
0.613376376975742	39.103979291481
0.137911503549427	0
0.739750110721764	71.931427353219


==> tiks/ROM-signal/745-win-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	303
50	303
55	303
60	303
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	303
380	303
385	303
390	303
395	438
400	438
405	438
410	438
415	438
420	438
425	438
430	438
435	438
440	438
445	438
450	438
455	438
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	438
645	438
650	438
655	438
660	438
665	438
670	438
675	438
680	438
685	438
690	438
695	438
700	438
705	373
710	373
715	373
720	373
725	373
730	373
735	373
740	373
745	373
750	373
755	373
760	373
765	373
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373
955	373
960	373
965	373
970	373
975	373
980	373
985	373
990	373
995	373
1000	373
1005	373
1010	373
1015	389
1020	389
1025	389
1030	389
1035	389
1040	389
1045	389
1050	389
1055	389
1060	389
1065	389
1070	389
1075	389
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/745-win-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.495402343978
50	279.957593408941
55	280.413074468688
60	280.827535641704
65	281.203653686298
70	281.543026197672
75	281.85678018408
80	282.14577570911
85	282.412100281236
90	282.658874454219
95	282.889021053587
100	283.104898616451
105	283.30837696002
110	283.500961075223
115	283.683876204248
120	283.858130528486
125	284.024565992479
130	284.183897205424
135	284.336738766889
140	284.483625254174
145	284.625026880228
150	284.761361802035
155	284.893005577058
160	285.020298376453
165	285.143550535568
170	285.26304687147
175	285.379050060053
180	285.491803294291
185	285.601532397515
190	285.708447528234
195	285.812744581931
200	285.914606360727
205	286.014203532624
210	286.111695496037
215	286.207231133269
220	286.300949483043
225	286.392980345569
230	286.483444838824
235	286.572455916954
240	286.660118856621
245	286.746531713967
250	286.831785756578
255	286.915965860273
260	286.999150890933
265	287.081414080449
270	287.162823352722
275	287.243441630992
280	287.323327148673
285	287.402533756507
290	287.481111208026
295	287.559105422228
300	287.636558732542
305	287.713510102496
310	287.789995353575
315	287.866047386295
320	287.941696379497
325	288.016969965572
330	288.09189339954
335	288.166489725777
340	288.240779934766
345	288.314783109679
350	288.388516566098
355	288.461995980114
360	288.535235517582
365	288.608247935
370	288.68104467868
375	288.753635979621
380	288.826030940967
385	288.898237626423
390	288.97026314575
395	290.162595434564
400	292.556483504125
405	295.39072813521
410	297.91330067519
415	300.132359979728
420	302.099852340221
425	303.919605806586
430	305.575052002984
435	307.078480234093
440	308.453883090755
445	309.722770468483
450	310.900901031614
455	312.004771551395
460	313.043315946489
465	314.025436931641
470	314.95832931506
475	315.847681587816
480	316.698118955342
485	317.513514611794
490	318.297178372684
495	319.051977161672
500	319.780419437599
505	320.484718826367
510	321.166843632463
515	321.828555742327
520	322.471440983802
525	323.096932985127
530	323.706332281526
535	324.300821862156
540	324.881480020015
545	325.449291116073
550	326.005154726419
555	326.549893510188
560	327.084260201379
565	327.60894377277
570	328.124574948186
575	328.631731241379
580	329.130941591209
585	329.622690622854
590	330.107422583136
595	330.585544962227
600	331.057431863033
605	331.523427163166
610	331.983847374309
615	332.438984324319
620	332.889107752035
625	333.334467519483
630	333.77529556058
635	334.211807742481
640	334.644205482286
645	335.072677143807
650	335.497399230952
655	335.918537380526
660	336.336247174903
665	336.750674801676
670	337.161957562558
675	337.570224319971
680	337.975595800216
685	338.378184892312
690	338.778096923809
695	339.175429963222
700	339.570275157561
705	339.412497473569
710	338.727388746651
715	337.914743068678
720	337.265764610508
725	336.753115132991
730	336.345617762758
735	336.020557640556
740	335.761604366006
745	335.551804826428
750	335.388126765302
755	335.256637066849
760	335.156751449342
765	335.0868567077
770	335.043812234712
775	335.024245518921
780	335.025193816159
785	335.044205635985
790	335.079251991506
795	335.128619190344
800	335.190828718085
805	335.264583528278
810	335.34873144587
815	335.442238951153
820	335.544171934825
825	335.653681110606
830	335.769990820589
835	335.892390259641
840	336.020226186083
845	336.15289712951
850	336.2898487052
855	336.430570280917
860	336.574591231817
865	336.721477751462
870	336.870830179589
875	337.022280788006
880	337.175491632013
885	337.330152549386
890	337.485979264887
895	337.64271156642
900	337.800111558633
905	337.957962082285
910	338.116065301578
915	338.274241333704
920	338.432326921275
925	338.590174181733
930	338.747649448307
935	338.904632189133
940	339.061014003337
945	339.216697678742
950	339.371596308489
955	339.525632467541
960	339.678737448101
965	339.830850548264
970	339.981918414884
975	340.131894429115
980	340.2807381339
985	340.428414708241
990	340.574894481221
995	340.720152477496
1000	340.864167998788
1005	341.006924239388
1010	341.148407930361
1015	341.425714503956
1020	341.833082153454
1025	342.271990006007
1030	342.672193420202
1035	343.035368501955
1040	343.37331697139
1045	343.688125183913
1050	343.982611217384
1055	344.26006183286
1060	344.523281800808
1065	344.774453580283
1070	345.01527272776
1075	345.24706544899
1080	345.470877954211
1085	345.687551876696
1090	345.897780069948
1095	346.102143738197
1100	346.301138212432
1105	346.495192199589
1110	346.684681899956
1115	346.86994123221
1120	347.051269435184
1125	347.228936751012
1130	347.403188743596
1135	347.574249592396
1140	347.742324635888
1145	347.907602420385
1150	348.070256365547
1155	348.230446145041
1160	348.388318861616
1165	348.54401007384
1170	348.697644713551
1175	348.849337917283
1180	348.999195784849
1185	349.147316074251
1190	349.293788841382
1195	349.438697031566
1200	349.582117028256
1205	349.724119166278
1210	349.86476820642
1215	350.0041237732
1220	350.142240764799
1225	350.279169733977
1230	350.414957237347
1235	350.549646159735
1240	350.683276015088
1245	350.815883223202
1250	350.947501366066
1255	351.078161423529
1260	351.207891988148
1265	351.336719463484
1270	351.464668247236
1275	351.591760901142
1280	351.718018299349
1285	351.84345977131
1290	351.968103231866
1295	352.091965298786
1300	352.215061399855
1305	352.337405870326
1310	352.459012044223
1315	352.579892337976
1320	352.700058329912
1325	352.819520828239
1330	352.938289935685
1335	353.056375111135
1340	353.173785219165
1345	353.290528584183
1350	353.406613026419
1355	353.522045867823
1360	353.63683385784
1365	353.750982861652
1370	353.864497517259
1375	353.977381140514
1380	354.089635917628
1385	354.201263216064
1390	354.312263834712
1395	354.422638145026


==> tiks/ROM-signal/778-input-1.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
472	281.964814451975
472	285.820551709606
472	289.558560022018
472	292.903676761928
472	295.865046485
472	298.496611872135
472	300.85593791457
472	302.991725001311
472	304.942546495288
472	306.738604244185
472	308.403695461113
472	309.956784560169
472	311.413160233733
472	312.810017109224
472	314.136059956689
472	315.393123594351
472	316.587198009263
472	317.724703808051
472	318.810912951654
472	319.85120609566
472	320.850044453533
472	321.811058872872
472	322.73728662507
472	323.631337570355
472	324.495494849412
472	325.33178161985
472	326.142011211684
472	326.927827042398
472	327.690734421524
472	328.432125567251
472	329.153298945931
472	329.855473874077
472	330.539801829675
472	331.207374960737
472	331.859232506513
472	332.496365702594
472	333.119721615351
472	333.730206159475
472	334.328686379702
472	334.915992014146
472	335.492916343634
472	336.060216295182
472	336.618611823958
472	337.168784651572
472	337.711376845173
472	338.246989578971
472	338.776182095094
472	339.299471294308
472	339.81733222786
472	340.330199382092
472	340.838468422478
472	341.342498419796
472	341.842614471878
472	342.339110321369
472	342.832251066865
472	343.322275753271
472	343.809399825243
472	344.293817433629
472	344.775703615412
472	345.255216493221
472	345.732499726949
472	346.207685245941
472	346.680891867352
472	347.152203595783
472	347.62164185153
472	348.089153057094
472	348.554617565169
472	349.01786976684
472	349.478716334188
472	349.936947865802
472	350.392346108082
472	350.84468972506
472	351.293759540271
472	351.739342929151
472	352.181237114731
472	352.619251492598
472	353.05320919976
472	353.482948059787
472	353.908320991729
472	354.329195983662
472	354.745455748492
472	355.156997161429
472	355.563730597781
472	355.965579226498
472	356.36247832287
472	356.75437464595
472	357.141225900444
472	357.5230002855
472	357.899676116022
472	358.271241513306
472	358.637694134569
472	358.999040917771
472	359.355297820995
472	359.706489528026
472	360.052649090586
472	360.393817495541
472	360.730043159858
472	361.06138137327
472	361.38789370758
472	361.709647394562
472	362.026714652719
472	362.33917194411
472	362.647099162158
472	362.950578776459
472	363.249694976799
472	363.544532860083
472	363.835177694587
472	364.121714282781
472	364.404226432298
472	364.682796536278
472	364.957505258562
472	365.228431310123
472	365.495651316189
472	365.759239779537
472	366.019269014525
472	366.275809192326
472	366.5289284634
472	366.778692966836
472	367.02516705265
472	367.268413324542
472	367.508492759709
472	367.745464841583
472	367.979387669217
472	368.210318048582
472	368.438311607921
472	368.663422881308
472	368.885705384789
472	369.105211697177
472	369.321993522606
472	369.536101744088
472	369.747586475982
472	369.956497106023
472	370.162882352141
472	370.366790281955
472	370.568268334603
472	370.76736335318
472	370.964121610411
472	371.158588827665
472	371.350810178028
472	371.540830327679
472	371.728693447519
472	371.914443211294
472	372.098122826315
472	372.279775031961
472	372.459442123312
472	372.637165997198
472	372.812988105692
472	372.98694949738
472	373.159090860891
472	373.329452522657
472	373.498074444008
472	373.664996239507
472	373.830257204995
472	373.993896326003
472	374.155952306868
472	374.31646358944
472	374.475468365363
472	374.6330045958
472	374.789110035241
472	374.943822260014
472	375.097178702846
472	375.249216667531
472	375.399973351932
472	375.549485882674
472	375.697791344204
472	375.844926816428
472	375.990929403845
472	376.135836257056
472	376.279684631998
472	376.422511932054
472	376.56435571645
472	376.70525392713
472	376.845244898228
472	376.984367248301
472	377.12265975819
472	377.260161510519
472	377.396912107833
472	377.532951984999
472	377.668322944457
472	377.803068167079
472	377.937232110146
472	378.070860426783
472	378.203999667148
472	378.33669714483
472	378.468999937359
472	378.600956467092
472	378.732617027316
472	378.86403033922
472	378.995247522167
472	379.126318561044
472	379.257291802311
472	379.388215993052
472	379.51914102198
472	379.65011717467
472	379.781194821575
472	379.912424649086
472	380.043857819371
472	380.175546412885
472	380.307543328327
472	380.439902248521
472	380.572677807822
472	380.705925725485
472	380.839703208067
472	380.974069084198
472	381.109083948063
472	381.244810837752
472	381.381314641038
472	381.518662690328
472	381.656925773872
472	381.7961781018
472	381.936497750341
472	382.077966863519
472	382.220671878296
472	382.36470401621
472	382.510159852556
472	382.657141884547
472	382.805758930212
472	382.956126451896
472	383.108367025357
472	383.262610868461
472	383.418996808034
472	383.577673542929
472	383.738800155481
472	383.902546836656
472	384.069095425533
472	384.238639575654
472	384.411385665311
472	384.58755393393
472	384.767378952073
472	384.951109021719
472	385.139006476356
472	385.331346646112
472	385.528413851435
472	385.730499068244
472	385.937897183266
472	386.150901507536
472	386.369795678371
472	386.594844095933
472	386.826281056697
472	387.064298518818
472	387.309032986358
472	387.560552475041
472	387.818844590359
472	388.083807434158
472	388.355244475575
472	388.632864255586
472	388.916285414257
472	389.205046749962
472	389.498621090415
472	389.796431433517
472	390.097867949388
472	390.402304472146
472	390.709113499547
472	391.017678767437
472	391.32740425878
472	391.637720442499


==> tiks/ROM-signal/782-input-1.tsv <==
tov	tb
279.15	279.15
279.15	279.15
402.509330539801	280.320264194281
404.2466768084	282.830971200064
405.963316840616	285.340901481628
407.652475842499	287.629417520024
409.307487475171	289.708914403209
410.921820163822	291.61468075132
412.489102874848	293.378883740706
414.003150259412	295.059133681873
415.457987064189	296.644286674058
416.847871712963	298.138226178448
418.167318966003	299.552113728801
419.4111215678	300.892582911422
420.574370797722	302.161918926756
421.652475842499	303.362580624675
422.641181914056	304.49974379975
423.536587041228	305.58026547187
424.335157469049	306.610355752942
425.033741604871	307.59454603479
425.629582456264	308.536067264736
426.120328511602	309.437500076066
426.504043020403	310.30106465207
426.779211636805	311.128643790539
426.944748395992	311.921790625813
427	312.681792780923
426.944748395992	313.409741115681
426.779211636805	314.106575610249
426.504043020403	314.773111964692
426.120328511602	315.410065631603
425.629582456264	316.01807390878
425.033741604871	316.597713848314
424.335157469049	317.149519530071
423.536587041228	317.673994126981
422.641181914056	318.171622319102
421.652475842499	318.642880705358
420.574370797722	319.088247081658
419.4111215678	319.508207947495
418.167318966003	319.90326615031
416.847871712963	320.273947026222
415.457987064189	320.620802512652
414.003150259412	320.944415758196
412.489102874848	321.24540368978
410.921820163822	321.524420601946
409.307487475171	321.782160533296
407.652475842499	322.01935794948
405.963316840616	322.236787611006
404.2466768084	322.435265664679
402.5093305398	322.615648558704
400.758134546821	322.778833089623
399	322.925755254334
397.241865453179	323.057388416008
395.490669460199	323.174740904245
393.7533231916	323.278853637029
392.036683159384	323.370799063057
390.347524157501	323.451677713791
388.692512524829	323.522615835454
387.078179836178	323.584761933388
385.510897125152	323.639282843532
383.996849740588	323.687360245483
382.542012935811	323.730188242804
381.152128287037	323.768968922012
379.832681033997	323.804908960717
378.5888784322	323.839214776766
377.425629202278	323.873088248318
376.347524157501	323.907723644509
375.358818085944	323.94430353326
374.463412958772	323.983994517801
373.664842530951	324.027942582988
372.966258395129	324.077270107261
372.370417543736	324.133070253383
371.879671488398	324.19640451871
371.495956979597	324.268298335788
371.220788363195	324.34973712046
371.055251604008	324.441663430285
371	324.544972669175
371.055251604008	324.660510971016
371.220788363195	324.789070896457
371.495956979597	324.931389320822
371.879671488398	325.08814400872
372.370417543736	325.259951040492
372.966258395129	325.447363538548
373.664842530951	325.650867829377
374.463412958772	325.870882968467
375.358818085944	326.107758071615
376.347524157501	326.36177061032
377.425629202278	326.633124854497
378.5888784322	326.921950989411
379.832681033997	327.228303175912
381.152128287037	327.552158195892
382.542012935811	327.893415273009
383.996849740588	328.251894670969
385.510897125152	328.627337728312
387.078179836178	329.019405176272
388.692512524829	329.427676217212
390.347524157501	329.851648859714
392.036683159384	330.290740732338
393.7533231916	330.744288695128
395.4906694602	331.211550798536
397.241865453179	331.691707300343
399	332.183863526127
400.758134546821	332.687054290374
402.509330539801	333.200249826927
404.2466768084	333.722362527446
405.963316840616	334.25225322524
407.652475842499	334.788740844957
409.307487475171	335.330611475844
410.921820163822	335.876628955856
412.489102874848	336.425546038259
414.003150259412	336.976114831477
415.457987064189	337.527095404324
416.847871712963	338.077265285581
418.167318966003	338.625426447132
419.4111215678	339.170412153194
420.574370797722	339.711091499703
421.652475842499	340.246371294201
422.641181914056	340.775197741187
423.536587041228	341.296557489433
424.335157469049	341.80947850941
425.033741604871	342.31302904201
425.629582456264	342.806319302242
426.120328511602	343.288500217893
426.504043020403	343.758764521968
426.779211636805	344.216347678309
426.944748395992	344.660528020911
427	345.090628727757
426.944748395992	345.506017792818
426.779211636805	345.906110442765
426.504043020403	346.290369527291
426.120328511602	346.65830747596
425.629582456264	347.009487553605
425.033741604871	347.343523963763
424.335157469049	347.660084667479
423.536587041228	347.95889105926
422.641181914056	348.239719710835
421.652475842499	348.502403158784
420.574370797722	348.746830837045
419.4111215678	348.972949284293
418.167318966003	349.18076340697
416.847871712963	349.370337046609
415.457987064189	349.541792278271
414.003150259412	349.695310002363
412.489102874848	349.831129091603
410.921820163822	349.949547252876
409.307487475171	350.050921177132
407.652475842499	350.135665425413
405.963316840616	350.204250952411
404.2466768084	350.257205103715
402.5093305398	350.295109557351
400.758134546821	350.318599793316
399	350.328363448737
397.241865453179	350.325137910308
395.490669460199	350.309707447856
393.7533231916	350.282900545548
392.036683159384	350.245588632267
390.347524157501	350.198682207388
388.692512524829	350.143128107624
387.078179836178	350.079905810529
385.510897125152	350.010023282467
383.996849740588	349.934513283946
382.542012935811	349.854430694252
381.152128287037	349.77084759227
379.832681033997	349.684849455648
378.5888784322	349.597530227235
377.425629202278	349.509987399065
376.347524157501	349.423318125685
375.358818085944	349.338614565506
374.463412958772	349.256959289765
373.664842530951	349.179420342168
372.966258395129	349.107047250508
372.370417543736	349.040864431503
371.879671488398	348.981868494202
371.495956979597	348.9310245652
371.220788363195	348.889263068516
371.055251604008	348.857477041721
371	348.836517417672
371.055251604008	348.827191126144
371.220788363195	348.830255833742
371.495956979597	348.846416613545
371.879671488398	348.876321985244
372.370417543736	348.9205606154
372.966258395129	348.97965860756
373.664842530951	349.054074399617
374.463412958772	349.144197423235
375.358818085944	349.250350188281
376.347524157501	349.372785804332
377.425629202278	349.51168518435
378.5888784322	349.667156923544
379.832681033997	349.839237978092
381.152128287037	350.027893135948
382.542012935811	350.233015536179
383.996849740588	350.454428202451
385.510897125152	350.691887534553
387.078179836178	350.945076535671
388.692512524829	351.213614109499
390.347524157501	351.497058269857
392.036683159384	351.794904172857
393.7533231916	352.106583661492
395.4906694602	352.431471410646
397.241865453179	352.768884986215
399	353.118087433612
400.758134546821	353.47827406354
402.509330539801	353.848541850068
404.2466768084	354.227865714268
405.963316840616	354.61509672329
407.652475842499	355.008979040028
409.307487475171	355.40817289325
410.921820163822	355.811278393963
412.489102874848	356.216855276892
414.003150259412	356.623443081433
415.457987064189	357.029580019463
416.847871712963	357.433823301375
418.167318966003	357.834767489079
419.4111215678	358.231062319598
420.574370797722	358.621427200007
421.652475842499	359.004662123614
422.641181914056	359.379656800153
423.536587041228	359.745397266921
424.335157469049	360.100970318475
425.033741604871	360.445563441677
425.629582456264	360.778464961085
426.120328511602	361.099059503927
426.504043020403	361.406823719346
426.779211636805	361.701320259305
426.944748395992	361.982190213806
427	362.249146690486
426.944748395992	362.501966398829
426.779211636805	362.74048358107
426.504043020403	362.964582357613
426.120328511602	363.174191028393
425.629582456264	363.369276328467
425.033741604871	363.549837382266
424.335157469049	363.715902932804
423.536587041228	363.867526389798
422.641181914056	364.004783631327
421.652475842499	364.12777067434
420.574370797722	364.236602103074
419.4111215678	364.331409530236
418.167318966003	364.412341727784
416.847871712963	364.479564662719
415.457987064189	364.533260896954
414.003150259412	364.573630722008
412.489102874848	364.600892419063
410.921820163822	364.615284494852
409.307487475171	364.617067590502
407.652475842499	364.606525585023
405.963316840616	364.583966790525
404.2466768084	364.549726872946
402.509330539801	364.504169985262
400.758134546821	364.447691726329
399	364.38072149573
397.241865453179	364.303723797357
395.490669460199	364.217199368791
393.7533231916	364.121687037722
392.036683159384	364.017766436898
390.347524157501	363.90606322947
388.692512524829	363.787259970172
387.078179836178	363.662113369155
385.510897125152	363.531531704194
383.996849740588	363.396819971805
382.542012935811	363.260910479015
381.152128287037	363.127126807928
379.832681033997	362.993868740132
378.5888784322	362.861157667878
377.425629202278	362.728228900686
376.347524157501	362.581955946883
375.358818085944	362.436759689327
374.463412958772	362.295983360766
373.664842530951	362.152994576817
372.966258395129	362.010932159459
372.370417543736	361.882158767415
371.879671488398	361.758204296857
371.495956979597	361.635480999872
371.220788363195	361.520092136288
371.055251604008	361.416402607614
371	361.325057898591
371.055251604008	361.245710171345
371.220788363195	361.178572235689
371.495956979597	361.124290483445
371.879671488398	361.083511548139
372.370417543736	361.05678199234


==> tiks/ROM-signal/795-input-1.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
378.557579169233	280.594797139235
384.05184280366	282.620936346986
388.95851337564	284.723908921388
393.140416465798	286.714603410046
396.471338837664	288.579985787636
398.841808729081	290.358627665735
400.165817735828	292.022496176475
400.387958620084	293.561167291214
399.490293601321	294.967628413923
397.498171371424	296.236558050526
394.484192978832	297.363039688466
390.569594361887	298.34306492499
385.922465973351	299.174767294295
380.752458468607	299.859556864089
375.301910766466	300.402864194693
369.833659257339	300.814484517701
364.61611617894	301.108561218923
359.906510609474	301.303235217761
355.933437016987	301.419958822883
352.880026960944	301.48250704389
350.869128288008	301.515733801866
349.951829879629	301.544146693916
350.100505063388	301.590395393316
351.207269800772	301.673783580623
353.088379442982	301.808920185253
355.494646063726	302.004623451613
358.127480302757	302.263181307122
360.659685251124	302.58004800682
362.759694924517	302.944040453485
364.117594554167	303.338057435378
364.471017756945	303.740303521638
363.628912349421	304.125953695775
361.491217653581	304.469150572824
358.062705207225	304.745192935387
353.459592764557	304.932751743876
347.908026842956	305.015942257964
341.734109166112	304.986087716468
335.345775553157	304.843027141725
329.207474565911	304.596771363224
323.809187684125	304.266368437101
319.631834638563	303.878687614625
317.11147397423	303.467927148007
316.604906175549	303.073966193108
318.35929302053	302.739862300681
322.488214627871	302.504908664966
328.956202480075	302.412232838185
337.573235161248	302.499059173601
348	302.793479659357
359.763955937868	303.314139848726
372.28543638174	304.062493752059
384.912265039304	305.029587114303
396.96068164855	306.179638591431
407.759841786221	307.463076242667
416.69680982379	308.829166432006
423.25883776328	310.227971425973
427.069830511203	311.608636368478
427.918238175487	312.919943009992
425.774168635824	314.113038812453
420.794242869457	315.144742745244
413.313571105654	315.980575053375
403.825148999539	316.599307958895
392.947892588408	316.987835880954
381.385380461151	317.147996380391
369.878086825903	317.096460155575
359.152414288101	316.862771784398
349.870127591441	316.490993995157
342.581823362685	316.026924894497
337.687838906378	315.520958163002
335.409517870535	315.024870179449
335.773043763716	314.587968059039
338.60717245244	314.253246129372
343.555204117611	314.051137759756
350.100505063388	314.006523656338
357.603895562791	314.129839231265
365.350335278549	314.416162391997
372.601629260954	314.846325320833
378.651399449209	315.388685080235
382.87835695422	316.001551589601
384.793987740773	316.631521677595
384.081126220065	317.234160595334
380.62051423531	317.758032909246
374.503283992125	318.155787283455
366.02830316578	318.388868460853
355.684406980704	318.430759618894
344.11863674385	318.269172696305
332.092627108726	317.907432460097
320.430159897977	317.380475066017
309.959565537417	316.734249646909
301.455054126252	315.996545995771
295.581165902003	315.199945170792
292.844335712947	314.307826127547
293.555080616238	313.54744568576
297.803577764968	312.913931813169
305.45045417564	312.4834107918
316.133528757801	312.257295417798
329.290108298057	312.293104391099
344.193325532017	312.612841630215
360	313.219583068454
375.806674467983	314.092386744425
390.709891701944	315.197252100219
403.866471242199	316.479986204572
414.54954582436	317.883349399941
422.196422235032	319.343424067284
426.444919383762	320.793313392903
427.155664287053	322.16739164965
424.418834097997	323.40566164734
418.544945873748	324.457751518212
410.040434462583	325.289597275983
399.569840102023	325.875442874315
387.907372891274	326.207581846036
375.881363256149	326.296418666765
364.315593019296	326.168095877981
353.97169683422	325.865598514405
345.496716007875	325.436158707564
339.37948576469	324.93327769679
335.918873779935	324.41330041755
335.206012259227	323.930398820185
337.121643045781	323.528116907197
341.348600550792	323.249184442779
347.398370739046	323.123470502519
354.649664721451	323.165876502723
362.39610443721	323.376314943961
369.899494936612	323.740143383693
376.44479588239	324.229441293318
381.39282754756	324.805323788023
384.226956236284	325.42107840506
384.590482129465	326.025819705828
382.312161093622	326.568403795299
377.418176637315	327.001346162103
370.129872408559	327.28446110006
360.847585711899	327.387925057329
350.121913174097	327.294513368656
338.614619538849	327.001914089086
327.052107411592	326.553432853038
316.174851000461	325.966855962277
306.686428894346	325.216022893287
299.205757130543	324.400322811353
294.225831364176	323.539397083213
292.081761824513	322.688977914341
292.930169488797	321.977630015506
296.741162236719	321.297304268617
303.30319017621	320.761660216504
312.240158213779	320.455981916771
323.03931835145	320.410147993189
335.087734960697	320.682148043249
347.71456361826	321.07761565327
360.236044062132	321.690252201549
372	322.489498643633
382.426764838753	323.436925845262
391.043797519925	324.488405559131
397.511785372129	325.595240738225
401.64070697947	326.707914756167
403.395093824451	327.779465928176
402.88852602577	328.772140300149
400.368165361437	329.649364058748
396.190812315875	330.385134258788
390.792525434089	330.965419377606
384.654224446843	331.387595893113
378.265890833888	331.659295129254
372.091973157044	331.796871780789
366.540407235442	331.823531244637
361.937294792775	331.767180175023
358.508782346419	331.658117027447
356.371087650579	331.52976388918
355.528982243055	331.40786703564
355.882405445833	331.31327507934
357.240305075483	331.265870479666
359.340314748876	331.278773961038
361.872519697243	331.35733063845
364.505353936274	331.499459783479
366.911620557018	331.696467834298
368.792730199228	331.934164977294
369.899494936612	332.19425112994
370.048170120371	332.455920063757
369.130871711992	332.697579548372
367.119973039056	332.898551481776
364.066562983013	333.040614919029
360.093489390526	333.10927974784
355.38388382106	333.094716343359
350.166340742661	332.992302515935
344.698089233534	332.803229248224
339.247541531393	332.547703414353
334.07753402665	332.237115643553
329.430405638113	331.871033724813
325.515807021168	331.435634358745
322.501828628576	331.001583304554
320.509706398679	330.560351205036
319.612041379916	330.129021399369
319.834182264172	329.785226129178
321.158191270919	329.439067856727
323.528661162336	329.157963675246
326.859583534202	328.970788453874
331.04148662436	328.885971788821
335.94815719634	328.919680319889
341.442420830767	329.074776384895
347.380657800279	329.29837715129
353.615953691362	329.618678568955
360	330.036073610829
366.384046308638	330.544963549409
372.619342199721	331.135701247229
378.557579169233	331.796045518064
384.05184280366	332.512187095606
388.95851337564	333.269072504925
393.140416465798	334.050419683975
396.471338837664	334.838854261614
398.841808729081	335.616283377841
400.165817735829	336.364433908579
400.387958620085	337.06547493225
399.490293601321	337.702689489311
397.498171371424	338.261174149113
394.484192978832	338.72853478963
390.569594361887	339.095532217708
385.922465973351	339.356642240941
380.752458468607	339.51049758286
375.301910766466	339.560162602231
369.833659257339	339.513194758677
364.61611617894	339.381456370216
359.906510609474	339.180663645917
355.933437016987	338.931608375244
352.880026960944	338.654336255453
350.869128288008	338.370335115323
349.951829879629	338.098787505412
350.100505063388	337.862188125
351.207269800772	337.673935224989
353.088379442982	337.546403903707
355.494646063726	337.486602694225
358.127480302757	337.495098080473
360.659685251124	337.565904789615
362.759694924517	337.686822908168
364.117594554167	337.840247294413
364.471017756945	338.004453324794
363.628912349422	338.155266017898
361.491217653581	338.26798361645
358.062705207225	338.319423400294
353.459592764558	338.289945933889
347.908026842956	338.172247493602
341.734109166112	337.966703764863
335.345775553157	337.675889003324
329.207474565911	337.259824381571
323.809187684124	336.773189960883
319.631834638563	336.271816619741
317.11147397423	335.702432614788
316.604906175549	335.145815619698
318.35929302053	334.666893300597
322.488214627871	334.301866543668
328.956202480075	334.080823211822
337.573235161247	334.035442098798
348	334.214765009991
359.763955937869	334.664309869619
372.28543638174	335.230003736276
384.912265039304	335.989856030138
396.96068164855	336.941661782317
407.759841786222	338.041895392325
416.69680982379	339.232713661533
423.258837763281	340.463401476027
427.069830511203	341.678834300527
427.918238175487	342.82779025767
425.774168635824	343.854858656538
420.794242869457	344.712823610614
413.313571105654	345.366127239136
403.825148999539	345.792296968821
392.947892588408	345.982596725351
381.385380461151	345.942073903137
369.878086825903	345.689012925146
359.152414288101	345.268582326615
349.870127591441	344.730231000437
342.581823362685	344.087773720654
337.687838906378	343.355162573061
335.409517870535	342.691868051881
335.773043763716	342.105930817305
338.60717245244	341.594704374888
343.555204117611	341.210878544653
350.100505063388	341.005773873687
357.603895562791	340.983871156729
365.35033527855	341.129707488507
372.601629260954	341.41868791319
378.651399449209	341.820048433526
382.87835695422	342.292997940588


==> tiks/ROM-signal/795-win-MS-1.tsv <==
0	279.15
5	279.15
10	279.15
15	378.557579169233
20	384.05184280366
25	388.95851337564
30	393.140416465798
35	396.471338837664
40	398.841808729081
45	400.165817735828
50	400.387958620084
55	399.490293601321
60	397.498171371424
65	394.484192978832
70	390.569594361887
75	385.922465973351
80	380.752458468607
85	375.301910766466
90	369.833659257339
95	364.61611617894
100	359.906510609474
105	355.933437016987
110	352.880026960944
115	350.869128288008
120	349.951829879629
125	350.100505063388
130	351.207269800772
135	353.088379442982
140	355.494646063726
145	358.127480302757
150	360.659685251124
155	362.759694924517
160	364.117594554167
165	364.471017756945
170	363.628912349421
175	361.491217653581
180	358.062705207225
185	353.459592764557
190	347.908026842956
195	341.734109166112
200	335.345775553157
205	329.207474565911
210	323.809187684125
215	319.631834638563
220	317.11147397423
225	316.604906175549
230	318.35929302053
235	322.488214627871
240	328.956202480075
245	337.573235161248
250	348
255	359.763955937868
260	372.28543638174
265	384.912265039304
270	396.96068164855
275	407.759841786221
280	416.69680982379
285	423.25883776328
290	427.069830511203
295	427.918238175487
300	425.774168635824
305	420.794242869457
310	413.313571105654
315	403.825148999539
320	392.947892588408
325	381.385380461151
330	369.878086825903
335	359.152414288101
340	349.870127591441
345	342.581823362685
350	337.687838906378
355	335.409517870535
360	335.773043763716
365	338.60717245244
370	343.555204117611
375	350.100505063388
380	357.603895562791
385	365.350335278549
390	372.601629260954
395	378.651399449209
400	382.87835695422
405	384.793987740773
410	384.081126220065
415	380.62051423531
420	374.503283992125
425	366.02830316578
430	355.684406980704
435	344.11863674385
440	332.092627108726
445	320.430159897977
450	309.959565537417
455	301.455054126252
460	295.581165902003
465	292.844335712947
470	293.555080616238
475	297.803577764968
480	305.45045417564
485	316.133528757801
490	329.290108298057
495	344.193325532017
500	360
505	375.806674467983
510	390.709891701944
515	403.866471242199
520	414.54954582436
525	422.196422235032
530	426.444919383762
535	427.155664287053
540	424.418834097997
545	418.544945873748
550	410.040434462583
555	399.569840102023
560	387.907372891274
565	375.881363256149
570	364.315593019296
575	353.97169683422
580	345.496716007875
585	339.37948576469
590	335.918873779935
595	335.206012259227
600	337.121643045781
605	341.348600550792
610	347.398370739046
615	354.649664721451
620	362.39610443721
625	369.899494936612
630	376.44479588239
635	381.39282754756
640	384.226956236284
645	384.590482129465
650	382.312161093622
655	377.418176637315
660	370.129872408559
665	360.847585711899
670	350.121913174097
675	338.614619538849
680	327.052107411592
685	316.174851000461
690	306.686428894346
695	299.205757130543
700	294.225831364176
705	292.081761824513
710	292.930169488797
715	296.741162236719
720	303.30319017621
725	312.240158213779
730	323.03931835145
735	335.087734960697
740	347.71456361826
745	360.236044062132
750	372
755	382.426764838753
760	391.043797519925
765	397.511785372129
770	401.64070697947
775	403.395093824451
780	402.88852602577
785	400.368165361437
790	396.190812315875
795	390.792525434089
800	384.654224446843
805	378.265890833888
810	372.091973157044
815	366.540407235442
820	361.937294792775
825	358.508782346419
830	356.371087650579
835	355.528982243055
840	355.882405445833
845	357.240305075483
850	359.340314748876
855	361.872519697243
860	364.505353936274
865	366.911620557018
870	368.792730199228
875	369.899494936612
880	370.048170120371
885	369.130871711992
890	367.119973039056
895	364.066562983013
900	360.093489390526
905	355.38388382106
910	350.166340742661
915	344.698089233534
920	339.247541531393
925	334.07753402665
930	329.430405638113
935	325.515807021168
940	322.501828628576
945	320.509706398679
950	319.612041379916
955	319.834182264172
960	321.158191270919
965	323.528661162336
970	326.859583534202
975	331.04148662436
980	335.94815719634
985	341.442420830767
990	347.380657800279
995	353.615953691362
1000	360
1005	366.384046308638
1010	372.619342199721
1015	378.557579169233
1020	384.05184280366
1025	388.95851337564
1030	393.140416465798
1035	396.471338837664
1040	398.841808729081
1045	400.165817735829
1050	400.387958620085
1055	399.490293601321
1060	397.498171371424
1065	394.484192978832
1070	390.569594361887
1075	385.922465973351
1080	380.752458468607
1085	375.301910766466
1090	369.833659257339
1095	364.61611617894
1100	359.906510609474
1105	355.933437016987
1110	352.880026960944
1115	350.869128288008
1120	349.951829879629
1125	350.100505063388
1130	351.207269800772
1135	353.088379442982
1140	355.494646063726
1145	358.127480302757
1150	360.659685251124
1155	362.759694924517
1160	364.117594554167
1165	364.471017756945
1170	363.628912349422
1175	361.491217653581
1180	358.062705207225
1185	353.459592764558
1190	347.908026842956
1195	341.734109166112
1200	335.345775553157
1205	329.207474565911
1210	323.809187684124
1215	319.631834638563
1220	317.11147397423
1225	316.604906175549
1230	318.35929302053
1235	322.488214627871
1240	328.956202480075
1245	337.573235161247
1250	348
1255	359.763955937869
1260	372.28543638174
1265	384.912265039304
1270	396.96068164855
1275	407.759841786222
1280	416.69680982379
1285	423.258837763281
1290	427.069830511203
1295	427.918238175487
1300	425.774168635824
1305	420.794242869457
1310	413.313571105654
1315	403.825148999539
1320	392.947892588408
1325	381.385380461151
1330	369.878086825903
1335	359.152414288101
1340	349.870127591441
1345	342.581823362685
1350	337.687838906378
1355	335.409517870535
1360	335.773043763716
1365	338.60717245244
1370	343.555204117611
1375	350.100505063388
1380	357.603895562791
1385	365.35033527855
1390	372.601629260954
1395	378.651399449209
1400	382.87835695422


==> tiks/ROM-signal/795-win-MS-2.tsv <==
0	279.15
5	279.15
10	279.15
15	280.594797139235
20	282.620936346986
25	284.723908921388
30	286.714603410046
35	288.579985787636
40	290.358627665735
45	292.022496176475
50	293.561167291214
55	294.967628413923
60	296.236558050526
65	297.363039688466
70	298.34306492499
75	299.174767294295
80	299.859556864089
85	300.402864194693
90	300.814484517701
95	301.108561218923
100	301.303235217761
105	301.419958822883
110	301.48250704389
115	301.515733801866
120	301.544146693916
125	301.590395393316
130	301.673783580623
135	301.808920185253
140	302.004623451613
145	302.263181307122
150	302.58004800682
155	302.944040453485
160	303.338057435378
165	303.740303521638
170	304.125953695775
175	304.469150572824
180	304.745192935387
185	304.932751743876
190	305.015942257964
195	304.986087716468
200	304.843027141725
205	304.596771363224
210	304.266368437101
215	303.878687614625
220	303.467927148007
225	303.073966193108
230	302.739862300681
235	302.504908664966
240	302.412232838185
245	302.499059173601
250	302.793479659357
255	303.314139848726
260	304.062493752059
265	305.029587114303
270	306.179638591431
275	307.463076242667
280	308.829166432006
285	310.227971425973
290	311.608636368478
295	312.919943009992
300	314.113038812453
305	315.144742745244
310	315.980575053375
315	316.599307958895
320	316.987835880954
325	317.147996380391
330	317.096460155575
335	316.862771784398
340	316.490993995157
345	316.026924894497
350	315.520958163002
355	315.024870179449
360	314.587968059039
365	314.253246129372
370	314.051137759756
375	314.006523656338
380	314.129839231265
385	314.416162391997
390	314.846325320833
395	315.388685080235
400	316.001551589601
405	316.631521677595
410	317.234160595334
415	317.758032909246
420	318.155787283455
425	318.388868460853
430	318.430759618894
435	318.269172696305
440	317.907432460097
445	317.380475066017
450	316.734249646909
455	315.996545995771
460	315.199945170792
465	314.307826127547
470	313.54744568576
475	312.913931813169
480	312.4834107918
485	312.257295417798
490	312.293104391099
495	312.612841630215
500	313.219583068454
505	314.092386744425
510	315.197252100219
515	316.479986204572
520	317.883349399941
525	319.343424067284
530	320.793313392903
535	322.16739164965
540	323.40566164734
545	324.457751518212
550	325.289597275983
555	325.875442874315
560	326.207581846036
565	326.296418666765
570	326.168095877981
575	325.865598514405
580	325.436158707564
585	324.93327769679
590	324.41330041755
595	323.930398820185
600	323.528116907197
605	323.249184442779
610	323.123470502519
615	323.165876502723
620	323.376314943961
625	323.740143383693
630	324.229441293318
635	324.805323788023
640	325.42107840506
645	326.025819705828
650	326.568403795299
655	327.001346162103
660	327.28446110006
665	327.387925057329
670	327.294513368656
675	327.001914089086
680	326.553432853038
685	325.966855962277
690	325.216022893287
695	324.400322811353
700	323.539397083213
705	322.688977914341
710	321.977630015506
715	321.297304268617
720	320.761660216504
725	320.455981916771
730	320.410147993189
735	320.682148043249
740	321.07761565327
745	321.690252201549
750	322.489498643633
755	323.436925845262
760	324.488405559131
765	325.595240738225
770	326.707914756167
775	327.779465928176
780	328.772140300149
785	329.649364058748
790	330.385134258788
795	330.965419377606
800	331.387595893113
805	331.659295129254
810	331.796871780789
815	331.823531244637
820	331.767180175023
825	331.658117027447
830	331.52976388918
835	331.40786703564
840	331.31327507934
845	331.265870479666
850	331.278773961038
855	331.35733063845
860	331.499459783479
865	331.696467834298
870	331.934164977294
875	332.19425112994
880	332.455920063757
885	332.697579548372
890	332.898551481776
895	333.040614919029
900	333.10927974784
905	333.094716343359
910	332.992302515935
915	332.803229248224
920	332.547703414353
925	332.237115643553
930	331.871033724813
935	331.435634358745
940	331.001583304554
945	330.560351205036
950	330.129021399369
955	329.785226129178
960	329.439067856727
965	329.157963675246
970	328.970788453874
975	328.885971788821
980	328.919680319889
985	329.074776384895
990	329.29837715129
995	329.618678568955
1000	330.036073610829
1005	330.544963549409
1010	331.135701247229
1015	331.796045518064
1020	332.512187095606
1025	333.269072504925
1030	334.050419683975
1035	334.838854261614
1040	335.616283377841
1045	336.364433908579
1050	337.06547493225
1055	337.702689489311
1060	338.261174149113
1065	338.72853478963
1070	339.095532217708
1075	339.356642240941
1080	339.51049758286
1085	339.560162602231
1090	339.513194758677
1095	339.381456370216
1100	339.180663645917
1105	338.931608375244
1110	338.654336255453
1115	338.370335115323
1120	338.098787505412
1125	337.862188125
1130	337.673935224989
1135	337.546403903707
1140	337.486602694225
1145	337.495098080473
1150	337.565904789615
1155	337.686822908168
1160	337.840247294413
1165	338.004453324794
1170	338.155266017898
1175	338.26798361645
1180	338.319423400294
1185	338.289945933889
1190	338.172247493602
1195	337.966703764863
1200	337.675889003324
1205	337.259824381571
1210	336.773189960883
1215	336.271816619741
1220	335.702432614788
1225	335.145815619698
1230	334.666893300597
1235	334.301866543668
1240	334.080823211822
1245	334.035442098798
1250	334.214765009991
1255	334.664309869619
1260	335.230003736276
1265	335.989856030138
1270	336.941661782317
1275	338.041895392325
1280	339.232713661533
1285	340.463401476027
1290	341.678834300527
1295	342.82779025767
1300	343.854858656538
1305	344.712823610614
1310	345.366127239136
1315	345.792296968821
1320	345.982596725351
1325	345.942073903137
1330	345.689012925146
1335	345.268582326615
1340	344.730231000437
1345	344.087773720654
1350	343.355162573061
1355	342.691868051881
1360	342.105930817305
1365	341.594704374888
1370	341.210878544653
1375	341.005773873687
1380	340.983871156729
1385	341.129707488507
1390	341.41868791319
1395	341.820048433526
1400	342.292997940588


==> tiks/ROM-signal/795-win-MS-3.tsv <==
0	279.15
5	279.15
10	279.15
15	435.455208458282
20	442.294940354284
25	445.728774374105
30	445.558496909488
35	441.925275623095
40	435.293836421419
45	426.40531190418
50	416.203413003305
55	405.741178047251
60	396.077445293369
65	388.173191101079
70	382.7978790948
75	380.454975811808
80	381.333902572992
85	385.293096470055
90	391.875799840635
95	400.356986497287
100	409.816778784387
105	419.233111369391
110	427.584509973211
115	433.952860872426
120	437.616047151463
125	438.12132034356
130	435.332164082709
135	429.444004826892
140	420.96717915967
145	410.678778518088
150	399.548045928955
155	388.642596365421
160	379.024618248821
165	371.647203598405
170	367.260951245288
175	366.339991451399
180	369.034688485541
185	375.155675167771
190	384.190814645822
195	395.353468932137
200	407.657395614066
205	420.010992856027
210	431.321722855643
215	440.600550211263
220	447.056231422971
225	450.170284986869
230	449.745361043382
235	445.922330396525
240	439.164470424649
245	430.21034075765
250	420
255	409.581817019918
260	400.009021861495
265	392.236137211756
270	387.025434295535
275	384.872567005209
280	385.95865212974
285	390.133466547223
290	396.931378599186
295	405.618419669509
300	415.265847744427
305	424.842956544213
310	433.319996133721
315	439.771078601444
320	443.466942632032
325	443.94844358176
330	441.073523805677
335	435.033016608668
340	426.3336918515
345	415.750162819097
350	404.250327947294
355	392.901618304655
360	382.767207920675
365	374.802334317964
370	369.760873810563
375	368.12132034356
380	370.039425142288
385	375.332152168861
390	383.494545891261
395	393.747892370331
400	405.114496766047
405	416.511799256104
410	426.856661558902
415	435.169662672286
420	440.669242293925
425	442.846523681447
430	441.513537229631
435	436.8201668799
440	429.238199126416
445	419.514069647668
450	408.594960872944
455	397.535505878205
460	387.39424535693
465	379.129980074643
470	373.508163921397
475	371.026492355765
480	371.86695482081
485	375.879022430558
490	382.595588290926
495	391.280066332801
500	401
505	410.719933667199
510	419.404411709074
515	426.120977569442
520	430.13304517919
525	430.973507644235
530	428.491836078603
535	422.870019925357
540	414.60575464307
545	404.464494121795
550	393.405039127056
555	382.485930352332
560	372.761800873584
565	365.1798331201
570	360.486462770369
575	359.153476318553
580	361.330757706075
585	366.830337327714
590	375.143338441098
595	385.488200743896
600	396.885503233953
605	408.252107629669
610	418.505454108739
615	426.667847831139
620	431.960574857712
625	433.87867965644
630	432.239126189437
635	427.197665682036
640	419.232792079325
645	409.098381695345
650	397.749672052706
655	386.249837180903
660	375.666308148499
665	366.966983391332
670	360.926476194323
675	358.05155641824
680	358.533057367969
685	362.228921398556
690	368.680003866279
695	377.157043455788
700	386.734152255573
705	396.381580330491
710	405.068621400814
715	411.866533452778
720	416.04134787026
725	417.127432994791
730	414.974565704465
735	409.763862788244
740	401.990978138505
745	392.418182980082
750	382
755	371.78965924235
760	362.83552957535
765	356.077669603475
770	352.254638956618
775	351.829715013131
780	354.943768577029
785	361.399449788737
790	370.678277144357
795	381.989007143973
800	394.342604385934
805	406.646531067863
810	417.809185354178
815	426.844324832229
820	432.965311514459
825	435.660008548601
830	434.739048754712
835	430.352796401595
840	422.975381751179
845	413.357403634579
850	402.451954071045
855	391.321221481912
860	381.03282084033
865	372.555995173108
870	366.667835917291
875	363.87867965644
880	364.383952848537
885	368.047139127574
890	374.415490026789
895	382.766888630609
900	392.183221215613
905	401.643013502713
910	410.124200159365
915	416.706903529945
920	420.666097427008
925	421.545024188192
930	419.2021209052
935	413.82680889892
940	405.922554706631
945	396.258821952749
950	385.796586996695
955	375.59468809582
960	366.706163578581
965	360.074724376905
970	356.441503090512
975	356.271225625895
980	359.705059645716
985	366.544791541718
990	376.269924951282
995	388.086078192438
1000	401
1005	413.913921807562
1010	425.730075048718
1015	435.455208458282
1020	442.294940354284
1025	445.728774374105
1030	445.558496909488
1035	441.925275623095
1040	435.293836421419
1045	426.40531190418
1050	416.203413003305
1055	405.741178047251
1060	396.077445293369
1065	388.173191101079
1070	382.7978790948
1075	380.454975811808
1080	381.333902572992
1085	385.293096470055
1090	391.875799840635
1095	400.356986497287
1100	409.816778784387
1105	419.233111369391
1110	427.584509973211
1115	433.952860872427
1120	437.616047151463
1125	438.12132034356
1130	435.332164082709
1135	429.444004826892
1140	420.96717915967
1145	410.678778518088
1150	399.548045928954
1155	388.642596365421
1160	379.024618248821
1165	371.647203598405
1170	367.260951245289
1175	366.339991451399
1180	369.034688485541
1185	375.155675167771
1190	384.190814645822
1195	395.353468932137
1200	407.657395614066
1205	420.010992856027
1210	431.321722855643
1215	440.600550211263
1220	447.056231422971
1225	450.170284986869
1230	449.745361043382
1235	445.922330396525
1240	439.164470424649
1245	430.21034075765
1250	420
1255	409.581817019918
1260	400.009021861495
1265	392.236137211756
1270	387.025434295535
1275	384.872567005209
1280	385.95865212974
1285	390.133466547222
1290	396.931378599186
1295	405.618419669509
1300	415.265847744427
1305	424.842956544213
1310	433.319996133721
1315	439.771078601444
1320	443.466942632032
1325	443.94844358176
1330	441.073523805677
1335	435.033016608668
1340	426.333691851501
1345	415.750162819097
1350	404.250327947294
1355	392.901618304655
1360	382.767207920674
1365	374.802334317964
1370	369.760873810563
1375	368.12132034356
1380	370.039425142288
1385	375.332152168861
1390	383.494545891261
1395	393.747892370331
1400	405.114496766048


==> tiks/ROM-signal/795-win-MS-4.tsv <==
0	279.15
5	279.15
10	279.15
15	280.682569172702
20	283.913299697593
25	287.205286415784
30	290.183566815941
35	292.788063415179
40	295.003349677407
45	296.832093603465
50	298.402915347157
55	299.659918413837
60	300.605471515578
65	301.295639821311
70	301.805707408376
75	302.2163834579
80	302.607559000941
85	303.05206632341
90	303.60410317178
95	304.30308594571
100	305.161961938253
105	306.170426864466
110	307.297593609591
115	308.500625870706
120	309.7256071253
125	310.911671648679
130	311.997481564262
135	312.928084086057
140	313.660953024897
145	314.172957358387
150	314.455080170198
155	314.521169353821
160	314.410384256091
165	314.175469516543
170	313.879613582158
175	313.592139294381
180	313.382296760765
185	313.312535402919
190	313.428026330582
195	313.765540014291
200	314.339563274702
205	315.140536270004
210	316.133762147085
215	317.269127548623
220	318.485020553164
225	319.712424742202
230	320.881159265334
235	321.926872494227
240	322.797457216418
245	323.461274154747
250	323.899988215959
255	324.118996851864
260	324.146485970882
265	324.033672945789
270	323.833126104736
275	323.617912620518
280	323.445472237174
285	323.378067143527
290	323.466352265915
295	323.743043574558
300	324.219971895087
305	324.887249459425
310	325.711351431029
315	326.643900887349
320	327.62530977624
325	328.58919262058
330	329.469058373401
335	330.210979188223
340	330.764707458115
345	331.099448409438
350	331.207414759099
355	331.103437983117
360	330.822750882804
365	330.422721943765
370	329.965384824637
375	329.518766966569
380	329.151287073313
385	328.925084391493
390	328.889692946134
395	329.074203942579
400	329.493826334064
405	330.139483235556
410	330.975123193626
415	331.948126551252
420	332.993996259403
425	334.041119061835
430	335.017915519912
435	335.860476716077
440	336.518954546401
445	336.964849510996
450	337.183723964816
455	337.184590315482
460	336.998465870493
465	336.678788472863
470	336.284471594713
475	335.880522527698
480	335.532727468477
485	335.301110615103
490	335.23367173359
495	335.358653277541
500	335.690849229145
505	336.221513692273
510	336.919055791824
515	337.728472556297
520	338.588996105961
525	339.434677157084
530	340.200256317171
535	340.827889880315
540	341.277224187458
545	341.517441725667
550	341.539785547591
555	341.358543304158
560	341.012100964783
565	340.551925325529
570	340.040178894327
575	339.544849619675
580	339.133479322394
585	338.861012231171
590	338.779662278055
595	338.922734139141
600	339.30041433102
605	339.899119870797
610	340.679489975268
615	341.587328642468
620	342.557468898033
625	343.518755477526
630	344.400873828027
635	345.141371972313
640	345.691546036338
645	346.023495590617
650	346.123155099949
655	345.999705560896
660	345.687595048686
665	345.23696999912
670	344.713714228125
675	344.188281560453
680	343.714678086422
685	343.341095109109
690	343.121930391585
695	343.098040054677
700	343.286469283923
705	343.677948533927
710	344.240291417064
715	344.918994648084
720	345.654756178738
725	346.383028376642
730	347.03969289128
735	347.567683406185
740	347.927013140601
745	348.087063624182
750	348.039120335277
755	347.798261160658
760	347.419535686464
765	346.963301149384
770	346.481304596873
775	346.013579829886
780	345.613090581178
785	345.326447534479
790	345.230565660892
795	345.372735002943
800	345.765851684357
805	346.393194626082
810	347.211393352184
815	348.164504926069
820	349.186014906411
825	350.203580260037
830	351.145543077355
835	351.947853568779
840	352.560342802103
845	352.951228573174
850	353.110382210791
855	353.045349883103
860	352.787648337578
865	352.389551225431
870	351.928227450436
875	351.465349032747
880	351.045893150926
885	350.702460460646
890	350.491248454828
895	350.4622600503
900	350.640766806238
905	351.01992700243
910	351.562809770503
915	352.218760722995
920	352.928425217633
925	353.626610108868
930	354.248847692921
935	354.73884518778
940	355.054360634395
945	355.173063147244
950	355.086370356614
955	354.81374265475
960	354.414910810185
965	353.933418719387
970	353.422616782426
975	352.869878342183
980	352.445820400487
985	352.16780916498
990	352.086622514688
995	352.23947430902
1000	352.6418338896
1005	353.282677071666
1010	354.121804632748
1015	355.100947214468
1020	356.147290083479
1025	357.182101279246
1030	358.131702020227
1035	358.936439574945
1040	359.555409978372
1045	359.967198280573
1050	360.16874675682
1055	360.172009930362
1060	360.005677276424
1065	359.710934192832
1070	359.341125304612
1075	358.957199592795
1080	358.61968929612
1085	358.379838249186
1090	358.287773112245
1095	358.375970542238
1100	358.654707979509
1105	359.105032938974
1110	359.68959764544
1115	360.355609801826
1120	361.041687882706
1125	361.686405946634
1130	362.235657496509
1135	362.647204737548
1140	362.892452243024
1145	362.956626909162
1150	362.838699907248
1155	362.552555559047
1160	362.14665284164
1165	361.672124382708
1170	361.149871022548
1175	360.575342484093
1180	360.111095268027
1185	359.803967235767
1190	359.697513140676
1195	359.805854001509
1200	360.139073207791
1205	360.681942668054
1210	361.390906662604
1215	362.203326693439
1220	363.048077344668
1225	363.856781768046
1230	364.5725767339
1235	365.154304185424
1240	365.576622855494
1245	365.828134420915
1250	365.909533948083
1255	365.832756115313
1260	365.621010787644
1265	365.309649576164
1270	364.95411120791
1275	364.605096585782
1280	364.299560307762
1285	364.084976213085
1290	364.008030863993
1295	364.097013207355
1300	364.355187768343
1305	364.76194619081
1310	365.277663162699
1315	365.85083725981
1320	366.426423699497
1325	366.953286433438
1330	367.389001547309
1335	367.70170697542
1340	367.870060384927
1345	367.882717132075
1350	367.738330685091
1355	367.459817631414
1360	367.065977531537
1365	366.595045187595
1370	366.018920950392
1375	365.490012247942
1380	365.051818723176
1385	364.731682600413
1390	364.582940205987
1395	364.632927962667
1400	364.879813077242


==> tiks/ROM-signal/795-win-MS-5.tsv <==
0	279.15
5	279.15
10	279.15
15	381.516087041611
20	382.071864659984
25	382.444863025615
30	382.655616153723
35	382.756744496081
40	382.829054225002
45	382.974008513645
50	383.303322389584
55	383.92676683662
60	384.939490387
65	386.410252501058
70	388.371901525349
75	390.815225098808
80	393.686971603643
85	396.892419822791
90	400.302402540673
95	403.764216379947
100	407.115423661716
105	410.199217491919
110	412.879815001749
115	415.05628969682
120	416.67336118977
125	417.727922061358
130	418.27047440755
135	418.401136346206
140	418.260414728578
145	418.015472147962
150	417.84309105384
155	417.910906965729
160	418.358707494058
165	419.281648611925
170	420.717115032262
175	422.636655604307
180	424.943982142644
185	427.479470497212
190	430.030996480543
195	432.350333347187
200	434.173789680865
205	435.24533000908
210	435.340138703899
215	434.286490182171
220	431.983887521256
225	428.41572140124
230	423.6551577895
235	417.8635460729
240	411.281297163785
245	404.211853689938
250	397
255	390.006280467498
260	383.579661819256
265	378.030754175085
270	373.607878573479
275	370.478037268741
280	368.714427140615
285	368.29157327623
290	369.088499853876
295	370.899658438408
300	373.452662591637
305	376.431292721012
310	379.501788670756
315	382.340179141021
320	384.658329555075
325	386.226527914309
330	386.890757108639
335	386.583290373002
340	385.325848138321
345	383.225213608404
350	380.461860631157
355	377.272741554505
360	373.929862103466
365	370.716593654342
370	367.903814504045
375	365.727922061358
380	364.37252642793
385	363.955248418526
390	364.520541513546
395	366.038887330087
400	368.412132780786
405	371.484198731211
410	375.055943754147
415	378.902651523204
420	382.792451878189
425	386.503993238809
430	389.841851081938
435	392.648461528535
440	394.811775777512
445	396.2682961479
450	397.001629295413
455	397.037128620999
460	396.433553091868
465	395.272910211817
470	393.649755928506
475	391.661187608119
480	389.398596511732
485	386.94196590757
490	384.357143709182
495	381.696125563328
500	379
505	376.303874436672
510	373.642856290818
515	371.05803409243
520	368.601403488268
525	366.338812391881
530	364.350244071494
535	362.727089788183
540	361.566446908132
545	360.962871379001
550	360.998370704587
555	361.7317038521
560	363.188224222488
565	365.351538471465
570	368.158148918062
575	371.496006761191
580	375.207548121811
585	379.097348476796
590	382.944056245853
595	386.515801268789
600	389.587867219214
605	391.961112669913
610	393.479458486454
615	394.044751581474
620	393.62747357207
625	392.272077938642
630	390.096185495955
635	387.283406345658
640	384.070137896534
645	380.727258445495
650	377.538139368843
655	374.774786391596
660	372.674151861679
665	371.416709626998
670	371.109242891361
675	371.773472085691
680	373.341670444925
685	375.659820858979
690	378.498211329244
695	381.568707278988
700	384.547337408363
705	387.100341561592
710	388.911500146124
715	389.70842672377
720	389.285572859385
725	387.52196273126
730	384.392121426521
735	379.969245824915
740	374.420338180744
745	367.993719532502
750	361
755	353.788146310062
760	346.718702836216
765	340.1364539271
770	334.3448422105
775	329.58427859876
780	326.016112478744
785	323.713509817829
790	322.659861296101
795	322.75466999092
800	323.826210319135
805	325.649666652813
810	327.969003519457
815	330.520529502788
820	333.056017857356
825	335.363344395693
830	337.282884967738
835	338.718351388075
840	339.641292505942
845	340.089093034271
850	340.15690894616
855	339.984527852038
860	339.739585271422
865	339.598863653794
870	339.72952559245
875	340.272077938642
880	341.326638810231
885	342.94371030318
890	345.120184998251
895	347.800782508081
900	350.884576338284
905	354.235783620053
910	357.697597459327
915	361.107580177209
920	364.313028396357
925	367.184774901193
930	369.628098474651
935	371.589747498942
940	373.060509613
945	374.07323316338
950	374.696677610416
955	375.025991486354
960	375.170945774998
965	375.243255503919
970	375.344383846277
975	375.555136974385
980	375.928135340016
985	376.483912958389
990	377.210986895183
995	378.069798231768
1000	379
1005	379.930201768232
1010	380.789013104817
1015	381.516087041611
1020	382.071864659984
1025	382.444863025615
1030	382.655616153723
1035	382.756744496081
1040	382.829054225002
1045	382.974008513645
1050	383.303322389584
1055	383.92676683662
1060	384.939490387001
1065	386.410252501058
1070	388.371901525348
1075	390.815225098807
1080	393.686971603643
1085	396.892419822791
1090	400.302402540673
1095	403.764216379947
1100	407.115423661716
1105	410.19921749192
1110	412.879815001749
1115	415.05628969682
1120	416.67336118977
1125	417.727922061358
1130	418.27047440755
1135	418.401136346206
1140	418.260414728578
1145	418.015472147962
1150	417.84309105384
1155	417.910906965729
1160	418.358707494058
1165	419.281648611925
1170	420.717115032262
1175	422.636655604307
1180	424.943982142644
1185	427.479470497212
1190	430.030996480543
1195	432.350333347187
1200	434.173789680865
1205	435.24533000908
1210	435.340138703899
1215	434.286490182171
1220	431.983887521256
1225	428.41572140124
1230	423.6551577895
1235	417.8635460729
1240	411.281297163785
1245	404.211853689938
1250	397
1255	390.006280467498
1260	383.579661819256
1265	378.030754175085
1270	373.607878573479
1275	370.47803726874
1280	368.714427140615
1285	368.29157327623
1290	369.088499853876
1295	370.899658438408
1300	373.452662591637
1305	376.431292721012
1310	379.501788670756
1315	382.340179141021
1320	384.658329555075
1325	386.226527914309
1330	386.890757108639
1335	386.583290373002
1340	385.325848138321
1345	383.225213608404
1350	380.461860631157
1355	377.272741554505
1360	373.929862103465
1365	370.716593654342
1370	367.903814504045
1375	365.727922061358
1380	364.37252642793
1385	363.955248418526
1390	364.520541513546
1395	366.038887330087
1400	368.412132780786


==> tiks/ROM-signal/795-win-MS-6.tsv <==
0	279.15
5	279.15
10	279.15
15	280.638000390748
20	282.675740058324
25	284.670380692731
30	286.467256846643
35	288.077587860521
40	289.574548566482
45	290.944103976621
50	292.195791046079
55	293.351977298376
60	294.436821260193
65	295.472126026295
70	296.476787808416
75	297.466976058632
80	298.456015351556
85	299.453976622229
90	300.467250992663
95	301.49830385697
100	302.541755851124
105	303.585894529529
110	304.618066867349
115	305.628013991865
120	306.607965041334
125	307.551167294415
130	308.451460068254
135	309.304224370608
140	310.107577824972
145	310.862994667443
150	311.575312867167
155	312.252358842386
160	312.904296261578
165	313.542706145544
170	314.179441870211
175	314.825364096138
180	315.489087123974
185	316.175864819707
190	316.8867256298
195	317.617952301648
200	318.360974494106
205	319.102705488433
210	319.826321107166
215	320.512433909983
220	321.140577375809
225	321.690881700522
230	322.145795267199
235	322.491688562862
240	322.720193561682
245	322.829145566267
250	322.823041178531
255	322.712970092172
260	322.516018970012
265	322.254191725558
270	321.952927914517
275	321.639336286942
280	321.3402858648
285	321.080508634435
290	320.880870431439
295	320.756955117772
300	320.718070568209
305	320.76675228845
310	320.898799766444
315	321.103842334159
320	321.366390575555
325	321.667287153634
330	321.985429529172
335	322.299611891987
340	322.59032977928
345	322.841394445544
350	323.041222368737
355	323.183698286798
360	323.268555376021
365	323.301249948772
370	323.292363713797
375	323.256599100548
380	323.211467761871
385	323.175793634992
390	323.1681640609
395	323.205460478848
400	323.301585075301
405	323.466480491137
410	323.705502097997
415	324.019178953249
420	324.403357994204
425	324.849702921236
430	325.346485471797
435	325.879579489555
440	326.43355895487
445	326.992798443078
450	327.542482274199
455	328.069442954712
460	328.562770511308
465	329.014159468361
470	329.417996883744
475	329.771213045382
480	330.072949991577
485	330.324113439515
490	330.526881781685
495	330.684247251472
500	330.799644973112
505	330.87671308081
510	330.919203023066
515	330.93103614139
520	330.916483307266
525	330.88041819917
530	330.828589425818
535	330.767849522392
540	330.706277896053
545	330.653152751399
550	330.618733870983
555	330.613850084612
560	330.649305718055
565	330.73514406109
570	330.879826410823
575	331.089401929783
580	331.3667526518
585	331.711005929203
590	332.117194169557
595	332.576223307454
600	333.075197206127
605	333.598101312087
610	334.126816831176
615	334.642390182165
620	335.126454134263
625	335.562670069307
630	335.938053887356
635	336.244060225326
640	336.47732486299
645	336.639998612726
650	336.739634751026
655	336.788635718218
660	336.803285043899
665	336.802429772639
670	336.805908679236
675	336.832847030266
680	336.899955043736
685	337.019976692003
690	337.200423561304
695	337.442707583648
700	337.741764829322
705	338.086227888637
710	338.459154605091
715	338.839260970232
720	339.202554779783
725	339.524217063845
730	339.780561576521
735	339.950900499885
740	340.019160517122
745	339.975126608369
750	339.815274362538
755	339.545159476676
760	339.196744853694
765	338.788995109512
770	338.325930536857
775	337.754843987312
780	337.159455859807
785	336.585569779348
790	336.062931190816
795	335.618402863452
800	335.189446736841
805	334.812022920819
810	334.529086733596
815	334.340250529315
820	334.228157276497
825	334.178040624499
830	334.177619758359
835	334.213767717149
840	334.272594501013
845	334.340452787297
850	334.404475097039
855	334.455799788595
860	334.493205178728
865	334.521003451268
870	334.54577955745
875	334.575575796249
880	334.621823370914
885	334.704973134776
890	334.834494610539
895	334.986526650594
900	335.16188065911
905	335.392499451411
910	335.683404366632
915	336.02315945222
920	336.400476786511
925	336.806817971186
930	337.232380631971
935	337.66602454766
940	338.096857620722
945	338.515510082402
950	338.914657285457
955	339.289534576775
960	339.638153328727
965	339.96110553937
970	340.261165336402
975	340.54274998186
980	340.811225885542
985	341.072131708613
990	341.330451421037
995	341.590023698668
1000	341.853139233097
1005	342.120361943061
1010	342.390591725419
1015	342.661359386756
1020	342.929315351073
1025	343.190851370484
1030	343.442778528987
1035	343.682978728538
1040	343.910948182935
1045	344.128159704284
1050	344.33819958104
1055	344.54665104158
1060	344.760724980375
1065	344.988670209821
1070	345.239015431028
1075	345.51972227759
1080	345.83733627067
1085	346.19622672439
1090	346.598007542651
1095	347.041208120214
1100	347.521244215592
1105	348.030703933934
1110	348.559930546467
1115	349.097851225239
1120	349.632972174322
1125	350.154442002161
1130	350.65307988168
1135	351.122258967232
1140	351.558551873321
1145	351.962059530883
1150	352.336397135977
1155	352.688325372359
1160	353.027035416353
1165	353.363129559174
1170	353.707382116546
1175	354.069395456483
1180	354.456287170042
1185	354.871555398795
1190	355.314263450143
1195	355.77867135201
1200	356.254396694802
1205	356.727110968458
1210	357.179690755508
1215	357.593653155804
1220	357.950662524934
1225	358.233917461023
1230	358.429301378527
1235	358.526270343356
1240	358.518531917138
1245	358.40457298569
1250	358.188061643527
1255	357.878078110782
1260	357.489079579282
1265	357.041692229829
1270	356.569789012262
1275	356.110402756165
1280	355.665380768099
1285	355.251254943125
1290	354.892151256401
1295	354.597536927568
1300	354.379059000805
1305	354.244618014199
1310	354.194922164606
1315	354.221362045065
1320	354.307479720791
1325	354.432467501452
1330	354.574069185679
1335	354.710501513714
1340	354.822036579382
1345	354.892494016783
1350	354.910479965544
1355	354.87022450628
1360	354.772451046861
1365	354.63097716017
1370	354.458960545722
1375	354.266943277035
1380	354.067625594547
1385	353.849637476412
1390	353.659352889963
1395	353.532248913295
1400	353.459540161063


==> tiks/ROM-signal/796-input-1.tsv <==
279.15	279.15
279.15	279.15
279.15	279.15
435.455208458282	280.682569172702
442.294940354284	283.913299697593
445.728774374105	287.205286415784
445.558496909488	290.183566815941
441.925275623095	292.788063415179
435.293836421419	295.003349677407
426.40531190418	296.832093603465
416.203413003305	298.402915347157
405.741178047251	299.659918413837
396.077445293369	300.605471515578
388.173191101079	301.295639821311
382.7978790948	301.805707408376
380.454975811808	302.2163834579
381.333902572992	302.607559000941
385.293096470055	303.05206632341
391.875799840635	303.60410317178
400.356986497287	304.30308594571
409.816778784387	305.161961938253
419.233111369391	306.170426864466
427.584509973211	307.297593609591
433.952860872426	308.500625870706
437.616047151463	309.7256071253
438.12132034356	310.911671648679
435.332164082709	311.997481564262
429.444004826892	312.928084086057
420.96717915967	313.660953024897
410.678778518088	314.172957358387
399.548045928955	314.455080170198
388.642596365421	314.521169353821
379.024618248821	314.410384256091
371.647203598405	314.175469516543
367.260951245288	313.879613582158
366.339991451399	313.592139294381
369.034688485541	313.382296760765
375.155675167771	313.312535402919
384.190814645822	313.428026330582
395.353468932137	313.765540014291
407.657395614066	314.339563274702
420.010992856027	315.140536270004
431.321722855643	316.133762147085
440.600550211263	317.269127548623
447.056231422971	318.485020553164
450.170284986869	319.712424742202
449.745361043382	320.881159265334
445.922330396525	321.926872494227
439.164470424649	322.797457216418
430.21034075765	323.461274154747
420	323.899988215959
409.581817019918	324.118996851864
400.009021861495	324.146485970882
392.236137211756	324.033672945789
387.025434295535	323.833126104736
384.872567005209	323.617912620518
385.95865212974	323.445472237174
390.133466547223	323.378067143527
396.931378599186	323.466352265915
405.618419669509	323.743043574558
415.265847744427	324.219971895087
424.842956544213	324.887249459425
433.319996133721	325.711351431029
439.771078601444	326.643900887349
443.466942632032	327.62530977624
443.94844358176	328.58919262058
441.073523805677	329.469058373401
435.033016608668	330.210979188223
426.3336918515	330.764707458115
415.750162819097	331.099448409438
404.250327947294	331.207414759099
392.901618304655	331.103437983117
382.767207920675	330.822750882804
374.802334317964	330.422721943765
369.760873810563	329.965384824637
368.12132034356	329.518766966569
370.039425142288	329.151287073313
375.332152168861	328.925084391493
383.494545891261	328.889692946134
393.747892370331	329.074203942579
405.114496766047	329.493826334064
416.511799256104	330.139483235556
426.856661558902	330.975123193626
435.169662672286	331.948126551252
440.669242293925	332.993996259403
442.846523681447	334.041119061835
441.513537229631	335.017915519912
436.8201668799	335.860476716077
429.238199126416	336.518954546401
419.514069647668	336.964849510996
408.594960872944	337.183723964816
397.535505878205	337.184590315482
387.39424535693	336.998465870493
379.129980074643	336.678788472863
373.508163921397	336.284471594713
371.026492355765	335.880522527698
371.86695482081	335.532727468477
375.879022430558	335.301110615103
382.595588290926	335.23367173359
391.280066332801	335.358653277541
401	335.690849229145
410.719933667199	336.221513692273
419.404411709074	336.919055791824
426.120977569442	337.728472556297
430.13304517919	338.588996105961
430.973507644235	339.434677157084
428.491836078603	340.200256317171
422.870019925357	340.827889880315
414.60575464307	341.277224187458
404.464494121795	341.517441725667
393.405039127056	341.539785547591
382.485930352332	341.358543304158
372.761800873584	341.012100964783
365.1798331201	340.551925325529
360.486462770369	340.040178894327
359.153476318553	339.544849619675
361.330757706075	339.133479322394
366.830337327714	338.861012231171
375.143338441098	338.779662278055
385.488200743896	338.922734139141
396.885503233953	339.30041433102
408.252107629669	339.899119870797
418.505454108739	340.679489975268
426.667847831139	341.587328642468
431.960574857712	342.557468898033
433.87867965644	343.518755477526
432.239126189437	344.400873828027
427.197665682036	345.141371972313
419.232792079325	345.691546036338
409.098381695345	346.023495590617
397.749672052706	346.123155099949
386.249837180903	345.999705560896
375.666308148499	345.687595048686
366.966983391332	345.23696999912
360.926476194323	344.713714228125
358.05155641824	344.188281560453
358.533057367969	343.714678086422
362.228921398556	343.341095109109
368.680003866279	343.121930391585
377.157043455788	343.098040054677
386.734152255573	343.286469283923
396.381580330491	343.677948533927
405.068621400814	344.240291417064
411.866533452778	344.918994648084
416.04134787026	345.654756178738
417.127432994791	346.383028376642
414.974565704465	347.03969289128
409.763862788244	347.567683406185
401.990978138505	347.927013140601
392.418182980082	348.087063624182
382	348.039120335277
371.78965924235	347.798261160658
362.83552957535	347.419535686464
356.077669603475	346.963301149384
352.254638956618	346.481304596873
351.829715013131	346.013579829886
354.943768577029	345.613090581178
361.399449788737	345.326447534479
370.678277144357	345.230565660892
381.989007143973	345.372735002943
394.342604385934	345.765851684357
406.646531067863	346.393194626082
417.809185354178	347.211393352184
426.844324832229	348.164504926069
432.965311514459	349.186014906411
435.660008548601	350.203580260037
434.739048754712	351.145543077355
430.352796401595	351.947853568779
422.975381751179	352.560342802103
413.357403634579	352.951228573174
402.451954071045	353.110382210791
391.321221481912	353.045349883103
381.03282084033	352.787648337578
372.555995173108	352.389551225431
366.667835917291	351.928227450436
363.87867965644	351.465349032747
364.383952848537	351.045893150926
368.047139127574	350.702460460646
374.415490026789	350.491248454828
382.766888630609	350.4622600503
392.183221215613	350.640766806238
401.643013502713	351.01992700243
410.124200159365	351.562809770503
416.706903529945	352.218760722995
420.666097427008	352.928425217633
421.545024188192	353.626610108868
419.2021209052	354.248847692921
413.82680889892	354.73884518778
405.922554706631	355.054360634395
396.258821952749	355.173063147244
385.796586996695	355.086370356614
375.59468809582	354.81374265475
366.706163578581	354.414910810185
360.074724376905	353.933418719387
356.441503090512	353.422616782426
356.271225625895	352.869878342183
359.705059645716	352.445820400487
366.544791541718	352.16780916498
376.269924951282	352.086622514688
388.086078192438	352.23947430902
401	352.6418338896
413.913921807562	353.282677071666
425.730075048718	354.121804632748
435.455208458282	355.100947214468
442.294940354284	356.147290083479
445.728774374105	357.182101279246
445.558496909488	358.131702020227
441.925275623095	358.936439574945
435.293836421419	359.555409978372
426.40531190418	359.967198280573
416.203413003305	360.16874675682
405.741178047251	360.172009930362
396.077445293369	360.005677276424
388.173191101079	359.710934192832
382.7978790948	359.341125304612
380.454975811808	358.957199592795
381.333902572992	358.61968929612
385.293096470055	358.379838249186
391.875799840635	358.287773112245
400.356986497287	358.375970542238
409.816778784387	358.654707979509
419.233111369391	359.105032938974
427.584509973211	359.68959764544
433.952860872427	360.355609801826
437.616047151463	361.041687882706
438.12132034356	361.686405946634
435.332164082709	362.235657496509
429.444004826892	362.647204737548
420.96717915967	362.892452243024
410.678778518088	362.956626909162
399.548045928954	362.838699907248
388.642596365421	362.552555559047
379.024618248821	362.14665284164
371.647203598405	361.672124382708
367.260951245289	361.149871022548
366.339991451399	360.575342484093
369.034688485541	360.111095268027
375.155675167771	359.803967235767
384.190814645822	359.697513140676
395.353468932137	359.805854001509
407.657395614066	360.139073207791
420.010992856027	360.681942668054
431.321722855643	361.390906662604
440.600550211263	362.203326693439
447.056231422971	363.048077344668
450.170284986869	363.856781768046
449.745361043382	364.5725767339
445.922330396525	365.154304185424
439.164470424649	365.576622855494
430.21034075765	365.828134420915
420	365.909533948083
409.581817019918	365.832756115313
400.009021861495	365.621010787644
392.236137211756	365.309649576164
387.025434295535	364.95411120791
384.872567005209	364.605096585782
385.95865212974	364.299560307762
390.133466547222	364.084976213085
396.931378599186	364.008030863993
405.618419669509	364.097013207355
415.265847744427	364.355187768343
424.842956544213	364.76194619081
433.319996133721	365.277663162699
439.771078601444	365.85083725981
443.466942632032	366.426423699497
443.94844358176	366.953286433438
441.073523805677	367.389001547309
435.033016608668	367.70170697542
426.333691851501	367.870060384927
415.750162819097	367.882717132075
404.250327947294	367.738330685091
392.901618304655	367.459817631414
382.767207920674	367.065977531537
374.802334317964	366.595045187595
369.760873810563	366.018920950392
368.12132034356	365.490012247942
370.039425142288	365.051818723176
375.332152168861	364.731682600413
383.494545891261	364.582940205987
393.747892370331	364.632927962667
405.114496766048	364.879813077242


==> tiks/ROM-signal/819-input-1.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
416.921201357009	281.155913571589
420.179206886301	283.93068751991
422.241415085357	286.692543743737
422.981015270255	289.198191380159
422.324299026998	291.434767351856
420.253230018355	293.489658598759
416.805658531797	295.311301126595
412.073192168173	296.887584577129
406.196838301697	298.221384327896
399.360632269246	299.320570006565
391.783553156367	300.195424354069
383.710102528676	300.857943370507
375.399977192725	301.322353988823
367.117302588485	301.605710017316
359.119907205519	301.72806033821
351.649109993715	301.712176231419
344.920462671488	301.58300150894
339.115838699503	301.366954425683
334.377193003051	301.093895016726
330.80223462047	300.788880213109
328.44216230888	300.477035150461
327.301515190165	300.182287159188
327.340091452625	299.924343772222
328.4767926394	299.723345315266
330.595163651267	299.59540815029
333.55032334691	299.552084036835
337.17692100428	299.600589069628
341.297712602723	299.74406466508
345.732329687083	299.981839744906
350.305813290363	300.309776868926
354.856505813203	300.720746170843
359.242933679311	301.205222420334
363.349370862093	301.751971927747
367.089845037813	302.348781619766
370.410430513854	302.983194044294
373.289761057808	303.643206842194
375.73778687063	304.317902355709
377.792888685107	304.997964027096
379.517543954234	305.675354229438
380.992811305236	306.340937391182
382.311956409706	306.988158294537
383.573582414914	307.615124830714
384.874649205155	308.224638959469
386.303767067223	308.822176060597
387.9351318602	309.41399970266
389.823431558447	310.00643458527
392	310.605750811523
394.470425614605	311.217944341671
397.213744303886	311.848280794629
400.18326049954	312.500809958837
403.30895305581	313.177996589618
406.501337471575	313.880479397048
409.656577307253	314.606936261136
412.66256956176	315.354053375004
415.405674683163	316.116615037555
417.777724588537	316.887715294114
419.682923516853	317.65908251448
421.044257756749	318.421498572033
421.809051319435	319.165291660681
421.953344519827	319.880881133221
421.484829297148	320.559349455265
420.444146207966	321.193006374655
418.904429897428	321.775915189074
416.96907848278	322.304347696488
414.767813293881	322.777137698767
412.451184290149	323.195911015216
410.183758770717	323.56517124601
408.13630256674	323.892232560289
406.477320102736	324.187000427904
405.3643595676	324.461606913453
404.935509802901	324.72991287449
405.301515190165	325.006901636898
406.538913593413	325.307987085315
408.684561097329	325.648266634277
411.731847665258	326.041748149529
415.62883261574	326.500588198316
420.278441447094	327.034368668641
425.540770104856	327.649444984057
431.23744378342	328.348392053791
437.157879482911	329.129586117671
443.067209486814	329.986953512619
448.715541122513	330.909935891527
453.848160594336	331.883716053446
458.216238664973	332.889727701263
461.587566020991	333.906440278668
463.756837870028	334.91034471365
464.555021243201	335.877042405102
463.857374131649	336.782320898074
461.589741457936	337.6031291019
457.732826497882	338.318410848179
452.32422440662	338.909791693387
445.458102952132	339.362146070803
437.282519904071	339.664071237311
427.994471956192	339.808281503074
417.832871702546	339.791909997856
407.06974232923	339.616695526063
396	339.289030159365
384.93025767077	338.819847729945
374.167128297454	338.224351635972
364.005528043808	337.521606683902
354.717480095929	336.737220397618
346.541897047868	335.90825098211
339.675775593381	335.071075310346
334.267173502117	334.236403720603
330.410258542064	333.426169074124
328.142625868351	332.623783382882
327.444978756799	331.873720116063
328.243162129972	331.273124287706
330.412433979009	330.770211975933
333.783761335027	330.343799610584
338.151839405664	330.021041569959
343.284458877488	329.830589725199
348.932790513186	329.779149975936
354.842120517089	329.861170349457
360.76255621658	330.065434798804
366.459229895144	330.377175917942
371.721558552906	330.778798083548
376.37116738426	331.250789974352
380.268152334742	331.77266298249
383.315438902671	332.323806518179
385.461086406587	332.88424172573
386.698484809835	333.435413165525
387.064490197099	333.960980698482
386.6356404324	334.447461416316
385.522679897264	334.884679025889
383.86369743326	335.266023490215
381.816241229283	335.588526769548
379.548815709851	335.852760133063
377.232186706119	336.062566501477
375.03092151722	336.224654458131
373.095570102572	336.348082965356
371.555853792033	336.443663897645
370.515170702852	336.523314893842
370.046655480173	336.599392901992
370.190948680565	336.684037110134
370.955742243251	336.7885568892
372.317076483147	336.922888678074
374.222275411463	337.095145893881
376.594325316836	337.311283584807
379.337430438239	337.574893507797
382.343422692747	337.887136709148
385.498662528425	338.246816199738
388.69104694419	338.65058282517
391.81673950046	339.093267636146
394.786255696113	339.568315327112
397.529574385395	340.068288950754
400	340.585416713068
402.176568441553	341.112144573577
404.0648681398	341.641657064517
405.696232932778	342.16833387066
407.125350794845	342.688117440504
408.426417585086	343.198766477161
409.688043590295	343.699988643399
411.007188694764	344.193443450322
412.482456045766	344.682614891058
414.207111314893	345.172561907687
416.26221312937	345.669561524777
418.710238942192	346.180660831964
421.589569486147	346.71316190462
424.910154962187	347.274064628579
428.650629137907	347.86950106058
432.757066320689	348.504195753972
437.143494186797	349.18097804618
441.694186709637	349.900371685892
446.267670312916	350.660107050332
450.702287397277	351.454573601039
454.82307899572	352.274540980632
458.44967665309	353.107385316968
461.404836348732	353.937836299017
463.5232073606	354.747395054217
464.659908547375	355.520016108203
464.698484809835	356.239908778808
463.55783769112	356.893773384826
461.19776537953	357.466558942513
457.622806996949	357.949296147528
452.884161300497	358.333377393315
447.079537328513	358.612554418217
440.350890006285	358.782958135537
432.880092794481	358.842872405889
424.882697411515	358.792728113066
416.600022807275	358.635317609742
408.289897471324	358.376131856148
400.216446843633	358.024588163017
392.639367730754	357.59241215578
385.803161698304	357.094794529103
379.926807831827	356.551516934967
375.194341468203	355.993553755606
371.746769981644	355.451550388532
369.675700973002	354.941451292843
369.018984729745	354.469172619202
369.758584914643	354.052263759583
371.820793113699	353.703124125531
375.078798642991	353.442988495759
379.357519686864	353.29116912867
384.440500289799	353.260294919014
390.078584661185	353.353430629219
396	353.565292667766
401.921415338815	353.884978686554
407.559499710201	354.295950613634
412.642480313136	354.78156044985
416.921201357009	355.317199079608
420.179206886301	355.878894354442
422.241415085357	356.441378054003
422.981015270255	356.979594099187
422.324299026998	357.470081671106
420.253230018356	357.8920559634
416.805658531797	358.229631895145
412.073192168173	358.467633635598
406.196838301697	358.594973615652
399.360632269246	358.60461866622
391.783553156367	358.493112287874
383.710102528676	358.260858264923
375.399977192725	357.931038519742
367.117302588486	357.517740742845
359.119907205519	357.023419927811
351.649109993715	356.373097704277
344.920462671487	355.663953870757
339.115838699503	354.923568611776
334.377193003051	354.138083730147
330.80223462047	353.346448893224
328.44216230888	352.587242649203
327.301515190165	351.875776924228
327.340091452625	351.226340032871
328.4767926394	350.654080722677
330.595163651267	350.172719048114
333.55032334691	349.790589009553
337.17692100428	349.5112007011
341.297712602723	349.334789642383
345.732329687083	349.258668173346
350.305813290363	349.277020901905
354.856505813203	349.381319657645
359.242933679311	349.561083400804
363.349370862093	349.826517621563
367.089845037813	350.191384405282
370.410430513854	350.611550450382
373.289761057808	351.033123604253
375.73778687063	351.354939716273
377.792888685107	351.673096757743
379.517543954234	352.008240436443
380.992811305236	352.367762639936
382.311956409706	352.721438221133
383.573582414914	353.059424005379
384.874649205155	353.389260955575
386.303767067223	353.717604777846
387.9351318602	354.048087581005
389.823431558447	354.38664341215
392	354.738957749412
394.470425614605	355.109687527764
397.213744303886	355.502852323896
400.18326049954	355.921498362534
403.308953055809	356.366895042361
406.501337471574	356.838127670984
409.656577307253	357.331927676025
412.66256956176	357.842998366026
415.405674683163	358.364281313774
417.777724588537	358.887218099546
419.682923516852	359.402315714428
421.044257756749	359.899851884859
421.809051319435	360.370513207736
421.953344519827	360.805938818341
421.484829297147	361.199179321235
420.444146207967	361.545043517313
418.904429897428	361.840329569852
416.969078482781	362.083954258873
414.767813293881	362.277008506542
412.451184290149	362.422766579915
410.183758770718	362.526653240191
408.13630256674	362.596158763272
406.477320102736	362.640680091125
405.3643595676	362.671261348037
404.935509802902	362.700209319374
405.301515190165	362.740575089219
406.538913593413	362.805502295772
408.684561097329	362.907464231739
411.731847665258	363.057427605522
415.62883261574	363.264005681404
420.278441447095	363.53267231253


==> tiks/ROM-signal/819-loose-MS-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	416.921201357009
25	420.179206886301
30	422.241415085357
35	422.981015270255
40	422.324299026998
45	420.253230018355
50	416.805658531797
55	412.073192168173
60	406.196838301697
65	399.360632269246
70	391.783553156367
75	383.710102528676
80	375.399977192725
85	367.117302588485
90	359.119907205519
95	351.649109993715
100	344.920462671488
105	339.115838699503
110	334.377193003051
115	330.80223462047
120	328.44216230888
125	327.301515190165
130	327.340091452625
135	328.4767926394
140	330.595163651267
145	333.55032334691
150	337.17692100428
155	341.297712602723
160	345.732329687083
165	350.305813290363
170	354.856505813203
175	359.242933679311
180	363.349370862093
185	367.089845037813
190	370.410430513854
195	373.289761057808
200	375.73778687063
205	377.792888685107
210	379.517543954234
215	380.992811305236
220	382.311956409706
225	383.573582414914
230	384.874649205155
235	386.303767067223
240	387.9351318602
245	389.823431558447
250	392
255	394.470425614605
260	397.213744303886
265	400.18326049954
270	403.30895305581
275	406.501337471575
280	409.656577307253
285	412.66256956176
290	415.405674683163
295	417.777724588537
300	419.682923516853
305	421.044257756749
310	421.809051319435
315	421.953344519827
320	421.484829297148
325	420.444146207966
330	418.904429897428
335	416.96907848278
340	414.767813293881
345	412.451184290149
350	410.183758770717
355	408.13630256674
360	406.477320102736
365	405.3643595676
370	404.935509802901
375	405.301515190165
380	406.538913593413
385	408.684561097329
390	411.731847665258
395	415.62883261574
400	420.278441447094
405	425.540770104856
410	431.23744378342
415	437.157879482911
420	443.067209486814
425	448.715541122513
430	453.848160594336
435	458.216238664973
440	461.587566020991
445	463.756837870028
450	464.555021243201
455	463.857374131649
460	461.589741457936
465	457.732826497882
470	452.32422440662
475	445.458102952132
480	437.282519904071
485	427.994471956192
490	417.832871702546
495	407.06974232923
500	396
505	384.93025767077
510	374.167128297454
515	364.005528043808
520	354.717480095929
525	346.541897047868
530	339.675775593381
535	334.267173502117
540	330.410258542064
545	328.142625868351
550	327.444978756799
555	328.243162129972
560	330.412433979009
565	333.783761335027
570	338.151839405664
575	343.284458877488
580	348.932790513186
585	354.842120517089
590	360.76255621658
595	366.459229895144
600	371.721558552906
605	376.37116738426
610	380.268152334742
615	383.315438902671
620	385.461086406587
625	386.698484809835
630	387.064490197099
635	386.6356404324
640	385.522679897264
645	383.86369743326
650	381.816241229283
655	379.548815709851
660	377.232186706119
665	375.03092151722
670	373.095570102572
675	371.555853792033
680	370.515170702852
685	370.046655480173
690	370.190948680565
695	370.955742243251
700	372.317076483147
705	374.222275411463
710	376.594325316836
715	379.337430438239
720	382.343422692747
725	385.498662528425
730	388.69104694419
735	391.81673950046
740	394.786255696113
745	397.529574385395
750	400
755	402.176568441553
760	404.0648681398
765	405.696232932778
770	407.125350794845
775	408.426417585086
780	409.688043590295
785	411.007188694764
790	412.482456045766
795	414.207111314893
800	416.26221312937
805	418.710238942192
810	421.589569486147
815	424.910154962187
820	428.650629137907
825	432.757066320689
830	437.143494186797
835	441.694186709637
840	446.267670312916
845	450.702287397277
850	454.82307899572
855	458.44967665309
860	461.404836348732
865	463.5232073606
870	464.659908547375
875	464.698484809835
880	463.55783769112
885	461.19776537953
890	457.622806996949
895	452.884161300497
900	447.079537328513
905	440.350890006285
910	432.880092794481
915	424.882697411515
920	416.600022807275
925	408.289897471324
930	400.216446843633
935	392.639367730754
940	385.803161698304
945	379.926807831827
950	375.194341468203
955	371.746769981644
960	369.675700973002
965	369.018984729745
970	369.758584914643
975	371.820793113699
980	375.078798642991
985	379.357519686864
990	384.440500289799
995	390.078584661185
1000	396
1005	401.921415338815
1010	407.559499710201
1015	412.642480313136
1020	416.921201357009
1025	420.179206886301
1030	422.241415085357
1035	422.981015270255
1040	422.324299026998
1045	420.253230018356
1050	416.805658531797
1055	412.073192168173
1060	406.196838301697
1065	399.360632269246
1070	391.783553156367
1075	383.710102528676
1080	375.399977192725
1085	367.117302588486
1090	359.119907205519
1095	351.649109993715
1100	344.920462671487
1105	339.115838699503
1110	334.377193003051
1115	330.80223462047
1120	328.44216230888
1125	327.301515190165
1130	327.340091452625
1135	328.4767926394
1140	330.595163651267
1145	333.55032334691
1150	337.17692100428
1155	341.297712602723
1160	345.732329687083
1165	350.305813290363
1170	354.856505813203
1175	359.242933679311
1180	363.349370862093
1185	367.089845037813
1190	370.410430513854
1195	373.289761057808
1200	375.73778687063
1205	377.792888685107
1210	379.517543954234
1215	380.992811305236
1220	382.311956409706
1225	383.573582414914
1230	384.874649205155
1235	386.303767067223
1240	387.9351318602
1245	389.823431558447
1250	392
1255	394.470425614605
1260	397.213744303886
1265	400.18326049954
1270	403.308953055809
1275	406.501337471574
1280	409.656577307253
1285	412.66256956176
1290	415.405674683163
1295	417.777724588537
1300	419.682923516852
1305	421.044257756749
1310	421.809051319435
1315	421.953344519827
1320	421.484829297147
1325	420.444146207967
1330	418.904429897428
1335	416.969078482781
1340	414.767813293881
1345	412.451184290149
1350	410.183758770718
1355	408.13630256674
1360	406.477320102736
1365	405.3643595676
1370	404.935509802902
1375	405.301515190165
1380	406.538913593413
1385	408.684561097329
1390	411.731847665258
1395	415.62883261574
1400	420.278441447095


==> tiks/ROM-signal/819-loose-MS-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	281.155913571589
25	283.93068751991
30	286.692543743737
35	289.198191380159
40	291.434767351856
45	293.489658598759
50	295.311301126595
55	296.887584577129
60	298.221384327896
65	299.320570006565
70	300.195424354069
75	300.857943370507
80	301.322353988823
85	301.605710017316
90	301.72806033821
95	301.712176231419
100	301.58300150894
105	301.366954425683
110	301.093895016726
115	300.788880213109
120	300.477035150461
125	300.182287159188
130	299.924343772222
135	299.723345315266
140	299.59540815029
145	299.552084036835
150	299.600589069628
155	299.74406466508
160	299.981839744906
165	300.309776868926
170	300.720746170843
175	301.205222420334
180	301.751971927747
185	302.348781619766
190	302.983194044294
195	303.643206842194
200	304.317902355709
205	304.997964027096
210	305.675354229438
215	306.340937391182
220	306.988158294537
225	307.615124830714
230	308.224638959469
235	308.822176060597
240	309.41399970266
245	310.00643458527
250	310.605750811523
255	311.217944341671
260	311.848280794629
265	312.500809958837
270	313.177996589618
275	313.880479397048
280	314.606936261136
285	315.354053375004
290	316.116615037555
295	316.887715294114
300	317.65908251448
305	318.421498572033
310	319.165291660681
315	319.880881133221
320	320.559349455265
325	321.193006374655
330	321.775915189074
335	322.304347696488
340	322.777137698767
345	323.195911015216
350	323.56517124601
355	323.892232560289
360	324.187000427904
365	324.461606913453
370	324.72991287449
375	325.006901636898
380	325.307987085315
385	325.648266634277
390	326.041748149529
395	326.500588198316
400	327.034368668641
405	327.649444984057
410	328.348392053791
415	329.129586117671
420	329.986953512619
425	330.909935891527
430	331.883716053446
435	332.889727701263
440	333.906440278668
445	334.91034471365
450	335.877042405102
455	336.782320898074
460	337.6031291019
465	338.318410848179
470	338.909791693387
475	339.362146070803
480	339.664071237311
485	339.808281503074
490	339.791909997856
495	339.616695526063
500	339.289030159365
505	338.819847729945
510	338.224351635972
515	337.521606683902
520	336.737220397618
525	335.90825098211
530	335.071075310346
535	334.236403720603
540	333.426169074124
545	332.623783382882
550	331.873720116063
555	331.273124287706
560	330.770211975933
565	330.343799610584
570	330.021041569959
575	329.830589725199
580	329.779149975936
585	329.861170349457
590	330.065434798804
595	330.377175917942
600	330.778798083548
605	331.250789974352
610	331.77266298249
615	332.323806518179
620	332.88424172573
625	333.435413165525
630	333.960980698482
635	334.447461416316
640	334.884679025889
645	335.266023490215
650	335.588526769548
655	335.852760133063
660	336.062566501477
665	336.224654458131
670	336.348082965356
675	336.443663897645
680	336.523314893842
685	336.599392901992
690	336.684037110134
695	336.7885568892
700	336.922888678074
705	337.095145893881
710	337.311283584807
715	337.574893507797
720	337.887136709148
725	338.246816199738
730	338.65058282517
735	339.093267636146
740	339.568315327112
745	340.068288950754
750	340.585416713068
755	341.112144573577
760	341.641657064517
765	342.16833387066
770	342.688117440504
775	343.198766477161
780	343.699988643399
785	344.193443450322
790	344.682614891058
795	345.172561907687
800	345.669561524777
805	346.180660831964
810	346.71316190462
815	347.274064628579
820	347.86950106058
825	348.504195753972
830	349.18097804618
835	349.900371685892
840	350.660107050332
845	351.454573601039
850	352.274540980632
855	353.107385316968
860	353.937836299017
865	354.747395054217
870	355.520016108203
875	356.239908778808
880	356.893773384826
885	357.466558942513
890	357.949296147528
895	358.333377393315
900	358.612554418217
905	358.782958135537
910	358.842872405889
915	358.792728113066
920	358.635317609742
925	358.376131856148
930	358.024588163017
935	357.59241215578
940	357.094794529103
945	356.551516934967
950	355.993553755606
955	355.451550388532
960	354.941451292843
965	354.469172619202
970	354.052263759583
975	353.703124125531
980	353.442988495759
985	353.29116912867
990	353.260294919014
995	353.353430629219
1000	353.565292667766
1005	353.884978686554
1010	354.295950613634
1015	354.78156044985
1020	355.317199079608
1025	355.878894354442
1030	356.441378054003
1035	356.979594099187
1040	357.470081671106
1045	357.8920559634
1050	358.229631895145
1055	358.467633635598
1060	358.594973615652
1065	358.60461866622
1070	358.493112287874
1075	358.260858264923
1080	357.931038519742
1085	357.517740742845
1090	357.023419927811
1095	356.373097704277
1100	355.663953870757
1105	354.923568611776
1110	354.138083730147
1115	353.346448893224
1120	352.587242649203
1125	351.875776924228
1130	351.226340032871
1135	350.654080722677
1140	350.172719048114
1145	349.790589009553
1150	349.5112007011
1155	349.334789642383
1160	349.258668173346
1165	349.277020901905
1170	349.381319657645
1175	349.561083400804
1180	349.826517621563
1185	350.191384405282
1190	350.611550450382
1195	351.033123604253
1200	351.354939716273
1205	351.673096757743
1210	352.008240436443
1215	352.367762639936
1220	352.721438221133
1225	353.059424005379
1230	353.389260955575
1235	353.717604777846
1240	354.048087581005
1245	354.38664341215
1250	354.738957749412
1255	355.109687527764
1260	355.502852323896
1265	355.921498362534
1270	356.366895042361
1275	356.838127670984
1280	357.331927676025
1285	357.842998366026
1290	358.364281313774
1295	358.887218099546
1300	359.402315714428
1305	359.899851884859
1310	360.370513207736
1315	360.805938818341
1320	361.199179321235
1325	361.545043517313
1330	361.840329569852
1335	362.083954258873
1340	362.277008506542
1345	362.422766579915
1350	362.526653240191
1355	362.596158763272
1360	362.640680091125
1365	362.671261348037
1370	362.700209319374
1375	362.740575089219
1380	362.805502295772
1385	362.907464231739
1390	363.057427605522
1395	363.264005681404
1400	363.53267231253


==> tiks/ROM-signal/Best5-Bars-1.tsv <==
1	5.81378248257968
2	5.31561686090561
3	3.75830412231234
4	3.49648335665758
5	1.03389266705835
6	1.49354628918131
7	3.72450007562063


==> tiks/ROM-signal/Best5-Bars-2.tsv <==
0.509090909090909	0
7.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-3.tsv <==
1	3.07329971869718
2	3.0526060833737
3	2.36499070410523
4	2.29196303528834
5	0.652672882218126
6	0.947347319683449
7	2.07559548346966


==> tiks/ROM-signal/Best5-Bars-4.tsv <==
0.509090909090909	0
7.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-5.tsv <==
1	2.09957898413265
2	1.23108647320662
3	0.973832931031383
4	1.08523981037794
5	0.957698319285636
6	1.16157626230075
7	1.17746198631264


==> tiks/ROM-signal/Best5-Bars-6.tsv <==
0.509090909090909	0
7.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-7.tsv <==
1	1.86907099100245
2	1.11548463426879
3	0.939965429850601
4	1.04340393319565
5	0.858161100830862
6	1.05645924399305
7	1.06734933790853


==> tiks/ROM-signal/Best5-Bars-8.tsv <==
0.509090909090909	0
7.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-Final-1.tsv <==
1	5.81378248257968
2	5.31561686090561
3	3.75830412231234
4	3.49648335665758
5	1.03389266705835
6	1.49354628918131
7	3.72450007562063


==> tiks/ROM-signal/Best5-Bars-Final-2.tsv <==
0.509090909090909	0
7.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-Final-3.tsv <==
1	2.9657476182241
2	2.79445042077088
3	2.20200397897426
4	2.14560892331495
5	0.680475325546209
6	0.986427544862199
7	1.96865739783243


==> tiks/ROM-signal/Best5-Bars-Final-4.tsv <==
0.509090909090909	0
7.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-Final-5.tsv <==
1	2.80190715754408
2	1.6456283795382
3	1.4121251867756
4	1.57526647650786
5	1.74125105974324
6	1.89316412127057
7	1.74095247150058


==> tiks/ROM-signal/Best5-Bars-Final-6.tsv <==
0.509090909090909	0
7.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-Final-7.tsv <==
1	1.93257864268206
2	1.14540190212769
3	0.990436733416982
4	1.10020818952634
5	0.9798551390762
6	1.16160345325605
7	1.13487955463394


==> tiks/ROM-signal/Best5-Bars-Final-8.tsv <==
0.509090909090909	0
7.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-Final2-1.tsv <==
1	5.81378248257968
2	5.31561686090561
3	3.89978454239611
4	3.72450007562063
5	1.03389266705835
6	1.49354628918131


==> tiks/ROM-signal/Best5-Bars-Final2-2.tsv <==
0.509090909090909	0
6.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-Final2-3.tsv <==
1	2.9657476182241
2	2.79445042077088
3	2.20916201672771
4	1.96865739783243
5	0.680475325546209
6	0.986427544862199


==> tiks/ROM-signal/Best5-Bars-Final2-4.tsv <==
0.509090909090909	0
6.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-Final2-5.tsv <==
1	2.80190715754408
2	1.6456283795382
3	1.31127206037276
4	1.74095247150058
5	1.74125105974324
6	1.89316412127057


==> tiks/ROM-signal/Best5-Bars-Final2-6.tsv <==
0.509090909090909	0
6.49090909090909	0


==> tiks/ROM-signal/Best5-Bars-Final2-7.tsv <==
1	1.93257864268206
2	1.14540190212769
3	1.0254696867687
4	1.13487955463394
5	0.9798551390762
6	1.16160345325605


==> tiks/ROM-signal/Best5-Bars-Final2-8.tsv <==
0.509090909090909	0
6.49090909090909	0


==> tiks/ROM-signal/Best5APRBS-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	312
80	312
85	312
90	312
95	312
100	312
105	312
110	312
115	312
120	312
125	312
130	312
135	312
140	312
145	312
150	312
155	312
160	312
165	312
170	312
175	312
180	312
185	312
190	312
195	312
200	312
205	312
210	312
215	312
220	312
225	312
230	312
235	312
240	312
245	312
250	312
255	312
260	312
265	312
270	312
275	312
280	312
285	312
290	312
295	312
300	312
305	312
310	312
315	312
320	312
325	312
330	312
335	312
340	312
345	312
350	312
355	312
360	312
365	312
370	312
375	312
380	312
385	312
390	312
395	312
400	312
405	312
410	312
415	312
420	312
425	312
430	312
435	312
440	473
445	473
450	473
455	473
460	473
465	473
470	473
475	473
480	473
485	473
490	473
495	473
500	473
505	473
510	473
515	473
520	473
525	473
530	473
535	473
540	473
545	473
550	473
555	473
560	473
565	473
570	473
575	473
580	473
585	473
590	473
595	473
600	473
605	473
610	473
615	473
620	473
625	473
630	473
635	473
640	473
645	473
650	473
655	473
660	473
665	473
670	473
675	473
680	473
685	473
690	473
695	473
700	473
705	473
710	473
715	473
720	473
725	473
730	473
735	473
740	348
745	348
750	348
755	348
760	348
765	348
770	348
775	348
780	348
785	348
790	348
795	348
800	348
805	348
810	348
815	348
820	348
825	348
830	348
835	348
840	348
845	348
850	348
855	348
860	348
865	348
870	348
875	348
880	348
885	348
890	348
895	348
900	348
905	348
910	348
915	348
920	348
925	348
930	348
935	348
940	348
945	348
950	348
955	348
960	348
965	348
970	348
975	348
980	348
985	348
990	348
995	348
1000	348
1005	348
1010	348
1015	348
1020	348
1025	348
1030	348
1035	348
1040	348
1045	348
1050	348
1055	388
1060	388
1065	388
1070	388
1075	388
1080	388
1085	388
1090	388
1095	388
1100	388
1105	388
1110	388
1115	388
1120	388
1125	388
1130	388
1135	388
1140	388
1145	388
1150	388
1155	388
1160	388
1165	388
1170	388
1175	388
1180	388
1185	388
1190	388
1195	388
1200	388
1205	388
1210	388
1215	388
1220	388
1225	388
1230	388
1235	388
1240	388
1245	388
1250	388
1255	388
1260	388
1265	388
1270	388
1275	388
1280	388
1285	388
1290	388
1295	388
1300	388
1305	388
1310	388
1315	388
1320	388
1325	388
1330	388
1335	388
1340	388
1345	388
1350	388
1355	388
1360	388
1365	388
1370	388
1375	388
1380	388
1385	388
1390	388
1395	388


==> tiks/ROM-signal/Best5APRBS-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	311
50	311
55	311
60	311
65	311
70	311
75	311
80	311
85	311
90	311
95	311
100	311
105	311
110	311
115	311
120	311
125	311
130	311
135	311
140	311
145	311
150	311
155	311
160	311
165	311
170	311
175	311
180	311
185	311
190	311
195	311
200	311
205	311
210	311
215	311
220	311
225	311
230	311
235	311
240	311
245	311
250	311
255	311
260	311
265	311
270	311
275	311
280	311
285	311
290	311
295	311
300	311
305	311
310	311
315	311
320	311
325	311
330	311
335	311
340	311
345	381
350	381
355	381
360	381
365	381
370	381
375	381
380	381
385	381
390	381
395	381
400	381
405	381
410	381
415	381
420	381
425	381
430	381
435	381
440	381
445	381
450	381
455	381
460	381
465	381
470	381
475	381
480	381
485	381
490	381
495	381
500	381
505	381
510	381
515	381
520	381
525	381
530	381
535	381
540	381
545	381
550	381
555	381
560	381
565	381
570	381
575	381
580	381
585	381
590	381
595	381
600	381
605	381
610	381
615	381
620	381
625	381
630	381
635	381
640	381
645	381
650	381
655	381
660	455
665	455
670	455
675	455
680	455
685	455
690	455
695	455
700	455
705	455
710	455
715	455
720	455
725	455
730	455
735	455
740	455
745	455
750	455
755	455
760	455
765	455
770	455
775	455
780	455
785	455
790	455
795	455
800	455
805	455
810	455
815	455
820	455
825	455
830	455
835	455
840	455
845	455
850	455
855	455
860	455
865	455
870	455
875	455
880	455
885	455
890	455
895	455
900	455
905	455
910	455
915	455
920	455
925	455
930	455
935	455
940	455
945	455
950	455
955	455
960	455
965	455
970	455
975	455
980	455
985	455
990	455
995	455
1000	455
1005	455
1010	455
1015	455
1020	455
1025	455
1030	455
1035	455
1040	455
1045	455
1050	421
1055	421
1060	421
1065	421
1070	421
1075	421
1080	421
1085	421
1090	421
1095	421
1100	421
1105	421
1110	421
1115	421
1120	421
1125	421
1130	421
1135	421
1140	421
1145	421
1150	421
1155	421
1160	421
1165	421
1170	421
1175	421
1180	421
1185	421
1190	421
1195	421
1200	421
1205	421
1210	421
1215	421
1220	421
1225	421
1230	421
1235	421
1240	421
1245	421
1250	421
1255	421
1260	421
1265	421
1270	421
1275	421
1280	421
1285	421
1290	421
1295	421
1300	421
1305	421
1310	421
1315	421
1320	421
1325	421
1330	421
1335	421
1340	421
1345	421
1350	421
1355	421
1360	421
1365	421
1370	421
1375	421
1380	421
1385	421
1390	421
1395	421


==> tiks/ROM-signal/Best5APRBS-3.tsv <==
0	279.15
5	279.15
10	279.15
15	328
20	328
25	328
30	328
35	328
40	328
45	328
50	328
55	328
60	328
65	328
70	328
75	328
80	328
85	328
90	328
95	328
100	328
105	328
110	328
115	328
120	328
125	328
130	328
135	328
140	328
145	328
150	328
155	328
160	328
165	328
170	328
175	328
180	328
185	328
190	328
195	328
200	328
205	328
210	328
215	328
220	328
225	328
230	328
235	328
240	328
245	328
250	328
255	328
260	328
265	328
270	328
275	328
280	328
285	328
290	328
295	328
300	328
305	328
310	328
315	328
320	328
325	328
330	328
335	328
340	328
345	328
350	328
355	328
360	328
365	328
370	328
375	328
380	328
385	395
390	395
395	395
400	395
405	395
410	395
415	395
420	395
425	395
430	395
435	395
440	395
445	395
450	395
455	395
460	395
465	395
470	395
475	395
480	395
485	395
490	395
495	395
500	395
505	395
510	395
515	395
520	395
525	395
530	395
535	395
540	395
545	395
550	395
555	395
560	395
565	395
570	395
575	395
580	395
585	395
590	395
595	395
600	395
605	395
610	395
615	395
620	395
625	395
630	395
635	395
640	395
645	395
650	395
655	395
660	395
665	395
670	395
675	395
680	395
685	395
690	395
695	395
700	395
705	395
710	395
715	395
720	395
725	395
730	342
735	342
740	342
745	342
750	342
755	342
760	342
765	342
770	342
775	342
780	342
785	342
790	342
795	342
800	342
805	342
810	342
815	342
820	342
825	342
830	342
835	342
840	342
845	342
850	342
855	342
860	342
865	342
870	342
875	342
880	342
885	342
890	342
895	342
900	342
905	342
910	342
915	342
920	342
925	342
930	342
935	342
940	342
945	342
950	342
955	342
960	342
965	342
970	342
975	342
980	342
985	342
990	342
995	342
1000	342
1005	342
1010	342
1015	342
1020	342
1025	342
1030	342
1035	342
1040	342
1045	342
1050	342
1055	342
1060	342
1065	342
1070	342
1075	438
1080	438
1085	438
1090	438
1095	438
1100	438
1105	438
1110	438
1115	438
1120	438
1125	438
1130	438
1135	438
1140	438
1145	438
1150	438
1155	438
1160	438
1165	438
1170	438
1175	438
1180	438
1185	438
1190	438
1195	438
1200	438
1205	438
1210	438
1215	438
1220	438
1225	438
1230	438
1235	438
1240	438
1245	438
1250	438
1255	438
1260	438
1265	438
1270	438
1275	438
1280	438
1285	438
1290	438
1295	438
1300	438
1305	438
1310	438
1315	438
1320	438
1325	438
1330	438
1335	438
1340	438
1345	438
1350	438
1355	438
1360	438
1365	438
1370	438
1375	438
1380	438
1385	438
1390	438
1395	438


==> tiks/ROM-signal/Best5APRBS-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	303
50	303
55	303
60	303
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	303
380	303
385	303
390	303
395	438
400	438
405	438
410	438
415	438
420	438
425	438
430	438
435	438
440	438
445	438
450	438
455	438
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	438
645	438
650	438
655	438
660	438
665	438
670	438
675	438
680	438
685	438
690	438
695	438
700	438
705	373
710	373
715	373
720	373
725	373
730	373
735	373
740	373
745	373
750	373
755	373
760	373
765	373
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373
955	373
960	373
965	373
970	373
975	373
980	373
985	373
990	373
995	373
1000	373
1005	373
1010	373
1015	389
1020	389
1025	389
1030	389
1035	389
1040	389
1045	389
1050	389
1055	389
1060	389
1065	389
1070	389
1075	389
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/Best5APRBS-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	344
65	344
70	344
75	344
80	344
85	344
90	344
95	344
100	344
105	344
110	344
115	344
120	344
125	344
130	344
135	344
140	344
145	344
150	344
155	344
160	344
165	344
170	344
175	344
180	344
185	344
190	344
195	344
200	344
205	344
210	344
215	344
220	344
225	344
230	344
235	344
240	344
245	344
250	344
255	344
260	344
265	344
270	344
275	344
280	344
285	344
290	344
295	344
300	344
305	344
310	344
315	344
320	344
325	344
330	344
335	344
340	344
345	344
350	344
355	344
360	344
365	344
370	344
375	344
380	344
385	344
390	344
395	344
400	344
405	344
410	344
415	344
420	315
425	315
430	315
435	315
440	315
445	315
450	315
455	315
460	315
465	315
470	315
475	315
480	315
485	315
490	315
495	315
500	315
505	315
510	315
515	315
520	315
525	315
530	315
535	315
540	315
545	315
550	315
555	315
560	315
565	315
570	315
575	315
580	315
585	315
590	315
595	315
600	315
605	315
610	315
615	315
620	315
625	315
630	315
635	315
640	315
645	315
650	315
655	315
660	315
665	315
670	315
675	315
680	315
685	315
690	315
695	315
700	315
705	315
710	315
715	315
720	315
725	315
730	315
735	315
740	315
745	315
750	315
755	315
760	315
765	315
770	454
775	454
780	454
785	454
790	454
795	454
800	454
805	454
810	454
815	454
820	454
825	454
830	454
835	454
840	454
845	454
850	454
855	454
860	454
865	454
870	454
875	454
880	454
885	454
890	454
895	454
900	454
905	454
910	454
915	454
920	454
925	454
930	454
935	454
940	454
945	454
950	454
955	454
960	454
965	454
970	454
975	454
980	454
985	454
990	454
995	454
1000	454
1005	454
1010	454
1015	454
1020	454
1025	454
1030	454
1035	454
1040	454
1045	454
1050	454
1055	454
1060	454
1065	454
1070	454
1075	454
1080	400
1085	400
1090	400
1095	400
1100	400
1105	400
1110	400
1115	400
1120	400
1125	400
1130	400
1135	400
1140	400
1145	400
1150	400
1155	400
1160	400
1165	400
1170	400
1175	400
1180	400
1185	400
1190	400
1195	400
1200	400
1205	400
1210	400
1215	400
1220	400
1225	400
1230	400
1235	400
1240	400
1245	400
1250	400
1255	400
1260	400
1265	400
1270	400
1275	400
1280	400
1285	400
1290	400
1295	400
1300	400
1305	400
1310	400
1315	400
1320	400
1325	400
1330	400
1335	400
1340	400
1345	400
1350	400
1355	400
1360	400
1365	400
1370	400
1375	400
1380	400
1385	400
1390	400
1395	400


==> tiks/ROM-signal/Best5MS-1.tsv <==
0	279.15
5	279.15
10	279.15
15	378.557579169233
20	384.05184280366
25	388.95851337564
30	393.140416465798
35	396.471338837664
40	398.841808729081
45	400.165817735828
50	400.387958620084
55	399.490293601321
60	397.498171371424
65	394.484192978832
70	390.569594361887
75	385.922465973351
80	380.752458468607
85	375.301910766466
90	369.833659257339
95	364.61611617894
100	359.906510609474
105	355.933437016987
110	352.880026960944
115	350.869128288008
120	349.951829879629
125	350.100505063388
130	351.207269800772
135	353.088379442982
140	355.494646063726
145	358.127480302757
150	360.659685251124
155	362.759694924517
160	364.117594554167
165	364.471017756945
170	363.628912349421
175	361.491217653581
180	358.062705207225
185	353.459592764557
190	347.908026842956
195	341.734109166112
200	335.345775553157
205	329.207474565911
210	323.809187684125
215	319.631834638563
220	317.11147397423
225	316.604906175549
230	318.35929302053
235	322.488214627871
240	328.956202480075
245	337.573235161248
250	348
255	359.763955937868
260	372.28543638174
265	384.912265039304
270	396.96068164855
275	407.759841786221
280	416.69680982379
285	423.25883776328
290	427.069830511203
295	427.918238175487
300	425.774168635824
305	420.794242869457
310	413.313571105654
315	403.825148999539
320	392.947892588408
325	381.385380461151
330	369.878086825903
335	359.152414288101
340	349.870127591441
345	342.581823362685
350	337.687838906378
355	335.409517870535
360	335.773043763716
365	338.60717245244
370	343.555204117611
375	350.100505063388
380	357.603895562791
385	365.350335278549
390	372.601629260954
395	378.651399449209
400	382.87835695422
405	384.793987740773
410	384.081126220065
415	380.62051423531
420	374.503283992125
425	366.02830316578
430	355.684406980704
435	344.11863674385
440	332.092627108726
445	320.430159897977
450	309.959565537417
455	301.455054126252
460	295.581165902003
465	292.844335712947
470	293.555080616238
475	297.803577764968
480	305.45045417564
485	316.133528757801
490	329.290108298057
495	344.193325532017
500	360
505	375.806674467983
510	390.709891701944
515	403.866471242199
520	414.54954582436
525	422.196422235032
530	426.444919383762
535	427.155664287053
540	424.418834097997
545	418.544945873748
550	410.040434462583
555	399.569840102023
560	387.907372891274
565	375.881363256149
570	364.315593019296
575	353.97169683422
580	345.496716007875
585	339.37948576469
590	335.918873779935
595	335.206012259227
600	337.121643045781
605	341.348600550792
610	347.398370739046
615	354.649664721451
620	362.39610443721
625	369.899494936612
630	376.44479588239
635	381.39282754756
640	384.226956236284
645	384.590482129465
650	382.312161093622
655	377.418176637315
660	370.129872408559
665	360.847585711899
670	350.121913174097
675	338.614619538849
680	327.052107411592
685	316.174851000461
690	306.686428894346
695	299.205757130543
700	294.225831364176
705	292.081761824513
710	292.930169488797
715	296.741162236719
720	303.30319017621
725	312.240158213779
730	323.03931835145
735	335.087734960697
740	347.71456361826
745	360.236044062132
750	372
755	382.426764838753
760	391.043797519925
765	397.511785372129
770	401.64070697947
775	403.395093824451
780	402.88852602577
785	400.368165361437
790	396.190812315875
795	390.792525434089
800	384.654224446843
805	378.265890833888
810	372.091973157044
815	366.540407235442
820	361.937294792775
825	358.508782346419
830	356.371087650579
835	355.528982243055
840	355.882405445833
845	357.240305075483
850	359.340314748876
855	361.872519697243
860	364.505353936274
865	366.911620557018
870	368.792730199228
875	369.899494936612
880	370.048170120371
885	369.130871711992
890	367.119973039056
895	364.066562983013
900	360.093489390526
905	355.38388382106
910	350.166340742661
915	344.698089233534
920	339.247541531393
925	334.07753402665
930	329.430405638113
935	325.515807021168
940	322.501828628576
945	320.509706398679
950	319.612041379916
955	319.834182264172
960	321.158191270919
965	323.528661162336
970	326.859583534202
975	331.04148662436
980	335.94815719634
985	341.442420830767
990	347.380657800279
995	353.615953691362
1000	360
1005	366.384046308638
1010	372.619342199721
1015	378.557579169233
1020	384.05184280366
1025	388.95851337564
1030	393.140416465798
1035	396.471338837664
1040	398.841808729081
1045	400.165817735829
1050	400.387958620085
1055	399.490293601321
1060	397.498171371424
1065	394.484192978832
1070	390.569594361887
1075	385.922465973351
1080	380.752458468607
1085	375.301910766466
1090	369.833659257339
1095	364.61611617894
1100	359.906510609474
1105	355.933437016987
1110	352.880026960944
1115	350.869128288008
1120	349.951829879629
1125	350.100505063388
1130	351.207269800772
1135	353.088379442982
1140	355.494646063726
1145	358.127480302757
1150	360.659685251124
1155	362.759694924517
1160	364.117594554167
1165	364.471017756945
1170	363.628912349422
1175	361.491217653581
1180	358.062705207225
1185	353.459592764558
1190	347.908026842956
1195	341.734109166112
1200	335.345775553157
1205	329.207474565911
1210	323.809187684124
1215	319.631834638563
1220	317.11147397423
1225	316.604906175549
1230	318.35929302053
1235	322.488214627871
1240	328.956202480075
1245	337.573235161247
1250	348
1255	359.763955937869
1260	372.28543638174
1265	384.912265039304
1270	396.96068164855
1275	407.759841786222
1280	416.69680982379
1285	423.258837763281
1290	427.069830511203
1295	427.918238175487
1300	425.774168635824
1305	420.794242869457
1310	413.313571105654
1315	403.825148999539
1320	392.947892588408
1325	381.385380461151
1330	369.878086825903
1335	359.152414288101
1340	349.870127591441
1345	342.581823362685
1350	337.687838906378
1355	335.409517870535
1360	335.773043763716
1365	338.60717245244
1370	343.555204117611
1375	350.100505063388
1380	357.603895562791
1385	365.35033527855
1390	372.601629260954
1395	378.651399449209
1400	382.87835695422


==> tiks/ROM-signal/Best5MS-2.tsv <==
0	279.15
5	279.15
10	279.15
15	381.516087041611
20	382.071864659984
25	382.444863025615
30	382.655616153723
35	382.756744496081
40	382.829054225002
45	382.974008513645
50	383.303322389584
55	383.92676683662
60	384.939490387
65	386.410252501058
70	388.371901525349
75	390.815225098808
80	393.686971603643
85	396.892419822791
90	400.302402540673
95	403.764216379947
100	407.115423661716
105	410.199217491919
110	412.879815001749
115	415.05628969682
120	416.67336118977
125	417.727922061358
130	418.27047440755
135	418.401136346206
140	418.260414728578
145	418.015472147962
150	417.84309105384
155	417.910906965729
160	418.358707494058
165	419.281648611925
170	420.717115032262
175	422.636655604307
180	424.943982142644
185	427.479470497212
190	430.030996480543
195	432.350333347187
200	434.173789680865
205	435.24533000908
210	435.340138703899
215	434.286490182171
220	431.983887521256
225	428.41572140124
230	423.6551577895
235	417.8635460729
240	411.281297163785
245	404.211853689938
250	397
255	390.006280467498
260	383.579661819256
265	378.030754175085
270	373.607878573479
275	370.478037268741
280	368.714427140615
285	368.29157327623
290	369.088499853876
295	370.899658438408
300	373.452662591637
305	376.431292721012
310	379.501788670756
315	382.340179141021
320	384.658329555075
325	386.226527914309
330	386.890757108639
335	386.583290373002
340	385.325848138321
345	383.225213608404
350	380.461860631157
355	377.272741554505
360	373.929862103466
365	370.716593654342
370	367.903814504045
375	365.727922061358
380	364.37252642793
385	363.955248418526
390	364.520541513546
395	366.038887330087
400	368.412132780786
405	371.484198731211
410	375.055943754147
415	378.902651523204
420	382.792451878189
425	386.503993238809
430	389.841851081938
435	392.648461528535
440	394.811775777512
445	396.2682961479
450	397.001629295413
455	397.037128620999
460	396.433553091868
465	395.272910211817
470	393.649755928506
475	391.661187608119
480	389.398596511732
485	386.94196590757
490	384.357143709182
495	381.696125563328
500	379
505	376.303874436672
510	373.642856290818
515	371.05803409243
520	368.601403488268
525	366.338812391881
530	364.350244071494
535	362.727089788183
540	361.566446908132
545	360.962871379001
550	360.998370704587
555	361.7317038521
560	363.188224222488
565	365.351538471465
570	368.158148918062
575	371.496006761191
580	375.207548121811
585	379.097348476796
590	382.944056245853
595	386.515801268789
600	389.587867219214
605	391.961112669913
610	393.479458486454
615	394.044751581474
620	393.62747357207
625	392.272077938642
630	390.096185495955
635	387.283406345658
640	384.070137896534
645	380.727258445495
650	377.538139368843
655	374.774786391596
660	372.674151861679
665	371.416709626998
670	371.109242891361
675	371.773472085691
680	373.341670444925
685	375.659820858979
690	378.498211329244
695	381.568707278988
700	384.547337408363
705	387.100341561592
710	388.911500146124
715	389.70842672377
720	389.285572859385
725	387.52196273126
730	384.392121426521
735	379.969245824915
740	374.420338180744
745	367.993719532502
750	361
755	353.788146310062
760	346.718702836216
765	340.1364539271
770	334.3448422105
775	329.58427859876
780	326.016112478744
785	323.713509817829
790	322.659861296101
795	322.75466999092
800	323.826210319135
805	325.649666652813
810	327.969003519457
815	330.520529502788
820	333.056017857356
825	335.363344395693
830	337.282884967738
835	338.718351388075
840	339.641292505942
845	340.089093034271
850	340.15690894616
855	339.984527852038
860	339.739585271422
865	339.598863653794
870	339.72952559245
875	340.272077938642
880	341.326638810231
885	342.94371030318
890	345.120184998251
895	347.800782508081
900	350.884576338284
905	354.235783620053
910	357.697597459327
915	361.107580177209
920	364.313028396357
925	367.184774901193
930	369.628098474651
935	371.589747498942
940	373.060509613
945	374.07323316338
950	374.696677610416
955	375.025991486354
960	375.170945774998
965	375.243255503919
970	375.344383846277
975	375.555136974385
980	375.928135340016
985	376.483912958389
990	377.210986895183
995	378.069798231768
1000	379
1005	379.930201768232
1010	380.789013104817
1015	381.516087041611
1020	382.071864659984
1025	382.444863025615
1030	382.655616153723
1035	382.756744496081
1040	382.829054225002
1045	382.974008513645
1050	383.303322389584
1055	383.92676683662
1060	384.939490387001
1065	386.410252501058
1070	388.371901525348
1075	390.815225098807
1080	393.686971603643
1085	396.892419822791
1090	400.302402540673
1095	403.764216379947
1100	407.115423661716
1105	410.19921749192
1110	412.879815001749
1115	415.05628969682
1120	416.67336118977
1125	417.727922061358
1130	418.27047440755
1135	418.401136346206
1140	418.260414728578
1145	418.015472147962
1150	417.84309105384
1155	417.910906965729
1160	418.358707494058
1165	419.281648611925
1170	420.717115032262
1175	422.636655604307
1180	424.943982142644
1185	427.479470497212
1190	430.030996480543
1195	432.350333347187
1200	434.173789680865
1205	435.24533000908
1210	435.340138703899
1215	434.286490182171
1220	431.983887521256
1225	428.41572140124
1230	423.6551577895
1235	417.8635460729
1240	411.281297163785
1245	404.211853689938
1250	397
1255	390.006280467498
1260	383.579661819256
1265	378.030754175085
1270	373.607878573479
1275	370.47803726874
1280	368.714427140615
1285	368.29157327623
1290	369.088499853876
1295	370.899658438408
1300	373.452662591637
1305	376.431292721012
1310	379.501788670756
1315	382.340179141021
1320	384.658329555075
1325	386.226527914309
1330	386.890757108639
1335	386.583290373002
1340	385.325848138321
1345	383.225213608404
1350	380.461860631157
1355	377.272741554505
1360	373.929862103465
1365	370.716593654342
1370	367.903814504045
1375	365.727922061358
1380	364.37252642793
1385	363.955248418526
1390	364.520541513546
1395	366.038887330087
1400	368.412132780786


==> tiks/ROM-signal/Best5MS-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	379.834993246601
25	381.36350017579
30	381.660918307596
35	380.684434194448
40	378.479476415973
45	375.177608622446
50	370.988755657375
55	366.188235639375
60	361.099404443543
65	356.073002157044
70	351.464505809867
75	347.610925313703
80	344.808521554794
85	343.292874157822
90	343.222584628474
95	344.667677149467
100	347.603468155261
105	351.910335130423
110	357.379446190901
115	363.72413804327
120	370.596274350673
125	377.606601717798
130	384.347866263051
135	390.419276120906
140	395.450805472065
145	399.125839598622
150	401.200757909919
155	401.52023692741
160	400.027316410193
165	396.767592929086
170	391.887266278451
175	385.625142663797
180	378.299071029999
185	370.28763198591
190	362.008191151369
195	353.892652186296
200	346.362385351795
205	339.803856472939
210	334.546435620383
215	330.843727612894
220	328.859546203132
225	328.659364366113
230	330.207732602047
235	333.371786907949
240	337.930591221271
245	343.589699236789
250	350
255	356.779650545357
260	363.537713289874
265	369.8980173664
270	375.521757566705
275	380.12743219829
280	383.506896228094
285	385.53655739492
290	386.183054548369
295	385.503109575854
300	383.637614648205
305	380.80038176491
310	377.26231867988
315	373.332083006277
320	369.334486538775
325	365.5880607718
330	362.383243552797
335	359.962602796565
340	358.504379078661
345	358.110413290444
350	358.799242090081
355	360.504810619232
360	363.080890016789
365	366.310919604745
370	369.922643568197
375	373.606601717798
380	377.037283218101
385	379.895576948916
390	381.891063640347
395	382.782698820784
400	382.396531844738
405	380.639288899326
410	377.506905540278
415	373.087410849991
420	367.557920876432
425	361.1758712507
430	354.264984358884
435	347.196802117305
440	340.368900067602
445	334.181114142771
450	329.011244342625
455	325.1917411597
460	322.988828095173
465	322.585370079901
470	324.068571861156
475	327.423296388613
480	332.531449184625
485	339.177502016339
490	347.059851115817
495	355.807345291996
500	365
505	374.192654708004
510	382.940148884183
515	390.822497983661
520	397.468550815375
525	402.576703611387
530	405.931428138844
535	407.414629920099
540	407.011171904827
545	404.8082588403
550	400.988755657375
555	395.818885857229
560	389.631099932398
565	382.803197882695
570	375.735015641116
575	368.8241287493
580	362.442079123568
585	356.912589150009
590	352.493094459722
595	349.360711100674
600	347.603468155261
605	347.217301179216
610	348.108936359653
615	350.104423051084
620	352.962716781899
625	356.393398282202
630	360.077356431803
635	363.689080395255
640	366.919109983211
645	369.495189380768
650	371.200757909919
655	371.889586709556
660	371.495620921339
665	370.037397203435
670	367.616756447203
675	364.4119392282
680	360.665513461225
685	356.667916993723
690	352.73768132012
695	349.199618235089
700	346.362385351795
705	344.496890424146
710	343.816945451631
715	344.46344260508
720	346.493103771906
725	349.87256780171
730	354.478242433295
735	360.1019826336
740	366.462286710126
745	373.220349454643
750	380
755	386.410300763211
760	392.069408778729
765	396.628213092051
770	399.792267397953
775	401.340635633887
780	401.140453796868
785	399.156272387106
790	395.453564379617
795	390.19614352706
800	383.637614648205
805	376.107347813703
810	367.991808848631
815	359.71236801409
820	351.700928970001
825	344.374857336203
830	338.112733721549
835	333.232407070914
840	329.972683589807
845	328.47976307259
850	328.799242090081
855	330.874160401378
860	334.549194527935
865	339.580723879094
870	345.652133736949
875	352.393398282202
880	359.403725649327
885	366.27586195673
890	372.620553809099
895	378.089664869577
900	382.396531844738
905	385.332322850533
910	386.777415371526
915	386.707125842178
920	385.191478445206
925	382.389074686297
930	378.535494190133
935	373.926997842956
940	368.900595556457
945	363.811764360625
950	359.011244342625
955	354.822391377554
960	351.520523584027
965	349.315565805552
970	348.339081692404
975	348.63649982421
980	350.165006753399
985	352.797217008525
990	356.330360947065
995	360.500379243202
1000	365
1005	369.499620756798
1010	373.669639052935
1015	377.202782991475
1020	379.834993246601
1025	381.36350017579
1030	381.660918307596
1035	380.684434194448
1040	378.479476415973
1045	375.177608622446
1050	370.988755657375
1055	366.188235639375
1060	361.099404443543
1065	356.073002157044
1070	351.464505809867
1075	347.610925313703
1080	344.808521554794
1085	343.292874157822
1090	343.222584628474
1095	344.667677149467
1100	347.603468155262
1105	351.910335130423
1110	357.379446190901
1115	363.72413804327
1120	370.596274350673
1125	377.606601717798
1130	384.347866263051
1135	390.419276120907
1140	395.450805472065
1145	399.125839598622
1150	401.200757909919
1155	401.52023692741
1160	400.027316410193
1165	396.767592929086
1170	391.887266278451
1175	385.625142663797
1180	378.299071029999
1185	370.28763198591
1190	362.008191151369
1195	353.892652186296
1200	346.362385351795
1205	339.803856472939
1210	334.546435620383
1215	330.843727612894
1220	328.859546203132
1225	328.659364366113
1230	330.207732602047
1235	333.371786907949
1240	337.930591221271
1245	343.589699236789
1250	350
1255	356.779650545357
1260	363.537713289874
1265	369.8980173664
1270	375.521757566705
1275	380.12743219829
1280	383.506896228094
1285	385.53655739492
1290	386.183054548369
1295	385.503109575854
1300	383.637614648205
1305	380.800381764911
1310	377.26231867988
1315	373.332083006277
1320	369.334486538775
1325	365.5880607718
1330	362.383243552797
1335	359.962602796565
1340	358.504379078661
1345	358.110413290444
1350	358.799242090081
1355	360.504810619232
1360	363.080890016789
1365	366.310919604745
1370	369.922643568197
1375	373.606601717798
1380	377.037283218101
1385	379.895576948916
1390	381.891063640347
1395	382.782698820784
1400	382.396531844739


==> tiks/ROM-signal/Best5MS-4.tsv <==
0	279.15
5	279.15
10	279.15
15	383.226130442014
20	381.402803705612
25	380.140197173581
30	379.467941606122
35	379.358394493884
40	379.729483084575
45	380.452892448819
50	381.366798582967
55	382.291901101484
60	383.049186509351
65	383.477683054317
70	383.4504683963
75	382.887361790129
80	381.763056488394
85	380.109893931956
90	378.015005376365
95	375.612097613909
100	373.068683466105
105	370.570003452772
110	368.30120886458
115	366.429546679771
120	365.088286709438
125	364.363961030679
130	364.288161838471
135	364.834698014087
140	365.922386599347
145	367.423204271335
150	369.174999760658
155	370.997522238423
160	372.710196644848
165	374.149906448164
170	375.187044076947
175	375.738259269173
180	375.77465917107
185	375.324659508964
190	374.471209928939
195	373.343667372677
200	372.105115214064
205	370.936371538519
210	370.018253782166
215	369.513837265803
220	369.552445294801
225	370.216938448057
230	371.535547106576
235	373.479045865409
240	375.963544850512
245	378.858622401716
250	382
255	385.205514987413
260	388.292823167505
265	391.097093469429
270	393.486957164409
275	395.377144630549
280	396.736566699743
285	397.591043486162
290	398.020407658156
295	398.150260085088
300	398.139179740087
305	398.162635382235
310	398.395170251009
315	398.992601086651
320	400.075972581048
325	401.718837867649
330	403.939111543717
335	406.696295685021
340	409.894354993848
345	413.389965908317
350	417.005340126841
355	420.54437686017
360	423.810573850097
365	426.624956494579
370	428.842283967753
375	430.363961030679
380	431.146407641493
385	431.204083806241
390	430.606890747547
395	429.472220130827
400	427.952446859798
405	426.219106554947
410	424.445322638675
415	422.788218274838
420	421.373048584757
425	420.280618584147
430	419.539228815023
435	419.121945373144
440	418.94946757256
445	418.898316119786
450	418.813541304532
455	418.52470562498
460	417.863572066589
465	416.681759627552
470	414.866628282208
475	412.353826383583
480	409.135257852666
485	405.26167267825
490	400.839608621718
495	396.022963292459
500	391
505	385.977036707541
510	381.160391378282
515	376.73832732175
520	372.864742147334
525	369.646173616417
530	367.133371717792
535	365.318240372448
540	364.136427933411
545	363.47529437502
550	363.186458695468
555	363.101683880214
560	363.05053242744
565	362.878054626856
570	362.460771184977
575	361.719381415853
580	360.626951415243
585	359.211781725162
590	357.554677361325
595	355.780893445053
600	354.047553140202
605	352.527779869173
610	351.393109252453
615	350.795916193759
620	350.853592358507
625	351.636038969321
630	353.157716032247
635	355.375043505421
640	358.189426149903
645	361.45562313983
650	364.994659873159
655	368.610034091683
660	372.105645006152
665	375.303704314978
670	378.060888456283
675	380.281162132351
680	381.924027418952
685	383.007398913349
690	383.604829748991
695	383.837364617765
700	383.860820259913
705	383.849739914912
710	383.979592341844
715	384.408956513838
720	385.263433300257
725	386.622855369451
730	388.513042835591
735	390.902906530571
740	393.707176832495
745	396.794485012587
750	400
755	403.141377598284
760	406.036455149488
765	408.520954134591
770	410.464452893424
775	411.783061551943
780	412.447554705199
785	412.486162734197
790	411.981746217834
795	411.063628461481
800	409.894884785936
805	408.656332627323
810	407.528790071061
815	406.675340491036
820	406.22534082893
825	406.261740730827
830	406.812955923054
835	407.850093551836
840	409.289803355152
845	411.002477761577
850	412.825000239342
855	414.576795728665
860	416.077613400653
865	417.165301985913
870	417.711838161529
875	417.636038969321
880	416.911713290562
885	415.570453320229
890	413.69879113542
895	411.429996547228
900	408.931316533895
905	406.387902386091
910	403.984994623635
915	401.890106068044
920	400.236943511606
925	399.112638209871
930	398.5495316037
935	398.522316945683
940	398.950813490649
945	399.708098898516
950	400.633201417033
955	401.547107551181
960	402.270516915425
965	402.641605506116
970	402.532058393878
975	401.859802826419
980	400.597196294388
985	398.773869557986
990	396.473948341253
995	393.827928096009
1000	391
1005	388.172071903991
1010	385.526051658746
1015	383.226130442014
1020	381.402803705612
1025	380.140197173581
1030	379.467941606122
1035	379.358394493884
1040	379.729483084575
1045	380.452892448819
1050	381.366798582967
1055	382.291901101483
1060	383.049186509351
1065	383.477683054317
1070	383.4504683963
1075	382.887361790129
1080	381.763056488394
1085	380.109893931956
1090	378.015005376365
1095	375.612097613909
1100	373.068683466105
1105	370.570003452772
1110	368.30120886458
1115	366.429546679771
1120	365.088286709438
1125	364.363961030679
1130	364.288161838471
1135	364.834698014087
1140	365.922386599347
1145	367.423204271335
1150	369.174999760658
1155	370.997522238423
1160	372.710196644848
1165	374.149906448164
1170	375.187044076946
1175	375.738259269173
1180	375.77465917107
1185	375.324659508964
1190	374.471209928939
1195	373.343667372677
1200	372.105115214064
1205	370.936371538519
1210	370.018253782166
1215	369.513837265803
1220	369.552445294801
1225	370.216938448057
1230	371.535547106576
1235	373.479045865409
1240	375.963544850512
1245	378.858622401716
1250	382
1255	385.205514987413
1260	388.292823167505
1265	391.097093469429
1270	393.486957164409
1275	395.377144630549
1280	396.736566699743
1285	397.591043486162
1290	398.020407658156
1295	398.150260085088
1300	398.139179740087
1305	398.162635382235
1310	398.395170251009
1315	398.992601086651
1320	400.075972581048
1325	401.718837867649
1330	403.939111543717
1335	406.696295685021
1340	409.894354993848
1345	413.389965908317
1350	417.005340126841
1355	420.54437686017
1360	423.810573850097
1365	426.624956494579
1370	428.842283967753
1375	430.363961030679
1380	431.146407641493
1385	431.204083806241
1390	430.606890747547
1395	429.472220130827
1400	427.952446859798


==> tiks/ROM-signal/Best5MS-5.tsv <==
0	279.15
5	279.15
10	378.782998291714
15	382.458197115728
20	385.312459826572
25	387.134593501489
30	387.763186818652
35	387.094575212196
40	385.088128919396
45	381.768619225168
50	377.225553701747
55	371.60951165382
60	365.125649758291
65	358.024678564374
70	350.59172701382
75	343.13360904613
80	335.965079189896
85	329.394709464704
90	323.711035875003
95	319.169608599347
100	315.981536410025
105	314.304045019026
110	314.233474328061
115	315.801025463869
120	318.971440400492
125	323.644660940673
130	329.660376234253
135	336.80523528758
140	344.822379246752
145	353.422843257551
150	362.298294247283
155	371.134512837336
160	379.62499737131
165	387.484066998383
170	394.458868771929
175	400.339749327899
180	404.96853212242
185	408.244342504428
190	410.1267401838
195	410.636046307243
200	409.85088429387
205	407.903083562798
210	404.970217188561
215	401.266152647762
220	397.030084160889
225	392.514581597201
230	387.973231519978
235	383.648458973406
240	379.760103642488
245	376.495281980135
250	374
255	372.372893059249
260	371.661363483425
265	371.860269483868
270	372.913195189547
275	374.716207720952
280	377.123889006636
285	379.957323102932
290	383.013629163139
295	386.076560133879
300	388.927640935377
305	391.357299346278
310	393.175448842732
315	394.221014729957
320	394.369951292183
325	393.54137545165
330	391.701537633514
335	388.865458428028
340	385.096174888937
345	380.501657251768
350	375.229569797717
355	369.460153060822
360	363.397593607797
365	357.260317977122
370	351.270695750284
375	345.644660940673
380	340.581759916523
385	336.25610815341
390	332.808688689105
395	330.341354822297
400	328.91281196046
405	328.536753013779
410	329.18221339263
415	330.776100894349
420	333.207748051482
425	336.335235169882
430	339.993146183582
435	344.001350789903
440	348.174358417223
445	352.330764692855
450	356.302310343254
455	359.94209579625
460	363.131540893974
465	365.785745667367
470	367.856991664399
475	369.33621962524
480	370.252423496141
485	370.67000762619
490	370.684258132651
495	370.415175632078
500	370
505	369.584824367922
510	369.315741867349
515	369.32999237381
520	369.747576503859
525	370.66378037476
530	372.143008335601
535	374.214254332633
540	376.868459106026
545	380.05790420375
550	383.697689656746
555	387.669235307145
560	391.825641582777
565	395.998649210097
570	400.006853816418
575	403.664764830118
580	406.792251948518
585	409.223899105651
590	410.81778660737
595	411.463246986221
600	411.087188039541
605	409.658645177703
610	407.191311310895
615	403.74389184659
620	399.418240083477
625	394.355339059327
630	388.729304249716
635	382.739682022878
640	376.602406392203
645	370.539846939178
650	364.770430202283
655	359.498342748232
660	354.903825111063
665	351.134541571972
670	348.298462366486
675	346.45862454835
680	345.630048707818
685	345.778985270043
690	346.824551157268
695	348.642700653722
700	351.072359064623
705	353.923439866121
710	356.986370836861
715	360.042676897068
720	362.876110993364
725	365.283792279048
730	367.086804810453
735	368.139730516132
740	368.338636516575
745	367.627106940751
750	366
755	363.504718019865
760	360.239896357512
765	356.351541026594
770	352.026768480022
775	347.485418402799
780	342.969915839111
785	338.733847352238
790	335.029782811439
795	332.096916437202
800	330.14911570613
805	329.363953692757
810	329.8732598162
815	331.755657495572
820	335.03146787758
825	339.660250672101
830	345.541131228071
835	352.515933001617
840	360.37500262869
845	368.865487162664
850	377.701705752717
855	386.577156742449
860	395.177620753247
865	403.19476471242
870	410.339623765747
875	416.355339059327
880	421.028559599508
885	424.198974536131
890	425.766525671939
895	425.695954980974
900	424.018463589975
905	420.830391400653
910	416.288964124997
915	410.605290535296
920	404.034920810104
925	396.86639095387
930	389.40827298618
935	381.975321435626
940	374.87435024171
945	368.39048834618
950	362.774446298253
955	358.231380774832
960	354.911871080604
965	352.905424787804
970	352.236813181348
975	352.865406498511
980	354.687540173428
985	357.541802884272
990	361.217001708286
995	365.462435447036
1000	370
1005	374.537564552963
1010	378.782998291714
1015	382.458197115728
1020	385.312459826572
1025	387.134593501489
1030	387.763186818652
1035	387.094575212196
1040	385.088128919396
1045	381.768619225168
1050	377.225553701747
1055	371.60951165382
1060	365.125649758291
1065	358.024678564374
1070	350.59172701382
1075	343.133609046131
1080	335.965079189896
1085	329.394709464704
1090	323.711035875003
1095	319.169608599347
1100	315.981536410025
1105	314.304045019026
1110	314.233474328061
1115	315.801025463869
1120	318.971440400492
1125	323.644660940673
1130	329.660376234253
1135	336.80523528758
1140	344.822379246753
1145	353.422843257551
1150	362.298294247283
1155	371.134512837336
1160	379.62499737131
1165	387.484066998383
1170	394.458868771929
1175	400.339749327899
1180	404.96853212242
1185	408.244342504428
1190	410.1267401838
1195	410.636046307243
1200	409.85088429387
1205	407.903083562798
1210	404.970217188561
1215	401.266152647762
1220	397.030084160889
1225	392.514581597201
1230	387.973231519979
1235	383.648458973406
1240	379.760103642488
1245	376.495281980135
1250	374
1255	372.372893059249
1260	371.661363483425
1265	371.860269483868
1270	372.913195189547
1275	374.716207720952
1280	377.123889006636
1285	379.957323102932
1290	383.013629163139
1295	386.076560133879
1300	388.927640935377
1305	391.357299346278
1310	393.175448842732
1315	394.221014729957
1320	394.369951292182
1325	393.54137545165
1330	391.701537633514
1335	388.865458428028
1340	385.096174888937
1345	380.501657251768
1350	375.229569797717
1355	369.460153060823
1360	363.397593607797
1365	357.260317977121
1370	351.270695750284
1375	345.644660940673
1380	340.581759916523
1385	336.256108153411
1390	332.808688689105
1395	330.341354822297
1400	328.91281196046


==> tiks/ROM-signal/Best5MSSchroed-1.tsv <==
0	279.15
5	368.206362437126
10	375.44051396285
15	381.163552054378
20	384.663127182926
25	385.542099086077
30	383.766026023284
35	379.660908523817
40	373.862386827396
45	367.224116632462
50	360.69842086227
55	355.205829509142
60	351.511331008033
65	350.123941022921
70	351.232752368773
75	354.687465052308
80	360.025235250901
85	366.539376845019
90	373.379855406627
95	379.671378832222
100	384.632748060681
105	387.681243346704
110	388.508134342885
115	387.115565744607
120	383.810488569897
125	379.157223277041
130	373.895842162555
135	368.83808783061
140	364.755402844122
145	362.274470824649
150	361.794381820695
155	363.436344446366
160	367.032239990197
165	372.152903980177
170	378.171579625817
175	384.353258693461
180	389.957243325098
185	394.33866773009
190	397.035100966523
195	397.826627268305
200	396.761626960009
205	394.145310292944
210	390.493211100232
215	386.456615505297
220	382.730635455782
225	379.957841746924
230	378.640768032314
235	379.075160045245
240	381.312798978511
245	385.158518154178
250	390.201254427997
255	395.874295846595
260	401.535946997556
265	406.559163880238
270	410.417658793708
275	412.756662540135
280	413.438834922478
285	412.55939294201
290	410.428866616761
295	407.526384885455
300	404.430416669161
305	401.736896894864
310	399.976254728962
315	399.540833504237
320	400.632576842562
325	403.237900077245
330	407.132798658752
335	411.917014005099
340	417.072072811543
345	422.034788857798
350	426.275802064699
355	429.372189121776
360	431.064166846529
365	431.288264717025
370	430.182720618497
375	428.064770880521
380	425.383411305832
385	422.654558563692
390	420.387883748469
395	419.015611302644
400	418.833153703555
405	419.959664301631
410	422.323704919963
415	425.675657516312
420	429.624765598884
425	433.695294034099
430	437.393712996533
435	440.277391196012
440	442.015206972417
445	442.431745775734
450	441.529155492675
455	439.483927073174
460	436.619401203716
465	433.358175650434
470	430.161334343622
475	427.463163801772
480	425.610535082269
485	424.815354767616
490	425.126551398567
495	426.425249595038
500	428.443496902812
505	430.803613071633
510	433.072388166168
515	434.822355907573
520	435.691480577023
525	435.432929699382
530	433.948098545487
535	431.298482950174
540	427.695012616926
545	423.466629060869
550	419.0127751006
555	414.746656661091
560	411.037344076497
565	408.158842268021
570	406.253182258795
575	405.312534947692
580	405.182620825008
585	405.586676364345
590	406.166364580822
595	406.533684587918
600	406.32646342089
605	405.259599095464
610	403.164912613822
615	400.014149091156
620	395.922096994412
625	391.129620475784
630	385.969222015373
635	380.818175158431
640	376.045954621618
645	371.963414877436
650	368.780837669672
655	366.580641904082
660	365.308423339092
665	364.783373822245
670	364.726393524793
675	364.801740395668
680	364.66620291737
685	364.018789721775
690	362.643932927456
695	360.442190112641
700	357.444253296354
705	353.806466972964
710	349.788678550036
715	345.717722440169
720	341.94182650504
725	338.78245202145
730	336.490371699664
735	335.21212275442
740	334.971447328389
745	335.668173978161
750	337.094511704766
755	338.966274859713
760	340.964478319747
765	342.781326663005
770	344.164061550049
775	344.950498543968
780	345.091317459566
785	344.656086918768
790	343.822327449327
795	342.849316827443
800	342.040477537186
805	341.699760585369
810	342.088235825703
815	343.387011500471
820	345.671655477964
825	348.901619661614
830	352.926019598572
835	357.504800995105
840	362.342162529104
845	367.127403656592
850	371.577362821336
855	375.474440893258
860	378.69488340489
865	381.223419871621
870	383.152321467248
875	384.665157736339
880	386.007693277171
885	387.450161922039
890	389.246338327574
895	391.595233370301
900	394.610819546428
905	398.304012077137
910	402.579363799935
915	407.246831824347
920	412.046840822923
925	416.685003372477
930	420.871523176145
935	424.35968650826
940	426.978022664437
945	428.651654278766
950	429.409924004012
955	429.379348869427
960	428.763036655239
965	427.809604397346
970	426.776099591852
975	425.890236794784
980	425.317316338115
985	425.136486076372
990	425.329647157071
995	425.784488176431
1000	426.311119222993
1005	426.66985448437
1010	426.606130660817
1015	425.887566602733
1020	424.337901959332
1025	421.863031750824
1030	418.465506327456
1035	414.245524086727
1040	409.38836923964
1045	404.140164453107
1050	398.77544698302
1055	393.561206987728
1060	388.722491756116
1065	384.414418523052
1070	380.704493516919
1075	377.567644556759
1080	374.894553786872
1085	372.511986186064
1090	370.212116642364
1095	367.786602071786
1100	365.06050026561
1105	361.9211910692
1110	358.338195777751
1115	354.371107803443
1120	350.164551268148
1125	345.930930277308
1130	341.923457729104
1135	338.40331482643
1140	335.605600333138
1145	333.708871184004
1150	332.812537430387
1155	332.925235410505
1160	333.965728770593
1165	335.776103439639
1170	338.145284007852
1175	340.839451348614
1180	343.634988134005
1185	346.349252156855
1190	348.86481950225
1195	351.143797944022
1200	353.230245776724
1205	355.240436222231
1210	357.34243911333
1215	359.728003976614
1220	362.580808670746
1225	366.0456347128
1230	370.202877238175
1235	375.052019671377
1240	380.506414557026
1245	386.400098308955
1250	392.505659608775
1255	398.56062161083
1260	404.29860733738
1265	409.480902467184
1270	413.924000013543
1275	417.519307808737
1280	420.242334092709
1285	422.150174851473
1290	423.367792725341
1295	424.065163967316
1300	424.428652319037
1305	424.630766426371
1310	424.802659929334
1315	425.013315091604
1320	425.258374486513
1325	425.460192413297
1330	425.47906834211
1335	425.134028441624
1340	424.230164748537
1345	422.588616226238
1350	420.074911088757
1355	416.621634391373
1360	412.242201306566
1365	407.033786035164
1370	401.168996543628
1375	394.877476345103
1380	388.420030310035
1385	382.058911953237
1390	376.02842901421
1395	370.50995133719
1400	365.614753402479


==> tiks/ROM-signal/Best5MSSchroed-2.tsv <==
0	279.15
5	353.849333190545
10	372.40085660475
15	385.373790575328
20	389.236831810128
25	383.285376681501
30	369.770644712327
35	353.145654340712
40	338.676382515237
45	330.84912374722
50	332.054587281289
55	341.934124042644
60	357.565628075031
65	374.411001073577
70	387.721246767802
75	393.966137607903
80	391.859276241011
85	382.681834205148
90	369.826403604258
95	357.71865644842
100	350.457451374414
105	350.58995992126
110	358.387066650328
115	371.824271191917
120	387.255431155768
125	400.558017731282
130	408.391834944205
135	409.187917504876
140	403.575517154907
145	394.132362210452
150	384.551059092971
155	378.489021479672
160	378.458600075408
165	385.093101949577
170	397.002090713329
175	411.245226033872
180	424.26527313373
185	432.985188595667
190	435.731391537463
195	432.706330064742
200	425.877308142426
205	418.329559486176
210	413.293757881604
215	413.152529604691
220	418.729833462075
225	429.073642596911
230	441.786788019239
235	453.791999294074
240	462.286981869627
245	465.592758011918
250	463.637867697496
255	457.938332379833
260	451.090930939487
265	445.946169405454
270	444.721922839258
275	448.33123728766
280	456.12609586052
285	466.126837543781
290	475.656188327555
295	482.174200458143
300	484.052909626223
305	481.053550064711
310	474.36566867286
315	466.205301383583
320	459.105273002953
325	455.122852911289
330	455.210918997611
335	458.943404832837
340	464.672688452723
345	470.061723753029
350	472.819134295038
355	471.406153437993
360	465.497471583623
365	456.058305578609
370	445.021291834334
375	434.670884003066
380	426.931403780035
385	422.781047475787
390	421.971034708347
395	423.131288787021
400	424.222807646529
405	423.190167244076
410	418.608187689702
415	410.122261171937
420	398.549367459641
425	385.614387132766
430	373.409924369363
435	363.752138281021
440	357.63440317347
445	354.946795949855
450	354.543989207988
455	354.634479823566
460	353.364649536293
465	349.41265435745
470	342.407088827257
475	333.042851405731
480	322.862870733615
485	313.778811571214
490	307.483952832773
495	304.94259054193
500	306.113623296935
505	309.990615657301
510	314.940797199579
515	319.23258874706
520	321.584164239947
525	321.561506106742
530	319.703879082212
535	317.341443295416
540	316.166267642282
545	317.694060928503
550	322.786092463273
555	331.379617949302
560	342.508001658508
565	354.600204159426
570	365.962271368893
575	375.288008938123
580	382.039033119367
585	386.577388036796
590	390.012822128618
595	393.816515025125
600	399.325388950502
605	407.29375670606
610	417.632272999891
615	429.413840521875
620	441.141672287461
625	451.19281978819
630	458.296704440728
635	461.898998184679
640	462.298914782378
645	460.520233319521
650	457.960165986421
655	455.929158913974
660	455.227476793954
665	455.891145139046
670	457.185198704988
675	457.843782018063
680	456.479277671221
685	452.030505560356
690	444.109177212427
695	433.137143307835
700	420.233607421845
705	406.890164470696
710	394.537486260193
715	384.14019768535
720	375.946074261266
725	369.465867836697
730	363.686861070606
735	357.449848630175
740	349.868651782001
745	340.659117269153
750	330.274252113581
755	319.803972191415
760	310.672191377383
765	304.227248274306
770	301.354229050645
775	302.229687291288
780	306.293505732732
785	312.443903514312
790	319.391646890008
795	326.060323595701
800	331.906329906703
805	337.058803056796
810	342.237398522217
815	348.476176840362
820	356.742724521333
825	367.57396571894
830	380.844024261711
835	395.73721569086
840	410.934369351382
845	424.953760938548
850	436.540000022571
855	444.980150501548
860	450.250291419122
865	452.949813747543
870	454.047753865062
875	454.524231230214
880	455.02219181934
885	455.620280768262
890	455.798447236849
895	454.606425102749
900	450.98102704373
905	444.11144199168
910	433.73700217761
915	420.283578980074
920	404.795793908506
925	388.686345368084
930	373.380715023683
935	359.967488453413
940	348.961648036393
945	340.251641069423
950	333.242539901025
955	327.145749929198
960	321.319970351975
965	315.55275256887
970	310.191655496162
975	306.082243972874
980	304.331642789159
985	305.971614088461
990	311.626818804649
995	321.292224272551
1000	334.289265190298
1005	349.414353555613
1010	365.233404702141
1015	380.431058662216
1020	394.10726626686
1025	405.931710296731
1030	416.112308937315
1035	425.193201617672
1040	433.751427974051
1045	442.093058234893
1050	450.049008338071
1055	456.938523292119
1060	461.714674622931
1065	463.248208181669
1070	460.661999048721
1075	453.612041131418
1080	442.427333981873
1085	428.064905316665
1090	411.893596238732
1095	395.373033378524
1100	379.725858990294
1105	365.701975439256
1110	353.503273165404
1115	342.885790223038
1120	333.399867898494
1125	324.685433197797
1130	316.722691188706
1135	309.953433108468
1140	305.230001154072
1145	303.604374186403
1150	306.021298165058
1155	313.010649346762
1160	324.475483108192
1165	339.643169969411
1170	357.196881663034
1175	375.549289860118
1180	393.177089257424
1185	408.917361893839
1190	422.140228608105
1195	432.75226284616
1200	441.038995528335
1205	447.405452881331
1210	452.10508655922
1215	455.049855678274
1220	455.766987355495
1225	453.519822122543
1230	447.556457238452
1235	437.407662287805
1240	423.138122868497
1245	405.467970112211
1250	385.720703198692
1255	365.606676710206
1260	346.90162541262
1265	331.111477538606
1270	319.218085377968
1275	311.574568683421
1280	307.972031537448
1285	307.846351450961
1290	310.551276365949
1295	315.605497810328
1300	322.832384713322
1305	332.347975692825
1310	344.403773979981
1315	359.139600580745
1320	376.332717400262
1325	395.232761079961
1330	414.546612608406
1335	432.591139769446
1340	447.579319366515
1345	457.963067731718
1350	462.737436684794
1355	461.621516438385
1360	455.068045322447
1365	444.104836770915
1370	430.060686533008
1375	414.26097424234
1380	397.783708056608
1385	381.343826463163
1390	365.329701777222
1395	349.965093752321
1400	335.528480659625


==> tiks/ROM-signal/Best5MSSchroed-3.tsv <==
0	279.15
5	364.309599914327
10	375.44051396285
15	383.224274345197
20	385.542099086077
25	381.971226008901
30	373.862386827396
35	363.887392604427
40	355.205829509142
45	350.509474248332
50	351.232752368773
55	357.160474425587
60	366.539376845018
65	376.646600644146
70	384.632748060681
75	388.379682564742
80	387.115565744607
85	381.609100523089
90	373.895842162555
95	366.631193869052
100	362.274470824649
105	362.353975952756
110	367.032239990197
115	375.09456271515
120	384.353258693461
125	392.334810638769
130	397.035100966523
135	397.512750502926
140	394.145310292944
145	388.479417326271
150	382.730635455782
155	379.093412887803
160	379.075160045245
165	383.055861169746
170	390.201254427997
175	398.747135620323
180	406.559163880238
185	411.7911131574
190	413.438834922478
195	411.623798038845
200	407.526384885455
205	402.997735691706
210	399.976254728962
215	399.891517762814
220	403.237900077245
225	409.444185558146
230	417.072072811543
235	424.275199576444
240	429.372189121776
245	431.355654807151
250	430.182720618498
255	426.7629994279
260	422.654558563692
265	419.567701643273
270	418.833153703555
275	420.998742372596
280	425.675657516312
285	431.676102526269
290	437.393712996533
295	441.304520274886
300	442.431745775734
305	440.632130038826
310	436.619401203716
315	431.72318083015
320	427.463163801772
325	425.073711746773
330	425.126551398567
335	427.366042899702
340	430.803613071634
345	434.037034251817
350	435.691480577023
355	434.843692062796
360	431.298482950174
365	425.634983347166
370	419.0127751006
375	412.80253040184
380	408.158842268021
385	405.668628485472
390	405.182620825008
395	405.878773272213
400	406.533684587918
405	405.914100346445
410	403.164912613821
415	398.073356703162
420	391.129620475785
425	383.368632279659
430	376.045954621618
435	370.251282968612
440	366.580641904082
445	364.968077569913
450	364.726393524793
455	364.780687894139
460	364.018789721776
465	361.64759261447
470	357.444253296354
475	351.825710843438
480	345.717722440169
485	340.267286942728
490	336.490371699664
495	334.965554325158
500	335.668173978161
505	337.994369394381
510	340.964478319747
515	343.539553248236
520	344.950498543968
525	344.936903664045
530	343.822327449327
535	342.40486597725
540	341.699760585369
545	342.616436557102
550	345.671655477964
555	350.827770769581
560	357.504800995105
565	364.760122495655
570	371.577362821336
575	377.172805362874
580	381.22341987162
585	383.946432822077
590	386.007693277171
595	388.289909015075
600	391.595233370301
605	396.376254023636
610	402.579363799935
615	409.648304313125
620	416.685003372477
625	422.715691872914
630	426.978022664437
635	429.139398910807
640	429.379348869427
645	428.312139991713
650	426.776099591852
655	425.557495348384
660	425.136486076372
665	425.534687083428
670	426.311119222993
675	426.706269210838
680	425.887566602733
685	423.218303336214
690	418.465506327456
695	411.882285984701
700	404.140164453107
705	396.134098682417
710	388.722491756116
715	382.48411861121
720	377.567644556759
725	373.679520702018
730	370.212116642364
735	366.469909178105
740	361.921191069201
745	356.395470361492
750	350.164551268148
755	343.882383314849
760	338.40331482643
765	334.536348964584
770	332.812537430387
775	333.337812374773
780	335.776103439639
785	339.466342108587
790	343.634988134005
795	347.63619415742
800	351.143797944022
805	354.235281834078
810	357.34243911333
815	361.085706104217
820	366.0456347128
825	372.544379431364
830	380.506414557026
835	389.442329414516
840	398.560621610829
845	406.972256563129
850	413.924000013542
855	418.988090300929
860	422.150174851473
865	423.769888248526
870	424.428652319037
875	424.714538738129
880	425.013315091604
885	425.372168460957
890	425.47906834211
895	424.763855061649
900	422.588616226238
905	418.466865195008
910	412.242201306566
915	404.170147388044
920	394.877476345103
925	385.21180722085
930	376.02842901421
935	367.980493072048
940	361.376988821836
945	356.150984641654
950	351.945523940615
955	348.287449957519
960	344.791982211185
965	341.331651541322
970	338.114993297697
975	335.649346383725
980	334.598985673495
985	335.582968453077
990	338.97609128279
995	344.77533456353
1000	352.573559114179
1005	361.648612133368
1010	371.140042821285
1015	380.25863519733
1020	388.464359760116
1025	395.559026178039
1030	401.667385362389
1035	407.115920970603
1040	412.25085678443
1045	417.255834940936
1050	422.029405002842
1055	426.163113975271
1060	429.028804773759
1065	429.948924909001
1070	428.397199429233
1075	424.167224678851
1080	417.456400389124
1085	408.838943189999
1090	399.136157743239
1095	389.223820027114
1100	379.835515394176
1105	371.421185263554
1110	364.101963899243
1115	357.731474133823
1120	352.039920739096
1125	346.811259918678
1130	342.033614713223
1135	337.972059865081
1140	335.138000692443
1145	334.162624511842
1150	335.612778899035
1155	339.806389608057
1160	346.685289864915
1165	355.785901981646
1170	366.318128997821
1175	377.329573916071
1180	387.906253554454
1185	397.350417136303
1190	405.284137164863
1195	411.651357707696
1200	416.623397317001
1205	420.443271728798
1210	423.263051935532
1215	425.029913406964
1220	425.460192413297
1225	424.111893273526
1230	420.533874343071
1235	414.444597372683
1240	405.882873721098
1245	395.280782067327
1250	383.432421919215
1255	371.364006026124
1260	360.140975247572
1265	350.666886523163
1270	343.530851226781
1275	338.944741210053
1280	336.783218922469
1285	336.707810870577
1290	338.330765819569
1295	341.363298686197
1300	345.699430827993
1305	351.408785415695
1310	358.642264387989
1315	367.483760348447
1320	377.799630440157
1325	389.139656647977
1330	400.727967565044
1335	411.554683861667
1340	420.547591619909
1345	426.777840639031
1350	429.642462010876
1355	428.972909863031
1360	425.040827193468
1365	418.462902062549
1370	410.036411919805
1375	400.556584545404
1380	390.670224833965
1385	380.806295877898
1390	371.197821066333
1395	361.979056251393
1400	353.317088395775


==> tiks/ROM-signal/Best5MSSchroed-4.tsv <==
0	279.15
5	346.240756176647
10	354.680599623325
15	361.357477396775
20	365.440315046747
25	366.465782267089
30	364.393697027165
35	359.604393277786
40	352.839451298629
45	345.094802737872
50	337.481491005982
55	331.073467760666
60	326.763219509371
65	325.144597860074
70	326.438211096902
75	330.468709227693
80	336.696107792717
85	344.295939652522
90	352.276497974398
95	359.616608637592
100	365.404872737461
105	368.961450571154
110	369.926156733366
115	368.301493368708
120	364.445569998213
125	359.016760489882
130	352.87848252298
135	346.977769135712
140	342.214636651475
145	339.32021596209
150	338.760112124145
155	340.675735187426
160	344.87094665523
165	350.845054643539
170	357.866842896786
175	365.078801809038
180	371.61678387928
185	376.728445685105
190	379.874284460944
195	380.797731813023
200	379.555231453344
205	376.502862008435
210	372.242079616937
215	367.532718089513
220	363.185741365079
225	359.950815371412
230	358.414229371033
235	358.921020052786
240	361.531598808262
245	366.018271179875
250	371.90146349933
255	378.520011821027
260	385.125271497149
265	390.985691193611
270	395.487268592659
275	398.216106296824
280	399.011974076224
285	397.985958432345
290	395.500344386221
295	392.114115699698
300	388.502152780688
305	385.359713044008
310	383.305630517123
315	382.797639088276
320	384.071339649656
325	387.110883423452
330	391.654931768544
335	397.236516339282
340	403.250751613467
345	409.040587000765
350	413.988435742148
355	417.600887308739
360	419.574861320951
365	419.836308836529
370	418.546507388247
375	416.075566027275
380	412.947313190137
385	409.763651657641
390	407.119197706547
395	405.518213186418
400	405.30534598748
405	406.619608351903
410	409.377655739957
415	413.288267102364
420	417.895559865364
425	422.644509706449
430	426.959331829288
435	430.323623062014
440	432.351074801153
445	432.837036738356
450	431.784014741455
455	429.397914918703
460	426.055968071002
465	422.251204925507
470	418.521556734225
475	415.373691102067
480	413.212290929314
485	412.284580562219
490	412.647643298328
495	414.162791194211
500	416.517413053281
505	419.270881916906
510	421.917786193863
515	423.959415225501
520	424.973394006526
525	424.671751315946
530	422.939448303069
535	419.848230108536
540	415.644181386414
545	410.711067237681
550	405.514904284034
555	400.537766104606
560	396.210234755913
565	392.851982646025
570	390.628712635261
575	389.531290772308
580	389.379724295843
585	389.85112242507
590	390.527425344293
595	390.955965352571
600	390.714207324372
605	389.469532278041
610	387.025731382792
615	383.349840606349
620	378.575779826814
625	372.984557221748
630	366.964092351269
635	360.954537684836
640	355.386947058554
645	350.623984023675
650	346.910977281284
655	344.344082221429
660	342.85982722894
665	342.247269459285
670	342.180792445592
675	342.268697128279
680	342.110570070265
685	341.355254675405
690	339.751255082032
695	337.182555131415
700	333.68496217908
705	329.440878135124
710	324.753458308376
715	320.00400951353
720	315.598797589214
725	311.912860691692
730	309.238766982941
735	307.747476546823
740	307.466688549787
745	308.279536307854
750	309.943596988894
755	312.127320669666
760	314.458558039705
765	316.578214440173
770	318.191405141724
775	319.108914967963
780	319.273203702827
785	318.765434738563
790	317.792715357549
795	316.657536298684
800	315.71389046005
805	315.316387349597
810	315.76960846332
815	317.28484675055
820	319.950264724291
825	323.718556271883
830	328.413689531667
835	333.755601160955
840	339.399189617289
845	344.981970932691
850	350.173589958225
855	354.720181042135
860	358.477363972372
865	361.427323183557
870	363.677708378456
875	365.442684025729
880	367.008975490033
885	368.691855575712
890	370.787394715503
895	373.527772265351
900	377.045956137499
905	381.35468075666
910	386.342591099924
915	391.787970461738
920	397.387980960076
925	402.799170601223
930	407.683443705502
935	411.75296759297
940	414.807693108509
945	416.760263325227
950	417.644911338014
955	417.609240347664
960	416.890209431112
965	415.777871796904
970	414.572116190494
975	413.538609593915
980	412.870202394467
985	412.659233755768
990	412.884588349916
995	413.415236205836
1000	414.029639093492
1005	414.448163565098
1010	414.373819104287
1015	413.535494369855
1020	411.727552285887
1025	408.840203709295
1030	404.876424048699
1035	399.953111434514
1040	394.28643077958
1045	388.163525195292
1050	381.904688146857
1055	375.821408152349
1060	370.176240382135
1065	365.15015494356
1070	360.821909103072
1075	357.162251982886
1080	354.043646084684
1085	351.263983883741
1090	348.580802749424
1095	345.751035750417
1100	342.570583643212
1105	338.908056247401
1110	334.727895074043
1115	330.099625770684
1120	325.191976479506
1125	320.252751990192
1130	315.577367350621
1135	311.470533964168
1140	308.206533721995
1145	305.993683048004
1150	304.947960335451
1155	305.079441312256
1160	306.293350232359
1165	308.405454012912
1170	311.169498009161
1175	314.31269324005
1180	317.574152823006
1185	320.740794182998
1190	323.675622752625
1195	326.334430934692
1200	328.768620072844
1205	331.113842259269
1210	333.566178965552
1215	336.349337972716
1220	339.677610115871
1225	343.719907164933
1230	348.570023444538
1235	354.227356283273
1240	360.590816983197
1245	367.466781360448
1250	374.589936210237
1255	381.654058545968
1260	388.348375226943
1265	394.394386211715
1270	399.5780000158
1275	403.772525776859
1280	406.949389774827
1285	409.175203993386
1290	410.595758179564
1295	411.409357961869
1300	411.833427705543
1305	412.069227497432
1310	412.269769917556
1315	412.515534273538
1320	412.801436900932
1325	413.036891148847
1330	413.058913065795
1335	412.656366515228
1340	411.601858873293
1345	409.686718930611
1350	406.754062936883
1355	402.725240123268
1360	397.615901524327
1365	391.539417041024
1370	384.697162634232
1375	377.357055735953
1380	369.823368695041
1385	362.402063945443
1390	355.366500516578
1395	348.928276560055
1400	343.217212302892


==> tiks/ROM-signal/Best5MSSchroed-5.tsv <==
0	279.15
5	370.171968697605
10	376.200428302375
15	380.969626711982
20	383.885939319105
25	384.618415905064
30	383.138355019403
35	379.717423769847
40	374.885322356163
45	369.353430527051
50	363.915350718558
55	359.338191257618
60	356.259442506694
65	355.103284185767
70	356.027293640644
75	358.906220876924
80	363.354362709084
85	368.782814037515
90	374.483212838855
95	379.726149026852
100	383.860623383901
105	386.401036122253
110	387.090111952404
115	385.929638120506
120	383.175407141581
125	379.297686064201
130	374.913201802129
135	370.698406525509
140	367.296169036768
145	365.228725687207
150	364.828651517246
155	366.196953705305
160	369.193533325164
165	373.460753316814
170	378.476316354847
175	383.627715577884
180	388.297702770915
185	391.948889775075
190	394.195917472103
195	394.855522723588
200	393.968022466674
205	391.787758577453
210	388.744342583527
215	385.380512921081
220	382.275529546485
225	379.964868122437
230	378.867306693595
235	379.229300037704
240	381.093999148759
245	384.298765128482
250	388.501045356664
255	393.228579872162
260	397.946622497963
265	402.132636566865
270	405.348048994757
275	407.297218783446
280	407.865695768731
285	407.132827451675
290	405.357388847301
295	402.938654071213
300	400.358680557635
305	398.11408074572
310	396.646878940802
315	396.284027920197
320	397.193814035468
325	399.364916731037
330	402.61066554896
335	406.597511670916
340	410.893394009619
345	415.028990714832
350	418.563168387249
355	421.143490934814
360	422.553472372108
365	422.740220597521
370	421.818933848748
375	420.053975733768
380	417.819509421527
385	415.545465469743
390	413.656569790391
395	412.51300941887
400	412.360961419629
405	413.299720251359
410	415.269754099969
415	418.06304793026
420	421.353971332403
425	424.746078361749
430	427.828094163777
435	430.23115933001
440	431.679339143681
445	432.026454813111
450	431.274296243896
455	429.569939227645
460	427.18283433643
465	424.465146375362
470	421.801111953018
475	419.552636501476
480	418.008779235224
485	417.346128973013
490	417.605459498806
495	418.687707995865
500	420.369580752344
505	422.336344226361
510	424.226990138474
515	425.685296589644
520	426.409567147519
525	426.194108082819
530	424.956748787906
535	422.748735791811
540	419.745843847439
545	416.222190884058
550	412.510645917167
555	408.955547217575
560	405.864453397081
565	403.465701890018
570	401.877651882329
575	401.093779123077
580	400.985517354173
585	401.322230303621
590	401.805303817352
595	402.111403823265
600	401.938719517409
605	401.049665912887
610	399.304093844851
615	396.678457575964
620	393.26841416201
625	389.27468372982
630	384.974351679478
635	380.681812632026
640	376.704962184682
645	373.302845731196
650	370.65069805806
655	368.817201586735
660	367.757019449243
665	367.319478185204
670	367.271994603994
675	367.334783663057
680	367.221835764475
685	366.682324768146
690	365.53661077288
695	363.701825093868
700	361.203544413629
705	358.172055810803
710	354.823898791697
715	351.431435366807
720	348.284855420867
725	345.652043351209
730	343.741976416386
735	342.676768962016
740	342.476206106991
745	343.056811648467
750	344.245426420638
755	345.805229049761
760	347.470398599789
765	348.984438885838
770	350.136717958374
775	350.792082119974
780	350.909431216305
785	350.546739098974
790	349.851939541106
795	349.041097356203
800	348.367064614321
805	348.083133821141
810	348.406863188086
815	349.489176250393
820	351.393046231636
825	354.084683051345
830	357.438349665477
835	361.254000829254
840	365.28513544092
845	369.272836380493
850	372.981135684447
855	376.228700744382
860	378.912402837408
865	381.019516559684
870	382.62693455604
875	383.887631446949
880	385.006411064309
885	386.208468268365
890	387.705281939645
895	389.662694475251
900	392.175682955357
905	395.253343397614
910	398.816136499946
915	402.705693186956
920	406.705700685769
925	410.570836143731
930	414.059602646787
935	416.96640542355
940	419.148352220364
945	420.543045232305
950	421.17493667001
955	421.149457391189
960	420.635863879366
965	419.841336997788
970	418.98008299321
975	418.241863995653
980	417.764430281762
985	417.613738396977
990	417.774705964226
995	418.153740147026
1000	418.592599352494
1005	418.891545403641
1010	418.838442217348
1015	418.239638835611
1020	416.948251632777
1025	414.885859792354
1030	412.054588606214
1035	408.537936738939
1040	404.4903076997
1045	400.116803710923
1050	395.646205819184
1055	391.301005823107
1060	387.268743130096
1065	383.678682102543
1070	380.587077930766
1075	377.973037130633
1080	375.74546148906
1085	373.759988488386
1090	371.843430535303
1095	369.822168393155
1100	367.550416888009
1105	364.934325891
1110	361.948496481459
1115	358.642589836203
1120	355.13712605679
1125	351.609108564423
1130	348.269548107587
1135	345.336095688691
1140	343.004666944282
1145	341.424059320003
1150	340.677114525322
1155	340.771029508755
1160	341.638107308828
1165	343.146752866366
1170	345.121070006544
1175	347.366209457179
1180	349.695823445004
1185	351.957710130713
1190	354.054016251875
1195	355.953164953352
1200	357.691871480603
1205	359.367030185192
1210	361.118699261108
1215	363.106669980512
1220	365.484007225622
1225	368.371362260667
1230	371.835731031813
1235	375.876683059481
1240	380.422012130855
1245	385.333415257463
1250	390.421383007312
1255	395.467184675691
1260	400.248839447816
1265	404.567418722653
1270	408.270000011286
1275	411.266089840614
1280	413.535278410591
1285	415.125145709561
1290	416.139827271117
1295	416.720969972763
1300	417.023876932531
1305	417.192305355309
1310	417.335549941111
1315	417.51109590967
1320	417.715312072094
1325	417.883493677748
1330	417.899223618425
1335	417.61169036802
1340	416.85847062378
1345	415.490513521865
1350	413.395759240631
1355	410.518028659477
1360	406.868501088805
1365	402.528155029303
1370	397.640830453023
1375	392.397896954252
1380	387.016691925029
1385	381.715759961031
1390	376.690357511841
1395	372.091626114325
1400	368.012294502066


==> tiks/ROM-signal/Best5sinAPRBSslow-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	280.394388073196
60	284.005742918017
65	289.630559960464
70	296.718242918017
75	304.575
80	312.431757081983
85	319.519440039536
90	325.144257081983
95	328.755611926804
100	330
105	330
110	330
115	330
120	330
125	330
130	330
135	330
140	330
145	330
150	330
155	330
160	330
165	330
170	330
175	330
180	330
185	330
190	330
195	330
200	330
205	330
210	330
215	330
220	330
225	330
230	330
235	330
240	330
245	330
250	330
255	330
260	330
265	330
270	330
275	330
280	330
285	330
290	330
295	330
300	330
305	330
310	330
315	330
320	330
325	330
330	330.022692623075
335	330.022692623075
340	330.20369661662
345	330.562850062606
350	331.094488896641
355	331.790228856727
360	332.639097708078
365	333.62770828182
370	334.740469598637
375	335.95983274783
380	337.266567644126
385	338.640066297604
390	340.058667814011
395	341.5
400	342.941332185989
405	344.359933702396
410	345.733432355874
415	347.04016725217
420	348.259530401363
425	349.37229171818
430	350.360902291922
435	351.209771143273
440	351.905511103359
445	352.437149937394
450	352.79630338338
455	352.977307376925
460	353
465	353
470	353
475	353
480	353
485	353
490	353
495	353
500	353
505	353
510	353
515	353
520	353
525	353
530	353
535	353
540	353
545	353
550	353
555	353
560	353
565	353
570	353
575	353
580	353
585	353
590	353
595	353
600	353
605	353
610	353
615	353
620	353
625	353
630	353
635	353
640	353
645	353
650	353
655	353
660	353
665	353
670	353
675	353.096690307015
680	353.096690307015
685	353.867924714294
690	355.398230701537
695	357.663474429165
700	360.627931650401
705	364.244851103986
710	368.457191809494
715	373.198522637669
720	378.394069969016
725	383.961896918451
730	389.814195528922
735	395.858671555349
740	402
745	408.141328444651
750	414.185804471078
755	420.038103081549
760	425.605930030984
765	430.801477362331
770	435.542808190506
775	439.755148896014
780	443.372068349599
785	446.336525570835
790	448.601769298463
795	450.132075285706
800	450.903309692985
805	451
810	451
815	451
820	451
825	451
830	451
835	451
840	451
845	451
850	451
855	451
860	451
865	451
870	451
875	451
880	451
885	451
890	451
895	451
900	451
905	451
910	451
915	451
920	451
925	451
930	451
935	451
940	451
945	451
950	451
955	451
960	451
965	451
970	451
975	451
980	451
985	451
990	451
995	450.969414290638
1000	450.969414290638
1005	450.725452386295
1010	450.241376002575
1015	449.524819313223
1020	448.587082845281
1025	447.442955263025
1030	446.110480141895
1035	444.610671410533
1040	442.967181948577
1045	441.205930566612
1050	439.354693251055
1055	437.442665120247
1060	435.5
1065	433.557334879753
1070	431.645306748945
1075	429.794069433388
1080	428.032818051423
1085	426.389328589467
1090	424.889519858105
1095	423.557044736975
1100	422.412917154719
1105	421.475180686777
1110	420.758623997425
1115	420.274547613705
1120	420.030585709362
1125	420
1130	420
1135	420
1140	420
1145	420
1150	420
1155	420
1160	420
1165	420
1170	420
1175	420
1180	420
1185	420
1190	420
1195	420
1200	420
1205	420
1210	420
1215	420
1220	420
1225	420
1230	420
1235	420
1240	420
1245	420
1250	420
1255	420
1260	420
1265	420
1270	420
1275	420
1280	420
1285	420
1290	420
1295	420
1300	420
1305	420
1310	420
1315	420
1320	420
1325	420
1330	420
1335	420
1340	420
1345	420
1350	420
1355	420
1360	420
1365	420
1370	420
1375	420
1380	420
1385	420
1390	420
1395	420


==> tiks/ROM-signal/Best5sinAPRBSslow-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.73365104318
30	281.427472342079
35	284.065660866412
40	287.389972342079
45	291.075
50	294.760027657921
55	298.084339133588
60	300.722527657921
65	302.41634895682
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303.133195831092
335	303.133195831092
340	304.195610575814
345	306.303685150077
350	309.424173958544
355	313.507865028614
360	318.490356112634
365	324.293070349813
370	330.824495470258
375	337.981626998134
380	345.651592693784
385	353.713432616372
390	362.040006734409
395	370.5
400	378.959993265591
405	387.286567383628
410	395.348407306216
415	403.018373001866
420	410.175504529742
425	416.706929650187
430	422.509643887366
435	427.492134971386
440	431.575826041456
445	434.696314849923
450	436.804389424186
455	437.866804168908
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	437.935868673919
645	437.935868673919
650	437.424335648682
655	436.409336779592
660	434.906879205146
665	432.940657578815
670	430.541680390213
675	427.747780942682
680	424.603020699505
685	421.156994408306
690	417.464047962252
695	413.582421332858
700	409.57333009084
705	405.5
710	401.42666990916
715	397.417578667142
720	393.535952037748
725	389.843005591694
730	386.396979300495
735	383.252219057318
740	380.458319609787
745	378.059342421185
750	376.093120794854
755	374.590663220408
760	373.575664351318
765	373.064131326081
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373.015786172574
955	373.015786172574
960	373.14170199417
965	373.391547869639
970	373.761383580272
975	374.245376595984
980	374.835894057794
985	375.523623152571
990	376.29771798166
995	377.145970607186
1000	378.055003578523
1005	379.010480902681
1010	379.997334131486
1015	381
1020	382.002665868514
1025	382.989519097319
1030	383.944996421477
1035	384.854029392814
1040	385.70228201834
1045	386.476376847429
1050	387.164105942206
1055	387.754623404016
1060	388.238616419728
1065	388.608452130361
1070	388.85829800583
1075	388.984213827426
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/Best5sinAPRBSslow-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.953896719852
60	282.286895867391
65	285.920627231096
70	290.499395867391
75	295.575
80	300.650604132609
85	305.229372768904
90	308.863104132608
95	311.196103280148
100	312
105	312
110	312
115	312
120	312
125	312
130	312
135	312
140	312
145	312
150	312
155	312
160	312
165	312
170	312
175	312
180	312
185	312
190	312
195	312
200	312
205	312
210	312
215	312
220	312
225	312
230	312
235	312
240	312
245	312
250	312
255	312
260	312
265	312
270	312
275	312
280	312
285	312
290	312
295	312
300	312
305	312
310	312
315	312
320	312
325	312
330	312
335	312
340	312
345	312
350	312
355	312
360	312
365	312
370	312
375	312.158848361524
380	312.158848361524
385	313.425876316341
390	315.93995043824
395	319.661422276485
400	324.531601997088
405	330.473683956549
410	337.393957972741
415	345.183287190456
420	353.718829234812
425	362.865973508883
430	372.480464083229
435	382.410674698074
440	392.5
445	402.589325301926
450	412.519535916771
455	422.134026491117
460	431.281170765188
465	439.816712809544
470	447.606042027259
475	454.526316043451
480	460.468398002912
485	465.338577723515
490	469.06004956176
495	471.574123683659
500	472.841151638476
505	473
510	473
515	473
520	473
525	473
530	473
535	473
540	473
545	473
550	473
555	473
560	473
565	473
570	473
575	473
580	473
585	473
590	473
595	473
600	473
605	473
610	473
615	473
620	473
625	473
630	473
635	473
640	473
645	473
650	473
655	473
660	473
665	473
670	473
675	472.876670526767
680	472.876670526767
685	471.892953170543
690	469.941032268447
695	467.051690779126
700	463.270495343876
705	458.657077673487
710	453.284194120543
715	447.23657826828
720	440.609604631357
725	433.507784542792
730	426.043117947803
735	418.333327097769
740	410.5
745	402.666672902231
750	394.956882052197
755	387.492215457208
760	380.390395368643
765	373.76342173172
770	367.715805879457
775	362.342922326513
780	357.729504656124
785	353.948309220874
790	351.058967731553
795	349.107046829457
800	348.123329473233
805	348
810	348
815	348
820	348
825	348
830	348
835	348
840	348
845	348
850	348
855	348
860	348
865	348
870	348
875	348
880	348
885	348
890	348
895	348
900	348
905	348
910	348
915	348
920	348
925	348
930	348
935	348
940	348
945	348
950	348
955	348
960	348
965	348
970	348
975	348
980	348
985	348
990	348.039465431435
995	348.039465431435
1000	348.354254985426
1005	348.978869674097
1010	349.90345895068
1015	351.11344148996
1020	352.589735144484
1025	354.309057881426
1030	356.244294954151
1035	358.364926517966
1040	360.637508946306
1045	363.026202256703
1050	365.493335328714
1055	368
1060	370.506664671286
1065	372.973797743297
1070	375.362491053694
1075	377.635073482034
1080	379.755705045849
1085	381.690942118574
1090	383.410264855516
1095	384.88655851004
1100	386.09654104932
1105	387.021130325903
1110	387.645745014574
1115	387.960534568565
1120	388
1125	388
1130	388
1135	388
1140	388
1145	388
1150	388
1155	388
1160	388
1165	388
1170	388
1175	388
1180	388
1185	388
1190	388
1195	388
1200	388
1205	388
1210	388
1215	388
1220	388
1225	388
1230	388
1235	388
1240	388
1245	388
1250	388
1255	388
1260	388
1265	388
1270	388
1275	388
1280	388
1285	388
1290	388
1295	388
1300	388
1305	388
1310	388
1315	388
1320	388
1325	388
1330	388
1335	388
1340	388
1345	388
1350	388
1355	388
1360	388
1365	388
1370	388
1375	388
1380	388
1385	388
1390	388
1395	388


==> tiks/ROM-signal/Best5sinAPRBSslow-4.tsv <==
0	279.15
5	279.15
10	280.785935942834
15	285.533606963017
20	292.928277942124
25	302.246106963017
30	312.575
35	322.903893036983
40	332.221722057876
45	339.616393036983
50	344.364064057165
55	346
60	346
65	346
70	346
75	346
80	346
85	346
90	346
95	346
100	346
105	346
110	346
115	346
120	346
125	346
130	346
135	346
140	346
145	346
150	346
155	346
160	346
165	346
170	346
175	346
180	346
185	346
190	346
195	346
200	346
205	346
210	346
215	346
220	346
225	346
230	346
235	346
240	346
245	346
250	346
255	346
260	346
265	346
270	346
275	346
280	346
285	346
290	346
295	346
300	346
305	346
310	346
315	346
320	346
325	345.967441019066
330	345.967441019066
335	345.707739637023
340	345.19243251887
345	344.429646365689
350	343.431410770783
355	342.213468505801
360	340.795027247823
365	339.198456662826
370	337.448935622678
375	335.574055119297
380	333.60338313822
385	331.567998353811
390	329.5
395	327.432001646189
400	325.39661686178
405	323.425944880703
410	321.551064377322
415	319.801543337174
420	318.204972752177
425	316.786531494199
430	315.568589229217
435	314.570353634311
440	313.80756748113
445	313.292260362977
450	313.032558980934
455	313
460	313
465	313
470	313
475	313
480	313
485	313
490	313
495	313
500	313
505	313
510	313
515	313
520	313
525	313
530	313
535	313
540	313
545	313
550	313
555	313
560	313
565	313
570	313
575	313
580	313
585	313
590	313
595	313
600	313
605	313
610	313
615	313
620	313
625	313
630	313
635	313
640	313
645	313
650	313
655	313
660	313
665	313
670	313
675	313
680	313.090770492299
685	313.090770492299
690	313.81478646648
695	315.251400250423
700	317.377955586563
705	320.160915426907
710	323.556390832314
715	327.51083312728
720	331.961878394546
725	336.839330991321
730	342.066270576505
735	347.560265190417
740	353.234671256042
745	359
750	364.765328743958
755	370.439734809583
760	375.933729423495
765	381.160669008679
770	386.038121605454
775	390.48916687272
780	394.443609167686
785	397.839084573093
790	400.622044413437
795	402.748599749577
800	404.18521353352
805	404.909229507701
810	405
815	405
820	405
825	405
830	405
835	405
840	405
845	405
850	405
855	405
860	405
865	405
870	405
875	405
880	405
885	405
890	405
895	405
900	405
905	405
910	405
915	405
920	405
925	405
930	405
935	405
940	405
945	405
950	405
955	405
960	405
965	405
970	405
975	405
980	405
985	405
990	405.04045206722
995	405.04045206722
1000	405.363111360062
1005	406.003341415949
1010	406.951045424447
1015	408.191277527209
1020	409.704478523096
1025	411.466784328462
1030	413.450402328004
1035	415.624049680915
1040	417.953446669964
1045	420.401857313121
1050	422.930668711932
1055	425.5
1060	428.069331288068
1065	430.598142686879
1070	433.046553330036
1075	435.375950319085
1080	437.549597671996
1085	439.533215671538
1090	441.295521476904
1095	442.808722472791
1100	444.048954575553
1105	444.996658584051
1110	445.636888639938
1115	445.95954793278
1120	446
1125	446
1130	446
1135	446
1140	446
1145	446
1150	446
1155	446
1160	446
1165	446
1170	446
1175	446
1180	446
1185	446
1190	446
1195	446
1200	446
1205	446
1210	446
1215	446
1220	446
1225	446
1230	446
1235	446
1240	446
1245	446
1250	446
1255	446
1260	446
1265	446
1270	446
1275	446
1280	446
1285	446
1290	446
1295	446
1300	446
1305	446
1310	446
1315	446
1320	446
1325	446
1330	446
1335	446
1340	446
1345	446
1350	446
1355	446
1360	446
1365	446
1370	446
1375	446
1380	446
1385	446
1390	446
1395	446


==> tiks/ROM-signal/Best5sinAPRBSslow-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	280.63910549172
75	284.960657946142
80	291.691633699001
85	300.173157946142
90	309.575
95	318.976842053858
100	327.458366300998
105	334.189342053858
110	338.51089450828
115	340
120	340
125	340
130	340
135	340
140	340
145	340
150	340
155	340
160	340
165	340
170	340
175	340
180	340
185	340
190	340
195	340
200	340
205	340
210	340
215	340
220	340
225	340
230	340
235	340
240	340
245	340
250	340
255	340
260	340
265	340
270	340
275	340
280	340
285	340
290	340
295	340
300	340
305	340
310	340
315	340
320	340
325	340
330	340
335	340
340	340
345	340
350	339.964481111709
355	339.964481111709
360	339.681170513116
365	339.119017293313
370	338.286886944388
375	337.197902659036
380	335.869238369964
385	334.321847906716
390	332.580134541264
395	330.671566133831
400	328.626241948324
405	326.476417968967
410	324.255998204157
415	322
420	319.744001795843
425	317.523582031033
430	315.373758051676
435	313.328433866169
440	311.419865458736
445	309.678152093284
450	308.130761630036
455	306.802097340964
460	305.713113055612
465	304.880982706687
470	304.318829486884
475	304.035518888291
480	304
485	304
490	304
495	304
500	304
505	304
510	304
515	304
520	304
525	304
530	304
535	304
540	304
545	304
550	304
555	304
560	304
565	304
570	304
575	304
580	304
585	304
590	304
595	304
600	304
605	304
610	304
615	304
620	304
625	304
630	304
635	304
640	304
645	304
650	304
655	304
660	304.14799536788
665	304.14799536788
670	305.328456195348
675	307.670761277864
680	311.137971065049
685	315.675405587349
690	321.211506791816
695	327.658967055348
700	334.916106078065
705	342.868474442371
710	351.390658548649
715	360.348258462636
720	369.600007482677
725	379
730	388.399992517323
735	397.651741537364
740	406.609341451351
745	415.131525557629
750	423.083893921935
755	430.341032944652
760	436.788493208184
765	442.324594412651
770	446.862028934951
775	450.329238722136
780	452.671543804652
785	453.85200463212
790	454
795	454
800	454
805	454
810	454
815	454
820	454
825	454
830	454
835	454
840	454
845	454
850	454
855	454
860	454
865	454
870	454
875	454
880	454
885	454
890	454
895	454
900	454
905	454
910	454
915	454
920	454
925	454
930	454
935	454
940	454
945	454
950	454
955	454
960	454
965	454
970	454
975	454
980	454
985	454
990	454
995	454
1000	454
1005	454
1010	454
1015	454
1020	454
1025	454
1030	454
1035	453.944748395992
1040	453.944748395992
1045	453.504043020403
1050	452.629582456264
1055	451.335157469049
1060	449.641181914056
1065	447.574370797722
1070	445.167318966003
1075	442.457987064189
1080	439.489102874848
1085	436.307487475171
1090	432.963316840616
1095	429.509330539801
1100	426
1105	422.490669460199
1110	419.036683159384
1115	415.692512524829
1120	412.510897125152
1125	409.542012935811
1130	406.832681033997
1135	404.425629202278
1140	402.358818085944
1145	400.664842530951
1150	399.370417543736
1155	398.495956979597
1160	398.055251604008
1165	398
1170	398
1175	398
1180	398
1185	398
1190	398
1195	398
1200	398
1205	398
1210	398
1215	398
1220	398
1225	398
1230	398
1235	398
1240	398
1245	398
1250	398
1255	398
1260	398
1265	398
1270	398
1275	398
1280	398
1285	398
1290	398
1295	398
1300	398
1305	398
1310	398
1315	398
1320	398
1325	398
1330	398
1335	398
1340	398
1345	398
1350	398
1355	398
1360	398
1365	398
1370	398
1375	398
1380	398
1385	398
1390	398
1395	398


==> tiks/ROM-signal/Best5sinAPRBSslowtrue-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	280.076255429114
30	282.764353381454
35	286.951164100365
40	292.226853381454
45	298.075
50	303.923146618546
55	309.198835899635
60	313.385646618546
65	316.073744570886
70	317
75	317
80	317
85	317
90	317
95	317
100	317
105	317
110	317
115	317
120	317
125	317
130	317
135	317
140	317
145	317
150	317
155	317
160	317
165	317
170	317
175	317
180	317
185	317
190	317
195	317
200	317
205	317
210	317
215	317
220	317
225	317
230	317
235	317
240	317
245	317
250	317
255	317
260	317
265	317
270	317
275	317
280	317
285	317
290	317.113463115374
295	317.113463115374
300	318.0184830831
305	319.814250313029
310	322.472444483204
315	325.951144283634
320	330.195488540392
325	335.1385414091
330	340.702347993183
335	346.799163739151
340	353.332838220631
345	360.200331488021
350	367.293339070053
355	374.5
360	381.706660929947
365	388.799668511979
370	395.667161779369
375	402.200836260849
380	408.297652006817
385	413.8614585909
390	418.804511459608
395	423.048855716366
400	426.527555516796
405	429.185749686971
410	430.9815169169
415	431.886536884626
420	432
425	432
430	432
435	432
440	432
445	432
450	432
455	432
460	432
465	432
470	432
475	432
480	432
485	432
490	432
495	432
500	432
505	432
510	432
515	432
520	432
525	432
530	432
535	432
540	432
545	432
550	432
555	432
560	432
565	432
570	432
575	432
580	432
585	432
590	432
595	432
600	432
605	432
610	432
615	432
620	432
625	432
630	432
635	432
640	432
645	432
650	432
655	432
660	432
665	431.939815217062
670	431.939815217062
675	431.459761147225
680	430.507223747002
685	429.097225100214
690	427.252001727811
695	425.000653904662
700	422.378686730825
705	419.42745019492
710	416.193487060102
715	412.727798856883
720	409.085041558528
725	405.322663623711
730	401.5
735	397.677336376289
740	393.914958441472
745	390.272201143117
750	386.806512939898
755	383.57254980508
760	380.621313269175
765	377.999346095338
770	375.747998272189
775	373.902774899786
780	372.492776252998
785	371.540238852775
790	371.060184782938
795	371
800	371
805	371
810	371
815	371
820	371
825	371
830	371
835	371
840	371
845	371
850	371
855	371
860	371
865	371
870	371
875	371
880	371
885	371
890	371
895	371
900	371
905	371
910	371
915	371
920	371
925	371
930	371
935	371
940	371
945	371
950	371
955	371
960	371
965	371
970	371
975	371
980	371
985	371.031572345148
990	371.031572345148
995	371.283403988341
1000	371.783095739278
1005	372.522767160544
1010	373.490753191968
1015	374.671788115587
1020	376.047246305141
1025	377.59543596332
1030	379.291941214373
1035	381.110007157045
1040	383.020961805362
1045	384.994668262971
1050	387
1055	389.005331737029
1060	390.979038194638
1065	392.889992842955
1070	394.708058785627
1075	396.40456403668
1080	397.952753694859
1085	399.328211884413
1090	400.509246808032
1095	401.477232839456
1100	402.216904260722
1105	402.716596011659
1110	402.968427654852
1115	403
1120	403
1125	403
1130	403
1135	403
1140	403
1145	403
1150	403
1155	403
1160	403
1165	403
1170	403
1175	403
1180	403
1185	403
1190	403
1195	403
1200	403
1205	403
1210	403
1215	403
1220	403
1225	403
1230	403
1235	403
1240	403
1245	403
1250	403
1255	403
1260	403
1265	403
1270	403
1275	403
1280	403
1285	403
1290	403
1295	403
1300	403
1305	403
1310	403
1315	403
1320	403
1325	403
1330	403
1335	403
1340	403
1345	403
1350	403
1355	403
1360	403
1365	403
1370	403
1375	403
1380	403
1385	403
1390	403
1395	403


==> tiks/ROM-signal/Best5sinAPRBSslowtrue-2.tsv <==
0	279.15
5	279.15
10	280.785935942834
15	285.533606963017
20	292.928277942124
25	302.246106963017
30	312.575
35	322.903893036983
40	332.221722057876
45	339.616393036983
50	344.364064057165
55	346
60	346
65	346
70	346
75	346
80	346
85	346
90	346
95	346
100	346
105	346
110	346
115	346
120	346
125	346
130	346
135	346
140	346
145	346
150	346
155	346
160	346
165	346
170	346
175	346
180	346
185	346
190	346
195	346
200	346
205	346
210	346
215	346
220	346
225	346
230	346
235	346
240	346
245	346
250	346
255	346
260	346
265	346
270	346
275	346
280	346
285	346
290	346
295	346
300	346
305	346
310	346
315	346
320	346
325	345.967441019066
330	345.967441019066
335	345.707739637023
340	345.19243251887
345	344.429646365689
350	343.431410770783
355	342.213468505801
360	340.795027247823
365	339.198456662826
370	337.448935622678
375	335.574055119297
380	333.60338313822
385	331.567998353811
390	329.5
395	327.432001646189
400	325.39661686178
405	323.425944880703
410	321.551064377322
415	319.801543337174
420	318.204972752177
425	316.786531494199
430	315.568589229217
435	314.570353634311
440	313.80756748113
445	313.292260362977
450	313.032558980934
455	313
460	313
465	313
470	313
475	313
480	313
485	313
490	313
495	313
500	313
505	313
510	313
515	313
520	313
525	313
530	313
535	313
540	313
545	313
550	313
555	313
560	313
565	313
570	313
575	313
580	313
585	313
590	313
595	313
600	313
605	313
610	313
615	313
620	313
625	313
630	313
635	313
640	313
645	313
650	313
655	313
660	313
665	313
670	313
675	313
680	313.090770492299
685	313.090770492299
690	313.81478646648
695	315.251400250423
700	317.377955586563
705	320.160915426907
710	323.556390832314
715	327.51083312728
720	331.961878394546
725	336.839330991321
730	342.066270576505
735	347.560265190417
740	353.234671256042
745	359
750	364.765328743958
755	370.439734809583
760	375.933729423495
765	381.160669008679
770	386.038121605454
775	390.48916687272
780	394.443609167686
785	397.839084573093
790	400.622044413437
795	402.748599749577
800	404.18521353352
805	404.909229507701
810	405
815	405
820	405
825	405
830	405
835	405
840	405
845	405
850	405
855	405
860	405
865	405
870	405
875	405
880	405
885	405
890	405
895	405
900	405
905	405
910	405
915	405
920	405
925	405
930	405
935	405
940	405
945	405
950	405
955	405
960	405
965	405
970	405
975	405
980	405
985	405
990	405.04045206722
995	405.04045206722
1000	405.363111360062
1005	406.003341415949
1010	406.951045424447
1015	408.191277527209
1020	409.704478523096
1025	411.466784328462
1030	413.450402328004
1035	415.624049680915
1040	417.953446669964
1045	420.401857313121
1050	422.930668711932
1055	425.5
1060	428.069331288068
1065	430.598142686879
1070	433.046553330036
1075	435.375950319085
1080	437.549597671996
1085	439.533215671538
1090	441.295521476904
1095	442.808722472791
1100	444.048954575553
1105	444.996658584051
1110	445.636888639938
1115	445.95954793278
1120	446
1125	446
1130	446
1135	446
1140	446
1145	446
1150	446
1155	446
1160	446
1165	446
1170	446
1175	446
1180	446
1185	446
1190	446
1195	446
1200	446
1205	446
1210	446
1215	446
1220	446
1225	446
1230	446
1235	446
1240	446
1245	446
1250	446
1255	446
1260	446
1265	446
1270	446
1275	446
1280	446
1285	446
1290	446
1295	446
1300	446
1305	446
1310	446
1315	446
1320	446
1325	446
1330	446
1335	446
1340	446
1345	446
1350	446
1355	446
1360	446
1365	446
1370	446
1375	446
1380	446
1385	446
1390	446
1395	446


==> tiks/ROM-signal/Best5sinAPRBSslowtrue-3.tsv <==
0	279.15
5	279.15
10	280.565690266163
15	284.674183437705
20	291.07331157744
25	299.136683437705
30	308.075
35	317.013316562295
40	325.07668842256
45	331.475816562295
50	335.584309733837
55	337
60	337
65	337
70	337
75	337
80	337
85	337
90	337
95	337
100	337
105	337
110	337
115	337
120	337
125	337
130	337
135	337
140	337
145	337
150	337
155	337
160	337
165	337
170	337
175	337
180	337
185	337
190	337
195	337
200	337
205	337
210	337
215	337
220	337
225	337
230	337
235	337
240	337
245	337
250	337
255	337
260	337
265	337
270	337
275	337
280	337
285	337.127276016376
290	337.127276016376
295	338.142472328
300	340.156854698963
305	343.138655115942
310	347.04084880512
315	351.801895840962
320	357.3467116676
325	363.587851227136
330	370.426888020439
335	377.755966351838
340	385.459502277867
345	393.416006435102
350	401.5
355	409.583993564898
360	417.540497722133
365	425.244033648162
370	432.573111979561
375	439.412148772864
380	445.6532883324
385	451.198104159038
390	455.95915119488
395	459.861344884058
400	462.843145301037
405	464.857527672
410	465.872723983624
415	466
420	466
425	466
430	466
435	466
440	466
445	466
450	466
455	466
460	466
465	466
470	466
475	466
480	466
485	466
490	466
495	466
500	466
505	466
510	466
515	466
520	466
525	466
530	466
535	466
540	466
545	466
550	466
555	466
560	466
565	466
570	466
575	466
580	466
585	466
590	465.931922130775
595	465.931922130775
600	465.38891015014
605	464.311449812183
610	462.716533310078
615	460.629313429819
620	458.082706875765
625	455.11687515454
630	451.77859120409
635	448.120501756509
640	444.200297067621
645	440.079801107188
650	435.823996557968
655	431.5
660	427.176003442032
665	422.920198892812
670	418.799702932379
675	414.879498243491
680	411.22140879591
685	407.88312484546
690	404.917293124235
695	402.370686570181
700	400.283466689922
705	398.688550187817
710	397.61108984986
715	397.068077869225
720	397
725	397
730	397
735	397
740	397
745	397
750	397
755	397
760	397
765	397
770	397
775	397
780	397
785	397
790	397
795	397
800	397
805	397
810	397
815	397
820	397
825	397
830	397
835	397
840	397
845	397
850	397
855	397
860	397
865	397
870	397
875	397
880	397
885	397
890	397
895	397
900	397
905	397
910	397
915	397
920	397
925	396.977307376925
930	396.977307376925
935	396.79630338338
940	396.437149937394
945	395.905511103359
950	395.209771143273
955	394.360902291922
960	393.37229171818
965	392.259530401363
970	391.04016725217
975	389.733432355874
980	388.359933702396
985	386.941332185989
990	385.5
995	384.058667814011
1000	382.640066297604
1005	381.266567644126
1010	379.95983274783
1015	378.740469598637
1020	377.62770828182
1025	376.639097708078
1030	375.790228856727
1035	375.094488896641
1040	374.562850062606
1045	374.20369661662
1050	374.022692623075
1055	374
1060	374
1065	374
1070	374
1075	374
1080	374
1085	374
1090	374
1095	374
1100	374
1105	374
1110	374
1115	374
1120	374
1125	374
1130	374
1135	374
1140	374
1145	374
1150	374
1155	374
1160	374
1165	374
1170	374
1175	374
1180	374
1185	374
1190	374
1195	374
1200	374
1205	374
1210	374
1215	374
1220	374
1225	374
1230	374
1235	374
1240	374
1245	374
1250	374
1255	374
1260	374
1265	374
1270	374
1275	374
1280	374
1285	374
1290	374
1295	374
1300	374
1305	374
1310	374
1315	374
1320	374
1325	374
1330	374
1335	374
1340	374
1345	374
1350	374
1355	374
1360	374
1365	374
1370	374
1375	374
1380	374
1385	374
1390	374
1395	374


==> tiks/ROM-signal/Best5sinAPRBSslowtrue-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	280.63910549172
75	284.960657946142
80	291.691633699001
85	300.173157946142
90	309.575
95	318.976842053858
100	327.458366300998
105	334.189342053858
110	338.51089450828
115	340
120	340
125	340
130	340
135	340
140	340
145	340
150	340
155	340
160	340
165	340
170	340
175	340
180	340
185	340
190	340
195	340
200	340
205	340
210	340
215	340
220	340
225	340
230	340
235	340
240	340
245	340
250	340
255	340
260	340
265	340
270	340
275	340
280	340
285	340
290	340
295	340
300	340
305	340
310	340
315	340
320	340
325	340
330	340
335	340
340	340
345	340
350	339.964481111709
355	339.964481111709
360	339.681170513116
365	339.119017293313
370	338.286886944388
375	337.197902659036
380	335.869238369964
385	334.321847906716
390	332.580134541264
395	330.671566133831
400	328.626241948324
405	326.476417968967
410	324.255998204157
415	322
420	319.744001795843
425	317.523582031033
430	315.373758051676
435	313.328433866169
440	311.419865458736
445	309.678152093284
450	308.130761630036
455	306.802097340964
460	305.713113055612
465	304.880982706687
470	304.318829486884
475	304.035518888291
480	304
485	304
490	304
495	304
500	304
505	304
510	304
515	304
520	304
525	304
530	304
535	304
540	304
545	304
550	304
555	304
560	304
565	304
570	304
575	304
580	304
585	304
590	304
595	304
600	304
605	304
610	304
615	304
620	304
625	304
630	304
635	304
640	304
645	304
650	304
655	304
660	304.14799536788
665	304.14799536788
670	305.328456195348
675	307.670761277864
680	311.137971065049
685	315.675405587349
690	321.211506791816
695	327.658967055348
700	334.916106078065
705	342.868474442371
710	351.390658548649
715	360.348258462636
720	369.600007482677
725	379
730	388.399992517323
735	397.651741537364
740	406.609341451351
745	415.131525557629
750	423.083893921935
755	430.341032944652
760	436.788493208184
765	442.324594412651
770	446.862028934951
775	450.329238722136
780	452.671543804652
785	453.85200463212
790	454
795	454
800	454
805	454
810	454
815	454
820	454
825	454
830	454
835	454
840	454
845	454
850	454
855	454
860	454
865	454
870	454
875	454
880	454
885	454
890	454
895	454
900	454
905	454
910	454
915	454
920	454
925	454
930	454
935	454
940	454
945	454
950	454
955	454
960	454
965	454
970	454
975	454
980	454
985	454
990	454
995	454
1000	454
1005	454
1010	454
1015	454
1020	454
1025	454
1030	454
1035	453.944748395992
1040	453.944748395992
1045	453.504043020403
1050	452.629582456264
1055	451.335157469049
1060	449.641181914056
1065	447.574370797722
1070	445.167318966003
1075	442.457987064189
1080	439.489102874848
1085	436.307487475171
1090	432.963316840616
1095	429.509330539801
1100	426
1105	422.490669460199
1110	419.036683159384
1115	415.692512524829
1120	412.510897125152
1125	409.542012935811
1130	406.832681033997
1135	404.425629202278
1140	402.358818085944
1145	400.664842530951
1150	399.370417543736
1155	398.495956979597
1160	398.055251604008
1165	398
1170	398
1175	398
1180	398
1185	398
1190	398
1195	398
1200	398
1205	398
1210	398
1215	398
1220	398
1225	398
1230	398
1235	398
1240	398
1245	398
1250	398
1255	398
1260	398
1265	398
1270	398
1275	398
1280	398
1285	398
1290	398
1295	398
1300	398
1305	398
1310	398
1315	398
1320	398
1325	398
1330	398
1335	398
1340	398
1345	398
1350	398
1355	398
1360	398
1365	398
1370	398
1375	398
1380	398
1385	398
1390	398
1395	398


==> tiks/ROM-signal/Best5sinAPRBSslowtrue-5.tsv <==
0	279.15
5	279.15
10	279.978368461705
15	282.382387370204
20	286.12673460495
25	290.844887370204
30	296.075
35	301.305112629796
40	306.02326539505
45	309.767612629796
50	312.171631538295
55	313
60	313
65	313
70	313
75	313
80	313
85	313
90	313
95	313
100	313
105	313
110	313
115	313
120	313
125	313
130	313
135	313
140	313
145	313
150	313
155	313
160	313
165	313
170	313
175	313
180	313
185	313
190	313
195	313
200	313
205	313
210	313
215	313
220	313
225	313
230	313
235	313
240	313
245	313
250	313
255	313
260	313
265	313
270	313
275	313
280	313
285	313
290	313
295	313
300	313
305	313
310	313
315	313
320	313
325	313
330	313
335	313
340	313
345	313
350	313
355	313
360	313
365	313
370	313
375	313
380	313.071037776582
385	313.071037776582
390	313.637658973767
395	314.761965413374
400	316.426226111223
405	318.604194681927
410	321.261523260072
415	324.356304186567
420	327.839730917471
425	331.656867732338
430	335.747516103352
435	340.047164062065
440	344.488003591685
445	349
450	353.511996408315
455	357.952835937935
460	362.252483896648
465	366.343132267662
470	370.160269082529
475	373.643695813433
480	376.738476739928
485	379.395805318073
490	381.573773888777
495	383.238034586626
500	384.362341026233
505	384.928962223418
510	385
515	385
520	385
525	385
530	385
535	385
540	385
545	385
550	385
555	385
560	385
565	385
570	385
575	385
580	385
585	385
590	385
595	385
600	385
605	385
610	385
615	385
620	385
625	385
630	385
635	385
640	385
645	385
650	385
655	385
660	385
665	385
670	385
675	385
680	385
685	385
690	385
695	384.963494475923
700	384.963494475923
705	384.672314138481
710	384.09454555146
715	383.239300470621
720	382.120066621787
725	380.754494991352
730	379.164121459681
735	377.374027167411
740	375.412442970882
745	373.310304224667
750	371.10076291255
755	368.81866482094
760	366.5
765	364.18133517906
770	361.89923708745
775	359.689695775333
780	357.587557029118
785	355.625972832589
790	353.835878540319
795	352.245505008648
800	350.879933378213
805	349.760699529379
810	348.90545444854
815	348.327685861519
820	348.036505524077
825	348
830	348
835	348
840	348
845	348
850	348
855	348
860	348
865	348
870	348
875	348
880	348
885	348
890	348
895	348
900	348
905	348
910	348
915	348
920	348
925	348
930	348
935	348
940	348
945	348
950	348
955	348
960	348
965	348
970	348
975	348
980	348
985	348
990	348
995	348
1000	348
1005	348
1010	348.113463115374
1015	348.113463115374
1020	349.0184830831
1025	350.814250313029
1030	353.472444483204
1035	356.951144283634
1040	361.195488540392
1045	366.1385414091
1050	371.702347993183
1055	377.799163739151
1060	384.332838220631
1065	391.200331488021
1070	398.293339070053
1075	405.5
1080	412.706660929947
1085	419.799668511979
1090	426.667161779369
1095	433.200836260849
1100	439.297652006817
1105	444.8614585909
1110	449.804511459608
1115	454.048855716366
1120	457.527555516796
1125	460.185749686971
1130	461.9815169169
1135	462.886536884626
1140	463
1145	463
1150	463
1155	463
1160	463
1165	463
1170	463
1175	463
1180	463
1185	463
1190	463
1195	463
1200	463
1205	463
1210	463
1215	463
1220	463
1225	463
1230	463
1235	463
1240	463
1245	463
1250	463
1255	463
1260	463
1265	463
1270	463
1275	463
1280	463
1285	463
1290	463
1295	463
1300	463
1305	463
1310	463
1315	463
1320	463
1325	463
1330	463
1335	463
1340	463
1345	463
1350	463
1355	463
1360	463
1365	463
1370	463
1375	463
1380	463
1385	463
1390	463
1395	463


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.08900345315821	22.6663645451782
1.10234901253362	31.8247956891829
1.16476151204559	26.2387962850379
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.22442648459514	27.4087984791557
1.23986191411129	25.317945328682
1.25753091570937	26.1720587343047
1.32663001170916	26.470596523963
1.35896309285699	24.1586485122265
1.40448246366356	24.3545721670416
1.41432789456439	24.3265751536605
1.41971000052476	26.2527375736887
1.42030157220623	24.3536675276313
1.45193055696207	25.2500140807766
1.47034379639593	29.8770628404402
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.71331658434755	17.7981050652342
1.74600086093733	14.9589093867399
1.75544534076722	26.5957348820533
1.76787493742195	22.2706743585985
1.7991790202091	26.3506249837131
1.84543645020513	30.1393404886758
1.8758157263742	25.2525169036632
1.89045943116827	26.3807655369508
1.94510087710573	26.4924502705487
1.94904053213815	25.2710424324942
1.98639985691384	25.030013113932
2.03547095576379	14.9702594460859
2.03758350438933	27.3446226733567
2.06676902606584	25.9716839191709
2.07586405117269	25.9645090029958
2.08384267053953	26.0436951455445
2.08436175939876	26.7383801879614
2.13238611704002	25.3970046634319
2.15331346485077	25.0953719574541
2.19450340709853	26.7528617487619
2.26861126069056	25.237088327073
2.36846277030842	22.0896233768133
2.37069189684688	25.9453719415959
2.43346328533576	23.5933282222838
2.48498995350028	23.8806670473714
2.48980053377256	20.2344678876577
2.53416393132153	20.4826669512181
2.54291453616263	25.4493769210047
2.58961007449506	27.3913718403939
2.59937703059744	16.2497423087198
2.627230637135	14.0156194207844
2.64196504200893	23.005099975616
2.69045855732969	22.0205262124679
2.71603056025985	26.6275906847111
2.73467002020231	21.6861104196192
2.84393405299523	26.4494576831286
2.99656284850467	20.2865095279375
2.99994794857883	17.3497394641842
3.05549530660774	19.9266110251024
3.12601070772654	31.8499742085681
3.13070736285141	12.2352785646171
3.16242159270635	21.7680364815988
3.18113264078129	30.3511243202179
3.18363366376419	22.6891621318856
3.21794403173248	17.1171283864727
3.23702193646561	19.6445623658183
3.2428923682806	18.2172070387008
3.30801877788233	27.8727178497323
3.34018532652548	21.5576018244001
3.38878063637608	24.7995633376549
3.42321046105721	21.9946521190509
3.45751248272107	18.7823801812823
3.46618476288209	19.5761293575551
3.50428287974533	26.1708908251317
3.5679963804065	17.7103085847707
3.59512347231103	26.5969040724595
3.62277215465804	15.7043610864621
3.73165067895172	20.4391881222334
3.75985027002471	27.0999280308328
3.79067860374527	26.9588617887495
3.8032922375928	17.5308320309088
3.83271288604209	22.180146533128
3.86559333497937	27.5808268768055
3.88889955977193	20.2205651749125
3.95309498804116	17.1258273844392
4.02760805680352	22.8146162822168
4.14558547950442	31.8096253916446
4.35330815986934	19.687268930355
4.38233341686129	17.2561897318999
4.38534211364782	15.1897346943701
4.39092683804011	18.5846273047731
4.51657808417448	24.7445340981676
4.54827278262617	20.0495202677809
4.57624890955697	17.9243754232217
4.67634309899942	16.1443488726785
4.72193941332788	19.4304859718055
4.73454989535579	18.4630803407637
4.75787514223049	17.2389288841375
4.88375054484681	14.5929239470967
5.09568351151928	22.6223954886056
5.09969851495092	14.4697655167947
5.26165269841656	20.0823600659757
5.3814352395668	28.9305638736805
5.3907908255171	23.1116793259269
5.68407606981942	26.8057601289688
5.70383223223247	28.3478120599924
5.72107411785747	17.1904455980051
5.73612423061023	19.6687258306603
6.05133962519706	21.9446121756708
6.37245170383275	23.5230778827117
6.40607870576013	14.5520630584757
6.57796642719037	14.1013090050551
6.65075030607494	18.7916042740889
6.9015470708696	23.3364667611894
7.09873666337283	20.5498794527384
7.20385520036718	21.7075534810706
7.51560964037824	14.465031414256
7.62027333422623	14.6991080757668
8.51885103791161	19.6719212519706
9.33595206967267	18.1312374869456
9.59774540970635	17.6669556575933
9.68051507848568	18.5339872523783
11.3555357879272	20.9092789961318
11.9859783957175	16.7832459737719
12.2986440209085	17.893242752303


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-10.tsv <==
1.35896309285699	24.1586485122265
5.09969851495092	14.4697655167947


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-11.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-3.tsv <==
1.04588031583495	17.8660970195542
1.04843852904358	17.8639346960716
1.08900345315821	17.8296386336719
1.10234901253362	17.8183519211554
1.16476151204559	17.765544505567
1.17704367241469	17.7551479846306
1.20371164151711	17.7325691118154
1.22442648459514	17.7150256843378
1.23986191411129	17.7019506319431
1.25753091570937	17.6869806628352
1.32663001170916	17.6284070666007
1.35896309285699	17.600982833123
1.40448246366356	17.56235666871
1.41432789456439	17.5539994684902
1.41971000052476	17.549430511894
1.42030157220623	17.5489282995877
1.45193055696207	17.5220719405086
1.47034379639593	17.5064325693106
1.52454124248414	17.460380147127
1.70378852035291	17.3078626906266
1.71331658434755	17.2997465192104
1.74600086093733	17.2718986060784
1.75544534076722	17.2638496634449
1.76787493742195	17.2532553361778
1.7991790202091	17.2265665752935
1.84543645020513	17.1871112249226
1.8758157263742	17.1611875585271
1.89045943116827	17.1486882992098
1.94510087710573	17.1020297323464
1.94904053213815	17.0986644918706
1.98639985691384	17.0667445750404
2.03547095576379	17.0247969033546
2.03758350438933	17.0229904836506
2.06676902606584	16.9980296653647
2.07586405117269	16.9902494364244
2.08384267053953	16.9834235425125
2.08436175939876	16.982979427911
2.13238611704002	16.9418797851812
2.15331346485077	16.9239627746302
2.19450340709853	16.888685091023
2.26861126069056	16.8251716813794
2.36846277030842	16.7395080073299
2.37069189684688	16.7375944768974
2.43346328533576	16.6836897291998
2.48498995350028	16.6394118567134
2.48980053377256	16.6352766735026
2.53416393132153	16.5971308894344
2.54291453616263	16.5896043693999
2.58961007449506	16.5494278954029
2.59937703059744	16.5410217191506
2.627230637135	16.5170435598463
2.64196504200893	16.504356099431
2.69045855732969	16.4625840645679
2.71603056025985	16.4405469908464
2.73467002020231	16.4244800115719
2.84393405299523	16.3302256896676
2.99656284850467	16.1983630810309
2.99994794857883	16.1954358958846
3.05549530660774	16.1473861975004
3.12601070772654	16.0863441727644
3.13070736285141	16.0822767147876
3.16242159270635	16.0548053479781
3.18113264078129	16.0385928037394
3.18363366376419	16.0364254782375
3.21794403173248	16.0066866062879
3.23702193646561	15.9901455155977
3.2428923682806	15.9850549470959
3.30801877788233	15.928557091388
3.34018532652548	15.9006365440509
3.38878063637608	15.8584361217516
3.42321046105721	15.8285227180615
3.45751248272107	15.7987085056624
3.46618476288209	15.7911689663255
3.50428287974533	15.7580381289977
3.5679963804065	15.7025990753959
3.59512347231103	15.6789825843224
3.62277215465804	15.6549043924209
3.73165067895172	15.5600114985763
3.75985027002471	15.5354147661087
3.79067860374527	15.5085160014534
3.8032922375928	15.497507425227
3.83271288604209	15.4718242758915
3.86559333497937	15.4431105531071
3.88889955977193	15.4227511946353
3.95309498804116	15.3666444849891
4.02760805680352	15.3014682397351
4.14558547950442	15.1981598263377
4.35330815986934	15.0159250363855
4.38233341686129	14.9904267183886
4.38534211364782	14.9877831328028
4.39092683804011	14.9828758846513
4.51657808417448	14.8723844751296
4.54827278262617	14.8444887195286
4.57624890955697	14.8198574502769
4.67634309899942	14.7316663359967
4.72193941332788	14.6914589652934
4.73454989535579	14.6803352126523
4.75787514223049	14.6597557245852
4.88375054484681	14.5486037711234
5.09568351151928	14.3611017063552
5.09969851495092	14.3575451990499
5.26165269841656	14.2139510574239
5.3814352395668	14.1075790754027
5.3907908255171	14.0992648837095
5.68407606981942	13.8381831451042
5.70383223223247	13.8205654350262
5.72107411785747	13.8051866739177
5.73612423061023	13.7917604271581
6.05133962519706	13.510038130558
6.37245170383275	13.2220316579541
6.40607870576013	13.1918124346985
6.57796642719037	13.0371693865874
6.65075030607494	12.9715996884584
6.9015470708696	12.7452617512655
7.09873666337283	12.5668690246642
7.20385520036718	12.4716150971915
7.51560964037824	12.1884818127065
7.62027333422623	12.0932146830708
8.51885103791161	11.270953171496
9.33595206967267	10.5165538324578
9.59774540970635	10.2735201364127
9.68051507848568	10.1965485854082
11.3555357879272	8.62537581262018
11.9859783957175	8.02751198563651
12.2986440209085	7.72971920901128


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-4.tsv <==
1.04588031583495	31.4719661355455
1.04843852904358	31.4696693895617
1.08900345315821	31.4332591426044
1.10234901253362	31.4212840034021
1.16476151204559	31.3653038988717
1.17704367241469	31.3542921157231
1.20371164151711	31.3303876358775
1.22442648459514	31.3118242510062
1.23986191411129	31.2979947231941
1.25753091570937	31.2821669052904
1.32663001170916	31.2202979723033
1.35896309285699	31.1913643328649
1.40448246366356	31.1506483862242
1.41432789456439	31.1418446007348
1.41971000052476	31.1370323281699
1.42030157220623	31.136503407022
1.45193055696207	31.1082291617772
1.47034379639593	31.0917735092056
1.52454124248414	31.0433575828562
1.70378852035291	30.8834397579649
1.71331658434755	30.874948127072
1.74600086093733	30.8458260193768
1.75544534076722	30.8374128502933
1.76787493742195	30.8263418860447
1.7991790202091	30.798466359925
1.84543645020513	30.7572931321156
1.8758157263742	30.7302644869825
1.89045943116827	30.7172391744214
1.94510087710573	30.6686554829917
1.94904053213815	30.6651537448262
1.98639985691384	30.6319548420699
2.03547095576379	30.5883695965496
2.03758350438933	30.5864937582459
2.06676902606584	30.5605830275411
2.07586405117269	30.5525102585317
2.08384267053953	30.5454290950165
2.08436175939876	30.5449684166652
2.13238611704002	30.5023596546054
2.15331346485077	30.4837994484322
2.19450340709853	30.4472813907054
2.26861126069056	30.3816218033269
2.36846277030842	30.293240242906
2.37069189684688	30.2912683152965
2.43346328533576	30.2357599848205
2.48498995350028	30.1902247831081
2.48980053377256	30.1859749296316
2.53416393132153	30.1467935109578
2.54291453616263	30.1390673715468
2.58961007449506	30.0978516267492
2.59937703059744	30.0892336020514
2.627230637135	30.0646617945177
2.64196504200893	30.0516665891338
2.69045855732969	30.0089124583275
2.71603056025985	29.9863764929143
2.73467002020231	29.9699541368898
2.84393405299523	29.8737568143533
2.99656284850467	29.739581236857
2.99994794857883	29.7366080551649
3.05549530660774	29.6878364537076
3.12601070772654	29.6259672719083
3.13070736285141	29.6218482693542
3.16242159270635	29.5940404461718
3.18113264078129	29.5776388740907
3.18363366376419	29.575446815011
3.21794403173248	29.5453813228538
3.23702193646561	29.5286688511773
3.2428923682806	29.523527018731
3.30801877788233	29.4665068988697
3.34018532652548	29.4383598462064
3.38878063637608	29.3958566708388
3.42321046105721	29.3657574925224
3.45751248272107	29.3357818887622
3.46618476288209	29.3282052917502
3.50428287974533	29.2949295648937
3.5679963804065	29.239313400563
3.59512347231103	29.2156462692948
3.62277215465804	29.1915316855407
3.73165067895172	29.0966448919074
3.75985027002471	29.0720885924473
3.79067860374527	29.0452523200335
3.8032922375928	29.0342748204468
3.83271288604209	29.0086765852822
3.86559333497937	28.9800783508746
3.88889955977193	28.9598140134787
3.95309498804116	28.904025485809
4.02760805680352	28.8393224275504
4.14558547950442	28.7369914042005
4.35330815986934	28.5571571303269
4.38233341686129	28.5320632471838
4.38534211364782	28.5294625521406
4.39092683804011	28.5246353989793
4.51657808417448	28.4161115860107
4.54827278262617	28.3887621956485
4.57624890955697	28.3646299400433
4.67634309899942	28.2783528190679
4.72193941332788	28.2390839630357
4.73454989535579	28.2282271336131
4.75787514223049	28.2081497695513
4.88375054484681	28.0998957866757
5.09568351151928	27.9179900876788
5.09969851495092	27.9145482810243
5.26165269841656	27.7758497067704
5.3814352395668	27.6734358573131
5.3907908255171	27.6654428829298
5.68407606981942	27.4153165355818
5.70383223223247	27.398498452625
5.72107411785747	27.3838239072007
5.73612423061023	27.3710171965129
6.05133962519706	27.1033062650177
6.37245170383275	26.8316013498689
6.40607870576013	26.8032073437664
6.57796642719037	26.6582431160997
6.65075030607494	26.596947558865
6.9015470708696	26.3861365545933
7.09873666337283	26.2208198170745
7.20385520036718	26.1328478675586
7.51560964037824	25.8725805082621
7.62027333422623	25.7854145709766
8.51885103791161	25.0414186696561
9.33595206967267	24.3715777422919
9.59774540970635	24.1582950198541
9.68051507848568	24.0909956783617
11.3555357879272	22.742539361583
11.9859783957175	22.2415161320476
12.2986440209085	21.9943200321355


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-5.tsv <==
3.18113264078129	30.3511243202179
2.69045855732969	22.0205262124679
3.12601070772654	31.8499742085681
2.54291453616263	25.4493769210047
1.08900345315821	22.6663645451782
1.41971000052476	26.2527375736887
1.16476151204559	26.2387962850379
1.94510087710573	26.4924502705487
2.71603056025985	26.6275906847111
3.38878063637608	24.7995633376549
1.40448246366356	24.3545721670416
2.08384267053953	26.0436951455445
5.68407606981942	26.8057601289688
1.22442648459514	27.4087984791557
1.94904053213815	25.2710424324942
4.14558547950442	31.8096253916446
2.13238611704002	25.3970046634319
5.3814352395668	28.9305638736805
5.70383223223247	28.3478120599924
3.50428287974533	26.1708908251317
1.25753091570937	26.1720587343047
1.89045943116827	26.3807655369508
3.59512347231103	26.5969040724595
4.51657808417448	24.7445340981676
1.41432789456439	24.3265751536605
2.06676902606584	25.9716839191709
2.08436175939876	26.7383801879614
2.03758350438933	27.3446226733567
2.26861126069056	25.237088327073
1.45193055696207	25.2500140807766


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-6.tsv <==
2.03547095576379	14.9702594460859
7.09873666337283	20.5498794527384
3.8032922375928	17.5308320309088
3.95309498804116	17.1258273844392
1.74600086093733	14.9589093867399
4.38534211364782	15.1897346943701
4.75787514223049	17.2389288841375
2.59937703059744	16.2497423087198
3.46618476288209	19.5761293575551
7.20385520036718	21.7075534810706
1.71331658434755	17.7981050652342
3.2428923682806	18.2172070387008
2.53416393132153	20.4826669512181
3.62277215465804	15.7043610864621
4.67634309899942	16.1443488726785
2.99994794857883	17.3497394641842


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-7.tsv <==
2.99656284850467	20.2865095279375
7.20385520036718	21.7075534810706


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-8.tsv <==
3.16242159270635	21.7680364815988
5.26165269841656	20.0823600659757
9.68051507848568	18.5339872523783
4.35330815986934	19.687268930355
6.65075030607494	18.7916042740889
9.33595206967267	18.1312374869456
6.9015470708696	23.3364667611894
4.57624890955697	17.9243754232217
6.37245170383275	23.5230778827117
5.73612423061023	19.6687258306603
2.627230637135	14.0156194207844
11.3555357879272	20.9092789961318
11.9859783957175	16.7832459737719
3.13070736285141	12.2352785646171


==> tiks/ROM-signal/Combo-RMSE-stdTB-marked-9.tsv <==
2.174 	22.959
3.42321046105721	21.9946521190509
1.7991790202091	26.3506249837131
2.15331346485077	25.0953719574541
1.32663001170916	26.470596523963
3.34018532652548	21.5576018244001
3.83271288604209	22.180146533128
1.10234901253362	31.8247956891829
7.51560964037824	14.465031414256
2.43346328533576	23.5933282222838
2.58961007449506	27.3913718403939
4.54827278262617	20.0495202677809
5.09568351151928	22.6223954886056
9.59774540970635	17.6669556575933
3.23702193646561	19.6445623658183
1.23986191411129	25.317945328682
3.05549530660774	19.9266110251024
6.40607870576013	14.5520630584757
3.30801877788233	27.8727178497323
1.47034379639593	29.8770628404402
1.8758157263742	25.2525169036632
1.52454124248414	24.7408780954443
2.36846277030842	22.0896233768133
3.75985027002471	27.0999280308328
2.19450340709853	26.7528617487619
3.88889955977193	20.2205651749125
1.75544534076722	26.5957348820533
5.72107411785747	17.1904455980051
2.07586405117269	25.9645090029958
3.5679963804065	17.7103085847707
4.73454989535579	18.4630803407637
1.76787493742195	22.2706743585985
4.39092683804011	18.5846273047731
4.38233341686129	17.2561897318999
2.84393405299523	26.4494576831286
5.3907908255171	23.1116793259269
1.04588031583495	22.6273102269496
8.51885103791161	19.6719212519706
1.84543645020513	30.1393404886758
3.86559333497937	27.5808268768055
4.72193941332788	19.4304859718055
3.18363366376419	22.6891621318856
1.42030157220623	24.3536675276313
4.02760805680352	22.8146162822168
1.17704367241469	26.2069936846003
6.57796642719037	14.1013090050551
2.64196504200893	23.005099975616
2.48498995350028	23.8806670473714
4.88375054484681	14.5929239470967
2.73467002020231	21.6861104196192
3.21794403173248	17.1171283864727
1.70378852035291	28.4191498858077
7.62027333422623	14.6991080757668
2.37069189684688	25.9453719415959
2.48980053377256	20.2344678876577
1.98639985691384	25.030013113932
3.79067860374527	26.9588617887495
6.05133962519706	21.9446121756708
3.45751248272107	18.7823801812823
1.04843852904358	26.2402807852714
12.2986440209085	17.893242752303
3.73165067895172	20.4391881222334
1.20371164151711	25.4339868273519


==> tiks/ROM-signal/CubeMeshStudy-1-Kopie.tsv <==
0.0025	344.508806995399
0.001	344.373699379674
0.0005	344.351681327355
0.00025	344.345882760892
0	344.3401


==> tiks/ROM-signal/CubeMeshStudy-1.tsv <==
0.0025	344.508806995399
0.001	344.373699379674
0.0005	344.351681327355
0.00025	344.345882760892
0	344.3401


==> tiks/ROM-signal/CubeMeshStudy-2-Kopie.tsv <==
0.00025	344.345882760892	0.0057985664628859	0.0057985664628859


==> tiks/ROM-signal/CubeMeshStudy-2.tsv <==
0.00025	344.345882760892	0.0057985664628859	0.0057985664628859


==> tiks/ROM-signal/MSChi15-histTb2-1.tsv <==
x	y
279	0.0107142857142857
280	0.00166666666666667
281	0.00261904761904762
282	0.00119047619047619
283	0.00261904761904762
284	0.0019047619047619
285	0.00261904761904762
286	0.0019047619047619
287	0.00428571428571429
288	0.0030952380952381
289	0.0030952380952381
290	0.00214285714285714
291	0.00357142857142857
292	0.00333333333333333
293	0.00547619047619048
294	0.00333333333333333
295	0.00333333333333333
296	0.00380952380952381
297	0.00404761904761905
298	0.00523809523809524
299	0.00714285714285714
300	0.00619047619047619
301	0.00857142857142857
302	0.00642857142857143
303	0.005
304	0.00642857142857143
305	0.00619047619047619
306	0.00880952380952381
307	0.00809523809523809
308	0.00619047619047619
309	0.00642857142857143
310	0.00738095238095238
311	0.0145238095238095
312	0.0121428571428571
313	0.0135714285714286
314	0.0173809523809524
315	0.0154761904761905
316	0.0161904761904762
317	0.015952380952381
318	0.0126190476190476
319	0.0114285714285714
320	0.0171428571428571
321	0.0180952380952381
322	0.0157142857142857
323	0.0216666666666667
324	0.0197619047619048
325	0.0169047619047619
326	0.015
327	0.0142857142857143
328	0.0126190476190476
329	0.0128571428571429
330	0.0111904761904762
331	0.014047619047619
332	0.0166666666666667
333	0.0133333333333333
334	0.0183333333333333
335	0.0173809523809524
336	0.015952380952381
337	0.0157142857142857
338	0.0166666666666667
339	0.0147619047619048
340	0.0121428571428571
341	0.0121428571428571
342	0.0107142857142857
343	0.0154761904761905
344	0.0188095238095238
345	0.015
346	0.00857142857142857
347	0.00857142857142857
348	0.0138095238095238
349	0.0164285714285714
350	0.010952380952381
351	0.0130952380952381
352	0.0214285714285714
353	0.0142857142857143
354	0.0164285714285714
355	0.0147619047619048
356	0.0135714285714286
357	0.020952380952381
358	0.0230952380952381
359	0.0135714285714286
360	0.0104761904761905
361	0.0111904761904762
362	0.0116666666666667
363	0.0119047619047619
364	0.0116666666666667
365	0.00523809523809524
366	0.00428571428571429
367	0.00428571428571429
368	0.00547619047619048
369	0.00571428571428571
370	0.00666666666666667
371	0.00523809523809524
372	0.00238095238095238
373	0.00214285714285714
374	0.00357142857142857
375	0.0019047619047619
376	0.00214285714285714
377	0.00214285714285714


==> tiks/ROM-signal/MSChi15-histTb2-2.tsv <==
x	y
312	0.0666666666666667
313	0
314	0
315	0
316	0.0666666666666667
317	0
318	0
319	0
320	0
321	0
322	0.133333333333333
323	0
324	0
325	0.0666666666666667
326	0
327	0
328	0
329	0
330	0
331	0
332	0.0666666666666667
333	0.0666666666666667
334	0
335	0.0666666666666667
336	0.0666666666666667
337	0
338	0
339	0.133333333333333
340	0.0666666666666667
341	0.0666666666666667
342	0
343	0
344	0
345	0
346	0
347	0
348	0.0666666666666667
349	0
350	0.0666666666666667
351	0.0666666666666667


==> tiks/ROM-signal/MSChi15-histTb2-3.tsv <==
x	y
315	0.0666666666666667
316	0
317	0
318	0
319	0
320	0.0666666666666667
321	0
322	0
323	0.0666666666666667
324	0
325	0
326	0.0666666666666667
327	0
328	0
329	0.0666666666666667
330	0
331	0
332	0
333	0
334	0
335	0
336	0
337	0.0666666666666667
338	0.133333333333333
339	0
340	0
341	0.0666666666666667
342	0
343	0
344	0.133333333333333
345	0.133333333333333
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0.0666666666666667
356	0
357	0
358	0.0666666666666667
359	0.0666666666666667


==> tiks/ROM-signal/MSChi15-histTin2-1.tsv <==
x	y
279	0.00904761904761905
280	0
281	0
282	0
283	0
284	0
285	0
286	0
287	0
288	0
289	0
290	0
291	0
292	0.000476190476190476
293	0.000238095238095238
294	0.000238095238095238
295	0.000238095238095238
296	0
297	0
298	0.000476190476190476
299	0.000476190476190476
300	0.000714285714285714
301	0.000714285714285714
302	0.000952380952380952
303	0.00142857142857143
304	0.00119047619047619
305	0.00119047619047619
306	0
307	0.00119047619047619
308	0.00166666666666667
309	0.000952380952380952
310	0.00166666666666667
311	0.00214285714285714
312	0.00142857142857143
313	0.000476190476190476
314	0.0019047619047619
315	0.00571428571428571
316	0.00357142857142857
317	0.00238095238095238
318	0.00261904761904762
319	0.00142857142857143
320	0.0030952380952381
321	0.00238095238095238
322	0.00166666666666667
323	0.00238095238095238
324	0.00214285714285714
325	0.00333333333333333
326	0.00214285714285714
327	0.00642857142857143
328	0.005
329	0.0019047619047619
330	0.005
331	0.00476190476190476
332	0.0030952380952381
333	0.00357142857142857
334	0.00547619047619048
335	0.00380952380952381
336	0.00523809523809524
337	0.00523809523809524
338	0.005
339	0.00452380952380952
340	0.00476190476190476
341	0.0030952380952381
342	0.005
343	0.00642857142857143
344	0.00666666666666667
345	0.005
346	0.00547619047619048
347	0.00476190476190476
348	0.00666666666666667
349	0.005
350	0.00809523809523809
351	0.00666666666666667
352	0.00571428571428571
353	0.00761904761904762
354	0.00809523809523809
355	0.00928571428571429
356	0.00785714285714286
357	0.0126190476190476
358	0.00714285714285714
359	0.00809523809523809
360	0.00904761904761905
361	0.00952380952380952
362	0.00952380952380952
363	0.00738095238095238
364	0.00666666666666667
365	0.0133333333333333
366	0.0123809523809524
367	0.0130952380952381
368	0.00952380952380952
369	0.0119047619047619
370	0.014047619047619
371	0.0104761904761905
372	0.00785714285714286
373	0.00928571428571429
374	0.00619047619047619
375	0.0130952380952381
376	0.00761904761904762
377	0.010952380952381
378	0.00666666666666667
379	0.0104761904761905
380	0.00857142857142857
381	0.0121428571428571
382	0.01
383	0.0102380952380952
384	0.00928571428571429
385	0.00976190476190476
386	0.00761904761904762
387	0.00857142857142857
388	0.00785714285714286
389	0.00928571428571429
390	0.0126190476190476
391	0.00952380952380952
392	0.0135714285714286
393	0.01
394	0.010952380952381
395	0.0138095238095238
396	0.0128571428571429
397	0.0102380952380952
398	0.0126190476190476
399	0.0130952380952381
400	0.0114285714285714
401	0.0119047619047619
402	0.0107142857142857
403	0.00809523809523809
404	0.0111904761904762
405	0.01
406	0.0119047619047619
407	0.00714285714285714
408	0.0069047619047619
409	0.00904761904761905
410	0.00547619047619048
411	0.005
412	0.00595238095238095
413	0.00523809523809524
414	0.00476190476190476
415	0.00595238095238095
416	0.00880952380952381
417	0.00380952380952381
418	0.00619047619047619
419	0.00547619047619048
420	0.00738095238095238
421	0.00738095238095238
422	0.00547619047619048
423	0.00452380952380952
424	0.00547619047619048
425	0.00357142857142857
426	0.00571428571428571
427	0.00404761904761905
428	0.00619047619047619
429	0.00380952380952381
430	0.005
431	0.00523809523809524
432	0.00357142857142857
433	0.00238095238095238
434	0.00285714285714286
435	0.00595238095238095
436	0.00166666666666667
437	0.00476190476190476
438	0.00333333333333333
439	0.00285714285714286
440	0.00333333333333333
441	0.00428571428571429
442	0.00523809523809524
443	0.00357142857142857
444	0.00119047619047619
445	0.00404761904761905
446	0.00214285714285714
447	0.00333333333333333
448	0.00261904761904762
449	0.00142857142857143
450	0.00333333333333333
451	0.000238095238095238
452	0.0019047619047619
453	0.00214285714285714
454	0.00142857142857143
455	0.0019047619047619
456	0.00214285714285714
457	0.00476190476190476
458	0.00428571428571429
459	0.00214285714285714
460	0.00142857142857143
461	0.005
462	0.00357142857142857
463	0.00333333333333333
464	0.0030952380952381
465	0.000952380952380952
466	0.00142857142857143
467	0.00238095238095238
468	0.000476190476190476
469	0.00119047619047619
470	0.00119047619047619
471	0.00119047619047619
472	0.00142857142857143
473	0.00166666666666667
474	0.000476190476190476
475	0
476	0.000476190476190476
477	0
478	0.000476190476190476
479	0.000238095238095238
480	0.000714285714285714
481	0.000238095238095238
482	0.000952380952380952
483	0.000952380952380952


==> tiks/ROM-signal/MSChi15-histTin2-2.tsv <==
x	y
339	0.0666666666666667
340	0
341	0
342	0
343	0
344	0
345	0
346	0
347	0
348	0.0666666666666667
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	0
357	0
358	0
359	0.0666666666666667
360	0
361	0
362	0.0666666666666667
363	0
364	0.0666666666666667
365	0
366	0
367	0
368	0
369	0
370	0
371	0
372	0
373	0
374	0
375	0
376	0
377	0
378	0
379	0
380	0
381	0.0666666666666667
382	0
383	0.0666666666666667
384	0
385	0
386	0
387	0
388	0
389	0
390	0
391	0.0666666666666667
392	0.0666666666666667
393	0
394	0
395	0
396	0
397	0.0666666666666667
398	0.0666666666666667
399	0
400	0.0666666666666667
401	0
402	0.0666666666666667
403	0
404	0
405	0
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0.0666666666666667
422	0
423	0
424	0
425	0
426	0
427	0
428	0.0666666666666667
429	0.0666666666666667


==> tiks/ROM-signal/MSChi15-histTin2-3.tsv <==
x	y
340	0.0666666666666667
341	0
342	0
343	0
344	0
345	0
346	0
347	0
348	0.0666666666666667
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	0
357	0
358	0.0666666666666667
359	0
360	0
361	0
362	0
363	0.0666666666666667
364	0.0666666666666667
365	0
366	0
367	0
368	0
369	0
370	0
371	0
372	0
373	0
374	0
375	0
376	0
377	0
378	0
379	0
380	0.0666666666666667
381	0
382	0.0666666666666667
383	0
384	0
385	0
386	0
387	0
388	0
389	0
390	0
391	0
392	0.0666666666666667
393	0
394	0.0666666666666667
395	0
396	0
397	0
398	0.0666666666666667
399	0.0666666666666667
400	0
401	0.0666666666666667
402	0.0666666666666667
403	0
404	0
405	0
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0.0666666666666667
422	0
423	0
424	0
425	0
426	0
427	0
428	0.0666666666666667
429	0.0666666666666667


==> tiks/ROM-signal/OwnTrainingError-Hist-1.tsv <==
x	y
0.07	1
0.08	1
0.09	2
0.1	1
0.11	5
0.12	8
0.13	7
0.14	6
0.15	4
0.16	2
0.17	7
0.18	6
0.19	8
0.2	3
0.21	7
0.22	3
0.23	8
0.24	3
0.25	4
0.26	7
0.27	2
0.28	4
0.29	2
0.3	2
0.31	6
0.32	2
0.33	0
0.34	1
0.35	1
0.36	2
0.37	3
0.38	0
0.39	1
0.4	2
0.41	0
0.42	0
0.43	0
0.44	1
0.45	2
0.46	1
0.47	0
0.48	0
0.49	0
0.5	1
0.51	0
0.52	1
0.53	0
0.54	0
0.55	0
0.56	0
0.57	0
0.58	0
0.59	0
0.6	0
0.61	0
0.62	1
0.63	0
0.64	0
0.65	0
0.66	0
0.67	0
0.68	0
0.69	0
0.7	0
0.71	0
0.72	0
0.73	1
0.74	0
0.75	0
0.76	0
0.77	0
0.78	0
0.79	0
0.8	0
0.81	0
0.82	0
0.83	0
0.84	0
0.85	0
0.86	0
0.87	0
0.88	0
0.89	0
0.9	0
0.91	0
0.92	0
0.93	0
0.94	0
0.95	0
0.96	0
0.97	0
0.98	0
0.99	0
1	0
1.01	0
1.02	0
1.03	0
1.04	0
1.05	0
1.06	0
1.07	0
1.08	0
1.09	0
1.1	0
1.11	0
1.12	0
1.13	0
1.14	0
1.15	0
1.16	0
1.17	0
1.18	1
1.19	1


==> tiks/ROM-signal/RabelerCube-Set3-Valid-1.tsv <==
11.83294664	279.4917982
61.94895592	281.3037406
123.2018561	283.445127
181.6705336	288.3867879
241.5313225	295.4698353
301.3921114	302.5528826
361.2529002	309.9653741
418.3294664	317.0484214
480.974478	323.6373027
539.4431555	328.9084077
599.3039443	334.1795127
663.3410673	338.9564516
723.2018561	343.5686685
785.8468677	347.8514413
841.5313225	351.1458819
895.8236659	354.6050446
962.6450116	357.4053191
1022.5058	360.0408717
1079.582367	362.5117021
1139.443155	364.5707275
1202.088167	366.7944749


==> tiks/ROM-signal/RabelerCube-Set3-Valid-2.tsv <==
6.26450116	279.3270762
61.94895592	296.9523336
121.8097448	308.1534317
180.2784223	317.3778655
242.9234339	320.342862
300	324.1314688
358.4686775	330.72035
422.5058005	333.5206246
480.2784223	339.1211736
540.8352668	343.7333905
599.3039443	347.0278312
660.5568445	350.8164379
720.4176334	355.7580988
779.5823666	360.1232327
841.5313225	362.3469801
901.3921114	363.5000343
960.5568445	367.9475292
1019.025522	371.1596088
1078.886311	373.8775223
1139.443155	374.4540494
1199.303944	374.4540494


==> tiks/ROM-signal/RabelerCube-Set3-Valid-3.tsv <==
0	279.149999992987
30	279.147372999147
60	279.319593933063
90	280.060531965854
120	281.50896983375
150	283.614228898034
180	286.185415766992
210	289.06583738499
240	292.15021933365
270	295.369454760038
300	298.673591423635
330	302.024030229642
360	305.389884477962
390	308.746565339581
420	312.074565047322
450	315.358390893628
480	318.585693802069
510	321.746668194826
540	324.833846635175
570	327.841956621622
600	330.767404141853
630	333.608597748285
660	336.364711596029
690	339.035587174462
720	341.621410688437
750	344.121539113696
780	346.535044876149
810	348.859750624674
840	351.089922298818
870	353.214797997487
900	355.219389757251
930	357.09612248682
960	358.845152638362
990	360.470922667113
1020	361.980124970805
1050	363.380458306538
1080	364.679972901693
1110	365.886716200917
1140	367.008628626297
1170	368.053199416641
1200	369.027809986433
1230	369.939626650334
1260	370.795637528436
1290	371.602878616527
1320	372.368719471301
1350	373.101362609705
1380	373.810839354573
1410	374.510526668891
1440	375.218940006286
1470	375.953752189433
1500	376.718026404713
1530	377.505872583848
1560	378.311364171821
1590	379.129518739156
1620	379.955329370329
1650	380.786998163008
1680	381.622293066412
1710	382.460094953165
1740	383.299792499481
1770	384.141409188438
1800	384.985383425964


==> tiks/ROM-signal/RabelerCube-Set3-Valid-4.tsv <==
0	279.149999504913
30	290.675379957152
60	298.342830684885
90	303.955749687147
120	308.309368371003
150	311.857560038766
180	314.924063551281
210	317.705857931095
240	320.330489247927
270	322.876822440699
300	325.389832594697
330	327.889864165877
360	330.378765388852
390	332.845864383491
420	335.27511623871
450	337.652198926293
480	339.968750001634
510	342.222534411664
540	344.415603672256
570	346.552688007654
600	348.639913336548
630	350.683406718944
660	352.684730019472
690	354.627307961217
720	356.484510298332
750	358.235670079362
780	359.870396858933
810	361.387231392712
840	362.790880570849
870	364.089422690316
900	365.292046759751
930	366.407638816989
960	367.444088739015
990	368.40820163002
1020	369.306262437865
1050	370.144038896652
1080	370.926953684057
1110	371.66009130751
1140	372.348236964529
1170	372.995738501671
1200	373.606688122012
1230	374.184858890016
1260	374.733719506783
1290	375.256512872078
1320	375.756271337965
1350	376.23586097332
1380	376.698035890072
1410	377.14548263741
1440	377.580956268952
1470	378.007381854375
1500	378.427942374898
1530	378.846032233571
1560	379.264754134251
1590	379.686732615914
1620	380.114106259138
1650	380.548487338818
1680	380.991722991848
1710	381.445793122638
1740	381.913256861198
1770	382.398401536913
1800	382.901769115511


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	312
80	312
85	312
90	312
95	312
100	312
105	312
110	312
115	312
120	312
125	312
130	312
135	312
140	312
145	312
150	312
155	312
160	312
165	312
170	312
175	312
180	312
185	312
190	312
195	312
200	312
205	312
210	312
215	312
220	312
225	312
230	312
235	312
240	312
245	312
250	312
255	312
260	312
265	312
270	312
275	312
280	312
285	312
290	312
295	312
300	312
305	312
310	312
315	312
320	312
325	312
330	312
335	312
340	312
345	312
350	312
355	312
360	312
365	312
370	312
375	312
380	312
385	312
390	312
395	312
400	312
405	312
410	312
415	312
420	312
425	312
430	312
435	312
440	473
445	473
450	473
455	473
460	473
465	473
470	473
475	473
480	473
485	473
490	473
495	473
500	473
505	473
510	473
515	473
520	473
525	473
530	473
535	473
540	473
545	473
550	473
555	473
560	473
565	473
570	473
575	473
580	473
585	473
590	473
595	473
600	473
605	473
610	473
615	473
620	473
625	473
630	473
635	473
640	473
645	473
650	473
655	473
660	473
665	473
670	473
675	473
680	473
685	473
690	473
695	473
700	473
705	473
710	473
715	473
720	473
725	473
730	473
735	473
740	348
745	348
750	348
755	348
760	348
765	348
770	348
775	348
780	348
785	348
790	348
795	348
800	348
805	348
810	348
815	348
820	348
825	348
830	348
835	348
840	348
845	348
850	348
855	348
860	348
865	348
870	348
875	348
880	348
885	348
890	348
895	348
900	348
905	348
910	348
915	348
920	348
925	348
930	348
935	348
940	348
945	348
950	348
955	348
960	348
965	348
970	348
975	348
980	348
985	348
990	348
995	348
1000	348
1005	348
1010	348
1015	348
1020	348
1025	348
1030	348
1035	348
1040	348
1045	348
1050	348
1055	388
1060	388
1065	388
1070	388
1075	388
1080	388
1085	388
1090	388
1095	388
1100	388
1105	388
1110	388
1115	388
1120	388
1125	388
1130	388
1135	388
1140	388
1145	388
1150	388
1155	388
1160	388
1165	388
1170	388
1175	388
1180	388
1185	388
1190	388
1195	388
1200	388
1205	388
1210	388
1215	388
1220	388
1225	388
1230	388
1235	388
1240	388
1245	388
1250	388
1255	388
1260	388
1265	388
1270	388
1275	388
1280	388
1285	388
1290	388
1295	388
1300	388
1305	388
1310	388
1315	388
1320	388
1325	388
1330	388
1335	388
1340	388
1345	388
1350	388
1355	388
1360	388
1365	388
1370	388
1375	388
1380	388
1385	388
1390	388
1395	388


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-10.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	346
35	346
40	346
45	346
50	346
55	346
60	346
65	346
70	346
75	346
80	346
85	346
90	346
95	346
100	346
105	346
110	346
115	346
120	346
125	346
130	346
135	346
140	346
145	346
150	346
155	346
160	346
165	346
170	346
175	346
180	346
185	346
190	346
195	346
200	346
205	346
210	346
215	346
220	346
225	346
230	346
235	346
240	346
245	346
250	346
255	346
260	346
265	346
270	346
275	346
280	346
285	346
290	346
295	346
300	346
305	346
310	346
315	346
320	346
325	346
330	346
335	346
340	346
345	346
350	346
355	346
360	346
365	346
370	346
375	346
380	346
385	346
390	313
395	313
400	313
405	313
410	313
415	313
420	313
425	313
430	313
435	313
440	313
445	313
450	313
455	313
460	313
465	313
470	313
475	313
480	313
485	313
490	313
495	313
500	313
505	313
510	313
515	313
520	313
525	313
530	313
535	313
540	313
545	313
550	313
555	313
560	313
565	313
570	313
575	313
580	313
585	313
590	313
595	313
600	313
605	313
610	313
615	313
620	313
625	313
630	313
635	313
640	313
645	313
650	313
655	313
660	313
665	313
670	313
675	313
680	313
685	313
690	313
695	313
700	313
705	313
710	313
715	313
720	313
725	313
730	313
735	313
740	313
745	405
750	405
755	405
760	405
765	405
770	405
775	405
780	405
785	405
790	405
795	405
800	405
805	405
810	405
815	405
820	405
825	405
830	405
835	405
840	405
845	405
850	405
855	405
860	405
865	405
870	405
875	405
880	405
885	405
890	405
895	405
900	405
905	405
910	405
915	405
920	405
925	405
930	405
935	405
940	405
945	405
950	405
955	405
960	405
965	405
970	405
975	405
980	405
985	405
990	405
995	405
1000	405
1005	405
1010	405
1015	405
1020	405
1025	405
1030	405
1035	405
1040	405
1045	405
1050	405
1055	446
1060	446
1065	446
1070	446
1075	446
1080	446
1085	446
1090	446
1095	446
1100	446
1105	446
1110	446
1115	446
1120	446
1125	446
1130	446
1135	446
1140	446
1145	446
1150	446
1155	446
1160	446
1165	446
1170	446
1175	446
1180	446
1185	446
1190	446
1195	446
1200	446
1205	446
1210	446
1215	446
1220	446
1225	446
1230	446
1235	446
1240	446
1245	446
1250	446
1255	446
1260	446
1265	446
1270	446
1275	446
1280	446
1285	446
1290	446
1295	446
1300	446
1305	446
1310	446
1315	446
1320	446
1325	446
1330	446
1335	446
1340	446
1345	446
1350	446
1355	446
1360	446
1365	446
1370	446
1375	446
1380	446
1385	446
1390	446
1395	446


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-11.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	317
50	317
55	317
60	317
65	317
70	317
75	317
80	317
85	317
90	317
95	317
100	317
105	317
110	317
115	317
120	317
125	317
130	317
135	317
140	317
145	317
150	317
155	317
160	317
165	317
170	317
175	317
180	317
185	317
190	317
195	317
200	317
205	317
210	317
215	317
220	317
225	317
230	317
235	317
240	317
245	317
250	317
255	317
260	317
265	317
270	317
275	317
280	317
285	317
290	317
295	317
300	317
305	317
310	317
315	317
320	317
325	317
330	317
335	317
340	317
345	317
350	317
355	432
360	432
365	432
370	432
375	432
380	432
385	432
390	432
395	432
400	432
405	432
410	432
415	432
420	432
425	432
430	432
435	432
440	432
445	432
450	432
455	432
460	432
465	432
470	432
475	432
480	432
485	432
490	432
495	432
500	432
505	432
510	432
515	432
520	432
525	432
530	432
535	432
540	432
545	432
550	432
555	432
560	432
565	432
570	432
575	432
580	432
585	432
590	432
595	432
600	432
605	432
610	432
615	432
620	432
625	432
630	432
635	432
640	432
645	432
650	432
655	432
660	432
665	432
670	432
675	432
680	432
685	432
690	432
695	432
700	432
705	432
710	432
715	432
720	432
725	432
730	371
735	371
740	371
745	371
750	371
755	371
760	371
765	371
770	371
775	371
780	371
785	371
790	371
795	371
800	371
805	371
810	371
815	371
820	371
825	371
830	371
835	371
840	371
845	371
850	371
855	371
860	371
865	371
870	371
875	371
880	371
885	371
890	371
895	371
900	371
905	371
910	371
915	371
920	371
925	371
930	371
935	371
940	371
945	371
950	371
955	371
960	371
965	371
970	371
975	371
980	371
985	371
990	371
995	371
1000	371
1005	371
1010	371
1015	371
1020	371
1025	371
1030	371
1035	371
1040	371
1045	371
1050	403
1055	403
1060	403
1065	403
1070	403
1075	403
1080	403
1085	403
1090	403
1095	403
1100	403
1105	403
1110	403
1115	403
1120	403
1125	403
1130	403
1135	403
1140	403
1145	403
1150	403
1155	403
1160	403
1165	403
1170	403
1175	403
1180	403
1185	403
1190	403
1195	403
1200	403
1205	403
1210	403
1215	403
1220	403
1225	403
1230	403
1235	403
1240	403
1245	403
1250	403
1255	403
1260	403
1265	403
1270	403
1275	403
1280	403
1285	403
1290	403
1295	403
1300	403
1305	403
1310	403
1315	403
1320	403
1325	403
1330	403
1335	403
1340	403
1345	403
1350	403
1355	403
1360	403
1365	403
1370	403
1375	403
1380	403
1385	403
1390	403
1395	403


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-12.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	301
125	301
130	301
135	301
140	301
145	301
150	301
155	301
160	301
165	301
170	301
175	301
180	301
185	301
190	301
195	301
200	301
205	301
210	301
215	301
220	301
225	301
230	301
235	301
240	301
245	301
250	301
255	301
260	301
265	301
270	301
275	301
280	301
285	301
290	301
295	301
300	301
305	301
310	301
315	301
320	301
325	301
330	301
335	301
340	301
345	301
350	301
355	301
360	301
365	301
370	301
375	301
380	301
385	301
390	301
395	301
400	301
405	301
410	301
415	301
420	301
425	301
430	301
435	301
440	301
445	301
450	301
455	301
460	301
465	301
470	349
475	349
480	349
485	349
490	349
495	349
500	349
505	349
510	349
515	349
520	349
525	349
530	349
535	349
540	349
545	349
550	349
555	349
560	349
565	349
570	349
575	349
580	349
585	349
590	349
595	349
600	349
605	349
610	349
615	349
620	349
625	349
630	349
635	349
640	349
645	349
650	349
655	349
660	349
665	349
670	349
675	349
680	349
685	349
690	349
695	349
700	349
705	349
710	349
715	349
720	349
725	349
730	349
735	349
740	349
745	349
750	349
755	349
760	349
765	349
770	457
775	457
780	457
785	457
790	457
795	457
800	457
805	457
810	457
815	457
820	457
825	457
830	457
835	457
840	457
845	457
850	457
855	457
860	457
865	457
870	457
875	457
880	457
885	457
890	457
895	457
900	457
905	457
910	457
915	457
920	457
925	457
930	457
935	457
940	457
945	457
950	457
955	457
960	457
965	457
970	457
975	457
980	457
985	457
990	457
995	457
1000	457
1005	457
1010	457
1015	457
1020	457
1025	457
1030	457
1035	457
1040	457
1045	457
1050	457
1055	457
1060	457
1065	457
1070	457
1075	385
1080	385
1085	385
1090	385
1095	385
1100	385
1105	385
1110	385
1115	385
1120	385
1125	385
1130	385
1135	385
1140	385
1145	385
1150	385
1155	385
1160	385
1165	385
1170	385
1175	385
1180	385
1185	385
1190	385
1195	385
1200	385
1205	385
1210	385
1215	385
1220	385
1225	385
1230	385
1235	385
1240	385
1245	385
1250	385
1255	385
1260	385
1265	385
1270	385
1275	385
1280	385
1285	385
1290	385
1295	385
1300	385
1305	385
1310	385
1315	385
1320	385
1325	385
1330	385
1335	385
1340	385
1345	385
1350	385
1355	385
1360	385
1365	385
1370	385
1375	385
1380	385
1385	385
1390	385
1395	385


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-13.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	303
50	303
55	303
60	303
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	303
380	303
385	303
390	303
395	438
400	438
405	438
410	438
415	438
420	438
425	438
430	438
435	438
440	438
445	438
450	438
455	438
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	438
645	438
650	438
655	438
660	438
665	438
670	438
675	438
680	438
685	438
690	438
695	438
700	438
705	373
710	373
715	373
720	373
725	373
730	373
735	373
740	373
745	373
750	373
755	373
760	373
765	373
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373
955	373
960	373
965	373
970	373
975	373
980	373
985	373
990	373
995	373
1000	373
1005	373
1010	373
1015	389
1020	389
1025	389
1030	389
1035	389
1040	389
1045	389
1050	389
1055	389
1060	389
1065	389
1070	389
1075	389
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-14.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	344
65	344
70	344
75	344
80	344
85	344
90	344
95	344
100	344
105	344
110	344
115	344
120	344
125	344
130	344
135	344
140	344
145	344
150	344
155	344
160	344
165	344
170	344
175	344
180	344
185	344
190	344
195	344
200	344
205	344
210	344
215	344
220	344
225	344
230	344
235	344
240	344
245	344
250	344
255	344
260	344
265	344
270	344
275	344
280	344
285	344
290	344
295	344
300	344
305	344
310	344
315	344
320	344
325	344
330	344
335	344
340	344
345	344
350	344
355	344
360	344
365	344
370	344
375	344
380	344
385	344
390	344
395	344
400	344
405	344
410	344
415	344
420	315
425	315
430	315
435	315
440	315
445	315
450	315
455	315
460	315
465	315
470	315
475	315
480	315
485	315
490	315
495	315
500	315
505	315
510	315
515	315
520	315
525	315
530	315
535	315
540	315
545	315
550	315
555	315
560	315
565	315
570	315
575	315
580	315
585	315
590	315
595	315
600	315
605	315
610	315
615	315
620	315
625	315
630	315
635	315
640	315
645	315
650	315
655	315
660	315
665	315
670	315
675	315
680	315
685	315
690	315
695	315
700	315
705	315
710	315
715	315
720	315
725	315
730	315
735	315
740	315
745	315
750	315
755	315
760	315
765	315
770	454
775	454
780	454
785	454
790	454
795	454
800	454
805	454
810	454
815	454
820	454
825	454
830	454
835	454
840	454
845	454
850	454
855	454
860	454
865	454
870	454
875	454
880	454
885	454
890	454
895	454
900	454
905	454
910	454
915	454
920	454
925	454
930	454
935	454
940	454
945	454
950	454
955	454
960	454
965	454
970	454
975	454
980	454
985	454
990	454
995	454
1000	454
1005	454
1010	454
1015	454
1020	454
1025	454
1030	454
1035	454
1040	454
1045	454
1050	454
1055	454
1060	454
1065	454
1070	454
1075	454
1080	400
1085	400
1090	400
1095	400
1100	400
1105	400
1110	400
1115	400
1120	400
1125	400
1130	400
1135	400
1140	400
1145	400
1150	400
1155	400
1160	400
1165	400
1170	400
1175	400
1180	400
1185	400
1190	400
1195	400
1200	400
1205	400
1210	400
1215	400
1220	400
1225	400
1230	400
1235	400
1240	400
1245	400
1250	400
1255	400
1260	400
1265	400
1270	400
1275	400
1280	400
1285	400
1290	400
1295	400
1300	400
1305	400
1310	400
1315	400
1320	400
1325	400
1330	400
1335	400
1340	400
1345	400
1350	400
1355	400
1360	400
1365	400
1370	400
1375	400
1380	400
1385	400
1390	400
1395	400


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	311
50	311
55	311
60	311
65	311
70	311
75	311
80	311
85	311
90	311
95	311
100	311
105	311
110	311
115	311
120	311
125	311
130	311
135	311
140	311
145	311
150	311
155	311
160	311
165	311
170	311
175	311
180	311
185	311
190	311
195	311
200	311
205	311
210	311
215	311
220	311
225	311
230	311
235	311
240	311
245	311
250	311
255	311
260	311
265	311
270	311
275	311
280	311
285	311
290	311
295	311
300	311
305	311
310	311
315	311
320	311
325	311
330	311
335	311
340	311
345	381
350	381
355	381
360	381
365	381
370	381
375	381
380	381
385	381
390	381
395	381
400	381
405	381
410	381
415	381
420	381
425	381
430	381
435	381
440	381
445	381
450	381
455	381
460	381
465	381
470	381
475	381
480	381
485	381
490	381
495	381
500	381
505	381
510	381
515	381
520	381
525	381
530	381
535	381
540	381
545	381
550	381
555	381
560	381
565	381
570	381
575	381
580	381
585	381
590	381
595	381
600	381
605	381
610	381
615	381
620	381
625	381
630	381
635	381
640	381
645	381
650	381
655	381
660	455
665	455
670	455
675	455
680	455
685	455
690	455
695	455
700	455
705	455
710	455
715	455
720	455
725	455
730	455
735	455
740	455
745	455
750	455
755	455
760	455
765	455
770	455
775	455
780	455
785	455
790	455
795	455
800	455
805	455
810	455
815	455
820	455
825	455
830	455
835	455
840	455
845	455
850	455
855	455
860	455
865	455
870	455
875	455
880	455
885	455
890	455
895	455
900	455
905	455
910	455
915	455
920	455
925	455
930	455
935	455
940	455
945	455
950	455
955	455
960	455
965	455
970	455
975	455
980	455
985	455
990	455
995	455
1000	455
1005	455
1010	455
1015	455
1020	455
1025	455
1030	455
1035	455
1040	455
1045	455
1050	421
1055	421
1060	421
1065	421
1070	421
1075	421
1080	421
1085	421
1090	421
1095	421
1100	421
1105	421
1110	421
1115	421
1120	421
1125	421
1130	421
1135	421
1140	421
1145	421
1150	421
1155	421
1160	421
1165	421
1170	421
1175	421
1180	421
1185	421
1190	421
1195	421
1200	421
1205	421
1210	421
1215	421
1220	421
1225	421
1230	421
1235	421
1240	421
1245	421
1250	421
1255	421
1260	421
1265	421
1270	421
1275	421
1280	421
1285	421
1290	421
1295	421
1300	421
1305	421
1310	421
1315	421
1320	421
1325	421
1330	421
1335	421
1340	421
1345	421
1350	421
1355	421
1360	421
1365	421
1370	421
1375	421
1380	421
1385	421
1390	421
1395	421


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	340
95	340
100	340
105	340
110	340
115	340
120	340
125	340
130	340
135	340
140	340
145	340
150	340
155	340
160	340
165	340
170	340
175	340
180	340
185	340
190	340
195	340
200	340
205	340
210	340
215	340
220	340
225	340
230	340
235	340
240	340
245	340
250	340
255	340
260	340
265	340
270	340
275	340
280	340
285	340
290	340
295	340
300	340
305	340
310	340
315	340
320	340
325	340
330	340
335	340
340	340
345	340
350	340
355	340
360	340
365	340
370	340
375	340
380	340
385	340
390	340
395	340
400	340
405	340
410	340
415	304
420	304
425	304
430	304
435	304
440	304
445	304
450	304
455	304
460	304
465	304
470	304
475	304
480	304
485	304
490	304
495	304
500	304
505	304
510	304
515	304
520	304
525	304
530	304
535	304
540	304
545	304
550	304
555	304
560	304
565	304
570	304
575	304
580	304
585	304
590	304
595	304
600	304
605	304
610	304
615	304
620	304
625	304
630	304
635	304
640	304
645	304
650	304
655	304
660	304
665	304
670	304
675	304
680	304
685	304
690	304
695	304
700	304
705	304
710	304
715	304
720	304
725	454
730	454
735	454
740	454
745	454
750	454
755	454
760	454
765	454
770	454
775	454
780	454
785	454
790	454
795	454
800	454
805	454
810	454
815	454
820	454
825	454
830	454
835	454
840	454
845	454
850	454
855	454
860	454
865	454
870	454
875	454
880	454
885	454
890	454
895	454
900	454
905	454
910	454
915	454
920	454
925	454
930	454
935	454
940	454
945	454
950	454
955	454
960	454
965	454
970	454
975	454
980	454
985	454
990	454
995	454
1000	454
1005	454
1010	454
1015	454
1020	454
1025	454
1030	454
1035	454
1040	454
1045	454
1050	454
1055	454
1060	454
1065	454
1070	454
1075	454
1080	454
1085	454
1090	454
1095	454
1100	398
1105	398
1110	398
1115	398
1120	398
1125	398
1130	398
1135	398
1140	398
1145	398
1150	398
1155	398
1160	398
1165	398
1170	398
1175	398
1180	398
1185	398
1190	398
1195	398
1200	398
1205	398
1210	398
1215	398
1220	398
1225	398
1230	398
1235	398
1240	398
1245	398
1250	398
1255	398
1260	398
1265	398
1270	398
1275	398
1280	398
1285	398
1290	398
1295	398
1300	398
1305	398
1310	398
1315	398
1320	398
1325	398
1330	398
1335	398
1340	398
1345	398
1350	398
1355	398
1360	398
1365	398
1370	398
1375	398
1380	398
1385	398
1390	398
1395	398


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-4.tsv <==
0	279.15
5	279.15
10	279.15
15	318
20	318
25	318
30	318
35	318
40	318
45	318
50	318
55	318
60	318
65	318
70	318
75	318
80	318
85	318
90	318
95	318
100	318
105	318
110	318
115	318
120	318
125	318
130	318
135	318
140	318
145	318
150	318
155	318
160	318
165	318
170	318
175	318
180	318
185	318
190	318
195	318
200	318
205	318
210	318
215	318
220	318
225	318
230	318
235	318
240	318
245	318
250	318
255	318
260	318
265	318
270	318
275	318
280	318
285	318
290	318
295	318
300	318
305	318
310	318
315	318
320	318
325	318
330	318
335	318
340	318
345	318
350	318
355	318
360	318
365	338
370	338
375	338
380	338
385	338
390	338
395	338
400	338
405	338
410	338
415	338
420	338
425	338
430	338
435	338
440	338
445	338
450	338
455	338
460	338
465	338
470	338
475	338
480	338
485	338
490	338
495	338
500	338
505	338
510	338
515	338
520	338
525	338
530	338
535	338
540	338
545	338
550	338
555	338
560	338
565	338
570	338
575	338
580	338
585	338
590	338
595	338
600	338
605	338
610	338
615	338
620	338
625	338
630	338
635	338
640	338
645	338
650	338
655	338
660	338
665	338
670	338
675	338
680	338
685	338
690	338
695	338
700	338
705	338
710	338
715	338
720	338
725	338
730	338
735	338
740	338
745	338
750	338
755	338
760	338
765	338
770	338
775	338
780	428
785	428
790	428
795	428
800	428
805	428
810	428
815	428
820	428
825	428
830	428
835	428
840	428
845	428
850	428
855	428
860	428
865	428
870	428
875	428
880	428
885	428
890	428
895	428
900	428
905	428
910	428
915	428
920	428
925	428
930	428
935	428
940	428
945	428
950	428
955	428
960	428
965	428
970	428
975	428
980	428
985	428
990	428
995	428
1000	428
1005	428
1010	428
1015	428
1020	428
1025	428
1030	428
1035	428
1040	428
1045	428
1050	428
1055	428
1060	428
1065	428
1070	428
1075	428
1080	428
1085	428
1090	428
1095	428
1100	411
1105	411
1110	411
1115	411
1120	411
1125	411
1130	411
1135	411
1140	411
1145	411
1150	411
1155	411
1160	411
1165	411
1170	411
1175	411
1180	411
1185	411
1190	411
1195	411
1200	411
1205	411
1210	411
1215	411
1220	411
1225	411
1230	411
1235	411
1240	411
1245	411
1250	411
1255	411
1260	411
1265	411
1270	411
1275	411
1280	411
1285	411
1290	411
1295	411
1300	411
1305	411
1310	411
1315	411
1320	411
1325	411
1330	411
1335	411
1340	411
1345	411
1350	411
1355	411
1360	411
1365	411
1370	411
1375	411
1380	411
1385	411
1390	411
1395	411


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	336
80	336
85	336
90	336
95	336
100	336
105	336
110	336
115	336
120	336
125	336
130	336
135	336
140	336
145	336
150	336
155	336
160	336
165	336
170	336
175	336
180	336
185	336
190	336
195	336
200	336
205	336
210	336
215	336
220	336
225	336
230	336
235	336
240	336
245	336
250	336
255	336
260	336
265	336
270	336
275	336
280	336
285	336
290	336
295	336
300	336
305	336
310	336
315	336
320	336
325	336
330	336
335	336
340	336
345	336
350	336
355	336
360	336
365	336
370	336
375	336
380	336
385	336
390	336
395	336
400	336
405	336
410	336
415	336
420	336
425	336
430	336
435	336
440	432
445	432
450	432
455	432
460	432
465	432
470	432
475	432
480	432
485	432
490	432
495	432
500	432
505	432
510	432
515	432
520	432
525	432
530	432
535	432
540	432
545	432
550	432
555	432
560	432
565	432
570	432
575	432
580	432
585	432
590	432
595	432
600	432
605	432
610	432
615	432
620	432
625	432
630	432
635	432
640	432
645	432
650	432
655	432
660	432
665	432
670	432
675	432
680	432
685	432
690	432
695	432
700	432
705	432
710	432
715	432
720	432
725	432
730	432
735	432
740	432
745	432
750	402
755	402
760	402
765	402
770	402
775	402
780	402
785	402
790	402
795	402
800	402
805	402
810	402
815	402
820	402
825	402
830	402
835	402
840	402
845	402
850	402
855	402
860	402
865	402
870	402
875	402
880	402
885	402
890	402
895	402
900	402
905	402
910	402
915	402
920	402
925	402
930	402
935	402
940	402
945	402
950	402
955	402
960	402
965	402
970	402
975	402
980	402
985	402
990	402
995	402
1000	402
1005	402
1010	402
1015	402
1020	402
1025	402
1030	402
1035	402
1040	402
1045	402
1050	402
1055	402
1060	402
1065	347
1070	347
1075	347
1080	347
1085	347
1090	347
1095	347
1100	347
1105	347
1110	347
1115	347
1120	347
1125	347
1130	347
1135	347
1140	347
1145	347
1150	347
1155	347
1160	347
1165	347
1170	347
1175	347
1180	347
1185	347
1190	347
1195	347
1200	347
1205	347
1210	347
1215	347
1220	347
1225	347
1230	347
1235	347
1240	347
1245	347
1250	347
1255	347
1260	347
1265	347
1270	347
1275	347
1280	347
1285	347
1290	347
1295	347
1300	347
1305	347
1310	347
1315	347
1320	347
1325	347
1330	347
1335	347
1340	347
1345	347
1350	347
1355	347
1360	347
1365	347
1370	347
1375	347
1380	347
1385	347
1390	347
1395	347


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-6.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	328
65	328
70	328
75	328
80	328
85	328
90	328
95	328
100	328
105	328
110	328
115	328
120	328
125	328
130	328
135	328
140	328
145	328
150	328
155	328
160	328
165	328
170	328
175	328
180	328
185	328
190	328
195	328
200	328
205	328
210	328
215	328
220	328
225	328
230	328
235	328
240	328
245	328
250	328
255	328
260	328
265	328
270	328
275	328
280	328
285	328
290	328
295	328
300	328
305	328
310	328
315	328
320	328
325	328
330	328
335	328
340	328
345	328
350	328
355	328
360	328
365	328
370	328
375	443
380	443
385	443
390	443
395	443
400	443
405	443
410	443
415	443
420	443
425	443
430	443
435	443
440	443
445	443
450	443
455	443
460	443
465	443
470	443
475	443
480	443
485	443
490	443
495	443
500	443
505	443
510	443
515	443
520	443
525	443
530	443
535	443
540	443
545	443
550	443
555	443
560	443
565	443
570	443
575	443
580	443
585	443
590	443
595	443
600	443
605	443
610	443
615	443
620	443
625	443
630	443
635	443
640	443
645	443
650	443
655	443
660	443
665	443
670	443
675	443
680	443
685	443
690	443
695	443
700	409
705	409
710	409
715	409
720	409
725	409
730	409
735	409
740	409
745	409
750	409
755	409
760	409
765	409
770	409
775	409
780	409
785	409
790	409
795	409
800	409
805	409
810	409
815	409
820	409
825	409
830	409
835	409
840	409
845	409
850	409
855	409
860	409
865	409
870	409
875	409
880	409
885	409
890	409
895	409
900	409
905	409
910	409
915	409
920	409
925	409
930	409
935	409
940	409
945	409
950	409
955	409
960	409
965	409
970	409
975	409
980	409
985	409
990	409
995	409
1000	409
1005	409
1010	409
1015	409
1020	367
1025	367
1030	367
1035	367
1040	367
1045	367
1050	367
1055	367
1060	367
1065	367
1070	367
1075	367
1080	367
1085	367
1090	367
1095	367
1100	367
1105	367
1110	367
1115	367
1120	367
1125	367
1130	367
1135	367
1140	367
1145	367
1150	367
1155	367
1160	367
1165	367
1170	367
1175	367
1180	367
1185	367
1190	367
1195	367
1200	367
1205	367
1210	367
1215	367
1220	367
1225	367
1230	367
1235	367
1240	367
1245	367
1250	367
1255	367
1260	367
1265	367
1270	367
1275	367
1280	367
1285	367
1290	367
1295	367
1300	367
1305	367
1310	367
1315	367
1320	367
1325	367
1330	367
1335	367
1340	367
1345	367
1350	367
1355	367
1360	367
1365	367
1370	367
1375	367
1380	367
1385	367
1390	367
1395	367


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-7.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	347
35	347
40	347
45	347
50	347
55	347
60	347
65	347
70	347
75	347
80	347
85	347
90	347
95	347
100	347
105	347
110	347
115	347
120	347
125	347
130	347
135	347
140	347
145	347
150	347
155	347
160	347
165	347
170	347
175	347
180	347
185	347
190	347
195	347
200	347
205	347
210	347
215	347
220	347
225	347
230	347
235	347
240	347
245	347
250	347
255	347
260	347
265	347
270	347
275	347
280	347
285	347
290	347
295	347
300	347
305	347
310	347
315	347
320	347
325	347
330	347
335	347
340	333
345	333
350	333
355	333
360	333
365	333
370	333
375	333
380	333
385	333
390	333
395	333
400	333
405	333
410	333
415	333
420	333
425	333
430	333
435	333
440	333
445	333
450	333
455	333
460	333
465	333
470	333
475	333
480	333
485	333
490	333
495	333
500	333
505	333
510	333
515	333
520	333
525	333
530	333
535	333
540	333
545	333
550	333
555	333
560	333
565	333
570	333
575	333
580	333
585	333
590	333
595	333
600	333
605	333
610	333
615	333
620	333
625	333
630	333
635	333
640	333
645	333
650	333
655	333
660	333
665	333
670	333
675	333
680	333
685	333
690	333
695	333
700	445
705	445
710	445
715	445
720	445
725	445
730	445
735	445
740	445
745	445
750	445
755	445
760	445
765	445
770	445
775	445
780	445
785	445
790	445
795	445
800	445
805	445
810	445
815	445
820	445
825	445
830	445
835	445
840	445
845	445
850	445
855	445
860	445
865	445
870	445
875	445
880	445
885	445
890	445
895	445
900	445
905	445
910	445
915	445
920	445
925	445
930	445
935	445
940	445
945	445
950	445
955	445
960	445
965	445
970	445
975	445
980	445
985	445
990	445
995	445
1000	445
1005	445
1010	445
1015	445
1020	418
1025	418
1030	418
1035	418
1040	418
1045	418
1050	418
1055	418
1060	418
1065	418
1070	418
1075	418
1080	418
1085	418
1090	418
1095	418
1100	418
1105	418
1110	418
1115	418
1120	418
1125	418
1130	418
1135	418
1140	418
1145	418
1150	418
1155	418
1160	418
1165	418
1170	418
1175	418
1180	418
1185	418
1190	418
1195	418
1200	418
1205	418
1210	418
1215	418
1220	418
1225	418
1230	418
1235	418
1240	418
1245	418
1250	418
1255	418
1260	418
1265	418
1270	418
1275	418
1280	418
1285	418
1290	418
1295	418
1300	418
1305	418
1310	418
1315	418
1320	418
1325	418
1330	418
1335	418
1340	418
1345	418
1350	418
1355	418
1360	418
1365	418
1370	418
1375	418
1380	418
1385	418
1390	418
1395	418


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-8.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	337
35	337
40	337
45	337
50	337
55	337
60	337
65	337
70	337
75	337
80	337
85	337
90	337
95	337
100	337
105	337
110	337
115	337
120	337
125	337
130	337
135	337
140	337
145	337
150	337
155	337
160	337
165	337
170	337
175	337
180	337
185	337
190	337
195	337
200	337
205	337
210	337
215	337
220	337
225	337
230	337
235	337
240	337
245	337
250	337
255	337
260	337
265	337
270	337
275	337
280	337
285	337
290	337
295	337
300	337
305	337
310	337
315	337
320	337
325	337
330	337
335	337
340	337
345	337
350	466
355	466
360	466
365	466
370	466
375	466
380	466
385	466
390	466
395	466
400	466
405	466
410	466
415	466
420	466
425	466
430	466
435	466
440	466
445	466
450	466
455	466
460	466
465	466
470	466
475	466
480	466
485	466
490	466
495	466
500	466
505	466
510	466
515	466
520	466
525	466
530	466
535	466
540	466
545	466
550	466
555	466
560	466
565	466
570	466
575	466
580	466
585	466
590	466
595	466
600	466
605	466
610	466
615	466
620	466
625	466
630	466
635	466
640	466
645	466
650	466
655	397
660	397
665	397
670	397
675	397
680	397
685	397
690	397
695	397
700	397
705	397
710	397
715	397
720	397
725	397
730	397
735	397
740	397
745	397
750	397
755	397
760	397
765	397
770	397
775	397
780	397
785	397
790	397
795	397
800	397
805	397
810	397
815	397
820	397
825	397
830	397
835	397
840	397
845	397
850	397
855	397
860	397
865	397
870	397
875	397
880	397
885	397
890	397
895	397
900	397
905	397
910	397
915	397
920	397
925	397
930	397
935	397
940	397
945	397
950	397
955	397
960	397
965	397
970	397
975	397
980	397
985	397
990	374
995	374
1000	374
1005	374
1010	374
1015	374
1020	374
1025	374
1030	374
1035	374
1040	374
1045	374
1050	374
1055	374
1060	374
1065	374
1070	374
1075	374
1080	374
1085	374
1090	374
1095	374
1100	374
1105	374
1110	374
1115	374
1120	374
1125	374
1130	374
1135	374
1140	374
1145	374
1150	374
1155	374
1160	374
1165	374
1170	374
1175	374
1180	374
1185	374
1190	374
1195	374
1200	374
1205	374
1210	374
1215	374
1220	374
1225	374
1230	374
1235	374
1240	374
1245	374
1250	374
1255	374
1260	374
1265	374
1270	374
1275	374
1280	374
1285	374
1290	374
1295	374
1300	374
1305	374
1310	374
1315	374
1320	374
1325	374
1330	374
1335	374
1340	374
1345	374
1350	374
1355	374
1360	374
1365	374
1370	374
1375	374
1380	374
1385	374
1390	374
1395	374


==> tiks/ROM-signal/Time-APRBSforSinAPRBS-9.tsv <==
0	279.15
5	279.15
10	279.15
15	328
20	328
25	328
30	328
35	328
40	328
45	328
50	328
55	328
60	328
65	328
70	328
75	328
80	328
85	328
90	328
95	328
100	328
105	328
110	328
115	328
120	328
125	328
130	328
135	328
140	328
145	328
150	328
155	328
160	328
165	328
170	328
175	328
180	328
185	328
190	328
195	328
200	328
205	328
210	328
215	328
220	328
225	328
230	328
235	328
240	328
245	328
250	328
255	328
260	328
265	328
270	328
275	328
280	328
285	328
290	328
295	328
300	328
305	328
310	328
315	328
320	328
325	328
330	328
335	328
340	328
345	328
350	328
355	328
360	328
365	328
370	328
375	328
380	328
385	395
390	395
395	395
400	395
405	395
410	395
415	395
420	395
425	395
430	395
435	395
440	395
445	395
450	395
455	395
460	395
465	395
470	395
475	395
480	395
485	395
490	395
495	395
500	395
505	395
510	395
515	395
520	395
525	395
530	395
535	395
540	395
545	395
550	395
555	395
560	395
565	395
570	395
575	395
580	395
585	395
590	395
595	395
600	395
605	395
610	395
615	395
620	395
625	395
630	395
635	395
640	395
645	395
650	395
655	395
660	395
665	395
670	395
675	395
680	395
685	395
690	395
695	395
700	395
705	395
710	395
715	395
720	395
725	395
730	342
735	342
740	342
745	342
750	342
755	342
760	342
765	342
770	342
775	342
780	342
785	342
790	342
795	342
800	342
805	342
810	342
815	342
820	342
825	342
830	342
835	342
840	342
845	342
850	342
855	342
860	342
865	342
870	342
875	342
880	342
885	342
890	342
895	342
900	342
905	342
910	342
915	342
920	342
925	342
930	342
935	342
940	342
945	342
950	342
955	342
960	342
965	342
970	342
975	342
980	342
985	342
990	342
995	342
1000	342
1005	342
1010	342
1015	342
1020	342
1025	342
1030	342
1035	342
1040	342
1045	342
1050	342
1055	342
1060	342
1065	342
1070	342
1075	438
1080	438
1085	438
1090	438
1095	438
1100	438
1105	438
1110	438
1115	438
1120	438
1125	438
1130	438
1135	438
1140	438
1145	438
1150	438
1155	438
1160	438
1165	438
1170	438
1175	438
1180	438
1185	438
1190	438
1195	438
1200	438
1205	438
1210	438
1215	438
1220	438
1225	438
1230	438
1235	438
1240	438
1245	438
1250	438
1255	438
1260	438
1265	438
1270	438
1275	438
1280	438
1285	438
1290	438
1295	438
1300	438
1305	438
1310	438
1315	438
1320	438
1325	438
1330	438
1335	438
1340	438
1345	438
1350	438
1355	438
1360	438
1365	438
1370	438
1375	438
1380	438
1385	438
1390	438
1395	438


==> tiks/ROM-signal/Time-const778-sine782-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	472
125	472
130	472
135	472
140	472
145	472
150	472
155	472
160	472
165	472
170	472
175	472
180	472
185	472
190	472
195	472
200	472
205	472
210	472
215	472
220	472
225	472
230	472
235	472
240	472
245	472
250	472
255	472
260	472
265	472
270	472
275	472
280	472
285	472
290	472
295	472
300	472
305	472
310	472
315	472
320	472
325	472
330	472
335	472
340	472
345	472
350	472
355	472
360	472
365	472
370	472
375	472
380	472
385	472
390	472
395	472
400	472
405	472
410	472
415	472
420	472
425	472
430	472
435	472
440	472
445	472
450	472
455	472
460	472
465	472
470	472
475	472
480	472
485	472
490	472
495	472
500	472
505	472
510	472
515	472
520	472
525	472
530	472
535	472
540	472
545	472
550	472
555	472
560	472
565	472
570	472
575	472
580	472
585	472
590	472
595	472
600	472
605	472
610	472
615	472
620	472
625	472
630	472
635	472
640	472
645	472
650	472
655	472
660	472
665	472
670	472
675	472
680	472
685	472
690	472
695	472
700	472
705	472
710	472
715	472
720	472
725	472
730	472
735	472
740	472
745	472
750	472
755	472
760	472
765	472
770	472
775	472
780	472
785	472
790	472
795	472
800	472
805	472
810	472
815	472
820	472
825	472
830	472
835	472
840	472
845	472
850	472
855	472
860	472
865	472
870	472
875	472
880	472
885	472
890	472
895	472
900	472
905	472
910	472
915	472
920	472
925	472
930	472
935	472
940	472
945	472
950	472
955	472
960	472
965	472
970	472
975	472
980	472
985	472
990	472
995	472
1000	472
1005	472
1010	472
1015	472
1020	472
1025	472
1030	472
1035	472
1040	472
1045	472
1050	472
1055	472
1060	472
1065	472
1070	472
1075	472
1080	472
1085	472
1090	472
1095	472
1100	472
1105	472
1110	472
1115	472
1120	472
1125	472
1130	472
1135	472
1140	472
1145	472
1150	472
1155	472
1160	472
1165	472
1170	472
1175	472
1180	472
1185	472
1190	472
1195	472
1200	472
1205	472
1210	472
1215	472
1220	472
1225	472
1230	472
1235	472
1240	472
1245	472
1250	472
1255	472
1260	472
1265	472
1270	472
1275	472
1280	472
1285	472
1290	472
1295	472
1300	472
1305	472
1310	472
1315	472
1320	472
1325	472
1330	472
1335	472
1340	472
1345	472
1350	472
1355	472
1360	472
1365	472
1370	472
1375	472
1380	472
1385	472
1390	472
1395	472


==> tiks/ROM-signal/Time-const778-sine782-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	281.964814451975
125	285.820551709606
130	289.558560022018
135	292.903676761928
140	295.865046485
145	298.496611872135
150	300.85593791457
155	302.991725001311
160	304.942546495288
165	306.738604244185
170	308.403695461113
175	309.956784560169
180	311.413160233733
185	312.810017109224
190	314.136059956689
195	315.393123594351
200	316.587198009263
205	317.724703808051
210	318.810912951654
215	319.85120609566
220	320.850044453533
225	321.811058872872
230	322.73728662507
235	323.631337570355
240	324.495494849412
245	325.33178161985
250	326.142011211684
255	326.927827042398
260	327.690734421524
265	328.432125567251
270	329.153298945931
275	329.855473874077
280	330.539801829675
285	331.207374960737
290	331.859232506513
295	332.496365702594
300	333.119721615351
305	333.730206159475
310	334.328686379702
315	334.915992014146
320	335.492916343634
325	336.060216295182
330	336.618611823958
335	337.168784651572
340	337.711376845173
345	338.246989578971
350	338.776182095094
355	339.299471294308
360	339.81733222786
365	340.330199382092
370	340.838468422478
375	341.342498419796
380	341.842614471878
385	342.339110321369
390	342.832251066865
395	343.322275753271
400	343.809399825243
405	344.293817433629
410	344.775703615412
415	345.255216493221
420	345.732499726949
425	346.207685245941
430	346.680891867352
435	347.152203595783
440	347.62164185153
445	348.089153057094
450	348.554617565169
455	349.01786976684
460	349.478716334188
465	349.936947865802
470	350.392346108082
475	350.84468972506
480	351.293759540271
485	351.739342929151
490	352.181237114731
495	352.619251492598
500	353.05320919976
505	353.482948059787
510	353.908320991729
515	354.329195983662
520	354.745455748492
525	355.156997161429
530	355.563730597781
535	355.965579226498
540	356.36247832287
545	356.75437464595
550	357.141225900444
555	357.5230002855
560	357.899676116022
565	358.271241513306
570	358.637694134569
575	358.999040917771
580	359.355297820995
585	359.706489528026
590	360.052649090586
595	360.393817495541
600	360.730043159858
605	361.06138137327
610	361.38789370758
615	361.709647394562
620	362.026714652719
625	362.33917194411
630	362.647099162158
635	362.950578776459
640	363.249694976799
645	363.544532860083
650	363.835177694587
655	364.121714282781
660	364.404226432298
665	364.682796536278
670	364.957505258562
675	365.228431310123
680	365.495651316189
685	365.759239779537
690	366.019269014525
695	366.275809192326
700	366.5289284634
705	366.778692966836
710	367.02516705265
715	367.268413324542
720	367.508492759709
725	367.745464841583
730	367.979387669217
735	368.210318048582
740	368.438311607921
745	368.663422881308
750	368.885705384789
755	369.105211697177
760	369.321993522606
765	369.536101744088
770	369.747586475982
775	369.956497106023
780	370.162882352141
785	370.366790281955
790	370.568268334603
795	370.76736335318
800	370.964121610411
805	371.158588827665
810	371.350810178028
815	371.540830327679
820	371.728693447519
825	371.914443211294
830	372.098122826315
835	372.279775031961
840	372.459442123312
845	372.637165997198
850	372.812988105692
855	372.98694949738
860	373.159090860891
865	373.329452522657
870	373.498074444008
875	373.664996239507
880	373.830257204995
885	373.993896326003
890	374.155952306868
895	374.31646358944
900	374.475468365363
905	374.6330045958
910	374.789110035241
915	374.943822260014
920	375.097178702846
925	375.249216667531
930	375.399973351932
935	375.549485882674
940	375.697791344204
945	375.844926816428
950	375.990929403845
955	376.135836257056
960	376.279684631998
965	376.422511932054
970	376.56435571645
975	376.70525392713
980	376.845244898228
985	376.984367248301
990	377.12265975819
995	377.260161510519
1000	377.396912107833
1005	377.532951984999
1010	377.668322944457
1015	377.803068167079
1020	377.937232110146
1025	378.070860426783
1030	378.203999667148
1035	378.33669714483
1040	378.468999937359
1045	378.600956467092
1050	378.732617027316
1055	378.86403033922
1060	378.995247522167
1065	379.126318561044
1070	379.257291802311
1075	379.388215993052
1080	379.51914102198
1085	379.65011717467
1090	379.781194821575
1095	379.912424649086
1100	380.043857819371
1105	380.175546412885
1110	380.307543328327
1115	380.439902248521
1120	380.572677807822
1125	380.705925725485
1130	380.839703208067
1135	380.974069084198
1140	381.109083948063
1145	381.244810837752
1150	381.381314641038
1155	381.518662690328
1160	381.656925773872
1165	381.7961781018
1170	381.936497750341
1175	382.077966863519
1180	382.220671878296
1185	382.36470401621
1190	382.510159852556
1195	382.657141884547
1200	382.805758930212
1205	382.956126451896
1210	383.108367025357
1215	383.262610868461
1220	383.418996808034
1225	383.577673542929
1230	383.738800155481
1235	383.902546836656
1240	384.069095425533
1245	384.238639575654
1250	384.411385665311
1255	384.58755393393
1260	384.767378952073
1265	384.951109021719
1270	385.139006476356
1275	385.331346646112
1280	385.528413851435
1285	385.730499068244
1290	385.937897183266
1295	386.150901507536
1300	386.369795678371
1305	386.594844095933
1310	386.826281056697
1315	387.064298518818
1320	387.309032986358
1325	387.560552475041
1330	387.818844590359
1335	388.083807434158
1340	388.355244475575
1345	388.632864255586
1350	388.916285414257
1355	389.205046749962
1360	389.498621090415
1365	389.796431433517
1370	390.097867949388
1375	390.402304472146
1380	390.709113499547
1385	391.017678767437
1390	391.32740425878
1395	391.637720442499


==> tiks/ROM-signal/Time-const778-sine782-3.tsv <==
0	279.15
5	279.15
10	402.509330539801
15	404.2466768084
20	405.963316840616
25	407.652475842499
30	409.307487475171
35	410.921820163822
40	412.489102874848
45	414.003150259412
50	415.457987064189
55	416.847871712963
60	418.167318966003
65	419.4111215678
70	420.574370797722
75	421.652475842499
80	422.641181914056
85	423.536587041228
90	424.335157469049
95	425.033741604871
100	425.629582456264
105	426.120328511602
110	426.504043020403
115	426.779211636805
120	426.944748395992
125	427
130	426.944748395992
135	426.779211636805
140	426.504043020403
145	426.120328511602
150	425.629582456264
155	425.033741604871
160	424.335157469049
165	423.536587041228
170	422.641181914056
175	421.652475842499
180	420.574370797722
185	419.4111215678
190	418.167318966003
195	416.847871712963
200	415.457987064189
205	414.003150259412
210	412.489102874848
215	410.921820163822
220	409.307487475171
225	407.652475842499
230	405.963316840616
235	404.2466768084
240	402.5093305398
245	400.758134546821
250	399
255	397.241865453179
260	395.490669460199
265	393.7533231916
270	392.036683159384
275	390.347524157501
280	388.692512524829
285	387.078179836178
290	385.510897125152
295	383.996849740588
300	382.542012935811
305	381.152128287037
310	379.832681033997
315	378.5888784322
320	377.425629202278
325	376.347524157501
330	375.358818085944
335	374.463412958772
340	373.664842530951
345	372.966258395129
350	372.370417543736
355	371.879671488398
360	371.495956979597
365	371.220788363195
370	371.055251604008
375	371
380	371.055251604008
385	371.220788363195
390	371.495956979597
395	371.879671488398
400	372.370417543736
405	372.966258395129
410	373.664842530951
415	374.463412958772
420	375.358818085944
425	376.347524157501
430	377.425629202278
435	378.5888784322
440	379.832681033997
445	381.152128287037
450	382.542012935811
455	383.996849740588
460	385.510897125152
465	387.078179836178
470	388.692512524829
475	390.347524157501
480	392.036683159384
485	393.7533231916
490	395.4906694602
495	397.241865453179
500	399
505	400.758134546821
510	402.509330539801
515	404.2466768084
520	405.963316840616
525	407.652475842499
530	409.307487475171
535	410.921820163822
540	412.489102874848
545	414.003150259412
550	415.457987064189
555	416.847871712963
560	418.167318966003
565	419.4111215678
570	420.574370797722
575	421.652475842499
580	422.641181914056
585	423.536587041228
590	424.335157469049
595	425.033741604871
600	425.629582456264
605	426.120328511602
610	426.504043020403
615	426.779211636805
620	426.944748395992
625	427
630	426.944748395992
635	426.779211636805
640	426.504043020403
645	426.120328511602
650	425.629582456264
655	425.033741604871
660	424.335157469049
665	423.536587041228
670	422.641181914056
675	421.652475842499
680	420.574370797722
685	419.4111215678
690	418.167318966003
695	416.847871712963
700	415.457987064189
705	414.003150259412
710	412.489102874848
715	410.921820163822
720	409.307487475171
725	407.652475842499
730	405.963316840616
735	404.2466768084
740	402.5093305398
745	400.758134546821
750	399
755	397.241865453179
760	395.490669460199
765	393.7533231916
770	392.036683159384
775	390.347524157501
780	388.692512524829
785	387.078179836178
790	385.510897125152
795	383.996849740588
800	382.542012935811
805	381.152128287037
810	379.832681033997
815	378.5888784322
820	377.425629202278
825	376.347524157501
830	375.358818085944
835	374.463412958772
840	373.664842530951
845	372.966258395129
850	372.370417543736
855	371.879671488398
860	371.495956979597
865	371.220788363195
870	371.055251604008
875	371
880	371.055251604008
885	371.220788363195
890	371.495956979597
895	371.879671488398
900	372.370417543736
905	372.966258395129
910	373.664842530951
915	374.463412958772
920	375.358818085944
925	376.347524157501
930	377.425629202278
935	378.5888784322
940	379.832681033997
945	381.152128287037
950	382.542012935811
955	383.996849740588
960	385.510897125152
965	387.078179836178
970	388.692512524829
975	390.347524157501
980	392.036683159384
985	393.7533231916
990	395.4906694602
995	397.241865453179
1000	399
1005	400.758134546821
1010	402.509330539801
1015	404.2466768084
1020	405.963316840616
1025	407.652475842499
1030	409.307487475171
1035	410.921820163822
1040	412.489102874848
1045	414.003150259412
1050	415.457987064189
1055	416.847871712963
1060	418.167318966003
1065	419.4111215678
1070	420.574370797722
1075	421.652475842499
1080	422.641181914056
1085	423.536587041228
1090	424.335157469049
1095	425.033741604871
1100	425.629582456264
1105	426.120328511602
1110	426.504043020403
1115	426.779211636805
1120	426.944748395992
1125	427
1130	426.944748395992
1135	426.779211636805
1140	426.504043020403
1145	426.120328511602
1150	425.629582456264
1155	425.033741604871
1160	424.335157469049
1165	423.536587041228
1170	422.641181914056
1175	421.652475842499
1180	420.574370797722
1185	419.4111215678
1190	418.167318966003
1195	416.847871712963
1200	415.457987064189
1205	414.003150259412
1210	412.489102874848
1215	410.921820163822
1220	409.307487475171
1225	407.652475842499
1230	405.963316840616
1235	404.2466768084
1240	402.509330539801
1245	400.758134546821
1250	399
1255	397.241865453179
1260	395.490669460199
1265	393.7533231916
1270	392.036683159384
1275	390.347524157501
1280	388.692512524829
1285	387.078179836178
1290	385.510897125152
1295	383.996849740588
1300	382.542012935811
1305	381.152128287037
1310	379.832681033997
1315	378.5888784322
1320	377.425629202278
1325	376.347524157501
1330	375.358818085944
1335	374.463412958772
1340	373.664842530951
1345	372.966258395129
1350	372.370417543736
1355	371.879671488398
1360	371.495956979597
1365	371.220788363195
1370	371.055251604008
1375	371
1380	371.055251604008
1385	371.220788363195
1390	371.495956979597
1395	371.879671488398
1400	372.370417543736


==> tiks/ROM-signal/Time-const778-sine782-4.tsv <==
0	279.15
5	279.15
10	280.320264194281
15	282.830971200064
20	285.340901481628
25	287.629417520024
30	289.708914403209
35	291.61468075132
40	293.378883740706
45	295.059133681873
50	296.644286674058
55	298.138226178448
60	299.552113728801
65	300.892582911422
70	302.161918926756
75	303.362580624675
80	304.49974379975
85	305.58026547187
90	306.610355752942
95	307.59454603479
100	308.536067264736
105	309.437500076066
110	310.30106465207
115	311.128643790539
120	311.921790625813
125	312.681792780923
130	313.409741115681
135	314.106575610249
140	314.773111964692
145	315.410065631603
150	316.01807390878
155	316.597713848314
160	317.149519530071
165	317.673994126981
170	318.171622319102
175	318.642880705358
180	319.088247081658
185	319.508207947495
190	319.90326615031
195	320.273947026222
200	320.620802512652
205	320.944415758196
210	321.24540368978
215	321.524420601946
220	321.782160533296
225	322.01935794948
230	322.236787611006
235	322.435265664679
240	322.615648558704
245	322.778833089623
250	322.925755254334
255	323.057388416008
260	323.174740904245
265	323.278853637029
270	323.370799063057
275	323.451677713791
280	323.522615835454
285	323.584761933388
290	323.639282843532
295	323.687360245483
300	323.730188242804
305	323.768968922012
310	323.804908960717
315	323.839214776766
320	323.873088248318
325	323.907723644509
330	323.94430353326
335	323.983994517801
340	324.027942582988
345	324.077270107261
350	324.133070253383
355	324.19640451871
360	324.268298335788
365	324.34973712046
370	324.441663430285
375	324.544972669175
380	324.660510971016
385	324.789070896457
390	324.931389320822
395	325.08814400872
400	325.259951040492
405	325.447363538548
410	325.650867829377
415	325.870882968467
420	326.107758071615
425	326.36177061032
430	326.633124854497
435	326.921950989411
440	327.228303175912
445	327.552158195892
450	327.893415273009
455	328.251894670969
460	328.627337728312
465	329.019405176272
470	329.427676217212
475	329.851648859714
480	330.290740732338
485	330.744288695128
490	331.211550798536
495	331.691707300343
500	332.183863526127
505	332.687054290374
510	333.200249826927
515	333.722362527446
520	334.25225322524
525	334.788740844957
530	335.330611475844
535	335.876628955856
540	336.425546038259
545	336.976114831477
550	337.527095404324
555	338.077265285581
560	338.625426447132
565	339.170412153194
570	339.711091499703
575	340.246371294201
580	340.775197741187
585	341.296557489433
590	341.80947850941
595	342.31302904201
600	342.806319302242
605	343.288500217893
610	343.758764521968
615	344.216347678309
620	344.660528020911
625	345.090628727757
630	345.506017792818
635	345.906110442765
640	346.290369527291
645	346.65830747596
650	347.009487553605
655	347.343523963763
660	347.660084667479
665	347.95889105926
670	348.239719710835
675	348.502403158784
680	348.746830837045
685	348.972949284293
690	349.18076340697
695	349.370337046609
700	349.541792278271
705	349.695310002363
710	349.831129091603
715	349.949547252876
720	350.050921177132
725	350.135665425413
730	350.204250952411
735	350.257205103715
740	350.295109557351
745	350.318599793316
750	350.328363448737
755	350.325137910308
760	350.309707447856
765	350.282900545548
770	350.245588632267
775	350.198682207388
780	350.143128107624
785	350.079905810529
790	350.010023282467
795	349.934513283946
800	349.854430694252
805	349.77084759227
810	349.684849455648
815	349.597530227235
820	349.509987399065
825	349.423318125685
830	349.338614565506
835	349.256959289765
840	349.179420342168
845	349.107047250508
850	349.040864431503
855	348.981868494202
860	348.9310245652
865	348.889263068516
870	348.857477041721
875	348.836517417672
880	348.827191126144
885	348.830255833742
890	348.846416613545
895	348.876321985244
900	348.9205606154
905	348.97965860756
910	349.054074399617
915	349.144197423235
920	349.250350188281
925	349.372785804332
930	349.51168518435
935	349.667156923544
940	349.839237978092
945	350.027893135948
950	350.233015536179
955	350.454428202451
960	350.691887534553
965	350.945076535671
970	351.213614109499
975	351.497058269857
980	351.794904172857
985	352.106583661492
990	352.431471410646
995	352.768884986215
1000	353.118087433612
1005	353.47827406354
1010	353.848541850068
1015	354.227865714268
1020	354.61509672329
1025	355.008979040028
1030	355.40817289325
1035	355.811278393963
1040	356.216855276892
1045	356.623443081433
1050	357.029580019463
1055	357.433823301375
1060	357.834767489079
1065	358.231062319598
1070	358.621427200007
1075	359.004662123614
1080	359.379656800153
1085	359.745397266921
1090	360.100970318475
1095	360.445563441677
1100	360.778464961085
1105	361.099059503927
1110	361.406823719346
1115	361.701320259305
1120	361.982190213806
1125	362.249146690486
1130	362.501966398829
1135	362.74048358107
1140	362.964582357613
1145	363.174191028393
1150	363.369276328467
1155	363.549837382266
1160	363.715902932804
1165	363.867526389798
1170	364.004783631327
1175	364.12777067434
1180	364.236602103074
1185	364.331409530236
1190	364.412341727784
1195	364.479564662719
1200	364.533260896954
1205	364.573630722008
1210	364.600892419063
1215	364.615284494852
1220	364.617067590502
1225	364.606525585023
1230	364.583966790525
1235	364.549726872946
1240	364.504169985262
1245	364.447691726329
1250	364.38072149573
1255	364.303723797357
1260	364.217199368791
1265	364.121687037722
1270	364.017766436898
1275	363.90606322947
1280	363.787259970172
1285	363.662113369155
1290	363.531531704194
1295	363.396819971805
1300	363.260910479015
1305	363.127126807928
1310	362.993868740132
1315	362.861157667878
1320	362.728228900686
1325	362.581955946883
1330	362.436759689327
1335	362.295983360766
1340	362.152994576817
1345	362.010932159459
1350	361.882158767415
1355	361.758204296857
1360	361.635480999872
1365	361.520092136288
1370	361.416402607614
1375	361.325057898591
1380	361.245710171345
1385	361.178572235689
1390	361.124290483445
1395	361.083511548139
1400	361.05678199234


==> tiks/ROM-signal/Time-sinAPRBS312-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	311
50	311
55	311
60	311
65	311
70	311
75	311
80	311
85	311
90	311
95	311
100	311
105	311
110	311
115	311
120	311
125	311
130	311
135	311
140	311
145	311
150	311
155	311
160	311
165	311
170	311
175	311
180	311
185	311
190	311
195	311
200	311
205	311
210	311
215	311
220	311
225	311
230	311
235	311
240	311
245	311
250	311
255	311
260	311
265	311
270	311
275	311
280	311
285	311
290	311
295	311
300	311
305	311
310	311
315	311
320	311
325	311
330	311
335	311
340	311
345	381
350	381
355	381
360	381
365	381
370	381
375	381
380	381
385	381
390	381
395	381
400	381
405	381
410	381
415	381
420	381
425	381
430	381
435	381
440	381
445	381
450	381
455	381
460	381
465	381
470	381
475	381
480	381
485	381
490	381
495	381
500	381
505	381
510	381
515	381
520	381
525	381
530	381
535	381
540	381
545	381
550	381
555	381
560	381
565	381
570	381
575	381
580	381
585	381
590	381
595	381
600	381
605	381
610	381
615	381
620	381
625	381
630	381
635	381
640	381
645	381
650	381
655	381
660	455
665	455
670	455
675	455
680	455
685	455
690	455
695	455
700	455
705	455
710	455
715	455
720	455
725	455
730	455
735	455
740	455
745	455
750	455
755	455
760	455
765	455
770	455
775	455
780	455
785	455
790	455
795	455
800	455
805	455
810	455
815	455
820	455
825	455
830	455
835	455
840	455
845	455
850	455
855	455
860	455
865	455
870	455
875	455
880	455
885	455
890	455
895	455
900	455
905	455
910	455
915	455
920	455
925	455
930	455
935	455
940	455
945	455
950	455
955	455
960	455
965	455
970	455
975	455
980	455
985	455
990	455
995	455
1000	455
1005	455
1010	455
1015	455
1020	455
1025	455
1030	455
1035	455
1040	455
1045	455
1050	421
1055	421
1060	421
1065	421
1070	421
1075	421
1080	421
1085	421
1090	421
1095	421
1100	421
1105	421
1110	421
1115	421
1120	421
1125	421
1130	421
1135	421
1140	421
1145	421
1150	421
1155	421
1160	421
1165	421
1170	421
1175	421
1180	421
1185	421
1190	421
1195	421
1200	421
1205	421
1210	421
1215	421
1220	421
1225	421
1230	421
1235	421
1240	421
1245	421
1250	421
1255	421
1260	421
1265	421
1270	421
1275	421
1280	421
1285	421
1290	421
1295	421
1300	421
1305	421
1310	421
1315	421
1320	421
1325	421
1330	421
1335	421
1340	421
1345	421
1350	421
1355	421
1360	421
1365	421
1370	421
1375	421
1380	421
1385	421
1390	421
1395	421


==> tiks/ROM-signal/Time-sinAPRBS312-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.611437691853
50	280.229062140731
55	280.837610831556
60	281.391204291421
65	281.888364991544
70	282.341582983332
75	282.761475813593
80	283.148106118167
85	283.504078114937
90	283.833637500141
95	284.140829866922
100	284.428903279286
105	284.700388931645
110	284.957299562321
115	285.201272073422
120	285.433658216922
125	285.655588863186
130	285.868023137414
135	286.071784895203
140	286.26759029874
145	286.456069211103
150	286.637781718041
155	286.813230762949
160	286.982871825831
165	287.147120396601
170	287.306357782687
175	287.460935640332
180	287.611179536159
185	287.75739177895
190	287.899853703277
195	288.038827547641
200	288.174558013474
205	288.307273553593
210	288.437187526642
215	288.564499206086
220	288.689394679883
225	288.812047657722
230	288.932620216325
235	289.051263494461
240	289.168118344798
245	289.283315944986
250	289.396978379226
255	289.509219159476
260	289.620143750455
265	289.729850064759
270	289.838428894348
275	289.945964328693
280	290.052534175371
285	290.158210371277
290	290.263059360913
295	290.367142449253
300	290.47051612985
305	290.573232382312
310	290.675338973499
315	290.776879761096
320	290.877894952435
325	290.978421337073
330	291.078492517869
335	291.178139135328
340	291.277389076952
345	291.958727868682
350	293.253601171106
355	294.775747957215
360	296.141355513325
365	297.362295168303
370	298.466061156365
375	299.501356178457
380	300.460180901366
385	301.346992810653
390	302.172001069278
395	302.945178251169
400	303.674458298963
405	304.365899848916
410	305.024234410101
415	305.651054835187
420	306.246555584554
425	306.81160081203
430	307.348607088203
435	307.860835332011
440	308.351279682091
445	308.822232688768
450	309.27547242365
455	309.712541341435
460	310.13485301346
465	310.543686743996
470	310.94018262353
475	311.32536280764
480	311.700155808321
485	312.065410442062
490	312.421903340295
495	312.770345620333
500	313.111389584266
505	313.44563451203
510	313.773631322584
515	314.095886590009
520	314.412866126714
525	314.724998228455
530	315.032676576188
535	315.336262885487
540	315.636089278197
545	315.932460532858
550	316.225656156382
555	316.51593226682
560	316.803523336373
565	317.088643802456
570	317.371489561425
575	317.652239367429
580	317.931056139669
585	318.208088157094
590	318.483470180097
595	318.757324447714
600	319.02976163334
605	319.300881717215
610	319.570774814605
615	319.839521957383
620	320.107195801444
625	320.373861272508
630	320.639576158632
635	320.904391660574
640	321.168352899703
645	321.431499388213
650	321.693865462891
655	321.955480681351
660	322.832245191086
665	324.309318969088
670	325.954715403561
675	327.420618779188
680	328.731745921425
685	329.920471938406
690	331.033529366348
695	332.070599421911
700	333.035072167396
705	333.93570988926
710	334.781989538578
715	335.581941367227
720	336.341914122065
725	337.06693519221
730	337.76108094658
735	338.427735891169
740	339.069761358696
745	339.689607808268
750	340.289393738325
755	340.870964809272
760	341.435940632829
765	341.98575282766
770	342.521676021408
775	343.0448528271
780	343.556313758597
785	344.056993028237
790	344.547741088851
795	345.029334611837
800	345.502484482534
805	345.967842323465
810	346.42600594273
815	346.877524107415
820	347.322901007106
825	347.762600735445
830	348.197050988049
835	348.62663553874
840	349.051673833191
845	349.472407357143
850	349.889002833817
855	350.30156834383
860	350.710170944733
865	351.114848796545
870	351.515618099881
875	351.912477806094
880	352.305413766966
885	352.694402415387
890	353.07941373838
895	353.460413592032
900	353.837365568614
905	354.210232549975
910	354.578978015765
915	354.943567142445
920	355.303967723047
925	355.660150947204
930	356.012092060038
935	356.359770913896
940	356.703172422671
945	357.042286915747
950	357.377110391788
955	357.707644674959
960	358.033897481505
965	358.355882394369
970	358.673618752053
975	358.987131456643
980	359.296450708944
985	359.601611680899
990	359.902654137356
995	360.199622019158
1000	360.492563002041
1005	360.781528042353
1010	361.066570921226
1015	361.347747796839
1020	361.625116774864
1025	361.898737503703
1030	362.16867079936
1035	362.43497830125
1040	362.697722155823
1045	362.956964726404
1050	362.9686602144
1055	362.690633809472
1060	362.421027655068
1065	362.257242289121
1070	362.171818151099
1075	362.135061829044
1080	362.135615503217
1085	362.163306770387
1090	362.211232415472
1095	362.275101823743
1100	362.352067736112
1105	362.439952707954
1110	362.536965699748
1115	362.641640649985
1120	362.752791325382
1125	362.869446349
1130	362.990790430324
1135	363.116126036508
1140	363.244849102592
1145	363.37643110057
1150	363.510405878624
1155	363.646359631481
1160	363.783923261793
1165	363.922766394419
1170	364.062592601801
1175	364.203135669341
1180	364.344156672266
1185	364.485441378777
1190	364.626797950516
1195	364.768055012277
1200	364.909059767086
1205	365.049676198821
1210	365.189783128632
1215	365.329273066954
1220	365.468051274885
1225	365.606034634043
1230	365.743150499469
1235	365.879335452582
1240	366.014535010228
1245	366.148702869429
1250	366.281799132129
1255	366.413789869862
1260	366.544647038051
1265	366.674347852488
1270	366.802874006079
1275	366.93021114728
1280	367.056348537908
1285	367.181278691659
1290	367.304996976168
1295	367.427501245288
1300	367.548791527323
1305	367.668869752775
1310	367.787739506315
1315	367.905405800203
1320	368.021874871442
1325	368.137154003064
1330	368.251251367715
1335	368.364175890178
1340	368.475937128161
1345	368.586545168831
1350	368.696010534526
1355	368.804344109901
1360	368.911557076332
1365	369.017660846717
1370	369.122667017123
1375	369.226587331473
1380	369.329433653405
1385	369.431217937291
1390	369.531952198692
1395	369.631648479447


==> tiks/ROM-signal/Time-sinAPRBS312-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.929424978
30	282.191404364579
35	285.714519857242
40	290.153904364579
45	295.075
50	299.996095635421
55	304.435480142758
60	307.958595635421
65	311
70	311
75	311
80	311
85	311
90	311
95	311
100	311
105	311
110	311
115	311
120	311
125	311
130	311
135	311
140	311
145	311
150	311
155	311
160	311
165	311
170	311
175	311
180	311
185	311
190	311
195	311
200	311
205	311
210	311
215	311
220	311
225	311
230	311
235	311
240	311
245	311
250	311
255	311
260	311
265	311
270	311
275	311
280	311
285	311
290	311
295	311
300	311
305	311
310	311
315	311
320	311
325	312.71302192967
330	317.684405196877
335	325.427516169763
340	335.184405196877
345	346
350	356.815594803123
355	366.572483830237
360	374.315594803123
365	381
370	381
375	381
380	381
385	381
390	381
395	381
400	381
405	381
410	381
415	381
420	381
425	381
430	381
435	381
440	381
445	381
450	381
455	381
460	381
465	381
470	381
475	381
480	381
485	381
490	381
495	381
500	381
505	381
510	381
515	381
520	381
525	381
530	381
535	381
540	381
545	381
550	381
555	381
560	381
565	381
570	381
575	381
580	381
585	381
590	381
595	381
600	381
605	381
610	381
615	381
620	381
625	381
630	381
635	381
640	382.810908897079
645	388.066371208127
650	396.251945665178
655	406.566371208127
660	418
665	429.433628791873
670	439.748054334822
675	447.933628791873
680	455
685	455
690	455
695	455
700	455
705	455
710	455
715	455
720	455
725	455
730	455
735	455
740	455
745	455
750	455
755	455
760	455
765	455
770	455
775	455
780	455
785	455
790	455
795	455
800	455
805	455
810	455
815	455
820	455
825	455
830	455
835	455
840	455
845	455
850	455
855	455
860	455
865	455
870	455
875	455
880	455
885	455
890	455
895	455
900	455
905	455
910	455
915	455
920	455
925	455
930	455
935	455
940	455
945	455
950	455
955	455
960	455
965	455
970	455
975	455
980	455
985	455
990	455
995	455
1000	455
1005	455
1010	455
1015	455
1020	455
1025	455
1030	454.167960777018
1035	451.753288904374
1040	447.992349288972
1045	443.253288904374
1050	438
1055	432.746711095626
1060	428.007650711028
1065	424.246711095626
1070	421
1075	421
1080	421
1085	421
1090	421
1095	421
1100	421
1105	421
1110	421
1115	421
1120	421
1125	421
1130	421
1135	421
1140	421
1145	421
1150	421
1155	421
1160	421
1165	421
1170	421
1175	421
1180	421
1185	421
1190	421
1195	421
1200	421
1205	421
1210	421
1215	421
1220	421
1225	421
1230	421
1235	421
1240	421
1245	421
1250	421
1255	421
1260	421
1265	421
1270	421
1275	421
1280	421
1285	421
1290	421
1295	421
1300	421
1305	421
1310	421
1315	421
1320	421
1325	421
1330	421
1335	421
1340	421
1345	421
1350	421
1355	421
1360	421
1365	421
1370	421
1375	421
1380	421
1385	421
1390	421
1395	421


==> tiks/ROM-signal/Time-sinAPRBS312-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.160251679915
30	279.207709265203
35	279.317352366275
40	279.480918482688
45	279.720158194078
50	280.045457804866
55	280.450804730142
60	280.916754413272
65	281.420695994787
70	281.921072133579
75	282.391054809472
80	282.816477893377
85	283.199896124623
90	283.550598011701
95	283.876157223659
100	284.180688370123
105	284.466619932737
110	284.736101974487
115	284.991168277188
120	285.233509001397
125	285.464446878907
130	285.685063730933
135	285.896293507788
140	286.098950189414
145	286.293740417682
150	286.481283260523
155	286.662129789586
160	286.836776228718
165	287.005672562516
170	287.169229432716
175	287.327823905454
180	287.481803953294
185	287.631491878528
190	287.777187043452
195	287.919168105508
200	288.057694857143
205	288.19300973904
210	288.32533910762
215	288.454894367332
220	288.581872965541
225	288.706459279466
230	288.82882541166
235	288.949131928989
240	289.067528551658
245	289.184154799164
250	289.299140595604
255	289.412606848436
260	289.524665957447
265	289.635422348199
270	289.744972957032
275	289.853407654571
280	289.960809664609
285	290.067255985679
290	290.172817799087
295	290.277560842259
300	290.381545759287
305	290.484828422986
310	290.587460234285
315	290.689488419821
320	290.790956335807
325	290.904834396263
330	291.074362652536
335	291.352281253537
340	291.791841122361
345	292.425000633459
350	293.255029888767
355	294.255384817476
360	295.378252367668
365	296.577170110419
370	297.768295107403
375	298.884011673824
380	299.904948693532
385	300.834612355081
390	301.691151361554
395	302.491264832764
400	303.244878854527
405	303.957797646746
410	304.634709172129
415	305.279398922743
420	305.89275185009
425	306.475088296902
430	307.027829625398
435	307.553854979082
440	308.056440991022
445	308.538308446724
450	309.001489980665
455	309.447631983602
460	309.878219357706
465	310.294614771117
470	310.698039122155
475	311.089579009881
480	311.4702140856
485	311.840837885907
490	312.202267803013
495	312.555251612011
500	312.900474347166
505	313.238564830163
510	313.570100965641
515	313.895614060913
520	314.215592633828
525	314.530485876967
530	314.840706755848
535	315.146634790475
540	315.448618591074
545	315.74697816063
550	316.042007080283
555	316.333974497111
560	316.623126940221
565	316.909690009521
570	317.193869930807
575	317.475855007738
580	317.755816981099
585	318.033912284285
590	318.31028321513
595	318.585058989802
600	318.858356725295
605	319.130282359534
610	319.400931501135
615	319.670390244638
620	319.938735915362
625	320.20603774781
630	320.472357508407
635	320.737750069798
640	321.015876628799
645	321.351261881125
650	321.796182570959
655	322.401629623915
660	323.195950261923
665	324.178790182419
670	325.320645026841
675	326.572557464319
680	327.892359182797
685	329.186552106653
690	330.392151099599
695	331.494689656002
700	332.501748030622
705	333.433328184291
710	334.306436197007
715	335.130896707201
720	335.912589703386
725	336.656460525601
730	337.367125016935
735	338.048521602955
740	338.703828254623
745	339.335675572032
750	339.946337784699
755	340.537808451831
760	341.111831124755
765	341.669935435416
770	342.213476366849
775	342.743665122504
780	343.261591105988
785	343.768239055765
790	344.264503261097
795	344.751199063368
800	345.229071914989
805	345.698804622278
810	346.161023324741
815	346.61630259119
820	347.065170000547
825	347.508110578197
830	347.945571228273
835	348.377961822634
840	348.8056401967
845	349.228892507737
850	349.647926217345
855	350.062879941498
860	350.473841531312
865	350.8808637519
870	351.283973914558
875	351.683179554387
880	352.078472819048
885	352.469834453412
890	352.857237195194
895	353.240648447234
900	353.620032379508
905	353.995351647532
910	354.366568835332
915	354.733647667597
920	355.096554025414
925	355.455256798526
930	355.809728610874
935	356.15994642586
940	356.505892056042
945	356.847552571178
950	357.184920606583
955	357.517994570087
960	357.846778758812
965	358.171283383555
970	358.491524503523
975	358.807523877845
980	359.119308739386
985	359.426911499668
990	359.730369396154
995	360.029724094357
1000	360.325021257058
1005	360.616310095093
1010	360.90364291014
1015	361.187074639473
1020	361.466662414171
1025	361.74246513851
1030	362.009088834337
1035	362.249501214793
1040	362.443307911327
1045	362.576982325953
1050	362.642774872154
1055	362.64301120939
1060	362.590195215847
1065	362.502672045133
1070	362.39664311481
1075	362.304664618112
1080	362.249804236882
1085	362.234852749602
1090	362.253970771991
1095	362.297661852073
1100	362.358769134327
1105	362.43351031117
1110	362.519742181
1115	362.615656621831
1120	362.719583488064
1125	362.830153134963
1130	362.946311193315
1135	363.067211559867
1140	363.192132769416
1145	363.320448146172
1150	363.451614534974
1155	363.585158966436
1160	363.720664688933
1165	363.857761246061
1170	363.996118009764
1175	364.135439248542
1180	364.275460079195
1185	364.415943219343
1190	364.556676017633
1195	364.697468575786
1200	364.838151088502
1205	364.978572461807
1210	365.118597864209
1215	365.258107217335
1220	365.39699427044
1225	365.535165485503
1230	365.67253878768
1235	365.80904236967
1240	365.944613619326
1245	366.079199396398
1250	366.212753749897
1255	366.34523705795
1260	366.476616086563
1265	366.606863496436
1270	366.735956958596
1275	366.863878504688
1280	366.990614147915
1285	367.116153522071
1290	367.240489460316
1295	367.363617587361
1300	367.485535972559
1305	367.606244831573
1310	367.725746255419
1315	367.844043961499
1320	367.961143069179
1325	368.077049900933
1330	368.191771807798
1335	368.305317015358
1340	368.41769448925
1345	368.528913818389
1350	368.638985111685
1355	368.747918905729
1360	368.855726099588
1365	368.962417879815
1370	369.068005659887
1375	369.172501036543
1380	369.275915757327
1385	369.378261691141
1390	369.479550796169
1395	369.579795084083


==> tiks/ROM-signal/Time-sinAPRBS312-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.929424978
30	282.191404364579
35	285.714519857242
40	290.153904364579
45	295.075
50	299.996095635421
55	304.435480142758
60	307.958595635421
65	310.220575022
70	311
75	311
80	311
85	311
90	311
95	311
100	311
105	311
110	311
115	311
120	311
125	311
130	311
135	311
140	311
145	311
150	311
155	311
160	311
165	311
170	311
175	311
180	311
185	311
190	311
195	311
200	311
205	311
210	311
215	311
220	311
225	311
230	311
235	311
240	311
245	311
250	311
255	311
260	311
265	311
270	311
275	311
280	311.06906450501
285	311.06906450501
290	311.619946224496
295	312.71302192967
300	314.331053163689
305	316.448522607429
310	319.032036502847
315	322.040851292496
320	325.427516169763
325	329.13862140644
330	333.115640656036
335	337.29585394923
340	341.613336825249
345	346
350	350.386663174751
355	354.70414605077
360	358.884359343964
365	362.86137859356
370	366.572483830237
375	369.959148707504
380	372.967963497153
385	375.551477392571
390	377.668946836311
395	379.28697807033
400	380.380053775504
405	380.93093549499
410	381
415	381
420	381
425	381
430	381
435	381
440	381
445	381
450	381
455	381
460	381
465	381
470	381
475	381
480	381
485	381
490	381
495	381
500	381
505	381
510	381
515	381
520	381
525	381
530	381
535	381
540	381
545	381
550	381
555	381
560	381
565	381
570	381
575	381
580	381
585	381
590	381
595	381.073011048154
600	381.073011048154
605	381.655371723039
610	382.810908897079
615	384.521399058757
620	386.759866756425
625	389.491010017296
630	392.671757080639
635	396.251945665178
640	400.175114058237
645	404.379391550667
650	408.7984741749
655	413.362670358121
660	418
665	422.637329641879
670	427.2015258251
675	431.620608449333
680	435.824885941763
685	439.748054334822
690	443.328242919361
695	446.508989982704
700	449.240133243575
705	451.478600941243
710	453.189091102921
715	454.344628276961
720	454.926988951846
725	455
730	455
735	455
740	455
745	455
750	455
755	455
760	455
765	455
770	455
775	455
780	455
785	455
790	455
795	455
800	455
805	455
810	455
815	455
820	455
825	455
830	455
835	455
840	455
845	455
850	455
855	455
860	455
865	455
870	455
875	455
880	455
885	455
890	455
895	455
900	455
905	455
910	455
915	455
920	455
925	455
930	455
935	455
940	455
945	455
950	455
955	455
960	455
965	455
970	455
975	455
980	455
985	454.966454383281
990	454.966454383281
995	454.698883262388
1000	454.167960777018
1005	453.382059891922
1010	452.353574733534
1015	451.098725127188
1020	449.637300800788
1025	447.992349288972
1030	446.189812459729
1035	444.25811739564
1040	442.227728081803
1045	440.130664970593
1050	438
1055	435.869335029407
1060	433.772271918197
1065	431.74188260436
1070	429.810187540271
1075	428.007650711028
1080	426.362699199212
1085	424.901274872812
1090	423.646425266466
1095	422.617940108078
1100	421.832039222982
1105	421.301116737612
1110	421.033545616719
1115	421
1120	421
1125	421
1130	421
1135	421
1140	421
1145	421
1150	421
1155	421
1160	421
1165	421
1170	421
1175	421
1180	421
1185	421
1190	421
1195	421
1200	421
1205	421
1210	421
1215	421
1220	421
1225	421
1230	421
1235	421
1240	421
1245	421
1250	421
1255	421
1260	421
1265	421
1270	421
1275	421
1280	421
1285	421
1290	421
1295	421
1300	421
1305	421
1310	421
1315	421
1320	421
1325	421
1330	421
1335	421
1340	421
1345	421
1350	421
1355	421
1360	421
1365	421
1370	421
1375	421
1380	421
1385	421
1390	421
1395	421


==> tiks/ROM-signal/Time-sinAPRBS312-6.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.160251679915
30	279.207709265203
35	279.317352366275
40	279.480918482688
45	279.720158194078
50	280.045457804866
55	280.450804730142
60	280.916754413272
65	281.414915243134
70	281.912323933079
75	282.381071956509
80	282.807846664894
85	283.193363503456
90	283.545320194438
95	283.871269994733
100	284.175967369657
105	284.462173542053
110	284.731987757404
115	284.987333723992
120	285.229888003033
125	285.461007605558
130	285.681792913162
135	285.893177085164
140	286.095972032309
145	286.290886768075
150	286.478543492772
155	286.659494912683
160	286.834238060861
165	287.003223718564
170	287.166863327033
175	287.325534594031
180	287.479585992265
185	287.629340255676
190	287.775097132509
195	287.917135618898
200	288.055715806305
205	288.191080406783
210	288.323456025892
215	288.453054297696
220	288.580072882122
225	288.704696354547
230	288.827097003271
235	288.947435569505
240	289.065861937242
245	289.182515780051
250	289.297527167121
255	289.411017142405
260	289.523098234784
265	289.633874990862
270	289.743444460937
275	289.851896623235
280	289.95983565441
285	290.067410270661
290	290.178592286028
295	290.30188715261
300	290.448487919977
305	290.629138525961
310	290.852310919681
315	291.124167399529
320	291.449165376117
325	291.830403880491
330	292.26964024317
335	292.767250169324
340	293.32226220465
345	293.932444122346
350	294.594389777959
355	295.303603921389
360	296.054601345631
365	296.841018635081
370	297.655739930799
375	298.491030923469
380	299.338682692795
385	300.190157396945
390	301.036738472808
395	301.86968307147
400	302.680370716796
405	303.460449347617
410	304.20251713214
415	304.903512156566
420	305.563644615491
425	306.184897490079
430	306.770414311138
435	307.324021696519
440	307.849767645454
445	308.35128465838
450	308.831460591462
455	309.292543333825
460	309.736394474143
465	310.164646009373
470	310.578742888646
475	310.979955082482
480	311.369402789696
485	311.748086852124
490	312.116910537424
495	312.476692653158
500	312.828177375438
505	313.172043095185
510	313.50891003056
515	313.839346306577
520	314.163872937035
525	314.482968084256
530	314.797070785426
535	315.106584254198
540	315.411878757826
545	315.713294250635
550	316.011142746471
555	316.305710448523
560	316.597259694866
565	316.886030763298
570	317.172243526191
575	317.456098985254
580	317.737780702535
585	318.01745610864
590	318.295277734416
595	318.571929245525
600	318.847573807328
605	319.126395116403
610	319.417063303271
615	319.730627147725
620	320.077342914758
625	320.465033970958
630	320.899247353098
635	321.383931085317
640	321.921769690435
645	322.514184192014
650	323.161293230664
655	323.861951074747
660	324.613818012765
665	325.413417384492
670	326.256181402586
675	327.136504168365
680	328.047814438325
685	328.982676873642
690	329.932930180128
695	330.889871957759
700	331.84447999579
705	332.787659734216
710	333.710491920262
715	334.6044601748
720	335.461642434108
725	336.275412991684
730	337.043894239676
735	337.770301178822
740	338.460630322765
745	339.120755872332
750	339.755041877933
755	340.366551109922
760	340.957696979028
765	341.530585287173
770	342.087056907264
775	342.628681009168
780	343.156798617729
785	343.67258211086
790	344.177074222973
795	344.671208527083
800	345.155824344414
805	345.631680439926
810	346.099466255751
815	346.559810256565
820	347.013286539401
825	347.46042076705
830	347.901695795763
835	348.337554526943
840	348.768386992608
845	349.194510251966
850	349.616159778457
855	350.033498207666
860	350.446633688088
865	350.855636602761
870	351.260550090279
875	351.661396149074
880	352.058180189225
885	352.450895139865
890	352.839524980105
895	353.224047526442
900	353.604436615591
905	353.980663878598
910	354.352700231303
915	354.720517128974
920	355.084087617642
925	355.443387219753
930	355.798394689463
935	356.14909264866
940	356.495468121666
945	356.837512970266
950	357.175224227952
955	357.508604332348
960	357.837661264672
965	358.162408597708
970	358.482865453001
975	358.799056374363
980	359.1110111227
985	359.418533824408
990	359.721670135778
995	360.018778141771
1000	360.306518878538
1005	360.580896647804
1010	360.83857054621
1015	361.07737802638
1020	361.296100413977
1025	361.494086296848
1030	361.671084062625
1035	361.827228244007
1040	361.963039062045
1045	362.079391431379
1050	362.177476395092
1055	362.258776041727
1060	362.325046258892
1065	362.378296275139
1070	362.420765283708
1075	362.454895501658
1080	362.483300201279
1085	362.508728123815
1090	362.534020403925
1095	362.562063388964
1100	362.595735826964
1105	362.637852181124
1110	362.691102140168
1115	362.757756290338
1120	362.838211726863
1125	362.93090259452
1130	363.033306809463
1135	363.143125151065
1140	363.258772817482
1145	363.379213244878
1150	363.503651857973
1155	363.631394220676
1160	363.761837019934
1165	363.894475016118
1170	364.028883842764
1175	364.164696740387
1180	364.301590957639
1185	364.439281810403
1190	364.57751796912
1195	364.716077133404
1200	364.85476183098
1205	364.993396825463
1210	365.131825895711
1215	365.269909872611
1220	365.407525367965
1225	365.544563369027
1230	365.68092777715
1235	365.816533903155
1240	365.951307973049
1245	366.085186264605
1250	366.218113111935
1255	366.350040316461
1260	366.480926962146
1265	366.610738682782
1270	366.739446759483
1275	366.86702749047
1280	366.993461763218
1285	367.118734609581
1290	367.242834727274
1295	367.365754037627
1300	367.487487305546
1305	367.608031804106
1310	367.727387007781
1315	367.845554311641
1320	367.962536778495
1325	368.078338913992
1330	368.192966467936
1335	368.306426258088
1340	368.418726015375
1345	368.529874248577
1350	368.639880122487
1355	368.748753355336
1360	368.856504133865
1365	368.963143026502
1370	369.068680914537
1375	369.173128939608
1380	369.276498461241
1385	369.378801016613
1390	369.480048279258
1395	369.580252016796


==> tiks/ROM-signal/Time-sinAPRBS337-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	340
95	340
100	340
105	340
110	340
115	340
120	340
125	340
130	340
135	340
140	340
145	340
150	340
155	340
160	340
165	340
170	340
175	340
180	340
185	340
190	340
195	340
200	340
205	340
210	340
215	340
220	340
225	340
230	340
235	340
240	340
245	340
250	340
255	340
260	340
265	340
270	340
275	340
280	340
285	340
290	340
295	340
300	340
305	340
310	340
315	340
320	340
325	340
330	340
335	340
340	340
345	340
350	340
355	340
360	340
365	340
370	340
375	340
380	340
385	340
390	340
395	340
400	340
405	340
410	340
415	304
420	304
425	304
430	304
435	304
440	304
445	304
450	304
455	304
460	304
465	304
470	304
475	304
480	304
485	304
490	304
495	304
500	304
505	304
510	304
515	304
520	304
525	304
530	304
535	304
540	304
545	304
550	304
555	304
560	304
565	304
570	304
575	304
580	304
585	304
590	304
595	304
600	304
605	304
610	304
615	304
620	304
625	304
630	304
635	304
640	304
645	304
650	304
655	304
660	304
665	304
670	304
675	304
680	304
685	304
690	304
695	304
700	304
705	304
710	304
715	304
720	304
725	454
730	454
735	454
740	454
745	454
750	454
755	454
760	454
765	454
770	454
775	454
780	454
785	454
790	454
795	454
800	454
805	454
810	454
815	454
820	454
825	454
830	454
835	454
840	454
845	454
850	454
855	454
860	454
865	454
870	454
875	454
880	454
885	454
890	454
895	454
900	454
905	454
910	454
915	454
920	454
925	454
930	454
935	454
940	454
945	454
950	454
955	454
960	454
965	454
970	454
975	454
980	454
985	454
990	454
995	454
1000	454
1005	454
1010	454
1015	454
1020	454
1025	454
1030	454
1035	454
1040	454
1045	454
1050	454
1055	454
1060	454
1065	454
1070	454
1075	454
1080	454
1085	454
1090	454
1095	454
1100	398
1105	398
1110	398
1115	398
1120	398
1125	398
1130	398
1135	398
1140	398
1145	398
1150	398
1155	398
1160	398
1165	398
1170	398
1175	398
1180	398
1185	398
1190	398
1195	398
1200	398
1205	398
1210	398
1215	398
1220	398
1225	398
1230	398
1235	398
1240	398
1245	398
1250	398
1255	398
1260	398
1265	398
1270	398
1275	398
1280	398
1285	398
1290	398
1295	398
1300	398
1305	398
1310	398
1315	398
1320	398
1325	398
1330	398
1335	398
1340	398
1345	398
1350	398
1355	398
1360	398
1365	398
1370	398
1375	398
1380	398
1385	398
1390	398
1395	398


==> tiks/ROM-signal/Time-sinAPRBS337-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	280.032802360159
95	281.215489755847
100	282.380000018147
105	283.438285401934
110	284.387729394506
115	285.244167520511
120	286.041850904686
125	286.779236668536
130	287.458787059678
135	288.087514586131
140	288.672957102417
145	289.221453536358
150	289.738003091225
155	290.226555794193
160	290.690292601463
165	291.131826211929
170	291.553339810254
175	291.95668494313
180	292.34345089614
185	292.715017785052
190	293.072598478696
195	293.417271020896
200	293.750003249276
205	294.07167154905
210	294.383075315435
215	294.684948179473
220	294.977966749599
225	295.262757463738
230	295.53990203349
235	295.809941826215
240	296.073381465189
245	296.330691773514
250	296.582312277681
255	296.828653412889
260	297.07009845537
265	297.307005242423
270	297.539707706096
275	297.768517319695
280	297.993724442038
285	298.215599581691
290	298.434394577396
295	298.650343682686
300	298.863664555635
305	299.074559324807
310	299.283215522912
315	299.489806922092
320	299.694494344643
325	299.897426466092
330	300.098740579306
335	300.298563330278
340	300.497011449954
345	300.694192354048
350	300.890204730363
355	301.085139169977
360	301.279078724941
365	301.472099398648
370	301.664270594227
375	301.855655532358
380	302.046311656335
385	302.236291050174
390	302.42564085311
395	302.61440366913
400	302.802617906657
405	302.990318020889
410	303.177534764662
415	303.059732320085
420	302.670189659895
425	302.146163913368
430	301.687471085589
435	301.297076101425
440	300.959424926712
445	300.670833952062
450	300.416069486287
455	300.192971044348
460	299.999064990361
465	299.830880351169
470	299.684902252888
475	299.558066684806
480	299.447870086462
485	299.352310028344
490	299.269773440968
495	299.198933236027
500	299.138673703159
505	299.088039651824
510	299.04619887094
515	299.012415327897
520	298.98603098611
525	298.96645206688
530	298.953138513849
535	298.945595060089
540	298.943363368664
545	298.946020056952
550	298.953171836819
555	298.964451442643
560	298.979516174069
565	298.998046905863
570	299.019746508557
575	299.044338043013
580	299.071562994773
585	299.101179862561
590	299.132963136544
595	299.166702767924
600	299.202203477089
605	299.239283664582
610	299.277774314205
615	299.317518266964
620	299.358369682481
625	299.400193426975
630	299.442864374934
635	299.486266654532
640	299.530292852735
645	299.574843937812
650	299.619828524924
655	299.665162332141
660	299.710767769712
665	299.756573410048
670	299.802513510115
675	299.848527678499
680	299.894560574528
685	299.940561554868
690	299.986484306928
695	300.032286530665
700	300.07792966217
705	300.123378609475
710	300.168601507441
715	300.213569467636
720	300.258256358796
725	301.567539798204
730	304.164313078949
735	307.144310679175
740	309.739719185112
745	312.002669085527
750	314.005803772879
755	315.80440866698
760	317.438919249544
765	318.939244139482
770	320.327879445465
775	321.649201733239
780	322.892857537582
785	324.060228242566
790	325.159579168652
795	326.197767411437
800	327.181838983477
805	328.11754385222
810	329.009439869686
815	329.861259902038
820	330.676186535084
825	331.457017276998
830	332.206264472357
835	332.926219731667
840	333.618997642353
845	334.286565951606
850	334.930766513899
855	335.553329540193
860	336.15588280943
865	336.739957178294
870	337.306989582538
875	337.858324630119
880	338.395215647975
885	338.918825942329
890	339.430230816489
895	339.930420610434
900	340.420304756132
905	340.900716643573
910	341.372418993545
915	341.836109416666
920	342.29242589149
925	342.741951952617
930	343.185221466765
935	343.622722999357
940	344.054903679572
945	344.482172714694
950	344.904904606533
955	345.323442076812
960	345.738098728007
965	346.149161455126
970	346.556892739318
975	346.96153279316
980	347.363301594383
985	347.76240104858
990	348.159017222198
995	348.553316340599
1000	348.945429050696
1005	349.335436881596
1010	349.723370374347
1015	350.109218197713
1020	350.492939407567
1025	350.874472618308
1030	351.253741389726
1035	351.630657810963
1040	352.00512565531
1045	352.377043270946
1050	352.746306007119
1055	353.112808165814
1060	353.476444611153
1065	353.837112139569
1070	354.194710650143
1075	354.549144135741
1080	354.900321523927
1085	355.248157391389
1090	355.59257256887
1095	355.933494643507
1100	355.816848994415
1105	355.146261904548
1110	354.439485471846
1115	353.904503203089
1120	353.505828398633
1125	353.206356617219
1130	352.982225876656
1135	352.81354534542
1140	352.687979325345
1145	352.597895498424
1150	352.537839283917
1155	352.503461111332
1160	352.491207145726
1165	352.498186637317
1170	352.52203843508
1175	352.560804174499
1180	352.612829975431
1185	352.676696629758
1190	352.751169175632
1195	352.835159774818
1200	352.927700176708
1205	353.027921499997
1210	353.135038680997
1215	353.248338295283
1220	353.367169478562
1225	353.490936198679
1230	353.619091306139
1235	353.751131859594
1240	353.886595196933
1245	354.025055361173
1250	354.166120100557
1255	354.309428424776
1260	354.454648285808
1265	354.601474388128
1270	354.749626203436
1275	354.898846168548
1280	355.048898030506
1285	355.199565314394
1290	355.350649855119
1295	355.501970474693
1300	355.65336175347
1305	355.804672800221
1310	355.955766176235
1315	356.106516924595
1320	356.256811648771
1325	356.406547655927
1330	356.5556321573
1335	356.703981520964
1340	356.851520569667
1345	356.998181925436
1350	357.143905402461
1355	357.288637446509
1360	357.432330618407
1365	357.574943104274
1370	357.716438264807
1375	357.856784220276
1380	357.995953464242
1385	358.13392250387
1390	358.270671526701
1395	358.406184092649


==> tiks/ROM-signal/Time-sinAPRBS337-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	280.63910549172
75	284.960657946142
80	291.691633699001
85	300.173157946142
90	309.575
95	318.976842053858
100	327.458366300998
105	334.189342053858
110	340
115	340
120	340
125	340
130	340
135	340
140	340
145	340
150	340
155	340
160	340
165	340
170	340
175	340
180	340
185	340
190	340
195	340
200	340
205	340
210	340
215	340
220	340
225	340
230	340
235	340
240	340
245	340
250	340
255	340
260	340
265	340
270	340
275	340
280	340
285	340
290	340
295	340
300	340
305	340
310	340
315	340
320	340
325	340
330	340
335	340
340	340
345	340
350	340
355	340
360	340
365	340
370	340
375	340
380	340
385	340
390	340
395	339.119017293313
400	336.562305898749
405	332.580134541264
410	327.562305898749
415	322
420	316.437694101251
425	311.419865458736
430	307.437694101251
435	304
440	304
445	304
450	304
455	304
460	304
465	304
470	304
475	304
480	304
485	304
490	304
495	304
500	304
505	304
510	304
515	304
520	304
525	304
530	304
535	304
540	304
545	304
550	304
555	304
560	304
565	304
570	304
575	304
580	304
585	304
590	304
595	304
600	304
605	304
610	304
615	304
620	304
625	304
630	304
635	304
640	304
645	304
650	304
655	304
660	304
665	304
670	304
675	304
680	304
685	304
690	304
695	304
700	304
705	307.670761277864
710	318.323725421879
715	334.916106078065
720	355.823725421879
725	379
730	402.176274578121
735	423.083893921935
740	439.676274578121
745	454
750	454
755	454
760	454
765	454
770	454
775	454
780	454
785	454
790	454
795	454
800	454
805	454
810	454
815	454
820	454
825	454
830	454
835	454
840	454
845	454
850	454
855	454
860	454
865	454
870	454
875	454
880	454
885	454
890	454
895	454
900	454
905	454
910	454
915	454
920	454
925	454
930	454
935	454
940	454
945	454
950	454
955	454
960	454
965	454
970	454
975	454
980	454
985	454
990	454
995	454
1000	454
1005	454
1010	454
1015	454
1020	454
1025	454
1030	454
1035	454
1040	454
1045	454
1050	454
1055	454
1060	454
1065	454
1070	454
1075	454
1080	452.629582456264
1085	448.652475842499
1090	442.457987064189
1095	434.652475842499
1100	426
1105	417.347524157501
1110	409.542012935811
1115	403.347524157501
1120	398
1125	398
1130	398
1135	398
1140	398
1145	398
1150	398
1155	398
1160	398
1165	398
1170	398
1175	398
1180	398
1185	398
1190	398
1195	398
1200	398
1205	398
1210	398
1215	398
1220	398
1225	398
1230	398
1235	398
1240	398
1245	398
1250	398
1255	398
1260	398
1265	398
1270	398
1275	398
1280	398
1285	398
1290	398
1295	398
1300	398
1305	398
1310	398
1315	398
1320	398
1325	398
1330	398
1335	398
1340	398
1345	398
1350	398
1355	398
1360	398
1365	398
1370	398
1375	398
1380	398
1385	398
1390	398
1395	398


==> tiks/ROM-signal/Time-sinAPRBS337-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.169586575008
75	279.260273575087
80	279.46984922357
85	279.78259885112
90	280.240232016391
95	280.862692911107
100	281.63844569608
105	282.526383926951
110	283.488056639843
115	284.443722761638
120	285.341341052405
125	286.153297042691
130	286.884362320916
135	287.552453231704
140	288.17222783071
145	288.751652863017
150	289.295421849934
155	289.807682456221
160	290.292352773069
165	290.752684351283
170	291.191219225522
175	291.610035618784
180	292.010927078457
185	292.395455871526
190	292.764977742373
195	293.120680416358
200	293.463621390411
205	293.794753156716
210	294.114939694298
215	294.424969695739
220	294.72556760538
225	295.017402172636
230	295.301092971104
235	295.577215597387
240	295.846305922995
245	296.108863596939
250	296.365354872707
255	296.61621506186
260	296.86185068911
265	297.10264138756
270	297.33894158577
275	297.571082017547
280	297.799371154665
285	298.024096535317
290	298.245526017884
295	298.463908950955
300	298.679477232994
305	298.892446318506
310	299.103016265383
315	299.31137265328
320	299.517687416704
325	299.722119652734
330	299.924816418501
335	300.125913487561
340	300.325536091841
345	300.523799634991
350	300.720810291028
355	300.916665585111
360	301.111455030372
365	301.305260674059
370	301.498157578278
375	301.69021426215
380	301.881493119409
385	302.072050822511
390	302.261938743921
395	302.444413427427
400	302.599055683412
405	302.696400248781
410	302.708983410241
415	302.62110960142
420	302.432221223837
425	302.157436749074
430	301.8203675918
435	301.445720925794
440	301.077966851648
445	300.744405411666
450	300.458857490042
455	300.217618747142
460	300.011247458915
465	299.832518207861
470	299.677221242905
475	299.542385675928
480	299.425334353432
485	299.32374099552
490	299.235779513972
495	299.160032928685
500	299.095331679156
505	299.0406644736
510	298.995147146501
515	298.958002392434
520	298.928539957061
525	298.906139615224
530	298.890239400728
535	298.880327091347
540	298.875930797992
545	298.876612753712
550	298.881967730434
555	298.891617975494
560	298.905210247527
565	298.922415207584
570	298.942926407948
575	298.966458456063
580	298.99274498766
585	299.02153696911
590	299.052601601318
595	299.085721825522
600	299.12069578694
605	299.157335819719
610	299.195467266604
615	299.234927583126
620	299.275565710341
625	299.31724150568
630	299.359825116419
635	299.40319631315
640	299.447243816868
645	299.491864619971
650	299.536963922434
655	299.582454156178
660	299.628254343476
665	299.674289902297
670	299.720492343034
675	299.766798809839
680	299.813151594614
685	299.859497729826
690	299.905788690307
695	299.951980144936
700	299.99803168962
705	300.074731375745
710	300.272679232591
715	300.713745095945
720	301.503476304871
725	302.700698610634
730	304.305059112909
735	306.241680331655
740	308.392065528619
745	310.651984975254
750	312.852944573897
755	314.86995373586
760	316.674261547959
765	318.294500954152
770	319.769018445458
775	321.127577236419
780	322.390867886914
785	323.573651568875
790	324.685966797358
795	325.737213997949
800	326.734548772748
805	327.683399233585
810	328.588100117735
815	329.452281323496
820	330.279081971442
825	331.071276317848
830	331.831360374941
835	332.561614566259
840	333.264147946381
845	333.94092819882
850	334.593801891814
855	335.224508130817
860	335.834687373262
865	336.425886666128
870	336.999562387269
875	337.557081484472
880	338.099722035574
885	338.628673829047
890	339.14503957944
895	339.649837147354
900	340.14400285951
905	340.628395795431
910	341.103802770502
915	341.570943693906
920	342.03047699597
925	342.483004888811
930	342.929078272378
935	343.369201245531
940	343.803835163155
945	344.233402285568
950	344.658289064391
955	345.078849198467
960	345.495406376409
965	345.908256792415
970	346.317671430605
975	346.72389828001
980	347.127164372717
985	347.527677789858
990	347.925629901911
995	348.321196581674
1000	348.714528534013
1005	349.105734707521
1010	349.494872807935
1015	349.881952515967
1020	350.266946886835
1025	350.649803774446
1030	351.030453310334
1035	351.408812309092
1040	351.784787581643
1045	352.15827899036
1050	352.529182158184
1055	352.897390682817
1060	353.262797924689
1065	353.625298503052
1070	353.984789574302
1075	354.341171918938
1080	354.683213615769
1085	354.979571042185
1090	355.19057570809
1095	355.284570439571
1100	355.247681558655
1105	355.07938502974
1110	354.800141892499
1115	354.443112033724
1120	354.040280035237
1125	353.654251841434
1130	353.332059810813
1135	353.08328012367
1140	352.901005190239
1145	352.769630791127
1150	352.676316798319
1155	352.613826191951
1160	352.577926986387
1165	352.565110815277
1170	352.572152508219
1175	352.596362719419
1180	352.635628289406
1185	352.688235359121
1190	352.752717527606
1195	352.827794515539
1200	352.912347062486
1205	353.005390309036
1210	353.106046948066
1215	353.213527324923
1220	353.327116309457
1225	353.446163635185
1230	353.570075467586
1235	353.698307803404
1240	353.83036140525
1245	353.965777574523
1250	354.104134397622
1255	354.24504367384
1260	354.388148366915
1265	354.533120217791
1270	354.679657528542
1275	354.827483167226
1280	354.976342762324
1285	355.126003051133
1290	355.276250348349
1295	355.426889079194
1300	355.577740493559
1305	355.72864141549
1310	355.879443033853
1315	356.030009848228
1320	356.18021870471
1325	356.329957885045
1330	356.479126256899
1335	356.627632482878
1340	356.775394279966
1345	356.922337723556
1350	357.068396598866
1355	357.213511800946
1360	357.357630776814
1365	357.500707018382
1370	357.642699575806
1375	357.78357260963
1380	357.923294980395
1385	358.06183986702
1390	358.199184410819
1395	358.335309385354


==> tiks/ROM-signal/Time-sinAPRBS404-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	422
110	422
115	422
120	422
125	422
130	422
135	422
140	422
145	422
150	422
155	422
160	422
165	422
170	422
175	422
180	422
185	422
190	422
195	422
200	422
205	422
210	422
215	422
220	422
225	422
230	422
235	422
240	422
245	422
250	422
255	422
260	422
265	422
270	422
275	422
280	422
285	422
290	422
295	422
300	422
305	422
310	422
315	422
320	422
325	422
330	422
335	422
340	422
345	422
350	422
355	422
360	422
365	422
370	422
375	422
380	422
385	422
390	422
395	422
400	422
405	422
410	422
415	422
420	422
425	422
430	422
435	422
440	422
445	294
450	294
455	294
460	294
465	294
470	294
475	294
480	294
485	294
490	294
495	294
500	294
505	294
510	294
515	294
520	294
525	294
530	294
535	294
540	294
545	294
550	294
555	294
560	294
565	294
570	294
575	294
580	294
585	294
590	294
595	294
600	294
605	294
610	294
615	294
620	294
625	294
630	294
635	294
640	294
645	294
650	294
655	294
660	294
665	294
670	294
675	294
680	294
685	294
690	294
695	294
700	294
705	294
710	294
715	294
720	294
725	294
730	294
735	294
740	294
745	294
750	452
755	452
760	452
765	452
770	452
775	452
780	452
785	452
790	452
795	452
800	452
805	452
810	452
815	452
820	452
825	452
830	452
835	452
840	452
845	452
850	452
855	452
860	452
865	452
870	452
875	452
880	452
885	452
890	452
895	452
900	452
905	452
910	452
915	452
920	452
925	452
930	452
935	452
940	452
945	452
950	452
955	452
960	452
965	452
970	452
975	452
980	452
985	452
990	452
995	452
1000	452
1005	452
1010	452
1015	452
1020	452
1025	452
1030	452
1035	452
1040	452
1045	452
1050	452
1055	452
1060	452
1065	452
1070	452
1075	452
1080	452
1085	344
1090	344
1095	344
1100	344
1105	344
1110	344
1115	344
1120	344
1125	344
1130	344
1135	344
1140	344
1145	344
1150	344
1155	344
1160	344
1165	344
1170	344
1175	344
1180	344
1185	344
1190	344
1195	344
1200	344
1205	344
1210	344
1215	344
1220	344
1225	344
1230	344
1235	344
1240	344
1245	344
1250	344
1255	344
1260	344
1265	344
1270	344
1275	344
1280	344
1285	344
1290	344
1295	344
1300	344
1305	344
1310	344
1315	344
1320	344
1325	344
1330	344
1335	344
1340	344
1345	344
1350	344
1355	344
1360	344
1365	344
1370	344
1375	344
1380	344
1385	344
1390	344
1395	344


==> tiks/ROM-signal/Time-sinAPRBS404-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	281.230340654087
110	284.075697990459
115	286.840245374926
120	289.318070575401
125	291.530731808161
130	293.522380269786
135	295.383115356835
140	297.096637402883
145	298.670723681223
150	300.123180078807
155	301.46399307141
160	302.704687589309
165	303.857229908505
170	304.933584255413
175	305.944294297253
180	306.897685211382
185	307.800215646604
190	308.657197949789
195	309.473227042533
200	310.252308502446
205	310.99791503736
210	311.713074580336
215	312.400464505871
220	313.062479145676
225	313.701273092024
230	314.318794070729
235	314.916811086759
240	315.496937601091
245	316.06064978763
250	316.60930119512
255	317.144135043218
260	317.666294348932
265	318.176830828174
270	318.676712509392
275	319.166830379453
280	319.648004246588
285	320.120987979377
290	320.586474239486
295	321.04509879201
300	321.497444428103
305	321.944044538988
310	322.385386419997
315	322.821914303887
320	323.254032021936
325	323.682105706246
330	324.106466282694
335	324.527411664499
340	324.945208866965
345	325.360096099046
350	325.772284781633
355	326.181961276676
360	326.589288649359
365	326.994408323293
370	327.39744171909
375	327.798491789647
380	328.197644477531
385	328.594970165135
390	328.990525101035
395	329.384352778053
400	329.776485276642
405	330.166944524409
410	330.555743543814
415	330.942887642071
420	331.32837545676
425	331.712200045695
430	332.09434990401
435	332.47480993829
440	332.853562381697
445	332.275646678428
450	330.528824358847
455	328.42291955223
460	326.675421028482
465	325.267200444791
470	324.193284958088
475	323.145889300888
480	322.164005200584
485	321.266675832598
490	320.454120861303
495	319.72073349624
500	319.113257772137
505	318.601249054612
510	318.061555981794
515	317.527639041952
520	317.040191138989
525	316.607752375536
530	316.219767234674
535	315.86544887733
540	315.539847319161
545	315.240628975854
550	314.965721644916
555	314.712901684284
560	314.480159853374
565	314.265760866371
570	314.068200530908
575	313.886114520845
580	313.71821963173
585	313.56330296203
590	313.420239906749
595	313.287996888524
600	313.165620843439
605	313.052228618314
610	312.947000687893
615	312.849177139724
620	312.758054418858
625	312.672982910876
630	312.593363507939
635	312.518645049318
640	312.448319821421
645	312.38192094606
650	312.319019086173
655	312.259219561731
660	312.202159830802
665	312.14750728919
670	312.094957004974
675	312.04422986971
680	311.995070679474
685	311.947246301245
690	311.900544038491
695	311.854770065834
700	311.809747994096
705	311.765317464369
710	311.721332891189
715	311.677662399638
720	311.634186941233
725	311.590799460105
730	311.547404031326
735	311.503914955596
740	311.460255876192
745	311.416358960588
750	312.635739201887
755	315.273251776981
760	318.300238494906
765	320.91525394523
770	323.18620517036
775	325.193498021511
780	326.989972245881
785	328.616116494048
790	330.10107977183
795	331.46582885008
800	332.757458010617
805	333.963590850964
810	335.084592733133
815	336.128098309577
820	337.103065714202
825	338.01749000244
830	338.8780700573
835	339.690448012919
840	340.459473342006
845	341.189375136047
850	341.883869301592
855	342.546234913267
860	343.179379157764
865	343.785895305872
870	344.368111761169
875	344.928131700129
880	345.467864813073
885	345.989052522854
890	346.493287776395
895	346.982030762927
900	347.456621574854
905	347.918290714812
910	348.368167991524
915	348.807282807773
920	349.236551192024
925	349.656768481004
930	350.068616963875
935	350.472684982525
940	350.86948662084
945	351.259475464429
950	351.643052981191
955	352.020574532922
960	352.392354694703
965	352.758672054014
970	353.119773306201
975	353.475876733493
980	353.827175300328
985	354.173839371794
990	354.516019292793
995	354.853847793193
1000	355.18744216513
1005	355.516906160387
1010	355.842331906276
1015	356.163801637094
1020	356.481389224677
1025	356.795161553483
1030	357.105179747883
1035	357.411500275589
1040	357.714175897254
1045	358.013256473954
1050	358.308789675288
1055	358.600821531718
1060	358.889396878265
1065	359.174559733807
1070	359.45635361155
1075	359.734821748747
1080	360.010007254779
1085	359.51545813358
1090	357.981966011021
1095	356.216154064633
1100	354.75923981142
1105	353.670509137075
1110	352.806000834035
1115	352.030908051739
1120	351.320035015244
1125	350.686766157119
1130	350.118894261265
1135	349.605777851216
1140	349.181392184718
1145	348.816286653191
1150	348.434930928689
1155	348.066555199071
1160	347.734700663723
1165	347.444054027132
1170	347.186972040406
1175	346.955726444759
1180	346.746401827178
1185	346.55707962593
1190	346.385903166563
1195	346.231161719063
1200	346.091255545897
1205	345.964756094936
1210	345.850430213337
1215	345.747166323008
1220	345.653928456849
1225	345.569748683467
1230	345.493741013638
1235	345.425100887642
1240	345.363094169037
1245	345.307047359327
1250	345.256342864576
1255	345.210415435673
1260	345.168748381607
1265	345.130869894331
1270	345.096349588939
1275	345.064795347813
1280	345.035850440892
1285	345.009190502604
1290	344.984521051907
1295	344.961574994622
1300	344.940110455058
1305	344.919908527622
1310	344.90077138996
1315	344.882520511009
1320	344.864995054682
1325	344.848050397248
1330	344.831556662596
1335	344.815397475529
1340	344.799468817788
1345	344.783677876297
1350	344.767942016996
1355	344.752187933876
1360	344.736350822118
1365	344.72037359445
1370	344.704206174609
1375	344.687804883156
1380	344.671131906766
1385	344.654154840365
1390	344.636846254141
1395	344.619183232461


==> tiks/ROM-signal/Time-sinAPRBS404-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	282.645788323619
90	292.790961176769
95	308.59243835501
100	328.503461176769
105	350.575
110	372.646538823231
115	392.55756164499
120	408.359038823231
125	422
130	422
135	422
140	422
145	422
150	422
155	422
160	422
165	422
170	422
175	422
180	422
185	422
190	422
195	422
200	422
205	422
210	422
215	422
220	422
225	422
230	422
235	422
240	422
245	422
250	422
255	422
260	422
265	422
270	422
275	422
280	422
285	422
290	422
295	422
300	422
305	422
310	422
315	422
320	422
325	422
330	422
335	422
340	422
345	422
350	422
355	422
360	422
365	422
370	422
375	422
380	422
385	422
390	422
395	422
400	421.212053798089
405	418.86761704289
410	415.024417548056
415	409.777087639997
420	403.254833995939
425	395.618256146718
430	387.055391983331
435	377.777087639997
440	368.011805762575
445	358
450	347.988194237425
455	338.222912360003
460	328.944608016669
465	320.381743853282
470	312.745166004061
475	306.222912360003
480	300.975582451944
485	297.13238295711
490	294
495	294
500	294
505	294
510	294
515	294
520	294
525	294
530	294
535	294
540	294
545	294
550	294
555	294
560	294
565	294
570	294
575	294
580	294
585	294
590	294
595	294
600	294
605	294
610	294
615	294
620	294
625	294
630	294
635	294
640	294
645	294
650	294
655	294
660	294
665	294.038981731107
670	294.155888454167
675	294.972621092984
680	296.481930270838
685	298.670419252616
690	301.518662855184
695	305.001379866688
700	309.087657444379
705	313.741225499194
710	318.920778631634
715	324.580342761415
720	330.669683196659
725	337.134750520576
730	343.91816033791
735	350.959702622901
740	358.196876147728
745	365.565443247837
750	373
755	380.434556752163
760	387.803123852272
765	395.040297377099
770	402.08183966209
775	408.865249479424
780	415.330316803341
785	421.419657238585
790	427.079221368366
795	432.258774500806
800	436.912342555621
805	440.998620133312
810	444.481337144816
815	447.329580747384
820	449.518069729162
825	451.027378907016
830	452
835	452
840	452
845	452
850	452
855	452
860	452
865	452
870	452
875	452
880	452
885	452
890	452
895	452
900	452
905	452
910	452
915	452
920	452
925	452
930	452
935	452
940	452
945	452
950	452
955	452
960	452
965	452
970	452
975	452
980	452
985	452
990	452
995	452
1000	452
1005	452
1010	452
1015	452
1020	452
1025	452
1030	452
1035	452
1040	451.574193870982
1045	451.893443335127
1050	450.303490700946
1055	446.860660833165
1060	441.686917696247
1065	434.965543720149
1070	426.934646928866
1075	417.878725844973
1080	408.118590987629
1085	398
1090	387.881409012371
1095	378.121274155027
1100	369.065353071134
1105	361.034456279851
1110	354.313082303753
1115	349.139339166835
1120	345.696509299054
1125	344
1130	344
1135	344
1140	344
1145	344
1150	344
1155	344
1160	344
1165	344
1170	344
1175	344
1180	344
1185	344
1190	344
1195	344
1200	344
1205	344
1210	344
1215	344
1220	344
1225	344
1230	344
1235	344
1240	344
1245	344
1250	344
1255	344
1260	344
1265	344
1270	344
1275	344
1280	344
1285	344
1290	344
1295	344
1300	344
1305	344
1310	344
1315	344
1320	344
1325	344
1330	344
1335	344
1340	344
1345	344
1350	344
1355	344
1360	344
1365	344
1370	344
1375	344
1380	344
1385	344
1390	344
1395	344


==> tiks/ROM-signal/Time-sinAPRBS404-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.200577398871
90	279.415142712372
95	279.907708534173
100	280.639393882579
105	281.723915661282
110	283.192828756449
115	285.018747536452
120	287.107320650207
125	289.360231648561
130	291.602432247978
135	293.691748845445
140	295.582183442257
145	297.291641775059
150	298.853605392019
155	300.289743771429
160	301.616744249733
165	302.846301383001
170	303.989504707956
175	305.057841745891
180	306.06159882654
185	307.008874911859
190	307.905951696119
195	308.758035131494
200	309.569652964242
205	310.34475182066
210	311.08674887244
215	311.798625530316
220	312.48302266045
225	313.142304917677
230	313.778601428481
235	314.393837721901
240	314.989763479028
245	315.567975216265
250	316.129934052854
255	316.67698003676
260	317.210344165887
265	317.731158359605
270	318.24046419118
275	318.739220375441
280	319.22830931822
285	319.708542894192
290	320.180667622476
295	320.645369342516
300	321.103277478065
305	321.554968910833
310	322.000971520963
315	322.441767457856
320	322.877796146114
325	323.309456894006
330	323.737111628829
335	324.161087342344
340	324.581678252229
345	324.99914791818
350	325.413731338925
355	325.82563693656
360	326.235048274658
365	326.642125831055
370	327.047008617543
375	327.449815830129
380	327.850648379808
385	328.24959033991
390	328.646710394486
395	329.042063260029
400	329.429615422541
405	329.790987827057
410	330.098817148703
415	330.324827425141
420	330.446459682002
425	330.448617174077
430	330.322369549137
435	330.063574135992
440	329.67241505846
445	329.153363516679
450	328.515953953283
455	327.77562721789
460	326.972543269373
465	326.126150016877
470	325.212143265942
475	324.23726318315
480	323.218413203758
485	322.29208782748
490	321.389353442375
495	320.544250463113
500	319.767011640823
505	319.083789928697
510	318.53958970283
515	318.035814106534
520	317.507444613714
525	316.999098712253
530	316.546275535618
535	316.147689068194
540	315.788235124874
545	315.458760488966
550	315.156144993965
555	314.878601289919
560	314.623706543471
565	314.38924776867
570	314.173374891076
575	313.974514704189
580	313.791258317873
585	313.622302184988
590	313.466420921005
595	313.322477480176
600	313.189428851499
605	313.066316937059
610	312.95225645974
615	312.846426210446
620	312.748064197696
625	312.65646471094
630	312.570976183327
635	312.490997716688
640	312.415976521079
645	312.345403095991
650	312.278808446625
655	312.215761124373
660	312.155864200664
665	312.099056177964
670	312.045942175825
675	312.002507004498
680	311.980191677665
685	311.993064605404
690	312.054260389287
695	312.174488160135
700	312.363839896532
705	312.650061466136
710	313.102743272145
715	313.634701321014
720	314.118253135895
725	314.63692813352
730	315.245330297616
735	315.975747017472
740	316.779825585059
745	317.639813758571
750	318.561522137392
755	319.548017050255
760	320.594907244247
765	321.695102705163
770	322.841797898172
775	324.028355823267
780	325.24706661905
785	326.490782941234
790	327.750227147696
795	329.016749497403
800	330.281578708034
805	331.533244418346
810	332.762843212497
815	333.960086050945
820	335.115115038524
825	336.218911347939
830	337.264606650675
835	338.244255288319
840	339.155508001657
845	340.002738758898
850	340.794704846565
855	341.540295079453
860	342.246169338728
865	342.916961452767
870	343.556319056607
875	344.16747238434
880	344.753291110442
885	345.316248977143
890	345.858479991372
895	346.381868954755
900	346.888108973084
905	347.37872799452
910	347.855107541736
915	348.318501479572
920	348.77004676092
925	349.21075479464
930	349.641503828568
935	350.063046181402
940	350.476028996911
945	350.881017142407
950	351.278509874285
955	351.668950892885
960	352.052735105806
965	352.430214368894
970	352.801702622386
975	353.167480223247
980	353.527797591056
985	353.882878288339
990	354.232921859986
995	354.578106497667
1000	354.9185914326
1005	355.25451908153
1010	355.586017072733
1015	355.913200183946
1020	356.236172077574
1025	356.55502685386
1030	356.869850453858
1035	357.180721922867
1040	357.484665994376
1045	357.784058546052
1050	358.068472390981
1055	358.312831844974
1060	358.487728069176
1065	358.568773666292
1070	358.538868784668
1075	358.387223016679
1080	358.108336127606
1085	357.701690218071
1090	357.171963716008
1095	356.533690900985
1100	355.825406994118
1105	355.091192468129
1110	354.268695401567
1115	353.355066767628
1120	352.487903047027
1125	351.705049924068
1130	351.029998461871
1135	350.405639814374
1140	349.841521388305
1145	349.353693821242
1150	348.962756097786
1155	348.584206780104
1160	348.207002260814
1165	347.856231940661
1170	347.548417197602
1175	347.279375714337
1180	347.039169752677
1185	346.822096323865
1190	346.625817490392
1195	346.448554765305
1200	346.288411066469
1205	346.143589306092
1210	346.012577983986
1215	345.894105784804
1220	345.787026608272
1225	345.690268748397
1230	345.602832716264
1235	345.523807811595
1240	345.452369464171
1245	345.387766678485
1250	345.329311258017
1255	345.276372530579
1260	345.228373412875
1265	345.184786241883
1270	345.145128912648
1275	345.108961386634
1280	345.075882452519
1285	345.045526835299
1290	345.017562146108
1295	344.991686395583
1300	344.967625469752
1305	344.9451309019
1310	344.923977601034
1315	344.903961952311
1320	344.884899997316
1325	344.866625838037
1330	344.84899010879
1335	344.831858509015
1340	344.815110529833
1345	344.798638306992
1350	344.782345445625
1355	344.766145969955
1360	344.74996347747
1365	344.733730277684
1370	344.717386598087
1375	344.700879864124
1380	344.684164071671
1385	344.667199241001
1390	344.649950972918
1395	344.632389994138


==> tiks/ROM-signal/Time-sinAPRBS745.-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	303
50	303
55	303
60	303
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	303
380	303
385	303
390	303
395	438
400	438
405	438
410	438
415	438
420	438
425	438
430	438
435	438
440	438
445	438
450	438
455	438
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	438
645	438
650	438
655	438
660	438
665	438
670	438
675	438
680	438
685	438
690	438
695	438
700	438
705	373
710	373
715	373
720	373
725	373
730	373
735	373
740	373
745	373
750	373
755	373
760	373
765	373
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373
955	373
960	373
965	373
970	373
975	373
980	373
985	373
990	373
995	373
1000	373
1005	373
1010	373
1015	389
1020	389
1025	389
1030	389
1035	389
1040	389
1045	389
1050	389
1055	389
1060	389
1065	389
1070	389
1075	389
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/Time-sinAPRBS745.-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.495402343978
50	279.957593408941
55	280.413074468688
60	280.827535641704
65	281.203653686298
70	281.543026197672
75	281.85678018408
80	282.14577570911
85	282.412100281236
90	282.658874454219
95	282.889021053587
100	283.104898616451
105	283.30837696002
110	283.500961075223
115	283.683876204248
120	283.858130528486
125	284.024565992479
130	284.183897205424
135	284.336738766889
140	284.483625254174
145	284.625026880228
150	284.761361802035
155	284.893005577058
160	285.020298376453
165	285.143550535568
170	285.26304687147
175	285.379050060053
180	285.491803294291
185	285.601532397515
190	285.708447528234
195	285.812744581931
200	285.914606360727
205	286.014203532624
210	286.111695496037
215	286.207231133269
220	286.300949483043
225	286.392980345569
230	286.483444838824
235	286.572455916954
240	286.660118856621
245	286.746531713967
250	286.831785756578
255	286.915965860273
260	286.999150890933
265	287.081414080449
270	287.162823352722
275	287.243441630992
280	287.323327148673
285	287.402533756507
290	287.481111208026
295	287.559105422228
300	287.636558732542
305	287.713510102496
310	287.789995353575
315	287.866047386295
320	287.941696379497
325	288.016969965572
330	288.09189339954
335	288.166489725777
340	288.240779934766
345	288.314783109679
350	288.388516566098
355	288.461995980114
360	288.535235517582
365	288.608247935
370	288.68104467868
375	288.753635979621
380	288.826030940967
385	288.898237626423
390	288.97026314575
395	290.162595434564
400	292.556483504125
405	295.39072813521
410	297.91330067519
415	300.132359979728
420	302.099852340221
425	303.919605806586
430	305.575052002984
435	307.078480234093
440	308.453883090755
445	309.722770468483
450	310.900901031614
455	312.004771551395
460	313.043315946489
465	314.025436931641
470	314.95832931506
475	315.847681587816
480	316.698118955342
485	317.513514611794
490	318.297178372684
495	319.051977161672
500	319.780419437599
505	320.484718826367
510	321.166843632463
515	321.828555742327
520	322.471440983802
525	323.096932985127
530	323.706332281526
535	324.300821862156
540	324.881480020015
545	325.449291116073
550	326.005154726419
555	326.549893510188
560	327.084260201379
565	327.60894377277
570	328.124574948186
575	328.631731241379
580	329.130941591209
585	329.622690622854
590	330.107422583136
595	330.585544962227
600	331.057431863033
605	331.523427163166
610	331.983847374309
615	332.438984324319
620	332.889107752035
625	333.334467519483
630	333.77529556058
635	334.211807742481
640	334.644205482286
645	335.072677143807
650	335.497399230952
655	335.918537380526
660	336.336247174903
665	336.750674801676
670	337.161957562558
675	337.570224319971
680	337.975595800216
685	338.378184892312
690	338.778096923809
695	339.175429963222
700	339.570275157561
705	339.412497473569
710	338.727388746651
715	337.914743068678
720	337.265764610508
725	336.753115132991
730	336.345617762758
735	336.020557640556
740	335.761604366006
745	335.551804826428
750	335.388126765302
755	335.256637066849
760	335.156751449342
765	335.0868567077
770	335.043812234712
775	335.024245518921
780	335.025193816159
785	335.044205635985
790	335.079251991506
795	335.128619190344
800	335.190828718085
805	335.264583528278
810	335.34873144587
815	335.442238951153
820	335.544171934825
825	335.653681110606
830	335.769990820589
835	335.892390259641
840	336.020226186083
845	336.15289712951
850	336.2898487052
855	336.430570280917
860	336.574591231817
865	336.721477751462
870	336.870830179589
875	337.022280788006
880	337.175491632013
885	337.330152549386
890	337.485979264887
895	337.64271156642
900	337.800111558633
905	337.957962082285
910	338.116065301578
915	338.274241333704
920	338.432326921275
925	338.590174181733
930	338.747649448307
935	338.904632189133
940	339.061014003337
945	339.216697678742
950	339.371596308489
955	339.525632467541
960	339.678737448101
965	339.830850548264
970	339.981918414884
975	340.131894429115
980	340.2807381339
985	340.428414708241
990	340.574894481221
995	340.720152477496
1000	340.864167998788
1005	341.006924239388
1010	341.148407930361
1015	341.425714503956
1020	341.833082153454
1025	342.271990006007
1030	342.672193420202
1035	343.035368501955
1040	343.37331697139
1045	343.688125183913
1050	343.982611217384
1055	344.26006183286
1060	344.523281800808
1065	344.774453580283
1070	345.01527272776
1075	345.24706544899
1080	345.470877954211
1085	345.687551876696
1090	345.897780069948
1095	346.102143738197
1100	346.301138212432
1105	346.495192199589
1110	346.684681899956
1115	346.86994123221
1120	347.051269435184
1125	347.228936751012
1130	347.403188743596
1135	347.574249592396
1140	347.742324635888
1145	347.907602420385
1150	348.070256365547
1155	348.230446145041
1160	348.388318861616
1165	348.54401007384
1170	348.697644713551
1175	348.849337917283
1180	348.999195784849
1185	349.147316074251
1190	349.293788841382
1195	349.438697031566
1200	349.582117028256
1205	349.724119166278
1210	349.86476820642
1215	350.0041237732
1220	350.142240764799
1225	350.279169733977
1230	350.414957237347
1235	350.549646159735
1240	350.683276015088
1245	350.815883223202
1250	350.947501366066
1255	351.078161423529
1260	351.207891988148
1265	351.336719463484
1270	351.464668247236
1275	351.591760901142
1280	351.718018299349
1285	351.84345977131
1290	351.968103231866
1295	352.091965298786
1300	352.215061399855
1305	352.337405870326
1310	352.459012044223
1315	352.579892337976
1320	352.700058329912
1325	352.819520828239
1330	352.938289935685
1335	353.056375111135
1340	353.173785219165
1345	353.290528584183
1350	353.406613026419
1355	353.522045867823
1360	353.63683385784
1365	353.750982861652
1370	353.864497517259
1375	353.977381140514
1380	354.089635917628
1385	354.201263216064
1390	354.312263834712
1395	354.422638145026


==> tiks/ROM-signal/Time-sinAPRBS745.-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.73365104318
30	281.427472342079
35	284.065660866412
40	287.389972342079
45	291.075
50	294.760027657921
55	298.084339133588
60	300.722527657921
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	306.303685150077
380	315.891352879691
385	330.824495470258
390	349.641352879691
395	370.5
400	391.358647120309
405	410.175504529742
410	425.108647120309
415	438
420	438
425	438
430	438
435	438
440	438
445	438
450	438
455	438
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	438
645	438
650	438
655	438
660	438
665	438
670	438
675	438
680	438
685	436.409336779592
690	431.793052317186
695	424.603020699505
700	415.543052317186
705	405.5
710	395.456947682814
715	386.396979300495
720	379.206947682814
725	373
730	373
735	373
740	373
745	373
750	373
755	373
760	373
765	373
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373
955	373
960	373
965	373
970	373
975	373
980	373
985	373
990	373
995	373.391547869639
1000	374.527864045
1005	376.29771798166
1010	378.527864045
1015	381
1020	383.472135955
1025	385.70228201834
1030	387.472135955
1035	389
1040	389
1045	389
1050	389
1055	389
1060	389
1065	389
1070	389
1075	389
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/Time-sinAPRBS745.-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.157677579633
30	279.190687204784
35	279.272243991892
40	279.394877122887
45	279.574556746319
50	279.818567672769
55	280.122197593797
60	280.471017404797
65	280.848286404432
70	281.223021291546
75	281.575119176815
80	281.893936599531
85	282.181345137168
90	282.444273383363
95	282.688384245711
100	282.91675794963
105	283.131210815214
110	283.333348929442
115	283.524692158295
120	283.706504677858
125	283.879776275392
130	284.045316401635
135	284.203823792983
140	284.355907507908
145	284.50209634859
150	284.642853563799
155	284.778591471021
160	284.909681306187
165	285.036459675994
170	285.159233721171
175	285.278285436105
180	285.393875029317
185	285.50624349202
190	285.61561464621
195	285.722196821417
200	285.826184236121
205	285.927758137198
210	286.027087746774
215	286.124331112892
220	286.219635854417
225	286.313139825543
230	286.404971713229
235	286.495251589256
240	286.584091424741
245	286.671595572678
250	286.75786122076
255	286.842978821758
260	286.927032481803
265	287.010100348117
270	287.092254977469
275	287.173563656363
280	287.254088709493
285	287.33388781119
290	287.413014290709
295	287.491517413848
300	287.569442643764
305	287.646831885592
310	287.723723703549
315	287.800153546612
320	287.876153969955
325	287.951754829706
330	288.026983456362
335	288.101864823979
340	288.176421716126
345	288.250674881172
350	288.324643177952
355	288.398343713968
360	288.471791973908
365	288.545001945293
370	288.617986218829
375	288.718029138279
380	288.925902924893
385	289.351673732761
390	290.091828854843
395	291.196346997192
400	292.679602976732
405	294.490999330402
410	296.541663876133
415	298.737809947135
420	300.902465402428
425	302.895154209828
430	304.675934713842
435	306.268889296287
440	307.711714326032
445	309.034865405745
450	310.258076750402
455	311.40083624046
460	312.473011693038
465	313.484464139514
470	314.443200796587
475	315.35553737851
480	316.226570657618
485	317.060536690062
490	317.861033760075
495	318.631161902421
500	319.373619147357
505	320.090774539642
510	320.784725496927
515	321.457342685982
520	322.110304898832
525	322.74512617922
530	323.363177318982
535	323.965703250352
540	324.553837332597
545	325.128613223183
550	325.690974888272
555	326.24178511559
560	326.781833034539
565	327.311840700439
570	327.832468937626
575	328.344322654134
580	328.847955715242
585	329.343875409132
590	329.83254656121
595	330.314395322074
600	330.789812677038
605	331.259157731083
610	331.722760724212
615	332.180925820261
620	332.633933752637
625	333.08204427946
630	333.525498199319
635	333.964519321391
640	334.399316216489
645	334.830083716361
650	335.257004219391
655	335.680248791255
660	336.099978070477
665	336.516343013601
670	336.929485473999
675	337.339538682376
680	337.746627627462
685	338.138622052317
690	338.476040730807
695	338.713345278345
700	338.807098304677
705	338.734521914406
710	338.498082048016
715	338.125325733008
720	337.655241727741
725	337.129664304288
730	336.628982391332
735	336.205375721435
740	335.870327931095
745	335.611457426989
750	335.4141369035
755	335.264524051864
760	335.153236470949
765	335.074189873508
770	335.022937314226
775	334.995859950026
780	334.989944815026
785	335.002700185952
790	335.032052929412
795	335.076245474243
800	335.133758712209
805	335.203259424472
810	335.283563430306
815	335.373608257658
820	335.472433109081
825	335.579163914268
830	335.693001688486
835	335.813213619939
840	335.9391258046
845	336.070117256935
850	336.205615118038
855	336.345091143089
860	336.488058290052
865	336.634067437448
870	336.782704582238
875	336.933588492892
880	337.086368605251
885	337.240722985104
890	337.396356400062
895	337.552998467927
900	337.710401911153
905	337.86834085289
910	338.026609367773
915	338.185020096927
920	338.343402890945
925	338.501603520447
930	338.659482471096
935	338.81691382958
940	338.973784243768
945	339.129991953899
950	339.285445882359
955	339.440064781264
960	339.593776440506
965	339.746516953361
970	339.898230034498
975	340.048866389141
980	340.198383121526
985	340.346743188198
990	340.493914894856
995	340.642921315394
1000	340.802753188814
1005	340.986016241527
1010	341.203970271059
1015	341.462428856618
1020	341.760573052067
1025	342.091847109338
1030	342.445389471092
1035	342.81043806804
1040	343.168718984138
1045	343.506138246869
1050	343.817486051527
1055	344.105826975156
1060	344.376935171141
1065	344.635002792563
1070	344.882089431428
1075	345.119347671338
1080	345.347847768959
1085	345.568628739323
1090	345.782545014789
1095	345.990253524128
1100	346.19229099281
1105	346.389126493313
1110	346.581173958059
1115	346.768796052719
1120	346.952313210742
1125	347.132013030021
1130	347.308156138973
1135	347.480979693595
1140	347.650700202527
1145	347.817516019528
1150	347.981609346643
1155	348.143147796884
1160	348.302285694277
1165	348.459165203982
1170	348.613917326045
1175	348.766662781706
1180	348.917512817388
1185	349.066569939792
1190	349.213928589432
1195	349.359675760465
1200	349.503891574065
1205	349.64664981039
1210	349.788018408487
1215	349.928059922412
1220	350.066831946464
1225	350.204387513581
1230	350.340775462734
1235	350.476040776156
1240	350.610224893866
1245	350.743366003726
1250	350.875499309704
1255	351.00665727929
1260	351.136869870082
1265	351.266164737041
1270	351.394567424297
1275	351.5221015428
1280	351.648788930863
1285	351.774649800379
1290	351.899702873971
1295	352.023965509637
1300	352.147453813859
1305	352.270182744715
1310	352.392166206229
1315	352.513417137077
1320	352.633947590853
1325	352.753768815175
1330	352.872891311637
1335	352.991324903532
1340	353.109078793893
1345	353.226161608855
1350	353.342581457398
1355	353.458345948472
1360	353.573462178607
1365	353.687936561957
1370	353.801774458214
1375	353.914979917905
1380	354.027555725441
1385	354.139503671583
1390	354.250824852792
1395	354.361519870958


==> tiks/ROM-signal/Time-sinAPRBS745.-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.73365104318
30	281.427472342079
35	284.065660866412
40	287.389972342079
45	291.075
50	294.760027657921
55	298.084339133588
60	300.722527657921
65	302.41634895682
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303.133195831092
335	303.133195831092
340	304.195610575814
345	306.303685150077
350	309.424173958544
355	313.507865028614
360	318.490356112634
365	324.293070349813
370	330.824495470258
375	337.981626998134
380	345.651592693784
385	353.713432616372
390	362.040006734409
395	370.5
400	378.959993265591
405	387.286567383628
410	395.348407306216
415	403.018373001866
420	410.175504529742
425	416.706929650187
430	422.509643887366
435	427.492134971386
440	431.575826041456
445	434.696314849923
450	436.804389424186
455	437.866804168908
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	437.935868673919
645	437.935868673919
650	437.424335648682
655	436.409336779592
660	434.906879205146
665	432.940657578815
670	430.541680390213
675	427.747780942682
680	424.603020699505
685	421.156994408306
690	417.464047962252
695	413.582421332858
700	409.57333009084
705	405.5
710	401.42666990916
715	397.417578667142
720	393.535952037748
725	389.843005591694
730	386.396979300495
735	383.252219057318
740	380.458319609787
745	378.059342421185
750	376.093120794854
755	374.590663220408
760	373.575664351318
765	373.064131326081
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373.015786172574
955	373.015786172574
960	373.14170199417
965	373.391547869639
970	373.761383580272
975	374.245376595984
980	374.835894057794
985	375.523623152571
990	376.29771798166
995	377.145970607186
1000	378.055003578523
1005	379.010480902681
1010	379.997334131486
1015	381
1020	382.002665868514
1025	382.989519097319
1030	383.944996421477
1035	384.854029392814
1040	385.70228201834
1045	386.476376847429
1050	387.164105942206
1055	387.754623404016
1060	388.238616419728
1065	388.608452130361
1070	388.85829800583
1075	388.984213827426
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/Time-sinAPRBS745.-6.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.157677579633
30	279.190687204784
35	279.272243991892
40	279.394877122886
45	279.574556746319
50	279.818567672769
55	280.122197593797
60	280.471017404797
65	280.843968838719
70	281.216473601068
75	281.567641148165
80	281.887465911867
85	282.176443978388
90	282.440313203801
95	282.684718386169
100	282.913217004472
105	283.127875125784
110	283.330261842704
115	283.521814744762
120	283.703787473763
125	283.87719532028
130	284.042861702641
135	284.201484836774
140	284.353672227237
145	284.499954429213
150	284.640797034813
155	284.776613594122
160	284.907775953885
165	285.034621318215
170	285.157457427267
175	285.276566757219
180	285.392209892171
185	285.50462814716
190	285.61404563353
195	285.720670934729
200	285.824698493126
205	285.926309758673
210	286.025674139853
215	286.1229498564
220	286.218284686028
225	286.311816630953
230	286.403674516853
235	286.493978545696
240	286.582840810889
245	286.670365780435
250	286.756650750329
255	286.841786275216
260	286.925856557542
265	287.008939834843
270	287.091108748937
275	287.172430666692
280	287.252967988413
285	287.332778459306
290	287.411915474957
295	287.490428363367
300	287.568362645961
305	287.645760282667
310	287.722659888912
315	287.799096961547
320	287.875104100266
325	287.95071120285
330	288.026944818297
335	288.103972328058
340	288.195338321998
345	288.323077532145
350	288.506084086237
355	288.737454928293
360	289.040495536098
365	289.435031639123
370	289.933667471865
375	290.543315746331
380	291.266960887784
385	292.104790076147
390	293.054624670747
395	294.111976211603
400	295.269407966929
405	296.518194516649
410	297.847727597286
415	299.245619873535
420	300.697955488665
425	302.182212527702
430	303.673723502321
435	305.146057931712
440	306.585988531242
445	307.979489712023
450	309.31626550031
455	310.58522926509
460	311.776353821169
465	312.887896847467
470	313.925217288623
475	314.898764273944
480	315.819110964784
485	316.694223165128
490	317.529654563271
495	318.329702446365
500	319.098076147326
505	319.8380077281
510	320.552241040812
515	321.243102864097
520	321.912608192907
525	322.562532474667
530	323.194450313239
535	323.809763545241
540	324.409727378652
545	324.995472430207
550	325.568021462481
555	326.128302382757
560	326.67715905484
565	327.21536050359
570	327.743608727068
575	328.262545390767
580	328.772757670677
585	329.274783430813
590	329.769115869018
595	330.256207688674
600	330.73647488305
605	331.210300227135
610	331.678036403631
615	332.140008931123
620	332.596518937796
625	333.047845605516
630	333.494248234464
635	333.935968263506
640	334.372737111397
645	334.804744788388
650	335.228514429503
655	335.636588423525
660	336.019523007152
665	336.368748202792
670	336.677972467464
675	336.942965477694
680	337.160902723746
685	337.330045454387
690	337.449721519326
695	337.520339610655
700	337.543332029524
705	337.521070318646
710	337.456791403284
715	337.35453113214
720	337.219052128373
725	337.055760255488
730	336.87061510928
735	336.670031994564
740	336.460778811162
745	336.249866025494
750	336.044432804836
755	335.8516293583
760	335.678496736245
765	335.531847845679
770	335.417656383364
775	335.337946393203
780	335.290344544124
785	335.26999769198
790	335.272087519048
795	335.293066186617
800	335.330493876614
805	335.382469738587
810	335.447326925235
815	335.523594972995
820	335.610011203914
825	335.70548928128
830	335.80907211566
835	335.919901267839
840	336.037202232609
845	336.160273858029
850	336.288478006774
855	336.421231081254
860	336.557998228618
865	336.698288699649
870	336.84165159522
875	336.987672306643
880	337.135969640094
885	337.286193410916
890	337.438022210549
895	337.591161355073
900	337.745340977088
905	337.900314236626
910	338.055855604066
915	338.211759399792
920	338.367838408286
925	338.523922531294
930	338.679857509096
935	338.835503733394
940	338.990735144277
945	339.145438198092
950	339.299633894387
955	339.453237439981
960	339.607081902836
965	339.76300703125
970	339.92337289173
975	340.090344838994
980	340.265532450649
985	340.450031885069
990	340.64458208641
995	340.849640867974
1000	341.065385599136
1005	341.291709149494
1010	341.528233121414
1015	341.774331931545
1020	342.029153481638
1025	342.291638462625
1030	342.5605436943
1035	342.834466975028
1040	343.111875106662
1045	343.391131248608
1050	343.6705240097
1055	343.948297960184
1060	344.222684387445
1065	344.49193157277
1070	344.754332423317
1075	345.008253200175
1080	345.252283670253
1085	345.486002611155
1090	345.710075861589
1095	345.925772171229
1100	346.134338304114
1105	346.336696120232
1110	346.53348684374
1115	346.72521411358
1120	346.912320017934
1125	347.095194759112
1130	347.274174335499
1135	347.449548808443
1140	347.621574259123
1145	347.790480519987
1150	347.956475009878
1155	348.119745508211
1160	348.280462831348
1165	348.438783077328
1170	348.594849296098
1175	348.748792789012
1180	348.900734218459
1185	349.050784579019
1190	349.199046041395
1195	349.345612691879
1200	349.490571192088
1205	349.634001374721
1210	349.775976787606
1215	349.916565191044
1220	350.055829012112
1225	350.193825767335
1230	350.330608454453
1235	350.466225910807
1240	350.600723145881
1245	350.734141650246
1250	350.866519679928
1255	350.997892520267
1260	351.128292728765
1265	351.257750356735
1270	351.386293154704
1275	351.513946764766
1280	351.640734888799
1285	351.766679453432
1290	351.891800756529
1295	352.016117600197
1300	352.139647414265
1305	352.262406369562
1310	352.384409481157
1315	352.505670704694
1320	352.626203025183
1325	352.746018539984
1330	352.86512853141
1335	352.983543532821
1340	353.101273394854
1345	353.218327337125
1350	353.334714009374
1355	353.450441517213
1360	353.565517418529
1365	353.67994858
1370	353.793740814606
1375	353.906898608381
1380	354.019425138339
1385	354.131322534543
1390	354.242592186544
1395	354.353234954988


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.929424978
30	282.191404364579
35	285.714519857242
40	290.153904364579
45	295.075
50	299.996095635421
55	304.435480142758
60	307.958595635421
65	311
70	311
75	311
80	311
85	311
90	311
95	311
100	311
105	311
110	311
115	311
120	311
125	311
130	311
135	311
140	311
145	311
150	311
155	311
160	311
165	311
170	311
175	311
180	311
185	311
190	311
195	311
200	311
205	311
210	311
215	311
220	311
225	311
230	311
235	311
240	311
245	311
250	311
255	311
260	311
265	311
270	311
275	311
280	311
285	311
290	311
295	311
300	311
305	311
310	311
315	311
320	311
325	312.71302192967
330	317.684405196877
335	325.427516169763
340	335.184405196877
345	346
350	356.815594803123
355	366.572483830237
360	374.315594803123
365	381
370	381
375	381
380	381
385	381
390	381
395	381
400	381
405	381
410	381
415	381
420	381
425	381
430	381
435	381
440	381
445	381
450	381
455	381
460	381
465	381
470	381
475	381
480	381
485	381
490	381
495	381
500	381
505	381
510	381
515	381
520	381
525	381
530	381
535	381
540	381
545	381
550	381
555	381
560	381
565	381
570	381
575	381
580	381
585	381
590	381
595	381
600	381
605	381
610	381
615	381
620	381
625	381
630	381
635	381
640	382.810908897079
645	388.066371208127
650	396.251945665178
655	406.566371208127
660	418
665	429.433628791873
670	439.748054334822
675	447.933628791873
680	455
685	455
690	455
695	455
700	455
705	455
710	455
715	455
720	455
725	455
730	455
735	455
740	455
745	455
750	455
755	455
760	455
765	455
770	455
775	455
780	455
785	455
790	455
795	455
800	455
805	455
810	455
815	455
820	455
825	455
830	455
835	455
840	455
845	455
850	455
855	455
860	455
865	455
870	455
875	455
880	455
885	455
890	455
895	455
900	455
905	455
910	455
915	455
920	455
925	455
930	455
935	455
940	455
945	455
950	455
955	455
960	455
965	455
970	455
975	455
980	455
985	455
990	455
995	455
1000	455
1005	455
1010	455
1015	455
1020	455
1025	455
1030	454.167960777018
1035	451.753288904374
1040	447.992349288972
1045	443.253288904374
1050	438
1055	432.746711095626
1060	428.007650711028
1065	424.246711095626
1070	421
1075	421
1080	421
1085	421
1090	421
1095	421
1100	421
1105	421
1110	421
1115	421
1120	421
1125	421
1130	421
1135	421
1140	421
1145	421
1150	421
1155	421
1160	421
1165	421
1170	421
1175	421
1180	421
1185	421
1190	421
1195	421
1200	421
1205	421
1210	421
1215	421
1220	421
1225	421
1230	421
1235	421
1240	421
1245	421
1250	421
1255	421
1260	421
1265	421
1270	421
1275	421
1280	421
1285	421
1290	421
1295	421
1300	421
1305	421
1310	421
1315	421
1320	421
1325	421
1330	421
1335	421
1340	421
1345	421
1350	421
1355	421
1360	421
1365	421
1370	421
1375	421
1380	421
1385	421
1390	421
1395	421


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-10.tsv <==
0	279.15
5	279.15
10	280.565690266163
15	284.674183437705
20	291.07331157744
25	299.136683437705
30	308.075
35	317.013316562295
40	325.07668842256
45	331.475816562295
50	337
55	337
60	337
65	337
70	337
75	337
80	337
85	337
90	337
95	337
100	337
105	337
110	337
115	337
120	337
125	337
130	337
135	337
140	337
145	337
150	337
155	337
160	337
165	337
170	337
175	337
180	337
185	337
190	337
195	337
200	337
205	337
210	337
215	337
220	337
225	337
230	337
235	337
240	337
245	337
250	337
255	337
260	337
265	337
270	337
275	337
280	337
285	337
290	337
295	337
300	337
305	337
310	337
315	337
320	337
325	337
330	340.156854698963
335	349.318403862816
340	363.587851227136
345	381.568403862816
350	401.5
355	421.431596137184
360	439.412148772864
365	453.681596137184
370	466
375	466
380	466
385	466
390	466
395	466
400	466
405	466
410	466
415	466
420	466
425	466
430	466
435	466
440	466
445	466
450	466
455	466
460	466
465	466
470	466
475	466
480	466
485	466
490	466
495	466
500	466
505	466
510	466
515	466
520	466
525	466
530	466
535	466
540	466
545	466
550	466
555	466
560	466
565	466
570	466
575	466
580	466
585	466
590	466
595	466
600	466
605	466
610	466
615	466
620	466
625	466
630	466
635	464.311449812183
640	459.411086305936
645	451.77859120409
650	442.161086305936
655	431.5
660	420.838913694064
665	411.22140879591
670	403.588913694064
675	397
680	397
685	397
690	397
695	397
700	397
705	397
710	397
715	397
720	397
725	397
730	397
735	397
740	397
745	397
750	397
755	397
760	397
765	397
770	397
775	397
780	397
785	397
790	397
795	397
800	397
805	397
810	397
815	397
820	397
825	397
830	397
835	397
840	397
845	397
850	397
855	397
860	397
865	397
870	397
875	397
880	397
885	397
890	397
895	397
900	397
905	397
910	397
915	397
920	397
925	397
930	397
935	397
940	397
945	397
950	397
955	397
960	397
965	397
970	396.437149937394
975	394.803695435312
980	392.259530401363
985	389.053695435312
990	385.5
995	381.946304564688
1000	378.740469598637
1005	376.196304564688
1010	374
1015	374
1020	374
1025	374
1030	374
1035	374
1040	374
1045	374
1050	374
1055	374
1060	374
1065	374
1070	374
1075	374
1080	374
1085	374
1090	374
1095	374
1100	374
1105	374
1110	374
1115	374
1120	374
1125	374
1130	374
1135	374
1140	374
1145	374
1150	374
1155	374
1160	374
1165	374
1170	374
1175	374
1180	374
1185	374
1190	374
1195	374
1200	374
1205	374
1210	374
1215	374
1220	374
1225	374
1230	374
1235	374
1240	374
1245	374
1250	374
1255	374
1260	374
1265	374
1270	374
1275	374
1280	374
1285	374
1290	374
1295	374
1300	374
1305	374
1310	374
1315	374
1320	374
1325	374
1330	374
1335	374
1340	374
1345	374
1350	374
1355	374
1360	374
1365	374
1370	374
1375	374
1380	374
1385	374
1390	374
1395	374


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-11.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	280.345444589491
45	283.814759912392
50	289.218345212756
55	296.027259912392
60	303.575
65	311.122740087608
70	317.931654787244
75	323.335240087608
80	328
85	328
90	328
95	328
100	328
105	328
110	328
115	328
120	328
125	328
130	328
135	328
140	328
145	328
150	328
155	328
160	328
165	328
170	328
175	328
180	328
185	328
190	328
195	328
200	328
205	328
210	328
215	328
220	328
225	328
230	328
235	328
240	328
245	328
250	328
255	328
260	328
265	328
270	328
275	328
280	328
285	328
290	328
295	328
300	328
305	328
310	328
315	328
320	328
325	328
330	328
335	328
340	328
345	328
350	328
355	330.814250313029
360	338.981522823441
365	351.702347993183
370	367.731522823441
375	385.5
380	403.268477176559
385	419.297652006817
390	432.018477176559
395	443
400	443
405	443
410	443
415	443
420	443
425	443
430	443
435	443
440	443
445	443
450	443
455	443
460	443
465	443
470	443
475	443
480	443
485	443
490	443
495	443
500	443
505	443
510	443
515	443
520	443
525	443
530	443
535	443
540	443
545	443
550	443
555	443
560	443
565	443
570	443
575	443
580	443
585	443
590	443
595	443
600	443
605	443
610	443
615	443
620	443
625	443
630	443
635	443
640	443
645	443
650	443
655	443
660	443
665	443
670	443
675	443
680	442.167960777018
685	439.753288904374
690	435.992349288972
695	431.253288904374
700	426
705	420.746711095626
710	416.007650711028
715	412.246711095626
720	409
725	409
730	409
735	409
740	409
745	409
750	409
755	409
760	409
765	409
770	409
775	409
780	409
785	409
790	409
795	409
800	409
805	409
810	409
815	409
820	409
825	409
830	409
835	409
840	409
845	409
850	409
855	409
860	409
865	409
870	409
875	409
880	409
885	409
890	409
895	409
900	409
905	409
910	409
915	409
920	409
925	409
930	409
935	409
940	409
945	409
950	409
955	409
960	409
965	409
970	409
975	409
980	409
985	409
990	409
995	409
1000	407.972186842198
1005	404.989356881874
1010	400.343490298142
1015	394.489356881874
1020	388
1025	381.510643118126
1030	375.656509701858
1035	371.010643118126
1040	367
1045	367
1050	367
1055	367
1060	367
1065	367
1070	367
1075	367
1080	367
1085	367
1090	367
1095	367
1100	367
1105	367
1110	367
1115	367
1120	367
1125	367
1130	367
1135	367
1140	367
1145	367
1150	367
1155	367
1160	367
1165	367
1170	367
1175	367
1180	367
1185	367
1190	367
1195	367
1200	367
1205	367
1210	367
1215	367
1220	367
1225	367
1230	367
1235	367
1240	367
1245	367
1250	367
1255	367
1260	367
1265	367
1270	367
1275	367
1280	367
1285	367
1290	367
1295	367
1300	367
1305	367
1310	367
1315	367
1320	367
1325	367
1330	367
1335	367
1340	367
1345	367
1350	367
1355	367
1360	367
1365	367
1370	367
1375	367
1380	367
1385	367
1390	367
1395	367


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-12.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	280.63910549172
75	284.960657946142
80	291.691633699001
85	300.173157946142
90	309.575
95	318.976842053858
100	327.458366300998
105	334.189342053858
110	340
115	340
120	340
125	340
130	340
135	340
140	340
145	340
150	340
155	340
160	340
165	340
170	340
175	340
180	340
185	340
190	340
195	340
200	340
205	340
210	340
215	340
220	340
225	340
230	340
235	340
240	340
245	340
250	340
255	340
260	340
265	340
270	340
275	340
280	340
285	340
290	340
295	340
300	340
305	340
310	340
315	340
320	340
325	340
330	340
335	340
340	340
345	340
350	340
355	340
360	340
365	340
370	340
375	340
380	340
385	340
390	340
395	339.119017293313
400	336.562305898749
405	332.580134541264
410	327.562305898749
415	322
420	316.437694101251
425	311.419865458736
430	307.437694101251
435	304
440	304
445	304
450	304
455	304
460	304
465	304
470	304
475	304
480	304
485	304
490	304
495	304
500	304
505	304
510	304
515	304
520	304
525	304
530	304
535	304
540	304
545	304
550	304
555	304
560	304
565	304
570	304
575	304
580	304
585	304
590	304
595	304
600	304
605	304
610	304
615	304
620	304
625	304
630	304
635	304
640	304
645	304
650	304
655	304
660	304
665	304
670	304
675	304
680	304
685	304
690	304
695	304
700	304
705	307.670761277864
710	318.323725421879
715	334.916106078065
720	355.823725421879
725	379
730	402.176274578121
735	423.083893921935
740	439.676274578121
745	454
750	454
755	454
760	454
765	454
770	454
775	454
780	454
785	454
790	454
795	454
800	454
805	454
810	454
815	454
820	454
825	454
830	454
835	454
840	454
845	454
850	454
855	454
860	454
865	454
870	454
875	454
880	454
885	454
890	454
895	454
900	454
905	454
910	454
915	454
920	454
925	454
930	454
935	454
940	454
945	454
950	454
955	454
960	454
965	454
970	454
975	454
980	454
985	454
990	454
995	454
1000	454
1005	454
1010	454
1015	454
1020	454
1025	454
1030	454
1035	454
1040	454
1045	454
1050	454
1055	454
1060	454
1065	454
1070	454
1075	454
1080	452.629582456264
1085	448.652475842499
1090	442.457987064189
1095	434.652475842499
1100	426
1105	417.347524157501
1110	409.542012935811
1115	403.347524157501
1120	398
1125	398
1130	398
1135	398
1140	398
1145	398
1150	398
1155	398
1160	398
1165	398
1170	398
1175	398
1180	398
1185	398
1190	398
1195	398
1200	398
1205	398
1210	398
1215	398
1220	398
1225	398
1230	398
1235	398
1240	398
1245	398
1250	398
1255	398
1260	398
1265	398
1270	398
1275	398
1280	398
1285	398
1290	398
1295	398
1300	398
1305	398
1310	398
1315	398
1320	398
1325	398
1330	398
1335	398
1340	398
1345	398
1350	398
1355	398
1360	398
1365	398
1370	398
1375	398
1380	398
1385	398
1390	398
1395	398


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-13.tsv <==
0	279.15
5	287.157271474219
10	292.572344884267
15	298.575
20	304.577655115733
25	309.992728525781
30	314.290155115733
35	318
40	318
45	318
50	318
55	318
60	318
65	318
70	318
75	318
80	318
85	318
90	318
95	318
100	318
105	318
110	318
115	318
120	318
125	318
130	318
135	318
140	318
145	318
150	318
155	318
160	318
165	318
170	318
175	318
180	318
185	318
190	318
195	318
200	318
205	318
210	318
215	318
220	318
225	318
230	318
235	318
240	318
245	318
250	318
255	318
260	318
265	318
270	318
275	318
280	318
285	318
290	318
295	318
300	318
305	318
310	318
315	318
320	318
325	318
330	318
335	318
340	318
345	318.489434837048
350	319.909830056251
355	322.122147477075
360	324.909830056251
365	328
370	331.090169943749
375	333.877852522925
380	336.090169943749
385	338
390	338
395	338
400	338
405	338
410	338
415	338
420	338
425	338
430	338
435	338
440	338
445	338
450	338
455	338
460	338
465	338
470	338
475	338
480	338
485	338
490	338
495	338
500	338
505	338
510	338
515	338
520	338
525	338
530	338
535	338
540	338
545	338
550	338
555	338
560	338
565	338
570	338
575	338
580	338
585	338
590	338
595	338
600	338
605	338
610	338
615	338
620	338
625	338
630	338
635	338
640	338
645	338
650	338
655	338
660	338
665	338
670	338
675	338
680	338
685	338
690	338
695	338
700	338
705	338
710	338
715	338
720	338
725	338
730	338
735	338
740	338
745	338
750	338
755	338
760	340.202456766718
765	346.594235253127
770	356.549663646839
775	369.094235253127
780	383
785	396.905764746873
790	409.450336353161
795	419.405764746873
800	428
805	428
810	428
815	428
820	428
825	428
830	428
835	428
840	428
845	428
850	428
855	428
860	428
865	428
870	428
875	428
880	428
885	428
890	428
895	428
900	428
905	428
910	428
915	428
920	428
925	428
930	428
935	428
940	428
945	428
950	428
955	428
960	428
965	428
970	428
975	428
980	428
985	428
990	428
995	428
1000	428
1005	428
1010	428
1015	428
1020	428
1025	428
1030	428
1035	428
1040	428
1045	428
1050	428
1055	428
1060	428
1065	428
1070	428
1075	428
1080	427.583980388509
1085	426.376644452187
1090	424.496174644486
1095	422.126644452187
1100	419.5
1105	416.873355547813
1110	414.503825355514
1115	412.623355547813
1120	411
1125	411
1130	411
1135	411
1140	411
1145	411
1150	411
1155	411
1160	411
1165	411
1170	411
1175	411
1180	411
1185	411
1190	411
1195	411
1200	411
1205	411
1210	411
1215	411
1220	411
1225	411
1230	411
1235	411
1240	411
1245	411
1250	411
1255	411
1260	411
1265	411
1270	411
1275	411
1280	411
1285	411
1290	411
1295	411
1300	411
1305	411
1310	411
1315	411
1320	411
1325	411
1330	411
1335	411
1340	411
1345	411
1350	411
1355	411
1360	411
1365	411
1370	411
1375	411
1380	411
1385	411
1390	411
1395	411


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	280.73699245913
45	285.342623957392
50	292.516063194417
55	301.555123957392
60	311.575
65	321.594876042608
70	330.633936805583
75	337.807376042608
80	344
85	344
90	344
95	344
100	344
105	344
110	344
115	344
120	344
125	344
130	344
135	344
140	344
145	344
150	344
155	344
160	344
165	344
170	344
175	344
180	344
185	344
190	344
195	344
200	344
205	344
210	344
215	344
220	344
225	344
230	344
235	344
240	344
245	344
250	344
255	344
260	344
265	344
270	344
275	344
280	344
285	344
290	344
295	344
300	344
305	344
310	344
315	344
320	344
325	344
330	344
335	344
340	344
345	344
350	344
355	344
360	344
365	344
370	344
375	344
380	344
385	344
390	344
395	344
400	343.29031948628
405	341.230746418437
410	338.022886158241
415	333.980746418437
420	329.5
425	325.019253581563
430	320.977113841759
435	317.769253581563
440	315
445	315
450	315
455	315
460	315
465	315
470	315
475	315
480	315
485	315
490	315
495	315
500	315
505	315
510	315
515	315
520	315
525	315
530	315
535	315
540	315
545	315
550	315
555	315
560	315
565	315
570	315
575	315
580	315
585	315
590	315
595	315
600	315
605	315
610	315
615	315
620	315
625	315
630	315
635	315
640	315
645	315
650	315
655	315
660	315
665	315
670	315
675	315
680	315
685	315
690	315
695	315
700	315
705	315
710	315
715	315
720	315
725	315
730	315
735	315
740	315
745	315
750	318.401572117487
755	328.273318890941
760	343.648924965673
765	363.023318890941
770	384.5
775	405.976681109059
780	425.351075034327
785	440.726681109059
790	454
795	454
800	454
805	454
810	454
815	454
820	454
825	454
830	454
835	454
840	454
845	454
850	454
855	454
860	454
865	454
870	454
875	454
880	454
885	454
890	454
895	454
900	454
905	454
910	454
915	454
920	454
925	454
930	454
935	454
940	454
945	454
950	454
955	454
960	454
965	454
970	454
975	454
980	454
985	454
990	454
995	454
1000	454
1005	454
1010	454
1015	454
1020	454
1025	454
1030	454
1035	454
1040	454
1045	454
1050	454
1055	454
1060	452.678525939969
1065	448.843458848124
1070	442.870201811897
1075	435.343458848124
1080	427
1085	418.656541151876
1090	411.129798188103
1095	405.156541151876
1100	400
1105	400
1110	400
1115	400
1120	400
1125	400
1130	400
1135	400
1140	400
1145	400
1150	400
1155	400
1160	400
1165	400
1170	400
1175	400
1180	400
1185	400
1190	400
1195	400
1200	400
1205	400
1210	400
1215	400
1220	400
1225	400
1230	400
1235	400
1240	400
1245	400
1250	400
1255	400
1260	400
1265	400
1270	400
1275	400
1280	400
1285	400
1290	400
1295	400
1300	400
1305	400
1310	400
1315	400
1320	400
1325	400
1330	400
1335	400
1340	400
1345	400
1350	400
1355	400
1360	400
1365	400
1370	400
1375	400
1380	400
1385	400
1390	400
1395	400


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-3.tsv <==
0	279.15
5	289.218345212756
10	296.027259912392
15	303.575
20	311.122740087608
25	317.931654787244
30	323.335240087608
35	328
40	328
45	328
50	328
55	328
60	328
65	328
70	328
75	328
80	328
85	328
90	328
95	328
100	328
105	328
110	328
115	328
120	328
125	328
130	328
135	328
140	328
145	328
150	328
155	328
160	328
165	328
170	328
175	328
180	328
185	328
190	328
195	328
200	328
205	328
210	328
215	328
220	328
225	328
230	328
235	328
240	328
245	328
250	328
255	328
260	328
265	328
270	328
275	328
280	328
285	328
290	328
295	328
300	328
305	328
310	328
315	328
320	328
325	328
330	328
335	328
340	328
345	328
350	328
355	328
360	328
365	329.639606704112
370	334.397930688439
375	341.809194048202
380	351.147930688439
385	361.5
390	371.852069311561
395	381.190805951798
400	388.602069311561
405	395
410	395
415	395
420	395
425	395
430	395
435	395
440	395
445	395
450	395
455	395
460	395
465	395
470	395
475	395
480	395
485	395
490	395
495	395
500	395
505	395
510	395
515	395
520	395
525	395
530	395
535	395
540	395
545	395
550	395
555	395
560	395
565	395
570	395
575	395
580	395
585	395
590	395
595	395
600	395
605	395
610	395
615	395
620	395
625	395
630	395
635	395
640	395
645	395
650	395
655	395
660	395
665	395
670	395
675	395
680	395
685	395
690	395
695	395
700	395
705	395
710	393.702997681822
715	389.938950350936
720	384.076309185751
725	376.688950350936
730	368.5
735	360.311049649064
740	352.923690814249
745	347.061049649064
750	342
755	342
760	342
765	342
770	342
775	342
780	342
785	342
790	342
795	342
800	342
805	342
810	342
815	342
820	342
825	342
830	342
835	342
840	342
845	342
850	342
855	342
860	342
865	342
870	342
875	342
880	342
885	342
890	342
895	342
900	342
905	342
910	342
915	342
920	342
925	342
930	342
935	342
940	342
945	342
950	342
955	342
960	342
965	342
970	342
975	342
980	342
985	342
990	342
995	342
1000	342
1005	342
1010	342
1015	342
1020	342
1025	342
1030	342
1035	342
1040	342
1045	342
1050	342
1055	344.349287217833
1060	351.167184270003
1065	361.786307889961
1070	375.167184270003
1075	390
1080	404.832815729997
1085	418.213692110039
1090	428.832815729997
1095	438
1100	438
1105	438
1110	438
1115	438
1120	438
1125	438
1130	438
1135	438
1140	438
1145	438
1150	438
1155	438
1160	438
1165	438
1170	438
1175	438
1180	438
1185	438
1190	438
1195	438
1200	438
1205	438
1210	438
1215	438
1220	438
1225	438
1230	438
1235	438
1240	438
1245	438
1250	438
1255	438
1260	438
1265	438
1270	438
1275	438
1280	438
1285	438
1290	438
1295	438
1300	438
1305	438
1310	438
1315	438
1320	438
1325	438
1330	438
1335	438
1340	438
1345	438
1350	438
1355	438
1360	438
1365	438
1370	438
1375	438
1380	438
1385	438
1390	438
1395	438


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.73365104318
30	281.427472342079
35	284.065660866412
40	287.389972342079
45	291.075
50	294.760027657921
55	298.084339133588
60	300.722527657921
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	306.303685150077
380	315.891352879691
385	330.824495470258
390	349.641352879691
395	370.5
400	391.358647120309
405	410.175504529742
410	425.108647120309
415	438
420	438
425	438
430	438
435	438
440	438
445	438
450	438
455	438
460	438
465	438
470	438
475	438
480	438
485	438
490	438
495	438
500	438
505	438
510	438
515	438
520	438
525	438
530	438
535	438
540	438
545	438
550	438
555	438
560	438
565	438
570	438
575	438
580	438
585	438
590	438
595	438
600	438
605	438
610	438
615	438
620	438
625	438
630	438
635	438
640	438
645	438
650	438
655	438
660	438
665	438
670	438
675	438
680	438
685	436.409336779592
690	431.793052317186
695	424.603020699505
700	415.543052317186
705	405.5
710	395.456947682814
715	386.396979300495
720	379.206947682814
725	373
730	373
735	373
740	373
745	373
750	373
755	373
760	373
765	373
770	373
775	373
780	373
785	373
790	373
795	373
800	373
805	373
810	373
815	373
820	373
825	373
830	373
835	373
840	373
845	373
850	373
855	373
860	373
865	373
870	373
875	373
880	373
885	373
890	373
895	373
900	373
905	373
910	373
915	373
920	373
925	373
930	373
935	373
940	373
945	373
950	373
955	373
960	373
965	373
970	373
975	373
980	373
985	373
990	373
995	373.391547869639
1000	374.527864045
1005	376.29771798166
1010	378.527864045
1015	381
1020	383.472135955
1025	385.70228201834
1030	387.472135955
1035	389
1040	389
1045	389
1050	389
1055	389
1060	389
1065	389
1070	389
1075	389
1080	389
1085	389
1090	389
1095	389
1100	389
1105	389
1110	389
1115	389
1120	389
1125	389
1130	389
1135	389
1140	389
1145	389
1150	389
1155	389
1160	389
1165	389
1170	389
1175	389
1180	389
1185	389
1190	389
1195	389
1200	389
1205	389
1210	389
1215	389
1220	389
1225	389
1230	389
1235	389
1240	389
1245	389
1250	389
1255	389
1260	389
1265	389
1270	389
1275	389
1280	389
1285	389
1290	389
1295	389
1300	389
1305	389
1310	389
1315	389
1320	389
1325	389
1330	389
1335	389
1340	389
1345	389
1350	389
1355	389
1360	389
1365	389
1370	389
1375	389
1380	389
1385	389
1390	389
1395	389


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	280.076255429114
30	282.764353381454
35	286.951164100365
40	292.226853381454
45	298.075
50	303.923146618546
55	309.198835899635
60	313.385646618546
65	317
70	317
75	317
80	317
85	317
90	317
95	317
100	317
105	317
110	317
115	317
120	317
125	317
130	317
135	317
140	317
145	317
150	317
155	317
160	317
165	317
170	317
175	317
180	317
185	317
190	317
195	317
200	317
205	317
210	317
215	317
220	317
225	317
230	317
235	317
240	317
245	317
250	317
255	317
260	317
265	317
270	317
275	317
280	317
285	317
290	317
295	317
300	317
305	317
310	317
315	317
320	317
325	317
330	317
335	319.814250313029
340	327.981522823441
345	340.702347993183
350	356.731522823441
355	374.5
360	392.268477176559
365	408.297652006817
370	421.018477176559
375	432
380	432
385	432
390	432
395	432
400	432
405	432
410	432
415	432
420	432
425	432
430	432
435	432
440	432
445	432
450	432
455	432
460	432
465	432
470	432
475	432
480	432
485	432
490	432
495	432
500	432
505	432
510	432
515	432
520	432
525	432
530	432
535	432
540	432
545	432
550	432
555	432
560	432
565	432
570	432
575	432
580	432
585	432
590	432
595	432
600	432
605	432
610	432
615	432
620	432
625	432
630	432
635	432
640	432
645	432
650	432
655	432
660	432
665	432
670	432
675	432
680	432
685	432
690	432
695	432
700	432
705	432
710	430.507223747002
715	426.175018328436
720	419.42745019492
725	410.925018328436
730	401.5
735	392.074981671564
740	383.57254980508
745	376.824981671564
750	371
755	371
760	371
765	371
770	371
775	371
780	371
785	371
790	371
795	371
800	371
805	371
810	371
815	371
820	371
825	371
830	371
835	371
840	371
845	371
850	371
855	371
860	371
865	371
870	371
875	371
880	371
885	371
890	371
895	371
900	371
905	371
910	371
915	371
920	371
925	371
930	371
935	371
940	371
945	371
950	371
955	371
960	371
965	371
970	371
975	371
980	371
985	371
990	371
995	371
1000	371
1005	371
1010	371
1015	371
1020	371
1025	371
1030	371.783095739278
1035	374.055728090001
1040	377.59543596332
1045	382.055728090001
1050	387
1055	391.944271909999
1060	396.40456403668
1065	399.944271909999
1070	403
1075	403
1080	403
1085	403
1090	403
1095	403
1100	403
1105	403
1110	403
1115	403
1120	403
1125	403
1130	403
1135	403
1140	403
1145	403
1150	403
1155	403
1160	403
1165	403
1170	403
1175	403
1180	403
1185	403
1190	403
1195	403
1200	403
1205	403
1210	403
1215	403
1220	403
1225	403
1230	403
1235	403
1240	403
1245	403
1250	403
1255	403
1260	403
1265	403
1270	403
1275	403
1280	403
1285	403
1290	403
1295	403
1300	403
1305	403
1310	403
1315	403
1320	403
1325	403
1330	403
1335	403
1340	403
1345	403
1350	403
1355	403
1360	403
1365	403
1370	403
1375	403
1380	403
1385	403
1390	403
1395	403


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-6.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.953896719852
60	282.286895867391
65	285.920627231096
70	290.499395867391
75	295.575
80	300.650604132609
85	305.229372768904
90	308.863104132608
95	312
100	312
105	312
110	312
115	312
120	312
125	312
130	312
135	312
140	312
145	312
150	312
155	312
160	312
165	312
170	312
175	312
180	312
185	312
190	312
195	312
200	312
205	312
210	312
215	312
220	312
225	312
230	312
235	312
240	312
245	312
250	312
255	312
260	312
265	312
270	312
275	312
280	312
285	312
290	312
295	312
300	312
305	312
310	312
315	312
320	312
325	312
330	312
335	312
340	312
345	312
350	312
355	312
360	312
365	312
370	312
375	312
380	312
385	312
390	312
395	312
400	312
405	312
410	312
415	312
420	315.93995043824
425	327.374131952817
430	345.183287190456
435	367.624131952817
440	392.5
445	417.375868047183
450	439.816712809544
455	457.625868047183
460	473
465	473
470	473
475	473
480	473
485	473
490	473
495	473
500	473
505	473
510	473
515	473
520	473
525	473
530	473
535	473
540	473
545	473
550	473
555	473
560	473
565	473
570	473
575	473
580	473
585	473
590	473
595	473
600	473
605	473
610	473
615	473
620	473
625	473
630	473
635	473
640	473
645	473
650	473
655	473
660	473
665	473
670	473
675	473
680	473
685	473
690	473
695	473
700	473
705	473
710	473
715	473
720	469.941032268447
725	461.063562148434
730	447.23657826828
735	429.813562148434
740	410.5
745	391.186437851566
750	373.76342173172
755	359.936437851566
760	348
765	348
770	348
775	348
780	348
785	348
790	348
795	348
800	348
805	348
810	348
815	348
820	348
825	348
830	348
835	348
840	348
845	348
850	348
855	348
860	348
865	348
870	348
875	348
880	348
885	348
890	348
895	348
900	348
905	348
910	348
915	348
920	348
925	348
930	348
935	348
940	348
945	348
950	348
955	348
960	348
965	348
970	348
975	348
980	348
985	348
990	348
995	348
1000	348
1005	348
1010	348
1015	348
1020	348
1025	348
1030	348
1035	348.978869674097
1040	351.819660112501
1045	356.244294954151
1050	361.819660112501
1055	368
1060	374.180339887499
1065	379.755705045849
1070	384.180339887499
1075	388
1080	388
1085	388
1090	388
1095	388
1100	388
1105	388
1110	388
1115	388
1120	388
1125	388
1130	388
1135	388
1140	388
1145	388
1150	388
1155	388
1160	388
1165	388
1170	388
1175	388
1180	388
1185	388
1190	388
1195	388
1200	388
1205	388
1210	388
1215	388
1220	388
1225	388
1230	388
1235	388
1240	388
1245	388
1250	388
1255	388
1260	388
1265	388
1270	388
1275	388
1280	388
1285	388
1290	388
1295	388
1300	388
1305	388
1310	388
1315	388
1320	388
1325	388
1330	388
1335	388
1340	388
1345	388
1350	388
1355	388
1360	388
1365	388
1370	388
1375	388
1380	388
1385	388
1390	388
1395	388


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-7.tsv <==
0	279.15
5	279.15
10	280.810407684687
15	285.62909846583
20	293.134385315978
25	302.59159846583
30	313.075
35	323.55840153417
40	333.015614684022
45	340.52090153417
50	347
55	347
60	347
65	347
70	347
75	347
80	347
85	347
90	347
95	347
100	347
105	347
110	347
115	347
120	347
125	347
130	347
135	347
140	347
145	347
150	347
155	347
160	347
165	347
170	347
175	347
180	347
185	347
190	347
195	347
200	347
205	347
210	347
215	347
220	347
225	347
230	347
235	347
240	347
245	347
250	347
255	347
260	347
265	347
270	347
275	347
280	347
285	347
290	347
295	347
300	347
305	347
310	347
315	347
320	346.657395614066
325	345.663118960625
330	344.114496766047
335	342.163118960625
340	340
345	337.836881039375
350	335.885503233953
355	334.336881039375
360	333
365	333
370	333
375	333
380	333
385	333
390	333
395	333
400	333
405	333
410	333
415	333
420	333
425	333
430	333
435	333
440	333
445	333
450	333
455	333
460	333
465	333
470	333
475	333
480	333
485	333
490	333
495	333
500	333
505	333
510	333
515	333
520	333
525	333
530	333
535	333
540	333
545	333
550	333
555	333
560	333
565	333
570	333
575	333
580	333
585	333
590	333
595	333
600	333
605	333
610	333
615	333
620	333
625	333
630	333
635	333
640	333
645	333
650	333
655	333
660	333
665	333
670	333
675	333
680	335.740835087471
685	343.695048315003
690	356.084025871622
695	371.695048315003
700	389
705	406.304951684997
710	421.915974128378
715	434.304951684997
720	445
725	445
730	445
735	445
740	445
745	445
750	445
755	445
760	445
765	445
770	445
775	445
780	445
785	445
790	445
795	445
800	445
805	445
810	445
815	445
820	445
825	445
830	445
835	445
840	445
845	445
850	445
855	445
860	445
865	445
870	445
875	445
880	445
885	445
890	445
895	445
900	445
905	445
910	445
915	445
920	445
925	445
930	445
935	445
940	445
945	445
950	445
955	445
960	445
965	445
970	445
975	445
980	445
985	445
990	445
995	445
1000	444.339262969985
1005	442.421729424062
1010	439.435100905948
1015	435.671729424062
1020	431.5
1025	427.328270575938
1030	423.564899094052
1035	420.578270575938
1040	418
1045	418
1050	418
1055	418
1060	418
1065	418
1070	418
1075	418
1080	418
1085	418
1090	418
1095	418
1100	418
1105	418
1110	418
1115	418
1120	418
1125	418
1130	418
1135	418
1140	418
1145	418
1150	418
1155	418
1160	418
1165	418
1170	418
1175	418
1180	418
1185	418
1190	418
1195	418
1200	418
1205	418
1210	418
1215	418
1220	418
1225	418
1230	418
1235	418
1240	418
1245	418
1250	418
1255	418
1260	418
1265	418
1270	418
1275	418
1280	418
1285	418
1290	418
1295	418
1300	418
1305	418
1310	418
1315	418
1320	418
1325	418
1330	418
1335	418
1340	418
1345	418
1350	418
1355	418
1360	418
1365	418
1370	418
1375	418
1380	418
1385	418
1390	418
1395	418


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-8.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	280.54121852431
60	284.578691934892
65	290.867204203586
70	298.791191934892
75	307.575
80	316.358808065108
85	324.282795796414
90	330.571308065108
95	336
100	336
105	336
110	336
115	336
120	336
125	336
130	336
135	336
140	336
145	336
150	336
155	336
160	336
165	336
170	336
175	336
180	336
185	336
190	336
195	336
200	336
205	336
210	336
215	336
220	336
225	336
230	336
235	336
240	336
245	336
250	336
255	336
260	336
265	336
270	336
275	336
280	336
285	336
290	336
295	336
300	336
305	336
310	336
315	336
320	336
325	336
330	336
335	336
340	336
345	336
350	336
355	336
360	336
365	336
370	336
375	336
380	336
385	336
390	336
395	336
400	336
405	336
410	336
415	336
420	338.349287217833
425	345.167184270003
430	355.786307889961
435	369.167184270003
440	384
445	398.832815729997
450	412.213692110039
455	422.832815729997
460	432
465	432
470	432
475	432
480	432
485	432
490	432
495	432
500	432
505	432
510	432
515	432
520	432
525	432
530	432
535	432
540	432
545	432
550	432
555	432
560	432
565	432
570	432
575	432
580	432
585	432
590	432
595	432
600	432
605	432
610	432
615	432
620	432
625	432
630	432
635	432
640	432
645	432
650	432
655	432
660	432
665	432
670	432
675	432
680	432
685	432
690	432
695	432
700	432
705	432
710	432
715	432
720	432
725	432
730	431.265847744427
735	429.135254915624
740	425.816778784387
745	421.635254915624
750	417
755	412.364745084376
760	408.183221215613
765	404.864745084376
770	402
775	402
780	402
785	402
790	402
795	402
800	402
805	402
810	402
815	402
820	402
825	402
830	402
835	402
840	402
845	402
850	402
855	402
860	402
865	402
870	402
875	402
880	402
885	402
890	402
895	402
900	402
905	402
910	402
915	402
920	402
925	402
930	402
935	402
940	402
945	402
950	402
955	402
960	402
965	402
970	402
975	402
980	402
985	402
990	402
995	402
1000	402
1005	402
1010	402
1015	402
1020	402
1025	402
1030	402
1035	402
1040	402
1045	400.654054198117
1050	396.747967345311
1055	390.664094438043
1060	382.997967345311
1065	374.5
1070	366.002032654689
1075	358.335905561957
1080	352.252032654689
1085	347
1090	347
1095	347
1100	347
1105	347
1110	347
1115	347
1120	347
1125	347
1130	347
1135	347
1140	347
1145	347
1150	347
1155	347
1160	347
1165	347
1170	347
1175	347
1180	347
1185	347
1190	347
1195	347
1200	347
1205	347
1210	347
1215	347
1220	347
1225	347
1230	347
1235	347
1240	347
1245	347
1250	347
1255	347
1260	347
1265	347
1270	347
1275	347
1280	347
1285	347
1290	347
1295	347
1300	347
1305	347
1310	347
1315	347
1320	347
1325	347
1330	347
1335	347
1340	347
1345	347
1350	347
1355	347
1360	347
1365	347
1370	347
1375	347
1380	347
1385	347
1390	347
1395	347


==> tiks/ROM-signal/Time-sinAPRBSofAPRBS-9.tsv <==
0	279.15
5	279.15
10	280.785935942834
15	285.533606963017
20	292.928277942124
25	302.246106963017
30	312.575
35	322.903893036983
40	332.221722057876
45	339.616393036983
50	346
55	346
60	346
65	346
70	346
75	346
80	346
85	346
90	346
95	346
100	346
105	346
110	346
115	346
120	346
125	346
130	346
135	346
140	346
145	346
150	346
155	346
160	346
165	346
170	346
175	346
180	346
185	346
190	346
195	346
200	346
205	346
210	346
215	346
220	346
225	346
230	346
235	346
240	346
245	346
250	346
255	346
260	346
265	346
270	346
275	346
280	346
285	346
290	346
295	346
300	346
305	346
310	346
315	346
320	346
325	346
330	346
335	346
340	346
345	346
350	346
355	346
360	346
365	346
370	345.19243251887
375	342.848780407187
380	339.198456662826
385	334.598780407187
390	329.5
395	324.401219592813
400	319.801543337174
405	316.151219592813
410	313
415	313
420	313
425	313
430	313
435	313
440	313
445	313
450	313
455	313
460	313
465	313
470	313
475	313
480	313
485	313
490	313
495	313
500	313
505	313
510	313
515	313
520	313
525	313
530	313
535	313
540	313
545	313
550	313
555	313
560	313
565	313
570	313
575	313
580	313
585	313
590	313
595	313
600	313
605	313
610	313
615	313
620	313
625	313
630	313
635	313
640	313
645	313
650	313
655	313
660	313
665	313
670	313
675	313
680	313
685	313
690	313
695	313
700	313
705	313
710	313
715	313
720	313
725	315.251400250423
730	321.785218258752
735	331.961878394546
740	344.785218258752
745	359
750	373.214781741248
755	386.038121605454
760	396.214781741248
765	405
770	405
775	405
780	405
785	405
790	405
795	405
800	405
805	405
810	405
815	405
820	405
825	405
830	405
835	405
840	405
845	405
850	405
855	405
860	405
865	405
870	405
875	405
880	405
885	405
890	405
895	405
900	405
905	405
910	405
915	405
920	405
925	405
930	405
935	405
940	405
945	405
950	405
955	405
960	405
965	405
970	405
975	405
980	405
985	405
990	405
995	405
1000	405
1005	405
1010	405
1015	405
1020	405
1025	405
1030	405
1035	406.003341415949
1040	408.915151615314
1045	413.450402328004
1050	419.165151615314
1055	425.5
1060	431.834848384686
1065	437.549597671996
1070	442.084848384686
1075	446
1080	446
1085	446
1090	446
1095	446
1100	446
1105	446
1110	446
1115	446
1120	446
1125	446
1130	446
1135	446
1140	446
1145	446
1150	446
1155	446
1160	446
1165	446
1170	446
1175	446
1180	446
1185	446
1190	446
1195	446
1200	446
1205	446
1210	446
1215	446
1220	446
1225	446
1230	446
1235	446
1240	446
1245	446
1250	446
1255	446
1260	446
1265	446
1270	446
1275	446
1280	446
1285	446
1290	446
1295	446
1300	446
1305	446
1310	446
1315	446
1320	446
1325	446
1330	446
1335	446
1340	446
1345	446
1350	446
1355	446
1360	446
1365	446
1370	446
1375	446
1380	446
1385	446
1390	446
1395	446


==> tiks/ROM-signal/TimeEval-1050AP-1.tsv <==
0	279.15
5	359.103181218563
10	362.720256981425
15	365.581776027189
20	367.331563591463
25	367.771049543038
30	366.883013011642
35	364.830454261908
40	361.931193413698
45	358.612058316231
50	355.349210431135
55	352.602914754571
60	350.755665504016
65	350.06197051146
70	350.616376184387
75	352.343732526154
80	355.01261762545
85	358.269688422509
90	361.689927703313
95	364.835689416111
100	367.31637403034
105	368.840621673352
110	369.254067171443
115	368.557782872304
120	366.905244284948
125	364.578611638521
130	361.947921081277
135	359.419043915305
140	357.377701422061
145	356.137235412324
150	355.897190910348
155	356.718172223183
160	358.516119995099
165	361.076451990088
170	364.085789812908
175	367.17662934673
180	369.978621662549
185	372.169333865045
190	373.517550483262
195	373.913313634153
200	373.380813480004
205	372.072655146472
210	370.246605550116
215	368.228307752649
220	366.365317727891
225	364.978920873462
230	364.320384016157
235	364.537580022622
240	365.656399489255
245	367.579259077089
250	370.100627213999
255	372.937147923297
260	375.767973498778
265	378.279581940119
270	380.208829396854
275	381.378331270067
280	381.719417461239
285	381.279696471005
290	380.214433308381
295	378.763192442728
300	377.215208334581
305	375.868448447432
310	374.988127364481
315	374.770416752118
320	375.316288421281
325	376.618950038622
330	378.566399329376
335	380.95850700255
340	383.536036405772
345	386.017394428899
350	388.137901032349
355	389.686094560888
360	390.532083423265
365	390.644132358513
370	390.091360309249
375	389.032385440261
380	387.691705652916
385	386.327279281846
390	385.193941874235
395	384.507805651322
400	384.416576851777
405	384.979832150816
410	386.161852459982
415	387.837828758156
420	389.812382799442
425	391.84764701705
430	393.696856498266
435	395.138695598006
440	396.007603486208
445	396.215872887867
450	395.764577746338
455	394.741963536587
460	393.309700601858
465	391.679087825217
470	390.080667171811
475	388.731581900886
480	387.805267541135
485	387.407677383808
490	387.563275699283
495	388.212624797519
500	389.221748451406
505	390.401806535817
510	391.536194083084
515	392.411177953786
520	392.845740288511
525	392.716464849691
530	391.974049272744
535	390.649241475087
540	388.847506308463
545	386.733314530435
550	384.5063875503
555	382.373328330545
560	380.518672038248
565	379.079421134011
570	378.126591129398
575	377.656267473846
580	377.591310412504
585	377.793338182173
590	378.083182290411
595	378.266842293959
600	378.163231710445
605	377.629799547732
610	376.582456306911
615	375.007074545578
620	372.961048497206
625	370.564810237892
630	367.984611007687
635	365.409087579215
640	363.022977310809
645	360.981707438718
650	359.390418834836
655	358.290320952041
660	357.654211669546
665	357.391686911122
670	357.363196762396
675	357.400870197834
680	357.333101458685
685	357.009394860888
690	356.321966463728
695	355.221095056321
700	353.722126648177
705	351.903233486482
710	349.894339275018
715	347.858861220085
720	345.97091325252
725	344.391226010725
730	343.245185849832
735	342.60606137721
740	342.485723664195
745	342.83408698908
750	343.547255852383
755	344.483137429857
760	345.482239159874
765	346.390663331503
770	347.082030775025
775	347.475249271984
780	347.545658729783
785	347.328043459384
790	346.911163724664
795	346.424658413722
800	346.020238768593
805	345.849880292685
810	346.044117912851
815	346.693505750236
820	347.835827738982
825	349.450809830807
830	351.463009799286
835	353.752400497552
840	356.171081264552
845	358.563701828296
850	360.788681410668
855	362.737220446629
860	364.347441702445
865	365.61170993581
870	366.576160733624
875	367.33257886817
880	368.003846638585
885	368.725080961019
890	369.623169163787
895	370.797616685151
900	372.305409773214
905	374.152006038568
910	376.289681899967
915	378.623415912174
920	381.023420411461
925	383.342501686238
930	385.435761588072
935	387.17984325413
940	388.489011332218
945	389.325827139383
950	389.704962002006
955	389.689674434713
960	389.381518327619
965	388.904802198673
970	388.388049795926
975	387.945118397392
980	387.658658169057
985	387.568243038186
990	387.664823578535
995	387.892244088215
1000	388.155559611496
1005	388.334927242185
1010	388.303065330409
1015	387.943783301366
1020	387.168950979666
1025	385.931515875412
1030	384.232753163728
1035	382.122762043363
1040	379.69418461982
1045	377.070082226554
1050	374.38772349151
1055	371.780603493864
1060	369.361245878058
1065	367.207209261526
1070	365.352246758459
1075	363.78382227838
1080	362.447276893436
1085	361.255993093032
1090	360.106058321182
1095	358.893301035893
1100	357.530250132805
1105	355.9605955346
1110	354.169097888876
1115	352.185553901722
1120	350.082275634074
1125	347.965465138654
1130	345.961728864552
1135	344.201657413215
1140	342.802800166569
1145	341.854435592002
1150	341.406268715193
1155	341.462617705253
1160	341.982864385297
1165	342.88805171982
1170	344.072642003926
1175	345.419725674307
1180	346.817494067003
1185	348.174626078428
1190	349.432409751125
1195	350.571898972011
1200	351.615122888362
1205	352.620218111115
1210	353.671219556665
1215	354.864001988307
1220	356.290404335373
1225	358.0228173564
1230	360.101438619088
1235	362.526009835689
1240	365.253207278513
1245	368.200049154478
1250	371.252829804387
1255	374.280310805415
1260	377.14930366869
1265	379.740451233592
1270	381.962000006771
1275	383.759653904368
1280	385.121167046355
1285	386.075087425737
1290	386.68389636267
1295	387.032581983658
1300	387.214326159519
1305	387.315383213185
1310	387.401329964667
1315	387.506657545802
1320	387.629187243257
1325	387.730096206649
1330	387.739534171055
1335	387.567014220812
1340	387.115082374268
1345	386.294308113119
1350	385.037455544378
1355	383.310817195686
1360	381.121100653283
1365	378.516893017582
1370	375.584498271814
1375	372.438738172551
1380	369.210015155018
1385	366.029455976618
1390	363.014214507105
1395	360.254975668595
1400	357.807376701239


==> tiks/ROM-signal/TimeEval-1050AP-2.tsv <==
0	279.15
5	279.151040973964
10	279.150614004886
15	279.149848821016
20	279.150172133551
25	279.149996335426
30	279.148977772962
35	279.146809531865
40	279.143554679815
45	279.140538806462
50	279.140231606589
55	279.145840597788
60	279.160801920925
65	279.188317980643
70	279.23094810242
75	279.290399291203
80	279.367530165246
85	279.462460363811
90	279.57470202655
95	279.703297181021
100	279.846976638803
105	280.004328967139
110	280.173960049673
115	280.354627580344
120	280.545339686337
125	280.745409178102
130	280.954465011747
135	281.172416207034
140	281.3993751889
145	281.635558668681
150	281.881180470017
155	282.13634675071
160	282.400974533414
165	282.674740050623
170	282.95706742577
175	283.247158664696
180	283.544054008005
185	283.846721389161
190	284.154161015589
195	284.465507202708
200	284.780107647572
205	285.097566848889
210	285.417772846725
215	285.740830964983
220	286.067024183422
225	286.396752362313
230	286.730448484988
235	287.068489427904
240	287.411117521224
245	287.758385110898
250	288.110127763484
255	288.465970526062
260	288.825367497737
265	289.187662577794
270	289.552163441685
275	289.918226446667
280	290.285325602034
285	290.653112586945
290	291.021448786742
295	291.390405847249
300	291.760238230909
305	292.131332159471
310	292.504139460368
315	292.879101662562
320	293.256577398615
325	293.636784532546
330	294.019764138988
335	294.405368701037
340	294.793277913676
345	295.183040026937
350	295.574131751336
355	295.966028196802
360	296.358271909902
365	296.750531322372
370	297.142641508748
375	297.53462129483
380	297.926664647643
385	298.319107992567
390	298.712377788107
395	299.106925915472
400	299.503162138731
405	299.901393306593
410	300.301777783317
415	300.704301642473
420	301.108779618509
425	301.514878221131
430	301.922161947691
435	302.330152557573
440	302.738392376576
445	303.146503350047
450	303.554233941622
455	303.961487284354
460	304.368326615012
465	304.774957369575
470	305.18168866962
475	305.588879705627
480	305.996879024048
485	306.405965273861
490	306.816297829952
495	307.227884248005
500	307.640569189021
505	308.054046157009
510	308.467889791099
515	308.881603890738
520	309.294678003444
525	309.706644386987
530	310.117127521895
535	310.525879164159
540	310.932794116127
545	311.337904764485
550	311.741355454573
555	312.14336081393
560	312.54415266603
565	312.943925731244
570	313.342788497668
575	313.740726117423
580	314.137580950797
585	314.53305344476
590	314.926722921
595	315.318084593499
600	315.706597926524
605	316.091739074185
610	316.473049705617
615	316.850176619865
620	317.222896157552
625	317.591118797868
630	317.954875070165
635	318.314285331147
640	318.66951713823
645	319.020738859063
650	319.36806796924
655	319.711530917494
660	320.051039853924
665	320.386384663496
670	320.717241092592
675	321.043197306554
680	321.363794332581
685	321.678572624818
690	321.987123533903
695	322.289132434493
700	322.584364465201
705	322.872737056607
710	323.154339868292
715	323.429352547132
720	323.697990570475
725	323.960518709102
730	324.217193550707
735	324.468206329601
740	324.713666609079
745	324.953591730583
750	325.187910325851
755	325.416472036345
760	325.639062369123
765	325.85544436573
770	326.065465312117
775	326.268977766055
780	326.465905103323
785	326.656297900752
790	326.840359491937
795	327.018405636875
800	327.19083525342
805	327.358100607125
810	327.520673356278
815	327.679009085876
820	327.833510271694
825	327.984498321081
830	328.13220146371
835	328.27675925683
840	328.418241405734
845	328.556677552392
850	328.692093628877
855	328.824549801917
860	328.954174534369
865	329.081189726581
870	329.205922969907
875	329.328805173056
880	329.45035411777
885	329.571146232684
890	329.691779704124
895	329.812837311963
900	329.934860113688
905	330.058305759209
910	330.183519834356
915	330.31079204446
920	330.440243543092
925	330.571910760414
930	330.705789645524
935	330.841869732915
940	330.980163254302
945	331.120764116463
950	331.263800909313
955	331.40948265466
960	331.558072744319
965	331.709863973496
970	331.865179105584
975	332.02434220874
980	332.187600530863
985	332.355106244974
990	332.526921435838
995	332.702982989782
1000	332.883095404519
1005	333.066958364901
1010	333.254200911093
1015	333.44441230084
1020	333.637176108542
1025	333.832101705488
1030	334.028848191143
1035	334.227137500539
1040	334.426755022807
1045	334.627539459597
1050	334.829358536821
1055	335.032081228399
1060	335.23554761898
1065	335.439540251148
1070	335.643761878987
1075	335.847823697038
1080	336.051245409558
1085	336.253466100974
1090	336.453868716791
1095	336.651811443982
1100	336.846662176136
1105	337.037834677568
1110	337.224809361513
1115	337.407159886265
1120	337.584553294912
1125	337.756755628158
1130	337.923639800697
1135	338.085068101332
1140	338.240989308226
1145	338.391330663245
1150	338.536219876728
1155	338.675427447831
1160	338.808866077394
1165	338.936449519239
1170	339.058055802494
1175	339.173483889184
1180	339.28256139685
1185	339.385129205545
1190	339.481096587116
1195	339.570490847383
1200	339.653452969653
1205	339.73033207129
1210	339.801596324192
1215	339.867679781458
1220	339.929099404029
1225	339.98650026974
1230	340.040574204135
1235	340.09193921735
1240	340.141107862277
1245	340.188516099704
1250	340.234554576725
1255	340.279595320335
1260	340.324007956185
1265	340.368162974982
1270	340.412438901082
1275	340.457233514232
1280	340.503010256649
1285	340.550285848179
1290	340.59962626225
1295	340.651629134826
1300	340.706912449799
1305	340.766137000189
1310	340.829838901911
1315	340.898385388283
1320	340.972022677748
1325	341.050875829417
1330	341.134949619899
1335	341.224202488712
1340	341.318496713245
1345	341.417622510688
1350	341.521304833557
1355	341.629233764083
1360	341.741097088953
1365	341.856598142568
1370	341.975458441716
1375	342.09740988753
1380	342.22218021933
1385	342.34947515873
1390	342.478961782988
1395	342.610235544986
1400	342.742806081033


==> tiks/ROM-signal/TimeEval-1050AP-3.tsv <==
0	279.15
5	279.485066589428
10	281.054597326993
15	282.823465723716
20	284.449511765412
25	285.918835478641
30	287.277317437157
35	288.490650674134
40	289.542697587455
45	290.435489691721
50	291.183576472697
55	291.810331351811
60	292.345344452182
65	292.821851317464
70	293.273707420559
75	293.731963269864
80	294.221522098327
85	294.758475434687
90	295.348567298025
95	295.987015668414
100	296.659706365738
105	297.345591473702
110	298.019961229604
115	298.658127992127
120	299.239009421909
125	299.748118551239
130	300.179561760017
135	300.536801042164
140	300.832112378877
145	301.084848116042
150	301.318771814296
155	301.55884322572
160	301.827899115132
165	302.143679157077
170	302.516586422424
175	302.948476679596
180	303.43262661716
185	303.954874484026
190	304.495766941141
195	305.033397720527
200	305.546526610338
205	306.017546489974
210	306.434912743158
215	306.794675428435
220	307.100885799946
225	307.36487996242
230	307.603109292712
235	307.834677809278
240	308.078750031586
245	308.352066996202
250	308.666753182866
255	309.028736601848
260	309.437072647542
265	309.884261581283
270	310.357464973251
275	310.840417314951
280	311.315764097208
285	311.767509080808
290	312.183232014998
295	312.55577155959
300	312.884144323266
305	313.173589303182
310	313.434749201924
315	313.682117039106
320	313.931976840793
325	314.200130088707
330	314.499722864348
335	314.839471280301
340	315.222519369373
345	315.646079376509
350	316.101893217448
355	316.577445634743
360	317.057751601707
365	317.527461570206
370	317.972987929314
375	318.384350675426
380	318.756492362739
385	319.089885488571
390	319.390357497295
395	319.668173310045
400	319.936511712994
405	320.209558274341
410	320.500487550983
415	320.819610115202
420	321.172943816363
425	321.561394723437
430	321.980659781483
435	322.42185102907
440	322.872753681425
445	323.319533873291
450	323.74865208893
455	324.148712033226
460	324.511983762641
465	324.835392068269
470	325.120835984334
475	325.374804895331
480	325.607357565515
485	325.830616382033
490	326.056995744461
495	326.297413945691
500	326.559738589885
505	326.847677354485
510	327.160262118981
515	327.49199463351
520	327.83362739996
525	328.173468361843
530	328.499015190522
535	328.798690402713
540	329.063424751929
545	329.287866512648
550	329.471051933083
555	329.616449761974
560	329.731387714294
565	329.82594793091
570	329.911498755699
575	329.999069075574
580	330.097794597959
585	330.213652238779
590	330.348655022841
595	330.500612866836
600	330.663492412437
605	330.828317854562
610	330.984482366832
615	331.121279781813
620	331.229437710096
625	331.302435271784
630	331.337418226116
635	331.335591249365
640	331.302039653235
645	331.245014833115
650	331.174790785403
655	331.10225567412
660	331.037438291792
665	330.988176884787
670	330.959115460246
675	330.951165005189
680	330.961496853797
685	330.984065968526
690	331.010585262105
695	331.031811150534
700	331.038957634055
705	331.025037073299
710	330.985937756714
715	330.921089037703
720	330.833627649163
725	330.730027587751
730	330.619237985488
735	330.511479146505
740	330.416905111798
745	330.344348255002
750	330.300259819084
755	330.287926033509
760	330.307127904682
765	330.354308993099
770	330.423199395435
775	330.505831986796
780	330.593801541052
785	330.679575788947
790	330.75766391662
795	330.825466387963
800	330.883692137074
805	330.936300062501
810	330.989976942617
815	331.053230846955
820	331.135225505182
825	331.244526354723
830	331.387930189609
835	331.569539739238
840	331.790208414679
845	332.04744682118
850	332.335783310902
855	332.647540497502
860	332.973911447819
865	333.306162075385
870	333.636797500519
875	333.960532255741
880	334.274932101062
885	334.580631657044
890	334.881094648
895	335.181959905417
900	335.490073276451
905	335.812345861803
910	336.154600316692
915	336.520568296854
920	336.911186572894
925	337.324286159916
930	337.754722246111
935	338.194922705435
940	338.635780069995
945	339.067751035157
950	339.482006310069
955	339.871461798458
960	340.23154987061
965	340.56062611116
970	340.859959796525
975	341.133320069748
980	341.386220350971
985	341.624932734585
990	341.85541780235
995	342.082316625378
1000	342.308151126305
1005	342.532841000274
1010	342.753611162794
1015	342.965295095747
1020	343.160993251894
1025	343.332986974159
1030	343.473780963509
1035	343.577120975342
1040	343.638847885183
1045	343.657469780402
1050	343.634374833041
1055	343.573661330728
1060	343.481609162983
1065	343.365872457887
1070	343.23450434458
1075	343.094953453049
1080	342.953169499127
1085	342.812946929232
1090	342.675604652667
1095	342.540036748226
1100	342.403144643798
1105	342.260697138241
1110	342.109449260383
1115	341.950914645283
1120	341.782478213355
1125	341.59844686592
1130	341.390528529326
1135	341.1695643117
1140	340.922854233234
1145	340.683504531948
1150	340.460070876719
1155	340.277571632945
1160	340.105682211527
1165	339.957267857285
1170	339.847319994129
1175	339.780006019324
1180	339.751839711135
1185	339.758799263125
1190	339.805335702857
1195	339.890496327504
1200	339.972478513252
1205	340.04858276748
1210	340.136070266448
1215	340.242668498731
1220	340.368675521519
1225	340.515374905844
1230	340.687154639437
1235	340.889325665374
1240	341.12646413504
1245	341.401331549509
1250	341.714169220764
1255	342.062522896488
1260	342.441372850342
1265	342.843491323231
1270	343.260086517921
1275	343.681673272049
1280	344.099027435902
1285	344.504075013829
1290	344.89059755304
1295	345.254656697593
1300	345.594687221925
1305	345.911262271104
1310	346.206563425283
1315	346.483643228064
1320	346.745585636009
1325	346.994693289983
1330	347.231816502912
1335	347.455924053168
1340	347.66397743848
1345	347.85112978413
1350	348.011223430373
1355	348.137512884332
1360	348.223516015177
1365	348.263870163817
1370	348.255075414775
1375	348.196021500836
1380	348.088227894593
1385	347.935767868357
1390	347.745562314516
1395	347.532680046843
1400	347.306633790073


==> tiks/ROM-signal/TimeEval-1050AP-4.tsv <==
0	279.15
5	280.027019908269
10	281.666678065826
15	283.230870039782
20	284.708584857104
25	286.084123025134
30	287.340937376014
35	288.465364386907
40	289.449758689528
45	290.294631482514
50	291.009533978214
55	291.612600024968
60	292.128843736972
65	292.587473636849
70	293.018612336397
75	293.449883536145
80	293.903337187372
85	294.393128876959
90	294.924259362968
95	295.492530563145
100	296.085706124905
105	296.685701096659
110	297.27148828973
115	297.822316799285
120	298.320802597378
125	298.755476005964
130	299.122451811015
135	299.426012847163
140	299.678049309965
145	299.896452778509
150	300.10270450859
155	300.319003086072
160	300.565333197603
165	300.856878159818
170	301.202124754931
175	301.601908150528
180	302.049511774485
185	302.531790665673
190	303.031147254299
195	303.528074715724
200	304.003910135631
205	304.443417033876
210	304.836846610923
215	305.18120447028
220	305.480563157274
225	305.745394477417
230	305.991030558132
235	306.235480438535
240	306.496913705376
245	306.791163226068
250	307.129590498466
255	307.517601499794
260	307.954006578616
265	308.431298489596
270	308.936794957036
275	309.454473881571
280	309.96723661308
285	310.459279970389
290	310.918247848481
295	311.336868978318
300	311.713863063183
305	312.054002054988
310	312.367331879372
315	312.667675881889
320	312.970638665143
325	313.291394637563
330	313.642570903567
335	314.032516203589
340	314.46418959483
345	314.934813083386
350	315.436324334192
355	315.956554139487
360	316.480954002807
365	316.994625573327
370	317.484365568255
375	317.940442010375
380	318.35785919425
385	318.736943438712
390	319.083178549766
395	319.406325239598
400	319.718957775548
405	320.034630199998
410	320.365932864752
415	320.72271146974
420	321.110694218708
425	321.530712337695
430	321.978613918132
435	322.445873059449
440	322.920799407751
445	323.390170885723
450	323.841055941021
455	324.262568515815
460	324.647311926736
465	324.992314644167
470	325.299334594819
475	325.574498455131
480	325.827335708044
485	326.069350938323
490	326.312340388221
495	326.56669173512
500	326.839905177442
505	327.135539791514
510	327.452726951278
515	327.786311434499
520	328.127592259379
525	328.465551776738
530	328.788394692657
535	329.085177647349
540	329.347300141706
545	329.569649966873
550	329.751247324125
555	329.895304025126
560	330.008697168382
565	330.100938741874
570	330.182792225238
575	330.264734857513
580	330.355483399629
585	330.460789615102
590	330.582671316739
595	330.719181687025
600	330.864742798436
605	331.010989763324
610	331.148000909276
615	331.265736666317
620	331.35548264562
625	331.411094206345
630	331.429870058282
635	331.412936561496
640	331.365094491809
645	331.294156117067
650	331.209871722484
655	331.122601273597
660	331.041920933913
665	330.975361132396
670	330.927452124826
675	330.89920773735
680	330.888114851511
685	330.888624257727
690	330.893067976473
695	330.892868923718
700	330.87986908517
705	330.847587538766
710	330.792231547858
715	330.713320585081
720	330.613839124204
725	330.499901274379
730	330.379979247011
735	330.263808520432
740	330.16112691372
745	330.08042652379
750	330.027893789214
755	330.00668459979
760	330.016632615708
765	330.054426868445
770	330.114228168396
775	330.188632261833
780	330.269839689953
785	330.350864534957
790	330.426610408494
795	330.494662454696
800	330.555685691817
805	330.61337664204
810	330.673978769494
815	330.745433729869
820	330.836291178254
825	330.954532827558
830	331.106477116934
835	331.295917941158
840	331.523616448535
845	331.787213996342
850	332.081574295866
855	332.399502143026
860	332.732733478549
865	333.073054213674
870	333.413388423003
875	333.748702340343
880	334.076598072772
885	334.397516002099
890	334.714520954606
895	335.032706366638
900	335.358304472413
905	335.697631435256
910	336.056018665436
915	336.436882320145
920	336.841062239849
925	337.266522452254
930	337.70845355336
935	338.159760184029
940	338.611862572763
945	339.055697355052
950	339.482775706942
955	339.886149952038
960	340.261154025955
965	340.605816329037
970	340.920890728018
975	341.209505987
980	341.476487946584
985	341.727454684538
990	341.967816247791
995	342.201823019328
1000	342.431798755002
1005	342.657667088297
1010	342.876837857058
1015	343.084468077882
1020	343.274059142739
1025	343.438304388555
1030	343.57006626341
1035	343.663344734539
1040	343.714100715048
1045	343.720819682625
1050	343.684738155533
1055	343.609703853499
1060	343.50169230642
1065	343.368050999736
1070	343.21658004303
1075	343.054580525056
1080	342.888005145268
1085	342.720830037955
1090	342.554734287289
1095	342.38912918208
1100	342.221529161281
1105	342.048207794705
1110	341.865041906985
1115	341.668420733381
1120	341.456088416472
1125	341.22779831296
1130	340.985684916847
1135	340.734299732617
1140	340.48030531976
1145	340.231870143044
1150	339.997848936109
1155	339.786863097484
1160	339.606409042854
1165	339.462117642593
1170	339.357265678099
1175	339.292603914095
1180	339.26652115012
1185	339.275515953482
1190	339.314904461585
1195	339.379659788379
1200	339.465260771362
1205	339.568427482798
1210	339.68763803823
1215	339.823353233105
1220	339.977917793992
1225	340.155153486232
1230	340.359703356667
1235	340.596221771577
1240	340.868526663832
1245	341.178835519076
1250	341.527194475684
1255	341.911182307829
1260	342.325932006449
1265	342.764467771344
1270	343.21831087815
1275	343.678270371263
1280	344.135309137372
1285	344.581366165776
1290	345.010022993195
1295	345.416925344215
1300	345.799906456299
1305	346.158801412393
1310	346.494985869607
1315	346.810711602618
1320	347.108339756984
1325	347.389586640477
1330	347.654894366167
1335	347.903020141635
1340	348.130906187354
1345	348.333851750743
1350	348.505965260431
1355	348.640834521325
1360	348.732321672801
1365	348.775371806635
1370	348.766722138466
1375	348.705412658447
1380	348.59302718794
1385	348.433631700764
1390	348.233419200591
1395	348.000111338956
1400	347.742200517895


==> tiks/ROM-signal/TimeEval-1050AP-5.tsv <==
0	279.15
5	279.123686009245
10	279.065811725008
15	279.009672387154
20	278.958240857147
25	278.914393261273
30	278.880762106065
35	278.859585291053
40	278.852576990785
45	278.860841915134
50	278.884847270797
55	278.924457985596
60	278.979031700315
65	279.047561875331
70	279.128851063888
75	279.221692633287
80	279.325038321863
85	279.438131052598
90	279.560587130279
95	279.692418765665
100	279.833995938436
105	279.985954842606
110	280.149067373949
115	280.324091242394
120	280.511622555182
125	280.711971813898
130	280.925080414595
135	281.150488608745
140	281.387358455241
145	281.63454766546
150	281.890723443823
155	282.154500290707
160	282.424582837903
165	282.699894421011
170	282.9796742655
175	283.263530595963
180	283.551443115332
185	283.843715339272
190	284.140884238636
195	284.44360053083
200	284.752496891752
205	285.068062751771
210	285.390543019184
215	285.719874307019
220	286.055666661017
225	286.397232273014
230	286.743656164592
235	287.093898216812
240	287.446911899357
245	287.801763075287
250	288.157732524883
255	288.514388280036
260	288.871618167667
265	289.229618565917
270	289.588841525023
275	289.949908231881
280	290.313501453795
285	290.680252391558
290	291.050637899027
295	291.424902242655
300	291.803013802076
305	292.184661968641
310	292.569293771645
315	292.956184274708
320	293.344530271926
325	293.733553835601
330	294.122601164935
335	294.511223060097
340	294.89922606225
345	295.286687494566
350	295.673932750956
355	296.06147850462
360	296.449950288658
365	296.839986436019
370	297.232142133828
375	297.626807099378
380	298.024148192815
385	298.424084516854
390	298.826297814466
395	299.230275972793
400	299.635382883246
405	300.040944397832
410	300.446338093981
415	300.851074242019
420	301.254856771549
425	301.657615953521
430	302.059508558635
435	302.460885868527
440	302.862234458335
445	303.264098484047
450	303.666994735767
455	304.071332589081
460	304.477350089237
465	304.885074901701
470	305.294315165619
475	305.704680965844
480	306.115632830005
485	306.526549958871
490	306.936808294758
495	307.345857340866
500	307.753284990003
505	308.15886143471
510	308.562556258057
515	308.96452663214
520	309.365078650645
525	309.764607612951
530	310.163526011542
535	310.56218962228
540	310.960832222501
545	311.359518065154
550	311.75811855348
555	312.156316014066
560	312.553633592579
565	312.949486653668
570	313.343248151759
575	313.734318627176
580	314.122190987302
585	314.506501095569
590	314.887057279701
595	315.26384489599
600	315.637005633183
605	316.006794813621
610	316.373523041766
615	316.737490712778
620	317.098924811871
625	317.457926983018
630	317.814440108527
635	318.168237898477
640	318.518938662897
645	318.866041020566
650	319.208976268101
655	319.547169897201
660	319.880103588642
665	320.207369061537
670	320.528706390449
675	320.844021645313
680	321.153381652378
685	321.45698691307
690	321.755126797734
695	322.048123611602
700	322.336273650848
705	322.619793707743
710	322.898780605189
715	323.173189387655
720	323.44283307185
725	323.707403775063
730	323.966512037537
735	324.219738652827
740	324.466691647533
745	324.707060418166
750	324.94065950742
755	325.167456010257
760	325.387576933806
765	325.601295674513
770	325.808999727206
775	326.01114438551
780	326.208199149007
785	326.400594533883
790	326.588676849294
795	326.772677279749
800	326.952699496939
805	327.128727334773
810	327.300651195736
815	327.468309223443
820	327.631537237032
825	327.790220246654
830	327.944338203168
835	328.093999491549
840	328.239457434723
845	328.381107490725
850	328.519465566427
855	328.655130549123
860	328.788736387432
865	328.920900508754
870	329.052175827548
875	329.183013011922
880	329.313738130657
885	329.444548538149
890	329.575527211722
895	329.706673121377
900	329.837942959492
905	329.969297995345
910	330.100749151756
915	330.232393709092
920	330.36443827491
925	330.497204641483
930	330.631117611163
935	330.766676454419
940	330.904414007085
945	331.044849170779
950	331.188439495466
955	331.33554046289
960	331.486377070065
965	331.641031494734
970	331.799448288467
975	331.961456036656
980	332.126802110837
985	332.295195340454
990	332.466350389516
995	332.640027469104
1000	332.816061758471
1005	332.994378434105
1010	333.174991301442
1015	333.357985392837
1020	333.543486202139
1025	333.731620139615
1030	333.922472033952
1035	334.116045901119
1040	334.312234691257
1045	334.510803398722
1050	334.711387982792
1055	334.913510288788
1060	335.116606910971
1065	335.320068016425
1070	335.523280813534
1075	335.725671771568
1080	335.926741945252
1085	336.126090785941
1090	336.323425482543
1095	336.518554939638
1100	336.71136968032
1105	336.901810950444
1110	337.089833815971
1115	337.275369868007
1120	337.458295163829
1125	337.638408239201
1130	337.815421550109
1135	337.988967761684
1140	338.158620182209
1145	338.323924641999
1150	338.484438516719
1155	338.639771606226
1160	338.78962333098
1165	338.933811226145
1170	339.072286925651
1175	339.205137569096
1180	339.332572594768
1185	339.454897919503
1190	339.572481260853
1195	339.685713574944
1200	339.79497208485
1205	339.900590085058
1210	340.002837671094
1215	340.101915915017
1220	340.197965028261
1225	340.291085011781
1230	340.381365481527
1235	340.468920028435
1240	340.55391980884
1245	340.636621152162
1250	340.71738280398
1255	340.796669878888
1260	340.87504347662
1265	340.953136952117
1270	341.031621733537
1275	341.111167073823
1280	341.192398980505
1285	341.275863666984
1290	341.362000193608
1295	341.451125623061
1300	341.543434206593
1305	341.639010115912
1310	341.737851333381
1315	341.839900781475
1320	341.945079822889
1325	342.053319020018
1330	342.164581531761
1335	342.278875670597
1340	342.39625477799
1345	342.516804467607
1350	342.640619162722
1355	342.767771445942
1360	342.89827881522
1365	343.032072844562
1370	343.168975425834
1375	343.308685773492
1380	343.450780360469
1385	343.594726147602
1390	343.739905634237
1395	343.885650653137
1400	344.031280677051


==> tiks/ROM-signal/TimeEval-1050AP-6.tsv <==
0	279.15
5	279.063571541801
10	278.92384758609
15	278.807150564324
20	278.713424408279
25	278.642995768399
30	278.596194434424
35	278.573014771579
40	278.572858198959
45	278.594386561562
50	278.635501784358
55	278.693450367905
60	278.765034469474
65	278.846896999475
70	278.935838515086
75	279.029120145544
80	279.124709772392
85	279.221437598348
90	279.319040573814
95	279.418090856553
100	279.519819325198
105	279.625859073081
110	279.737944085599
115	279.857603780637
120	279.985894176452
125	280.123201167577
130	280.269141390924
135	280.422572719885
140	280.581711322003
145	280.744337560334
150	280.908060924496
155	281.070606413288
160	281.230082459467
165	281.385193830547
170	281.535371317793
175	281.680802073157
180	281.822358353287
185	281.961436226811
190	282.099727684837
195	282.238958101338
200	282.380625127243
205	282.525774415481
210	282.674842181735
215	282.82758520207
220	282.983106665335
225	283.13997298807
230	283.296404132834
235	283.450509956684
240	283.600539102511
245	283.745105764471
250	283.883363387997
255	284.015102337667
260	284.140759517562
265	284.261340235469
270	284.378264548984
275	284.493160347353
280	284.607632258088
285	284.723038307145
290	284.840304791096
295	284.95980425393
300	285.081312536193
305	285.204049778661
310	285.326798547215
315	285.448081561068
320	285.566373391354
325	285.680316113631
330	285.788908834538
335	285.891645193343
340	285.988580656233
345	286.08032148144
350	286.167938170026
355	286.2528165182
360	286.336467696725
365	286.420324053309
370	286.505548926117
375	286.59288649876
380	286.682571934653
385	286.774313482423
390	286.867348113728
395	286.960561959058
400	287.052657815985
405	287.142345611964
410	287.228528816561
415	287.310460784968
420	287.387849657212
425	287.46089798418
430	287.530272561965
435	287.597009691891
440	287.662369908052
445	287.727662963949
450	287.794067685672
455	287.862471713208
460	287.933353134402
465	288.006719984868
470	288.082115367519
475	288.15868668031
480	288.235308442822
485	288.310740773689
490	288.383800760991
495	288.4535224595
500	288.519283211803
505	288.580879074583
510	288.638539540984
515	288.692880385117
520	288.744802088086
525	288.795348755719
530	288.845547721933
535	288.896252470767
540	288.948010806182
545	289.000976465508
550	289.054876128202
555	289.109035884234
560	289.162462808267
565	289.213969541197
570	289.262323826484
575	289.306401638109
580	289.345322321697
585	289.378547033264
590	289.405927229077
595	289.427697198395
600	289.444412578142
605	289.456844324014
610	289.465843708738
615	289.472197769063
620	289.47649573513
625	289.479025222607
630	289.47971260542
635	289.478115626951
640	289.473468846857
645	289.464775023283
650	289.450929076272
655	289.430856798902
660	289.403648612586
665	289.368669640143
670	289.325631004286
675	289.27461297362
680	289.216037512783
685	289.15059494422
690	289.079135796009
695	289.002543631295
700	288.921607110477
705	288.836909420405
710	288.748750554712
715	288.65711312734
720	288.56167612681
725	288.461874163929
730	288.356993313559
735	288.246289531662
740	288.129112575074
745	288.005017783844
750	287.873850049005
755	287.73578845168
760	287.59134577987
765	287.441323561892
770	287.2867294836
775	287.128669222079
780	286.968228142095
785	286.806359523598
790	286.643794877641
795	286.480988636014
800	286.318104531339
805	286.155045020966
810	285.991518996648
815	285.827137636616
820	285.661524367813
825	285.494423062058
830	285.325789031821
835	285.155850019735
840	284.985128774929
845	284.814424320235
850	284.644754842221
855	284.477270467171
860	284.313148297743
865	284.153484434202
870	283.999197990881
875	283.850960318612
880	283.709159012737
885	283.57390132993
890	283.445056049834
895	283.322327390471
900	283.205350093813
905	283.093791881235
910	282.987448546919
915	282.886318125351
920	282.790643643785
925	282.700918488088
930	282.617853713074
935	282.542311965855
940	282.475217325313
945	282.417453664747
950	282.369765676575
955	282.332676255972
960	282.306431587561
965	282.290981339499
970	282.285996390146
975	282.290921195697
980	282.305053012289
985	282.327636418678
990	282.357959488751
995	282.395437833249
1000	282.439674571482
1005	282.490487823108
1010	282.547902004429
1015	282.612104394887
1020	282.683373374024
1025	282.761988730603
1030	282.848136964275
1035	282.941825192479
1040	283.042816047685
1045	283.150592972836
1050	283.264361012143
1055	283.383083160267
1060	283.505547297167
1065	283.630454427395
1070	283.756515987322
1075	283.882546806765
1080	284.007541071333
1085	284.13072119829
1090	284.251553518694
1095	284.369729461176
1100	284.485115862407
1105	284.597682387292
1110	284.707417222498
1115	284.814243776197
1120	284.917950867303
1125	285.018146863684
1130	285.114244722526
1135	285.20548039932
1140	285.290962269563
1145	285.369744745943
1150	285.440915818815
1155	285.503686294898
1160	285.557468328051
1165	285.601932431555
1170	285.637035277556
1175	285.663014755485
1180	285.680353368398
1185	285.689715439306
1190	285.69186716988
1195	285.687590858935
1200	285.677605250551
1205	285.662502965109
1210	285.642713422858
1215	285.618495960425
1220	285.589963490185
1225	285.557132677421
1230	285.519992833081
1235	285.478583077059
1240	285.433066188827
1245	285.383788078102
1250	285.331313886681
1255	285.276435060298
1260	285.220145822691
1265	285.163591763152
1270	285.107997119589
1275	285.054580273268
1280	285.004468572423
1285	284.95862365483
1290	284.917786937378
1295	284.882452088723
1300	284.852867492897
1305	284.829067480681
1310	284.810927052385
1315	284.798231522966
1320	284.79075046442
1325	284.788304798503
1330	284.790816977236
1335	284.798336717189
1340	284.811038356229
1345	284.829190058396
1350	284.853099211219
1355	284.883041857917
1360	284.919186392813
1365	284.961522684862
1370	285.009807145255
1375	285.063532105022
1380	285.12192451514
1385	285.18397489872
1390	285.248493258151
1395	285.314184882775
1400	285.379736262935


==> tiks/ROM-signal/TimeEval-1050AP-7.tsv <==
0	279.15
5	279.970614548325
10	281.597144079468
15	283.149800369431
20	284.615635455981
25	285.977126027308
30	287.216159234456
35	288.317885691633
40	289.273933825993
45	290.0845752982
50	290.759579547678
55	291.317675909862
60	291.784729712669
65	292.190909220359
70	292.567250832254
75	292.942103652605
80	293.337942235346
85	293.768977741167
90	294.239881709097
95	294.745779742862
100	295.273496719658
105	295.803865034483
110	296.314766108377
115	296.784481688208
120	297.194897161829
125	297.534127622212
130	297.798223556445
135	297.991744001702
140	298.127142289481
145	298.223071451894
150	298.301861105198
155	298.386525884269
160	298.497723125973
165	298.651077317699
170	298.855231605881
175	299.110880990886
180	299.410902927522
185	299.74154855468
190	300.084512960127
195	300.419585589972
200	300.727507775804
205	300.992642716458
210	301.205096031286
215	301.362006641138
220	301.467846170827
225	301.533703525528
230	301.57567061628
235	301.612566436713
240	301.663323569983
245	301.744402326643
250	301.867588036705
255	302.038468528288
260	302.255790241684
265	302.51176695832
270	302.793282416865
275	303.083805691491
280	303.365742920635
285	303.622893508501
290	303.842670203225
295	304.017780812906
300	304.14714861097
305	304.235957097056
310	304.294827339842
315	304.338255624547
320	304.382539222272
325	304.443485309126
330	304.534223560968
335	304.663423737185
340	304.834158867333
345	305.043561436573
350	305.28330764872
355	305.540849360429
360	305.801210775706
365	306.049091536061
370	306.270979476599
375	306.456979726513
380	306.602110817641
385	306.706896256802
390	306.777180327737
395	306.823205536217
400	306.858090995043
405	306.89593219367
410	306.949792054257
415	307.029864473484
420	307.142063572704
425	307.287228997141
430	307.461049030594
435	307.654701746383
440	307.856114287943
445	308.051655653992
450	308.228020662578
455	308.374039714491
460	308.48216322794
465	308.549418598211
470	308.577713910063
475	308.573455400203
480	308.546541745398
485	308.508884275441
490	308.472666364492
495	308.448588874793
500	308.444347272258
505	308.463550465953
510	308.505226906775
515	308.563979396714
520	308.630758449556
525	308.694137865736
530	308.741907459471
535	308.762755994064
540	308.747807816497
545	308.691800301872
550	308.593742250323
555	308.456968026292
560	308.288587814503
565	308.098418839976
570	307.89755400966
575	307.6967733369
580	307.505023113131
585	307.328175647111
590	307.168240523974
595	307.023132932418
600	306.88702512143
605	306.75122482671
610	306.605451159775
615	306.439324189743
620	306.243856651282
625	306.01273843843
630	305.743236090648
635	305.436585556809
640	305.097828995181
645	304.735124916703
650	304.358634562108
655	303.979145780575
660	303.606630819241
665	303.248941622874
670	302.910824722008
675	302.593390845497
680	302.294108885183
685	302.00731919294
690	301.725188038094
695	301.438963707365
700	301.14035371172
705	300.82282741962
710	300.482660993266
715	300.11957967812
720	299.736910639535
725	299.34122928319
730	298.94155343971
735	298.548202899114
740	298.171487760475
745	297.820411595963
750	297.501571534924
755	297.218407817598
760	296.970904539439
765	296.755778580686
770	296.567124382246
775	296.397418149805
780	296.238735259833
785	296.084005997333
790	295.928131093743
795	295.768800100564
800	295.606899122143
805	295.446453491852
810	295.294117146853
815	295.158284362219
820	295.047952169572
825	294.971495881302
830	294.935531006137
835	294.944021122036
840	294.997755103058
845	295.094263784713
850	295.228183401954
855	295.392009930208
860	295.577133768946
865	295.775005694123
870	295.978267955091
875	296.181690988706
880	296.382785289219
885	296.582005177012
890	296.782519720468
895	296.989587533898
900	297.209627913544
905	297.449122973592
910	297.71350825829
915	298.006209662163
920	298.327962510668
925	298.676507625768
930	299.046705094504
935	299.431047057054
940	299.820494604426
945	300.205518764262
950	300.577197836175
955	300.928216763233
960	301.253629511117
965	301.551280198741
970	301.821827895733
975	302.068376514193
980	302.295767050837
985	302.509636719955
990	302.715381654753
995	302.917172418056
1000	303.117162914837
1005	303.315004810021
1010	303.507735400737
1015	303.690053444554
1020	303.854942351509
1025	303.994551228872
1030	304.101208400547
1035	304.168424171105
1040	304.191742134657
1045	304.169320708264
1050	304.102165474889
1055	303.993982734903
1060	303.850678284878
1065	303.679575282263
1070	303.488464108867
1075	303.284619966068
1080	303.073927388123
1085	302.860234567297
1090	302.645026766685
1095	302.427462023867
1100	302.204760438046
1105	301.972887994849
1110	301.727434254854
1115	301.464556163141
1120	301.181851465221
1125	300.87903585497
1130	300.55832639376
1135	300.22447579101
1140	299.884451794944
1145	299.546806143952
1150	299.220821171126
1155	298.915553094278
1160	298.638904939051
1165	298.396857040985
1170	298.19295995502
1175	298.028156746331
1180	297.900954511035
1185	297.807915343217
1190	297.744391910175
1195	297.705398706264
1200	297.686491703916
1205	297.684529007784
1210	297.698203132084
1215	297.728268979275
1220	297.777435649801
1225	297.849938542066
1230	297.950853927883
1235	298.08525483686
1240	298.257329497205
1245	298.469588646699
1250	298.722275111907
1255	299.013060085352
1260	299.337069718846
1265	299.687238874308
1270	300.05494282555
1275	300.430818930438
1280	300.80566425116
1285	301.171285393605
1290	301.521184717261
1295	301.850991284238
1300	302.158581919725
1305	302.443882218941
1310	302.708382916309
1315	302.954447273807
1320	303.184514380219
1325	303.40031739841
1330	303.602232924747
1335	303.788858225381
1340	303.956880024631
1345	304.101256510807
1350	304.21568930935
1355	304.293320747145
1360	304.327559655624
1365	304.312920728759
1370	304.245760567452
1375	304.124808177296
1380	303.951416681601
1385	303.729502194669
1390	303.465179588923
1395	303.16614707932
1400	302.840906186229


==> tiks/ROM-signal/TimeEval-1050AP-8.tsv <==
0	279.15
5	280.208086287045
10	281.942631590767
15	283.602596807197
20	285.178366997392
25	286.656116800013
30	288.021267534597
35	289.26184455578
40	290.37129505531
45	291.350406602624
50	292.208093835583
55	292.960976945638
60	293.631839411279
65	294.24720161669
70	294.834361669318
75	295.418319983888
80	296.019012016952
85	296.649223791658
90	297.313465224945
95	298.007941088969
100	298.721607644419
105	299.438155473153
110	300.138635784942
115	300.804364815704
120	301.419709407119
125	301.97437985781
130	302.464929590683
135	302.895274232256
140	303.276179298883
145	303.623806856131
150	303.957537977515
155	304.297382604
160	304.661339101317
165	305.063066229734
170	305.510181135481
175	306.003405853318
180	306.536664815865
185	307.098103887266
190	307.671875741392
195	308.240434097641
200	308.787014032388
205	309.297955623006
210	309.764555524707
215	310.184201187427
220	310.560644971983
225	310.903395833712
230	311.226327713803
235	311.545709641598
240	311.877938532229
245	312.237291804993
250	312.634008909051
255	313.072960420137
260	313.553078165016
265	314.067612116434
270	314.605164774262
275	315.151347378213
280	315.690819111251
285	316.209421550225
290	316.696112195232
295	317.14443347523
300	317.553322039667
305	317.927157402247
310	318.275055697537
315	318.609518531374
320	318.944634305805
325	319.294088164749
330	319.669259147941
335	320.077666696199
340	320.521976172993
345	320.999692354728
350	321.503572494527
355	322.022690320019
360	322.543993124335
365	323.054128153791
370	323.541280581293
375	323.996767702131
380	324.416171728071
385	324.7998609246
390	325.152836052795
395	325.483933753379
400	325.804507402819
405	326.126776825418
410	326.462081478875
415	326.819281725215
420	327.203528628887
425	327.615568225314
430	328.051669380961
435	328.504176224801
440	328.962599103455
445	329.415084205057
450	329.85005150743
455	330.257770241855
460	330.631653055627
465	330.969092381523
470	331.271728863642
475	331.545122473744
480	331.797880726632
485	332.040373450201
490	332.283219537104
495	332.535760443533
500	332.804734158377
505	333.093332481354
510	333.400768419993
515	333.722407495905
520	334.05043716671
525	334.374973634007
530	334.685445439411
535	334.972056628214
540	335.227123704881
545	335.446100951171
550	335.628154709492
555	335.776212186445
560	335.89648488077
565	335.997540337864
570	336.08905829322
575	336.180449798142
580	336.27953490684
585	336.391463870789
590	336.518030352394
595	336.657468348871
600	336.804755518256
605	336.952374245025
610	337.091418111319
615	337.212884293248
620	337.308968198882
625	337.374178529023
630	337.40611830413
635	337.405826122577
640	337.377634912518
645	337.328573708237
650	337.267401881652
655	337.20341587051
660	337.145198808556
665	337.099489538325
670	337.070328686173
675	337.058598715256
680	337.062018114936
685	337.075585289913
690	337.092404450113
695	337.104772757795
700	337.105372512562
705	337.088399047875
710	337.050465875575
715	336.991161661543
720	336.913183960013
725	336.822035011302
730	336.725326718863
735	336.631796455199
740	336.550175002626
745	336.488067282863
750	336.45100304907
755	336.441789123603
760	336.46025089017
765	336.5033949551
770	336.565965162016
775	336.641308937108
780	336.72242799655
785	336.803062696288
790	336.878656056009
795	336.947061988899
800	337.008899695065
805	337.067507069061
810	337.128503026809
815	337.199023772183
820	337.286743446055
825	337.398819015485
830	337.540908666995
835	337.71640122183
840	337.925963043786
845	338.16746312003
850	338.436283061601
855	338.725964383143
860	339.029098265479
865	339.338329673372
870	339.647332775188
875	339.951620031152
880	340.249072132815
885	340.540116509773
890	340.827532506938
895	341.115914375176
900	341.410871396202
905	341.718081016509
910	342.042330729497
915	342.386684953496
920	342.751894395795
925	343.136130180526
930	343.535078466007
935	343.942380060965
940	344.350350949595
945	344.750880502912
950	345.136379942494
955	345.500647631229
960	345.839530689485
965	346.15129229036
970	346.436636414078
975	346.698390738691
980	346.940896745787
985	347.169197185141
990	347.388139020131
995	347.60152100911
1000	347.8114077351
1005	348.017707355377
1010	348.218072206987
1015	348.408135174842
1020	348.582047011321
1025	348.733237357315
1030	348.855291022767
1035	348.94281547129
1040	348.99217751129
1045	349.002006502024
1050	348.973395076231
1055	348.909771586916
1060	348.816465020049
1065	348.700026366832
1070	348.567404319758
1075	348.425092916816
1080	348.278371708932
1085	348.130744866316
1090	347.983656495081
1095	347.836519540251
1100	347.687050734407
1105	347.531860515249
1110	347.367210843395
1115	347.189830455678
1120	346.997669520949
1125	346.790484891807
1130	346.570171747673
1135	346.340793814485
1140	346.108307291079
1145	345.880016984863
1150	345.663840811857
1155	345.467485450022
1160	345.297647845792
1165	345.159352867159
1170	345.055517400706
1175	344.986798539097
1180	344.951742911047
1185	344.947211476805
1190	344.969015324386
1195	345.012668633392
1200	345.07414913119
1205	345.150556212429
1210	345.240572350041
1215	345.344662203279
1220	345.464981760617
1225	345.605011504338
1230	345.768967017123
1235	345.961072085432
1240	346.184798744797
1245	346.442183174717
1250	346.733315334858
1255	347.05607538804
1260	347.40615488071
1265	347.777360381403
1270	348.16215755386
1275	348.552380095296
1280	348.940005323201
1285	349.317889593144
1290	349.680363310852
1295	350.02360603914
1300	350.345754067217
1305	350.646731218071
1310	350.927833129318
1315	351.191130145426
1320	351.43877937316
1325	351.672348818359
1330	351.89225415226
1335	352.09739196166
1340	352.285024763358
1345	352.45093672898
1350	352.589840172266
1355	352.695976936124
1360	352.763830968773
1365	352.788852513809
1370	352.768092653614
1375	352.700659611024
1380	352.587933365643
1385	352.433509151448
1390	352.242878406183
1395	352.02289233262
1400	351.781083226607


==> tiks/ROM-signal/TimeEval-1050AP-9.tsv <==
0	279.15
5	278.912900879435
10	278.760405279121
15	278.628872575466
20	278.51984825713
25	278.43465969859
30	278.374727299805
35	278.341710495036
40	278.337499795711
45	278.364081818299
50	278.423316541736
55	278.516673515846
60	278.644975654465
65	278.808195402534
70	279.005338843714
75	279.234439709569
80	279.492668887018
85	279.776548044368
90	280.082240806437
95	280.405883751021
100	280.743914021796
105	281.093351271538
110	281.451998614327
115	281.818538979954
120	282.192517799124
125	282.574218141606
130	282.964448246737
135	283.364272165078
140	283.774720798708
145	284.196522328805
150	284.629887715027
155	285.074379037837
160	285.528876882056
165	285.991649204665
170	286.460510070452
175	286.93304430248
180	287.406865313237
185	287.879869445234
190	288.350451548785
195	288.817652877925
200	289.281222553964
205	289.741586196851
210	290.199728050865
215	290.657004340453
220	291.114914303019
225	291.574860389136
230	292.037929977298
235	292.504727565155
240	292.975279196344
245	293.449020766857
250	293.924870164019
255	294.401371554837
260	294.876890250751
265	295.34982989662
270	295.818841224854
275	296.282993560777
280	296.741886227456
285	297.195685946576
290	297.645086864118
295	298.091200432167
300	298.535391652759
305	298.979085008789
310	299.423566998786
315	299.869812178276
320	300.318356025322
325	300.769231250441
330	301.221975230506
335	301.675706274894
340	302.129256843291
345	302.581344030125
350	303.030752758653
355	303.476505871091
360	303.917997756794
365	304.355073842947
370	304.788046233506
375	305.217644806627
380	305.64491189625
385	306.071056139297
390	306.497286258906
395	306.9246478813
400	307.35388570165
405	307.785349542072
410	308.218956572615
415	308.654214027984
420	309.090298247088
425	309.526178009914
430	309.960764097545
435	310.393063637843
440	310.822317573593
445	311.248102452587
450	311.670383168943
455	312.089510407657
460	312.50616430119
465	312.921253125803
470	313.33578180164
475	313.750708791292
480	314.166811271675
485	314.584577048123
490	315.004137778058
495	315.425252187358
500	315.847340892951
505	316.269567183823
510	316.690951710646
515	317.1105044301
520	317.52735500544
525	317.940863450031
530	318.350695956323
535	318.756856039393
540	319.159667535414
545	319.559712703132
550	319.957734770869
555	320.35451897199
560	320.750768841922
565	321.146994985544
570	321.543431621019
575	321.939992214043
580	322.336269965795
585	322.731582572941
590	323.125054442402
595	323.515724326521
600	323.902662909631
605	324.285083711218
610	324.662431901378
615	325.034439010203
620	325.401136503912
625	325.762827045833
630	326.12001813267
635	326.473327909363
640	326.823376663539
645	327.17067932184
650	327.515553990369
655	327.858059237346
660	328.197968713908
665	328.53478640343
670	328.867800024219
675	329.196164717438
680	329.519004923926
685	329.835519908915
690	330.1450780717
695	330.447286985424
700	330.742029736621
705	331.029463008913
710	331.309977764121
715	331.584128562933
720	331.852541843397
725	332.115816285335
730	332.37442937348
735	332.6286633047
740	332.878560589785
745	333.123915451539
750	333.364302006649
755	333.599134970257
760	333.827754007492
765	334.049519557189
770	334.263906449007
775	334.470582123895
780	334.669458638232
785	334.860711496055
790	335.044763122479
795	335.222233774991
800	335.393867198676
805	335.560441765277
810	335.722679747693
815	335.881167525044
820	336.036297872503
825	336.188242285805
830	336.336956964786
835	336.482221246596
840	336.62370263936
845	336.761038844335
850	336.893924821712
855	337.022192381104
860	337.145871015786
865	337.265221527855
870	337.380737960797
875	337.493117873287
880	337.60320541085
885	337.711915357532
890	337.82014888798
895	337.928712766276
900	338.038253125595
905	338.149212801067
910	338.261817776205
915	338.376094119533
920	338.491912431816
925	338.609052929198
930	338.727281422858
935	338.846425032347
940	338.966436673048
945	339.08743912351
950	339.209742511126
955	339.333832889344
960	339.46033365952
965	339.589945350992
970	339.723372214272
975	339.861245825614
980	340.004056227979
985	340.152100007507
990	340.305452280606
995	340.463966176707
1000	340.627299519324
1005	340.794964586997
1010	340.966393628044
1015	341.141010672119
1020	341.318299426054
1025	341.497857749093
1030	341.679431242334
1035	341.862921539519
1040	342.048368501537
1045	342.235909186826
1050	342.425719697236
1055	342.617948357934
1060	342.812649872861
1065	343.009729947142
1070	343.208908399736
1075	343.409706194843
1080	343.61145845129
1085	343.813351817785
1090	344.014481156627
1095	344.213917762633
1100	344.410779754797
1105	344.604295041398
1110	344.793848395149
1115	344.979006500725
1120	345.159518003047
1125	345.335289133595
1130	345.506338926998
1135	345.672740890977
1140	345.834559873049
1145	345.991793519723
1150	346.144327052112
1155	346.291908168164
1160	346.434145984091
1165	346.570534453017
1170	346.700497149907
1175	346.823447212592
1180	346.938854040486
1185	347.046307397905
1190	347.145569978422
1195	347.236611182294
1200	347.31961757228
1205	347.394978795652
1210	347.463251209286
1215	347.52510453478
1220	347.581259176892
1225	347.632423049235
1230	347.679236704129
1235	347.722234267624
1240	347.761825318218
1245	347.79829975519
1250	347.831854327592
1255	347.862636333256
1260	347.890797514901
1265	347.916549739675
1270	347.940213848178
1275	347.962254106496
1280	347.983292810793
1285	348.004102449711
1290	348.02557600439
1295	348.048679011282
1300	348.074389515563
1305	348.103633673509
1310	348.137225312179
1315	348.175817158845
1320	348.219869796716
1325	348.269641917269
1330	348.32520246991
1335	348.386462276925
1340	348.453220018713
1345	348.525215581472
1350	348.602182864431
1355	348.683894380786
1360	348.77019130267
1365	348.86099478993
1370	348.956297184332
1375	349.056134559212
1380	349.160544793109
1385	349.269517426328
1390	349.382942782622
1395	349.500568026553
1400	349.621966945638


==> tiks/ROM-signal/TimeEval-1050bestcombo-1.tsv <==
0	279.15
5	279.151040973964
10	279.150614004886
15	279.149848821016
20	279.150172133551
25	279.149996335426
30	279.148977772962
35	279.146809531865
40	279.143554679815
45	279.140538806462
50	279.140231606589
55	279.145840597788
60	279.160801920925
65	279.188317980643
70	279.23094810242
75	279.290399291203
80	279.367530165246
85	279.462460363811
90	279.57470202655
95	279.703297181021
100	279.846976638803
105	280.004328967139
110	280.173960049673
115	280.354627580344
120	280.545339686337
125	280.745409178102
130	280.954465011747
135	281.172416207034
140	281.3993751889
145	281.635558668681
150	281.881180470017
155	282.13634675071
160	282.400974533414
165	282.674740050623
170	282.95706742577
175	283.247158664696
180	283.544054008005
185	283.846721389161
190	284.154161015589
195	284.465507202708
200	284.780107647572
205	285.097566848889
210	285.417772846725
215	285.740830964983
220	286.067024183422
225	286.396752362313
230	286.730448484988
235	287.068489427904
240	287.411117521224
245	287.758385110898
250	288.110127763484
255	288.465970526062
260	288.825367497737
265	289.187662577794
270	289.552163441685
275	289.918226446667
280	290.285325602034
285	290.653112586945
290	291.021448786742
295	291.390405847249
300	291.760238230909
305	292.131332159471
310	292.504139460368
315	292.879101662562
320	293.256577398615
325	293.636784532546
330	294.019764138988
335	294.405368701037
340	294.793277913676
345	295.183040026937
350	295.574131751336
355	295.966028196802
360	296.358271909902
365	296.750531322372
370	297.142641508748
375	297.53462129483
380	297.926664647643
385	298.319107992567
390	298.712377788107
395	299.106925915472
400	299.503162138731
405	299.901393306593
410	300.301777783317
415	300.704301642473
420	301.108779618509
425	301.514878221131
430	301.922161947691
435	302.330152557573
440	302.738392376576
445	303.146503350047
450	303.554233941622
455	303.961487284354
460	304.368326615012
465	304.774957369575
470	305.18168866962
475	305.588879705627
480	305.996879024048
485	306.405965273861
490	306.816297829952
495	307.227884248005
500	307.640569189021
505	308.054046157009
510	308.467889791099
515	308.881603890738
520	309.294678003444
525	309.706644386987
530	310.117127521895
535	310.525879164159
540	310.932794116127
545	311.337904764485
550	311.741355454573
555	312.14336081393
560	312.54415266603
565	312.943925731244
570	313.342788497668
575	313.740726117423
580	314.137580950797
585	314.53305344476
590	314.926722921
595	315.318084593499
600	315.706597926524
605	316.091739074185
610	316.473049705617
615	316.850176619865
620	317.222896157552
625	317.591118797868
630	317.954875070165
635	318.314285331147
640	318.66951713823
645	319.020738859063
650	319.36806796924
655	319.711530917494
660	320.051039853924
665	320.386384663496
670	320.717241092592
675	321.043197306554
680	321.363794332581
685	321.678572624818
690	321.987123533903
695	322.289132434493
700	322.584364465201
705	322.872737056607
710	323.154339868292
715	323.429352547132
720	323.697990570475
725	323.960518709102
730	324.217193550707
735	324.468206329601
740	324.713666609079
745	324.953591730583
750	325.187910325851
755	325.416472036345
760	325.639062369123
765	325.85544436573
770	326.065465312117
775	326.268977766055
780	326.465905103323
785	326.656297900752
790	326.840359491937
795	327.018405636875
800	327.19083525342
805	327.358100607125
810	327.520673356278
815	327.679009085876
820	327.833510271694
825	327.984498321081
830	328.13220146371
835	328.27675925683
840	328.418241405734
845	328.556677552392
850	328.692093628877
855	328.824549801917
860	328.954174534369
865	329.081189726581
870	329.205922969907
875	329.328805173056
880	329.45035411777
885	329.571146232684
890	329.691779704124
895	329.812837311963
900	329.934860113688
905	330.058305759209
910	330.183519834356
915	330.31079204446
920	330.440243543092
925	330.571910760414
930	330.705789645524
935	330.841869732915
940	330.980163254302
945	331.120764116463
950	331.263800909313
955	331.40948265466
960	331.558072744319
965	331.709863973496
970	331.865179105584
975	332.02434220874
980	332.187600530863
985	332.355106244974
990	332.526921435838
995	332.702982989782
1000	332.883095404519
1005	333.066958364901
1010	333.254200911093
1015	333.44441230084
1020	333.637176108542
1025	333.832101705488
1030	334.028848191143
1035	334.227137500539
1040	334.426755022807
1045	334.627539459597
1050	334.829358536821
1055	335.032081228399
1060	335.23554761898
1065	335.439540251148
1070	335.643761878987
1075	335.847823697038
1080	336.051245409558
1085	336.253466100974
1090	336.453868716791
1095	336.651811443982
1100	336.846662176136
1105	337.037834677568
1110	337.224809361513
1115	337.407159886265
1120	337.584553294912
1125	337.756755628158
1130	337.923639800697
1135	338.085068101332
1140	338.240989308226
1145	338.391330663245
1150	338.536219876728
1155	338.675427447831
1160	338.808866077394
1165	338.936449519239
1170	339.058055802494
1175	339.173483889184
1180	339.28256139685
1185	339.385129205545
1190	339.481096587116
1195	339.570490847383
1200	339.653452969653
1205	339.73033207129
1210	339.801596324192
1215	339.867679781458
1220	339.929099404029
1225	339.98650026974
1230	340.040574204135
1235	340.09193921735
1240	340.141107862277
1245	340.188516099704
1250	340.234554576725
1255	340.279595320335
1260	340.324007956185
1265	340.368162974982
1270	340.412438901082
1275	340.457233514232
1280	340.503010256649
1285	340.550285848179
1290	340.59962626225
1295	340.651629134826
1300	340.706912449799
1305	340.766137000189
1310	340.829838901911
1315	340.898385388283
1320	340.972022677748
1325	341.050875829417
1330	341.134949619899
1335	341.224202488712
1340	341.318496713245
1345	341.417622510688
1350	341.521304833557
1355	341.629233764083
1360	341.741097088953
1365	341.856598142568
1370	341.975458441716
1375	342.09740988753
1380	342.22218021933
1385	342.34947515873
1390	342.478961782988
1395	342.610235544986
1400	342.742806081033


==> tiks/ROM-signal/TimeEval-1050bestcombo-2.tsv <==
0	279.15
5	279.485066589428
10	281.054597326993
15	282.823465723716
20	284.449511765412
25	285.918835478641
30	287.277317437157
35	288.490650674134
40	289.542697587455
45	290.435489691721
50	291.183576472697
55	291.810331351811
60	292.345344452182
65	292.821851317464
70	293.273707420559
75	293.731963269864
80	294.221522098327
85	294.758475434687
90	295.348567298025
95	295.987015668414
100	296.659706365738
105	297.345591473702
110	298.019961229604
115	298.658127992127
120	299.239009421909
125	299.748118551239
130	300.179561760017
135	300.536801042164
140	300.832112378877
145	301.084848116042
150	301.318771814296
155	301.55884322572
160	301.827899115132
165	302.143679157077
170	302.516586422424
175	302.948476679596
180	303.43262661716
185	303.954874484026
190	304.495766941141
195	305.033397720527
200	305.546526610338
205	306.017546489974
210	306.434912743158
215	306.794675428435
220	307.100885799946
225	307.36487996242
230	307.603109292712
235	307.834677809278
240	308.078750031586
245	308.352066996202
250	308.666753182866
255	309.028736601848
260	309.437072647542
265	309.884261581283
270	310.357464973251
275	310.840417314951
280	311.315764097208
285	311.767509080808
290	312.183232014998
295	312.55577155959
300	312.884144323266
305	313.173589303182
310	313.434749201924
315	313.682117039106
320	313.931976840793
325	314.200130088707
330	314.499722864348
335	314.839471280301
340	315.222519369373
345	315.646079376509
350	316.101893217448
355	316.577445634743
360	317.057751601707
365	317.527461570206
370	317.972987929314
375	318.384350675426
380	318.756492362739
385	319.089885488571
390	319.390357497295
395	319.668173310045
400	319.936511712994
405	320.209558274341
410	320.500487550983
415	320.819610115202
420	321.172943816363
425	321.561394723437
430	321.980659781483
435	322.42185102907
440	322.872753681425
445	323.319533873291
450	323.74865208893
455	324.148712033226
460	324.511983762641
465	324.835392068269
470	325.120835984334
475	325.374804895331
480	325.607357565515
485	325.830616382033
490	326.056995744461
495	326.297413945691
500	326.559738589885
505	326.847677354485
510	327.160262118981
515	327.49199463351
520	327.83362739996
525	328.173468361843
530	328.499015190522
535	328.798690402713
540	329.063424751929
545	329.287866512648
550	329.471051933083
555	329.616449761974
560	329.731387714294
565	329.82594793091
570	329.911498755699
575	329.999069075574
580	330.097794597959
585	330.213652238779
590	330.348655022841
595	330.500612866836
600	330.663492412437
605	330.828317854562
610	330.984482366832
615	331.121279781813
620	331.229437710096
625	331.302435271784
630	331.337418226116
635	331.335591249365
640	331.302039653235
645	331.245014833115
650	331.174790785403
655	331.10225567412
660	331.037438291792
665	330.988176884787
670	330.959115460246
675	330.951165005189
680	330.961496853797
685	330.984065968526
690	331.010585262105
695	331.031811150534
700	331.038957634055
705	331.025037073299
710	330.985937756714
715	330.921089037703
720	330.833627649163
725	330.730027587751
730	330.619237985488
735	330.511479146505
740	330.416905111798
745	330.344348255002
750	330.300259819084
755	330.287926033509
760	330.307127904682
765	330.354308993099
770	330.423199395435
775	330.505831986796
780	330.593801541052
785	330.679575788947
790	330.75766391662
795	330.825466387963
800	330.883692137074
805	330.936300062501
810	330.989976942617
815	331.053230846955
820	331.135225505182
825	331.244526354723
830	331.387930189609
835	331.569539739238
840	331.790208414679
845	332.04744682118
850	332.335783310902
855	332.647540497502
860	332.973911447819
865	333.306162075385
870	333.636797500519
875	333.960532255741
880	334.274932101062
885	334.580631657044
890	334.881094648
895	335.181959905417
900	335.490073276451
905	335.812345861803
910	336.154600316692
915	336.520568296854
920	336.911186572894
925	337.324286159916
930	337.754722246111
935	338.194922705435
940	338.635780069995
945	339.067751035157
950	339.482006310069
955	339.871461798458
960	340.23154987061
965	340.56062611116
970	340.859959796525
975	341.133320069748
980	341.386220350971
985	341.624932734585
990	341.85541780235
995	342.082316625378
1000	342.308151126305
1005	342.532841000274
1010	342.753611162794
1015	342.965295095747
1020	343.160993251894
1025	343.332986974159
1030	343.473780963509
1035	343.577120975342
1040	343.638847885183
1045	343.657469780402
1050	343.634374833041
1055	343.573661330728
1060	343.481609162983
1065	343.365872457887
1070	343.23450434458
1075	343.094953453049
1080	342.953169499127
1085	342.812946929232
1090	342.675604652667
1095	342.540036748226
1100	342.403144643798
1105	342.260697138241
1110	342.109449260383
1115	341.950914645283
1120	341.782478213355
1125	341.59844686592
1130	341.390528529326
1135	341.1695643117
1140	340.922854233234
1145	340.683504531948
1150	340.460070876719
1155	340.277571632945
1160	340.105682211527
1165	339.957267857285
1170	339.847319994129
1175	339.780006019324
1180	339.751839711135
1185	339.758799263125
1190	339.805335702857
1195	339.890496327504
1200	339.972478513252
1205	340.04858276748
1210	340.136070266448
1215	340.242668498731
1220	340.368675521519
1225	340.515374905844
1230	340.687154639437
1235	340.889325665374
1240	341.12646413504
1245	341.401331549509
1250	341.714169220764
1255	342.062522896488
1260	342.441372850342
1265	342.843491323231
1270	343.260086517921
1275	343.681673272049
1280	344.099027435902
1285	344.504075013829
1290	344.89059755304
1295	345.254656697593
1300	345.594687221925
1305	345.911262271104
1310	346.206563425283
1315	346.483643228064
1320	346.745585636009
1325	346.994693289983
1330	347.231816502912
1335	347.455924053168
1340	347.66397743848
1345	347.85112978413
1350	348.011223430373
1355	348.137512884332
1360	348.223516015177
1365	348.263870163817
1370	348.255075414775
1375	348.196021500836
1380	348.088227894593
1385	347.935767868357
1390	347.745562314516
1395	347.532680046843
1400	347.306633790073


==> tiks/ROM-signal/TimeEval-1050bestcombo-3.tsv <==
0	279.15
5	279.176028129461
10	279.198182148485
15	279.206083505458
20	279.205392476691
25	279.200448765118
30	279.194849170878
35	279.191707949729
40	279.193752227077
45	279.2033342366
50	279.222407027654
55	279.252492660909
60	279.294662311811
65	279.349541065844
70	279.417344054005
75	279.497944217132
80	279.590965833842
85	279.695892990755
90	279.812179375729
95	279.939345607097
100	280.077052574233
105	280.225143201884
110	280.383649675693
115	280.552767615523
120	280.732802437437
125	280.924096036542
130	281.12694396377
135	281.341514433117
140	281.567780591119
145	281.805476207353
150	282.054082100791
155	282.312846333387
160	282.580836066505
165	282.85701394474
170	283.140327999677
175	283.429802161739
180	283.72461483581
185	284.024155372148
190	284.328051964251
195	284.636168701639
200	284.948573496979
205	285.265481970656
210	285.587184950627
215	285.913968994713
220	286.246040198417
225	286.583461346545
230	286.926111000551
235	287.273670316405
240	287.625639485277
245	287.981381256385
250	288.340184857884
255	288.701340609003
260	289.064214197313
265	289.428310138608
270	289.793316066857
275	290.159122644999
280	290.525817394836
285	290.893654085472
290	291.263002173798
295	291.634283012332
300	292.007901050886
305	292.384178944961
310	292.763305174027
315	293.145301317119
320	293.530013538336
325	293.917129373613
330	294.306217128807
335	294.696781800382
340	295.088329072222
345	295.480428041636
350	295.872763948406
355	296.265174054139
360	296.657662473917
365	297.050392696916
370	297.443659349989
375	297.837843211128
380	298.233355427856
385	298.630578221953
390	299.029809914968
395	299.431221716823
400	299.834832275609
405	300.240503557888
410	300.647958522378
415	301.056817784272
420	301.466649649091
425	301.877026046794
430	302.287576310616
435	302.698031419123
440	303.108253001126
445	303.518243703558
450	303.928138051798
455	304.338175384774
460	304.748658617677
465	305.159904323102
470	305.57219077488
475	305.98571099289
480	306.400537303869
485	306.816602436336
490	307.233699824946
495	307.651502950059
500	308.069600676749
505	308.487543210241
510	308.904891864416
515	309.32126554044
520	309.736377582528
525	310.150058276059
530	310.562260351272
535	310.973047135854
540	311.38256520872
545	311.791005353757
550	312.198557129479
555	312.605363285051
560	313.011480392642
565	313.41685131302
570	313.821293477621
575	314.224504650107
580	314.626085192925
585	315.025573378569
590	315.422488399491
595	315.816374755718
600	316.206841739
605	316.593592686181
610	316.976440300234
615	317.3553063396
620	317.730206079236
625	318.101219924579
630	318.468456227903
635	318.83201054598
640	319.191927124826
645	319.548168168573
650	319.900595397028
655	320.248966612811
660	320.59294773835
665	320.932138426797
670	321.26610732114
675	321.594431687712
680	321.916735684893
685	322.232721956761
690	322.542192411811
695	322.845055708751
700	323.141320852909
705	323.431078166813
710	323.714470542603
715	323.991659152164
720	324.262788541471
725	324.52795614854
730	324.787190690354
735	325.040442590633
740	325.287587823277
745	325.528444506188
750	325.762799650024
755	325.990441988185
760	326.211196032052
765	326.424952500311
770	326.631690995158
775	326.831492056045
780	327.024537275816
785	327.211097785435
790	327.391512914161
795	327.56616206737
800	327.735433717956
805	327.899695778925
810	328.059271439669
815	328.214423785709
820	328.365351249785
825	328.512194334178
830	328.655052359387
835	328.794007523427
840	328.929152549573
845	329.060617806122
850	329.188594016889
855	329.313347446096
860	329.43522556539
865	329.55465250717
870	329.672114913755
875	329.788139978882
880	329.903268444882
885	330.018025971909
890	330.132896544832
895	330.248301358642
900	330.364585907782
905	330.482016865629
910	330.600788937337
915	330.721040429883
920	330.842875051008
925	330.9663866222
930	331.091683078019
935	331.218906329745
940	331.348245215797
945	331.479939719978
950	331.614275778328
955	331.751571195366
960	331.892154339695
965	332.036338273584
970	332.184393666612
975	332.336524126053
980	332.492847355337
985	332.653384807776
990	332.818061317286
995	332.986714740589
1000	333.159114179523
1005	333.334984116327
1010	333.514030985437
1015	333.695968427443
1020	333.880537731005
1025	334.067520694084
1030	334.256743207279
1035	334.448069140297
1040	334.641385451837
1045	334.836580691677
1050	335.033520062218
1055	335.232020799553
1060	335.431831696522
1065	335.632620066864
1070	335.833968386963
1075	336.035381406505
1080	336.236302935023
1085	336.436140063725
1090	336.63429151692
1095	336.830176305474
1100	337.023258927327
1105	337.213067974197
1110	337.399206032121
1115	337.581350041336
1120	337.759242634254
1125	337.932676231539
1130	338.101472690151
1135	338.26546192698
1140	338.424463083653
1145	338.578271406507
1150	338.726653126394
1155	338.869349364454
1160	339.006088668799
1165	339.136606447796
1170	339.260668536212
1175	339.378095569731
1180	339.488784811339
1185	339.592726529347
1190	339.690012856417
1195	339.780838110328
1200	339.865490677454
1205	339.944337614926
1210	340.01780400693
1215	340.086349724024
1220	340.15044650979
1225	340.210558210888
1230	340.267126472055
1235	340.320563392233
1240	340.371251599177
1245	340.419551110238
1250	340.465811381278
1255	340.510386250824
1260	340.553649150336
1265	340.596005990892
1270	340.637903508395
1275	340.679831474357
1280	340.722317968456
1285	340.76591777851
1290	340.81119486547
1295	340.858700624527
1300	340.908950297072
1305	340.96240024478
1310	341.019428802906
1315	341.080323043842
1320	341.145273029776
1325	341.214374114877
1330	341.2876367318
1335	341.365002047645
1340	341.446361067839
1345	341.531574320203
1350	341.620489218525
1355	341.712952575767
1360	341.808816453834
1365	341.907936508332
1370	342.010163097348
1375	342.115326537023
1380	342.223218851958
1385	342.333575031671
1390	342.446057035691
1395	342.560243516896
1400	342.675627468671


==> tiks/ROM-signal/TimeEval-1050bestcombo-4.tsv <==
0	279.15
5	279.988818470293
10	281.609220992329
15	283.17521497087
20	284.675472205655
25	286.09215895027
30	287.40583493968
35	288.599695754585
40	289.662963446291
45	290.593164122888
50	291.397096172157
55	292.090430879515
60	292.696053537113
65	293.241411609214
70	293.755259487364
75	294.26425857419
80	294.78989840469
85	295.346150042889
90	295.938155818035
95	296.562114507428
100	297.206357487345
105	297.853450470291
110	298.483018389843
115	299.074896243277
120	299.612169385753
125	300.083688445825
130	300.485723424609
135	300.822546748228
140	301.105887359821
145	301.35335497473
150	301.586073024394
155	301.825861728793
160	302.092366357064
165	302.40052458244
170	302.758712840083
175	303.167813273073
180	303.621313941426
185	304.106412742593
190	304.605958824695
195	305.100952478026
200	305.573250980819
205	306.008103909777
210	306.396170339709
215	306.734747763049
220	307.028056849355
225	307.286560327766
230	307.525428706696
235	307.762381218526
240	308.01521171151
245	308.299346110953
250	308.625766911893
255	308.999583783624
260	309.419436296906
265	309.877797992604
270	310.362126296841
275	310.856686946
280	311.344790360982
285	311.811123399424
290	312.243850663307
295	312.636196223737
300	312.987293674648
305	313.302198293704
310	313.591074084026
315	313.867683319388
320	314.147400781367
325	314.445036514066
330	314.772772072928
335	315.13849413294
340	315.54474981932
345	315.988458974039
350	316.461412169328
355	316.951474140626
360	317.444315312047
365	317.925422569191
370	318.382104348318
375	318.805209476183
380	319.19032319143
385	319.538280748065
390	319.85493744129
395	320.150239300231
400	320.436735874057
405	320.727751961127
410	321.035478815472
415	321.369252093202
420	321.734253542742
425	322.130811080972
430	322.554386416447
435	322.996242660503
440	323.444689698061
445	323.886725505823
450	324.309838151372
455	324.703713348526
460	325.061608878929
465	325.381207325928
470	325.664834850734
475	325.919024826563
480	326.153497706439
485	326.379709317838
490	326.609177716531
495	326.851826246488
500	327.114574446972
505	327.400370460995
510	327.707794399424
515	328.031280835975
520	328.361921549724
525	328.68872882626
530	329.000176280638
535	329.285797111627
540	329.53761409487
545	329.75120210666
550	329.926238479576
555	330.066470862621
560	330.179115507419
565	330.273778957632
570	330.361061675727
575	330.451044289958
580	330.551870526616
585	330.668624265847
590	330.802654375434
595	330.951436464051
600	331.108984553012
605	331.266748479976
610	331.414865326396
615	331.543584703254
620	331.644665101232
625	331.71254481358
630	331.745125085259
635	331.744059975093
640	331.71451849866
645	331.664459548135
650	331.603528115398
655	331.541732989468
660	331.488094451388
665	331.449452075039
670	331.429597842738
675	331.428852255274
680	331.444137785001
685	331.469533761346
690	331.497229356444
695	331.518736130749
700	331.526186310352
705	331.513532520438
710	331.477480464107
715	331.418025581381
720	331.3385221595
725	331.245280248531
730	331.14675237916
735	331.052429026433
740	330.971601162379
745	330.912164900593
750	330.879635237975
755	330.876504731628
760	330.902033208355
765	330.952493332439
770	331.021832607812
775	331.102654109398
780	331.187374067308
785	331.2693905659
790	331.344097403435
795	331.409600524996
800	331.467037901447
805	331.520460877244
810	331.576297516435
815	331.642477353153
820	331.727343903027
825	331.838509883593
830	331.981816601213
835	332.160542791384
840	332.374971862937
845	332.622375218862
850	332.897410323969
855	333.192873717102
860	333.500699420386
865	333.813059194329
870	334.123407646245
875	334.427324208591
880	334.723034094634
885	335.011537062865
890	335.296329318912
895	335.582761937689
900	335.877130474387
905	336.18562774271
910	336.513309985347
915	336.863223526651
920	337.235815168412
925	337.628708594312
930	338.036876739647
935	338.453183843214
940	338.869218653904
945	339.276299405612
950	339.66650751011
955	340.033603814707
960	340.373699119518
965	340.685586770527
970	340.970694187487
975	341.232664945796
980	341.476635560688
985	341.708313925753
990	341.932993477072
995	342.154644970842
1000	342.375215431943
1005	342.594233321039
1010	342.808774730792
1015	343.013793764171
1020	343.20276847393
1025	343.368569164633
1030	343.504424783965
1035	343.604849952708
1040	343.666401722872
1045	343.688160363481
1050	343.671868582647
1055	343.621712684162
1060	343.54378007201
1065	343.445272952776
1070	343.333591664205
1075	343.215418211044
1080	343.0959291459
1085	342.97824734336
1090	342.863207421197
1095	342.749464554436
1100	342.633927560805
1105	342.512451272424
1110	342.380686789103
1115	342.23496635353
1120	342.073095356607
1125	341.894937904769
1130	341.702712370384
1135	341.500954995864
1140	341.296156877683
1145	341.096125730958
1150	340.909162214004
1155	340.743165962129
1160	340.60479544382
1165	340.498797245104
1170	340.427595762085
1175	340.391197082027
1180	340.387416301653
1185	340.412391904138
1190	340.461310491146
1195	340.529235826781
1200	340.611921958977
1205	340.706493162989
1210	340.811893158266
1215	340.929039618461
1220	341.060662552409
1225	341.210850532977
1230	341.384370484585
1235	341.585858898361
1240	341.819000446808
1245	342.0858115694
1250	342.386131578147
1255	342.717394378398
1260	343.074714195558
1265	343.451274344352
1270	343.838965339602
1275	344.22918359807
1280	344.61367963817
1285	344.98533827236
1290	345.338783733459
1295	345.670728444592
1300	345.980021445926
1305	346.267395862447
1310	346.534957920535
1315	346.785496686162
1320	347.021718707947
1325	347.245521650361
1330	347.457414535124
1335	347.656170432583
1340	347.838763555077
1345	348.00060156889
1350	348.136021425166
1355	348.238979165176
1360	348.303836373265
1365	348.326132188598
1370	348.303231978919
1375	348.234761539809
1380	348.122766356107
1385	347.971574528428
1390	347.787383735504
1395	347.577631070866
1400	347.350234332283


==> tiks/ROM-signal/TimeEval-1050sines-1.tsv <==
0	279.15
5	359.103181218563
10	362.720256981425
15	365.581776027189
20	367.331563591463
25	367.771049543038
30	366.883013011642
35	364.830454261908
40	361.931193413698
45	358.612058316231
50	355.349210431135
55	352.602914754571
60	350.755665504016
65	350.06197051146
70	350.616376184387
75	352.343732526154
80	355.01261762545
85	358.269688422509
90	361.689927703313
95	364.835689416111
100	367.31637403034
105	368.840621673352
110	369.254067171443
115	368.557782872304
120	366.905244284948
125	364.578611638521
130	361.947921081277
135	359.419043915305
140	357.377701422061
145	356.137235412324
150	355.897190910348
155	356.718172223183
160	358.516119995099
165	361.076451990088
170	364.085789812908
175	367.17662934673
180	369.978621662549
185	372.169333865045
190	373.517550483262
195	373.913313634153
200	373.380813480004
205	372.072655146472
210	370.246605550116
215	368.228307752649
220	366.365317727891
225	364.978920873462
230	364.320384016157
235	364.537580022622
240	365.656399489255
245	367.579259077089
250	370.100627213999
255	372.937147923297
260	375.767973498778
265	378.279581940119
270	380.208829396854
275	381.378331270067
280	381.719417461239
285	381.279696471005
290	380.214433308381
295	378.763192442728
300	377.215208334581
305	375.868448447432
310	374.988127364481
315	374.770416752118
320	375.316288421281
325	376.618950038622
330	378.566399329376
335	380.95850700255
340	383.536036405772
345	386.017394428899
350	388.137901032349
355	389.686094560888
360	390.532083423265
365	390.644132358513
370	390.091360309249
375	389.032385440261
380	387.691705652916
385	386.327279281846
390	385.193941874235
395	384.507805651322
400	384.416576851777
405	384.979832150816
410	386.161852459982
415	387.837828758156
420	389.812382799442
425	391.84764701705
430	393.696856498266
435	395.138695598006
440	396.007603486208
445	396.215872887867
450	395.764577746338
455	394.741963536587
460	393.309700601858
465	391.679087825217
470	390.080667171811
475	388.731581900886
480	387.805267541135
485	387.407677383808
490	387.563275699283
495	388.212624797519
500	389.221748451406
505	390.401806535817
510	391.536194083084
515	392.411177953786
520	392.845740288511
525	392.716464849691
530	391.974049272744
535	390.649241475087
540	388.847506308463
545	386.733314530435
550	384.5063875503
555	382.373328330545
560	380.518672038248
565	379.079421134011
570	378.126591129398
575	377.656267473846
580	377.591310412504
585	377.793338182173
590	378.083182290411
595	378.266842293959
600	378.163231710445
605	377.629799547732
610	376.582456306911
615	375.007074545578
620	372.961048497206
625	370.564810237892
630	367.984611007687
635	365.409087579215
640	363.022977310809
645	360.981707438718
650	359.390418834836
655	358.290320952041
660	357.654211669546
665	357.391686911122
670	357.363196762396
675	357.400870197834
680	357.333101458685
685	357.009394860888
690	356.321966463728
695	355.221095056321
700	353.722126648177
705	351.903233486482
710	349.894339275018
715	347.858861220085
720	345.97091325252
725	344.391226010725
730	343.245185849832
735	342.60606137721
740	342.485723664195
745	342.83408698908
750	343.547255852383
755	344.483137429857
760	345.482239159874
765	346.390663331503
770	347.082030775025
775	347.475249271984
780	347.545658729783
785	347.328043459384
790	346.911163724664
795	346.424658413722
800	346.020238768593
805	345.849880292685
810	346.044117912851
815	346.693505750236
820	347.835827738982
825	349.450809830807
830	351.463009799286
835	353.752400497552
840	356.171081264552
845	358.563701828296
850	360.788681410668
855	362.737220446629
860	364.347441702445
865	365.61170993581
870	366.576160733624
875	367.33257886817
880	368.003846638585
885	368.725080961019
890	369.623169163787
895	370.797616685151
900	372.305409773214
905	374.152006038568
910	376.289681899967
915	378.623415912174
920	381.023420411461
925	383.342501686238
930	385.435761588072
935	387.17984325413
940	388.489011332218
945	389.325827139383
950	389.704962002006
955	389.689674434713
960	389.381518327619
965	388.904802198673
970	388.388049795926
975	387.945118397392
980	387.658658169057
985	387.568243038186
990	387.664823578535
995	387.892244088215
1000	388.155559611496
1005	388.334927242185
1010	388.303065330409
1015	387.943783301366
1020	387.168950979666
1025	385.931515875412
1030	384.232753163728
1035	382.122762043363
1040	379.69418461982
1045	377.070082226554
1050	374.38772349151
1055	371.780603493864
1060	369.361245878058
1065	367.207209261526
1070	365.352246758459
1075	363.78382227838
1080	362.447276893436
1085	361.255993093032
1090	360.106058321182
1095	358.893301035893
1100	357.530250132805
1105	355.9605955346
1110	354.169097888876
1115	352.185553901722
1120	350.082275634074
1125	347.965465138654
1130	345.961728864552
1135	344.201657413215
1140	342.802800166569
1145	341.854435592002
1150	341.406268715193
1155	341.462617705253
1160	341.982864385297
1165	342.88805171982
1170	344.072642003926
1175	345.419725674307
1180	346.817494067003
1185	348.174626078428
1190	349.432409751125
1195	350.571898972011
1200	351.615122888362
1205	352.620218111115
1210	353.671219556665
1215	354.864001988307
1220	356.290404335373
1225	358.0228173564
1230	360.101438619088
1235	362.526009835689
1240	365.253207278513
1245	368.200049154478
1250	371.252829804387
1255	374.280310805415
1260	377.14930366869
1265	379.740451233592
1270	381.962000006771
1275	383.759653904368
1280	385.121167046355
1285	386.075087425737
1290	386.68389636267
1295	387.032581983658
1300	387.214326159519
1305	387.315383213185
1310	387.401329964667
1315	387.506657545802
1320	387.629187243257
1325	387.730096206649
1330	387.739534171055
1335	387.567014220812
1340	387.115082374268
1345	386.294308113119
1350	385.037455544378
1355	383.310817195686
1360	381.121100653283
1365	378.516893017582
1370	375.584498271814
1375	372.438738172551
1380	369.210015155018
1385	366.029455976618
1390	363.014214507105
1395	360.254975668595
1400	357.807376701239


==> tiks/ROM-signal/TimeEval-1050sines-2.tsv <==
0	279.15
5	279.485066589428
10	281.054597326993
15	282.823465723716
20	284.449511765412
25	285.918835478641
30	287.277317437157
35	288.490650674134
40	289.542697587455
45	290.435489691721
50	291.183576472697
55	291.810331351811
60	292.345344452182
65	292.821851317464
70	293.273707420559
75	293.731963269864
80	294.221522098327
85	294.758475434687
90	295.348567298025
95	295.987015668414
100	296.659706365738
105	297.345591473702
110	298.019961229604
115	298.658127992127
120	299.239009421909
125	299.748118551239
130	300.179561760017
135	300.536801042164
140	300.832112378877
145	301.084848116042
150	301.318771814296
155	301.55884322572
160	301.827899115132
165	302.143679157077
170	302.516586422424
175	302.948476679596
180	303.43262661716
185	303.954874484026
190	304.495766941141
195	305.033397720527
200	305.546526610338
205	306.017546489974
210	306.434912743158
215	306.794675428435
220	307.100885799946
225	307.36487996242
230	307.603109292712
235	307.834677809278
240	308.078750031586
245	308.352066996202
250	308.666753182866
255	309.028736601848
260	309.437072647542
265	309.884261581283
270	310.357464973251
275	310.840417314951
280	311.315764097208
285	311.767509080808
290	312.183232014998
295	312.55577155959
300	312.884144323266
305	313.173589303182
310	313.434749201924
315	313.682117039106
320	313.931976840793
325	314.200130088707
330	314.499722864348
335	314.839471280301
340	315.222519369373
345	315.646079376509
350	316.101893217448
355	316.577445634743
360	317.057751601707
365	317.527461570206
370	317.972987929314
375	318.384350675426
380	318.756492362739
385	319.089885488571
390	319.390357497295
395	319.668173310045
400	319.936511712994
405	320.209558274341
410	320.500487550983
415	320.819610115202
420	321.172943816363
425	321.561394723437
430	321.980659781483
435	322.42185102907
440	322.872753681425
445	323.319533873291
450	323.74865208893
455	324.148712033226
460	324.511983762641
465	324.835392068269
470	325.120835984334
475	325.374804895331
480	325.607357565515
485	325.830616382033
490	326.056995744461
495	326.297413945691
500	326.559738589885
505	326.847677354485
510	327.160262118981
515	327.49199463351
520	327.83362739996
525	328.173468361843
530	328.499015190522
535	328.798690402713
540	329.063424751929
545	329.287866512648
550	329.471051933083
555	329.616449761974
560	329.731387714294
565	329.82594793091
570	329.911498755699
575	329.999069075574
580	330.097794597959
585	330.213652238779
590	330.348655022841
595	330.500612866836
600	330.663492412437
605	330.828317854562
610	330.984482366832
615	331.121279781813
620	331.229437710096
625	331.302435271784
630	331.337418226116
635	331.335591249365
640	331.302039653235
645	331.245014833115
650	331.174790785403
655	331.10225567412
660	331.037438291792
665	330.988176884787
670	330.959115460246
675	330.951165005189
680	330.961496853797
685	330.984065968526
690	331.010585262105
695	331.031811150534
700	331.038957634055
705	331.025037073299
710	330.985937756714
715	330.921089037703
720	330.833627649163
725	330.730027587751
730	330.619237985488
735	330.511479146505
740	330.416905111798
745	330.344348255002
750	330.300259819084
755	330.287926033509
760	330.307127904682
765	330.354308993099
770	330.423199395435
775	330.505831986796
780	330.593801541052
785	330.679575788947
790	330.75766391662
795	330.825466387963
800	330.883692137074
805	330.936300062501
810	330.989976942617
815	331.053230846955
820	331.135225505182
825	331.244526354723
830	331.387930189609
835	331.569539739238
840	331.790208414679
845	332.04744682118
850	332.335783310902
855	332.647540497502
860	332.973911447819
865	333.306162075385
870	333.636797500519
875	333.960532255741
880	334.274932101062
885	334.580631657044
890	334.881094648
895	335.181959905417
900	335.490073276451
905	335.812345861803
910	336.154600316692
915	336.520568296854
920	336.911186572894
925	337.324286159916
930	337.754722246111
935	338.194922705435
940	338.635780069995
945	339.067751035157
950	339.482006310069
955	339.871461798458
960	340.23154987061
965	340.56062611116
970	340.859959796525
975	341.133320069748
980	341.386220350971
985	341.624932734585
990	341.85541780235
995	342.082316625378
1000	342.308151126305
1005	342.532841000274
1010	342.753611162794
1015	342.965295095747
1020	343.160993251894
1025	343.332986974159
1030	343.473780963509
1035	343.577120975342
1040	343.638847885183
1045	343.657469780402
1050	343.634374833041
1055	343.573661330728
1060	343.481609162983
1065	343.365872457887
1070	343.23450434458
1075	343.094953453049
1080	342.953169499127
1085	342.812946929232
1090	342.675604652667
1095	342.540036748226
1100	342.403144643798
1105	342.260697138241
1110	342.109449260383
1115	341.950914645283
1120	341.782478213355
1125	341.59844686592
1130	341.390528529326
1135	341.1695643117
1140	340.922854233234
1145	340.683504531948
1150	340.460070876719
1155	340.277571632945
1160	340.105682211527
1165	339.957267857285
1170	339.847319994129
1175	339.780006019324
1180	339.751839711135
1185	339.758799263125
1190	339.805335702857
1195	339.890496327504
1200	339.972478513252
1205	340.04858276748
1210	340.136070266448
1215	340.242668498731
1220	340.368675521519
1225	340.515374905844
1230	340.687154639437
1235	340.889325665374
1240	341.12646413504
1245	341.401331549509
1250	341.714169220764
1255	342.062522896488
1260	342.441372850342
1265	342.843491323231
1270	343.260086517921
1275	343.681673272049
1280	344.099027435902
1285	344.504075013829
1290	344.89059755304
1295	345.254656697593
1300	345.594687221925
1305	345.911262271104
1310	346.206563425283
1315	346.483643228064
1320	346.745585636009
1325	346.994693289983
1330	347.231816502912
1335	347.455924053168
1340	347.66397743848
1345	347.85112978413
1350	348.011223430373
1355	348.137512884332
1360	348.223516015177
1365	348.263870163817
1370	348.255075414775
1375	348.196021500836
1380	348.088227894593
1385	347.935767868357
1390	347.745562314516
1395	347.532680046843
1400	347.306633790073


==> tiks/ROM-signal/TimeEval-1050sines-3.tsv <==
0	279.15
5	280.248847551755
10	281.937730419761
15	283.562761177035
20	285.113803246217
25	286.577002207052
30	287.937766411949
35	289.183718087768
40	290.307222627729
45	291.307167394403
50	292.189768190296
55	292.968316468738
60	293.661924674909
65	294.29346117899
70	294.886972146856
75	295.464951545326
80	296.045834365582
85	296.642051028992
90	297.258898699163
95	297.89436976696
100	298.539945315202
105	299.182230160972
110	299.805193899817
115	300.392704144283
120	300.931003910894
125	301.410798774816
130	301.828678316296
135	302.187691757023
140	302.497015940362
145	302.770778465992
150	303.026212760616
155	303.281409796808
160	303.55298150261
165	303.85395739045
170	304.19219841451
175	304.569536391771
180	304.981744463293
185	305.419328537363
190	305.869017452839
195	306.315736023263
200	306.744782669094
205	307.14391005489
210	307.505025568251
215	307.825285403321
220	308.107443014796
225	308.35941737193
230	308.593154123159
235	308.822948653629
240	309.063471105479
245	309.327770364795
250	309.625532268112
255	309.961827701621
260	310.336514902875
265	310.744367452107
270	311.175898275412
275	311.618754537469
280	312.059481634047
285	312.485406872668
290	312.886380962101
295	313.256139287695
300	313.593101274847
305	313.90050666323
310	314.185880743259
315	314.459913476065
320	314.734917105981
325	315.023082568915
330	315.334779365071
335	315.677133703972
340	316.053077523256
345	316.460992757437
350	316.894990823605
355	317.345778628897
360	317.801981834124
365	318.251734672602
370	318.68431155411
375	319.091573300695
380	319.469030029244
385	319.816378909153
390	320.137450089481
395	320.43957731799
400	320.732489491562
405	321.02688456247
410	321.332889028262
415	321.658619176392
420	322.009042946455
425	322.385296545739
430	322.784544414333
435	323.200394194473
440	323.623800882369
445	324.044327121986
450	324.451578856516
455	324.836613665339
460	325.193125776788
465	325.5182456423
470	325.812847992709
475	326.081332362695
480	326.330914207058
485	326.57053254778
490	326.809532206464
495	327.056308026825
500	327.317101278634
505	327.595114616318
510	327.890065215562
515	328.198232858275
520	328.512989770377
525	328.82573180742
530	329.12707548882
535	329.408149949766
540	329.661801814894
545	329.883545538944
550	330.072129550864
555	330.229644001508
560	330.361161070177
565	330.473964392523
570	330.576481041138
575	330.677069763635
580	330.782837421893
585	330.898649491701
590	331.026471219693
595	331.165127973449
600	331.310513422493
605	331.456210991201
610	331.59443642998
615	331.717165369581
620	331.817285364319
625	331.889610381552
630	331.931616909589
635	331.94380159494
640	331.929614641021
645	331.894983324143
650	331.847497401572
655	331.795374867932
660	331.746356023578
665	331.706682197912
670	331.68030177874
675	331.668412603434
680	331.669401209606
685	331.679182911877
690	331.691890201915
695	331.700808500593
700	331.699424553528
705	331.682438341316
710	331.646596095708
715	331.591228703578
720	331.518422476272
725	331.432801787632
730	331.340957945377
735	331.250608111549
740	331.169605222538
745	331.104939575382
750	331.061872445497
755	331.043322027218
760	331.049585169714
765	331.078430172318
770	331.125543211357
775	331.185261264795
780	331.251484656545
785	331.318638062587
790	331.382543277052
795	331.441080827341
800	331.494548522277
805	331.545668681111
810	331.599245846129
815	331.661526108266
820	331.739350823245
825	331.839225662536
830	331.966436780924
835	332.124338022474
840	332.313907811229
845	332.533635409243
850	332.779749197492
855	333.046751256124
860	333.328179631067
865	333.617488279447
870	333.908919115545
875	334.198242889346
880	334.483265336024
885	334.764029200541
890	335.042686414754
895	335.323061633292
900	335.609971861163
905	335.908400910048
910	336.222647177765
915	336.555566085103
920	336.908014167226
925	337.278572473438
930	337.663586851925
935	338.057517639152
940	338.453547647111
945	338.844361300583
950	339.222984353672
955	339.583566017889
960	339.921994508231
965	340.236261525563
970	340.526527453234
975	340.794881830683
980	341.044836872921
985	341.280629316226
990	341.506432424189
995	341.725591911858
1000	341.93999526436
1005	342.149664169974
1010	342.352627470092
1015	342.545091818945
1020	342.721884895231
1025	342.877107526298
1030	343.004901891353
1035	343.100227126812
1040	343.159533308383
1045	343.181239866332
1050	343.165952754852
1055	343.116392046218
1060	343.037042701828
1065	342.933580241611
1070	342.812154387553
1075	342.678633110433
1080	342.537914205657
1085	342.393401003196
1090	342.246714676288
1095	342.097681370227
1100	341.944592949647
1105	341.784701183547
1110	341.614872174203
1115	341.432305428261
1120	341.235213271489
1125	341.023362465001
1130	340.798399920584
1135	340.563915405715
1140	340.325231611775
1145	340.088950578312
1150	339.862319741854
1155	339.652505980531
1160	339.465878457407
1165	339.307399146002
1170	339.180204016103
1175	339.085430311936
1180	339.022310148879
1185	338.988512830737
1190	338.980683228062
1195	338.995096214509
1200	339.028331362763
1205	339.077870022769
1210	339.14252875286
1215	339.222667082538
1220	339.320140273637
1225	339.438004423479
1230	339.580016690236
1235	339.750002594437
1240	339.95118115594
1245	340.185544452057
1250	340.453380274941
1255	340.753006122739
1260	341.080752748531
1265	341.431200223291
1270	341.7976339744
1275	342.172657573764
1280	342.548877492638
1285	342.91956561725
1290	343.279209295464
1295	343.623875416694
1300	343.95134206594
1305	344.260984739573
1310	344.553439179249
1315	344.830094580393
1320	345.092494777862
1325	345.341737657151
1330	345.577962746628
1335	345.800003822842
1340	346.005259336556
1345	346.189802010001
1350	346.348714571705
1355	346.476606183542
1360	346.56823826998
1365	346.619172821787
1370	346.626352988631
1375	346.588535302313
1380	346.506513773262
1385	346.383105358969
1390	346.222899724422
1395	346.031809041362
1400	345.81648115302


==> tiks/ROM-signal/TimeEval-1050sines-4.tsv <==
0	279.15
5	280.284972791854
10	282.093241518372
15	283.807477200716
20	285.419715858598
25	286.917471824517
30	288.28729532899
35	289.51822509188
40	290.604688137403
45	291.548480298578
50	292.359590176058
55	293.055788419085
60	293.661071149913
65	294.20319850769
70	294.71068635279
75	295.20967591131
80	295.721114351181
85	296.258628809799
90	296.827375034494
95	297.424004129588
100	298.037736205644
105	298.652379280988
110	299.249005949118
115	299.808915768915
120	300.316478834363
125	300.761479053973
130	301.140650224012
135	301.458212997677
140	301.725360008817
145	301.958780370555
150	302.17844386595
155	302.404962045864
160	302.656895470499
165	302.948377110077
170	303.287372180569
175	303.674802045523
180	304.104637626874
185	304.564933231921
190	305.039643433695
195	305.510961092359
200	305.961847695517
205	306.378406459034
210	306.75177613566
215	307.079294655684
220	307.364786098998
225	307.617947225083
230	307.852933746699
235	308.086354706323
240	308.334961111008
245	308.613352199994
250	308.932014883933
255	309.295960787791
260	309.704138660263
265	310.149690170265
270	310.620999774184
275	311.103380693702
280	311.581153928638
285	312.039827000725
290	312.468070151334
295	312.859220580115
300	313.212114819022
305	313.531145326101
310	313.825546203436
315	314.108019381328
320	314.392902010563
325	314.694136077634
330	315.023324511896
335	315.388141625673
340	315.791312480689
345	316.230293624641
350	316.6976883973
355	317.182327671067
360	317.67085569523
365	318.149593130513
370	318.606414406031
375	319.032378562131
380	319.422890926179
385	319.778241473347
390	320.103454604523
395	320.407481703344
400	320.701858695106
405	320.999023392853
410	321.310531862807
415	321.645423592107
420	322.008960903002
425	322.40191269969
430	322.820474390319
435	323.256825906425
440	323.7002408277
445	324.138584079733
450	324.559983840646
455	324.954442058136
460	325.31515987308
465	325.639397153786
470	325.928752861939
475	326.188835354845
480	326.428377297557
485	326.657926642735
490	326.888302544999
495	327.129035355554
500	327.387009119139
505	327.665493770931
510	327.963697260427
515	328.276893404467
520	328.597100019359
525	328.914205249426
530	329.217378651041
535	329.496565889871
540	329.743856831814
545	329.954537256953
550	330.127681164837
555	330.266206799473
560	330.376395606903
565	330.466948580631
570	330.547718332454
575	330.628298944796
580	330.716673336605
585	330.81810734356
590	330.934442785798
595	331.06388396181
600	331.201301622177
605	331.33900556108
610	331.467871774184
615	331.57866172158
620	331.663346196139
625	331.716247867492
630	331.734844217218
635	331.720122119395
640	331.676439549499
645	331.610919643872
650	331.532467732382
655	331.450553897111
660	331.37393492782
665	331.309496078564
670	331.261374132076
675	331.230481881967
680	331.21449631132
685	331.208306789877
690	331.204854894764
695	331.196243070419
700	331.174952820508
705	331.13499941194
710	331.072860851869
715	330.988052394133
720	330.883269089433
725	330.764080516683
730	330.638225044547
735	330.514606861758
740	330.40213979174
745	330.308601983842
750	330.239662330988
755	330.198213591204
760	330.184102558653
765	330.194290714348
770	330.22341773145
775	330.264683662548
780	330.310921523197
785	330.355706402578
790	330.394343601943
795	330.424596920187
800	330.447056231798
805	330.465095387388
810	330.484429764007
815	330.512339221635
820	330.556668844457
825	330.624750176507
830	330.722395572768
835	330.853106567429
840	331.01760566231
845	331.213754287128
850	331.436864603685
855	331.680357172476
860	331.93666813652
865	332.198275266754
870	332.458696672951
875	332.71332123822
880	332.959954953932
885	333.199008590997
890	333.433303573344
895	333.667527168625
900	333.907417493116
905	334.158796409177
910	334.426588964935
915	334.713968823578
920	335.021750206181
925	335.348111066741
930	335.688684733139
935	336.037004894035
940	336.385239031827
945	336.725105212805
950	337.048842149392
955	337.350096053317
960	337.624600752194
965	337.870557854241
970	338.088666989005
975	338.28180610723
980	338.454411373026
985	338.611648322109
990	338.758494788476
995	338.89886764281
1000	339.034918138427
1005	339.166595793036
1010	339.29154189966
1015	339.405326560397
1020	339.501994316421
1025	339.574839930051
1030	339.617303779721
1035	339.623860113412
1040	339.590773246473
1045	339.516616290722
1050	339.402481272828
1055	339.251853582801
1060	339.070171278179
1065	338.864134095974
1070	338.640861841475
1075	338.407022268406
1080	338.168051844127
1085	337.927578561853
1090	337.687126356965
1095	337.446140007848
1100	337.202323494919
1105	336.952240197773
1110	336.692086342519
1115	336.418524958609
1120	336.129459604577
1125	335.824636301901
1130	335.505987061669
1135	335.177665462597
1140	334.845768609811
1145	334.517784212732
1150	334.201840171696
1155	333.905861516682
1160	333.636751977641
1165	333.399713216684
1170	333.197794525501
1175	333.031732556146
1180	332.900099205692
1185	332.799732046923
1190	332.726381906122
1195	332.675481955793
1200	332.642926243891
1205	332.625745168399
1210	332.622580985244
1215	332.633895698851
1220	332.661882392507
1225	332.710093660223
1230	332.782841233521
1235	332.884453429459
1240	333.018497107084
1245	333.187075630517
1250	333.390303298941
1255	333.626031470601
1260	333.889865838127
1265	334.175473139842
1270	334.475134887244
1275	334.780471223305
1280	335.083234651098
1285	335.376064336835
1290	335.653098190932
1295	335.910360949933
1300	336.145878951656
1305	336.359511540243
1310	336.552529446735
1315	336.727006320081
1320	336.885115770008
1325	337.028439158965
1330	337.157387186222
1335	337.270821432413
1340	337.36593294954
1345	337.43839788315
1350	337.482790310745
1355	337.49319564148
1360	337.463939265164
1365	337.390328693887
1370	337.269305483619
1375	337.099915964718
1380	336.883535372335
1385	336.623814663708
1390	336.326358176133
1395	335.998177786333
1400	335.647000068489


==> tiks/ROM-signal/TimeEval-1050sines-5.tsv <==
0	279.15
5	280.239088905574
10	282.043040184624
15	283.730458303252
20	285.30018697074
25	286.744730163207
30	288.054385602216
35	289.221160863268
40	290.242014699015
45	291.121054896051
50	291.870462476417
55	292.510080673399
60	293.065782430105
65	293.566888181753
70	294.043025077667
75	294.52088384786
80	295.021332159868
85	295.557284141444
90	296.132613792311
95	296.742251340582
100	297.373436991123
105	298.007948526486
110	298.624989115389
115	299.204336574162
120	299.729325957235
125	300.189266761563
130	300.580979257573
135	300.909259328006
140	301.186230047082
145	301.429690390476
150	301.660706096953
155	301.900786670678
160	302.169042845165
165	302.479714429139
170	302.840400837746
175	303.25122457188
180	303.705026170668
185	304.188546255273
190	304.684415927689
195	305.173669190477
200	305.638424453878
205	306.064365012672
210	306.442682154189
215	306.77122387259
220	307.054705442295
225	307.303969289449
230	307.53441240637
235	307.763812001201
240	308.0098589708
245	308.28774378928
250	308.608126395113
255	308.975763208708
260	309.388969321044
265	309.839975866994
270	310.316118263535
275	310.801677565496
280	311.280110094238
285	311.736351283617
290	312.158874536076
295	312.541224819292
300	312.882823730779
305	313.188946631118
310	313.469888461168
315	313.739446802126
320	314.012943181372
325	314.305064058854
330	314.627823455165
335	314.98892756498
340	315.390761583637
345	315.830129289574
350	316.298769556996
355	316.784565910427
360	317.273270459568
365	317.750494980451
370	318.203688632234
375	318.623827903536
380	319.006588453915
385	319.352843909225
390	319.668432488762
395	319.963235000178
400	320.249702872531
405	320.541049378564
410	320.849360944509
415	321.183892800338
420	321.549783680351
425	321.947362490383
430	322.372134886922
435	322.815441730833
440	323.265687899933
445	323.709961938111
450	324.135815114081
455	324.532949516203
460	324.894581007166
465	325.218291478611
470	325.50625868272
475	325.764840354402
480	326.003579846419
485	326.233780414819
490	326.466853582605
495	326.712675806968
500	326.978183340062
505	327.266398751712
510	327.576019598529
515	327.901619341686
520	328.234424304683
525	328.563550361994
530	328.877520266392
535	329.16584560008
540	329.420451098546
545	329.636744031854
550	329.814183565369
555	329.956276921909
560	330.070010428891
565	330.1648026612
570	330.251132816113
575	330.339041091765
580	330.436713331968
585	330.549347717486
590	330.678459229169
595	330.821714225443
600	330.973311922564
605	331.124852587616
610	331.266564660729
615	331.388714174237
620	331.482996353618
625	331.543714161014
630	331.568580765242
635	331.559037661913
640	331.520049488057
645	331.459410579838
650	331.386666557112
655	331.311807153602
660	331.243916869783
665	331.189973788981
670	331.153963837698
675	331.136431440377
680	331.134524702248
685	331.142522975857
690	331.152766893451
695	331.156855175906
700	331.146936462116
705	331.116912891908
710	331.063386572833
715	330.986218067884
720	330.888622065719
725	330.776791368115
730	330.659106860861
735	330.54504884594
740	330.443965961692
745	330.363876318502
750	330.31046906967
755	330.286444584047
760	330.291282175558
765	330.3214631135
770	330.371112140712
775	330.432962082881
780	330.499501537957
785	330.564141224841
790	330.622233579305
795	330.671802522007
800	330.713882617602
805	330.752422946346
810	330.7937728818
815	330.845825829442
820	330.916944553314
825	331.014821391291
830	331.145434412942
835	331.312245520431
840	331.51575097589
845	331.753444068293
850	332.020190920306
855	332.308962139712
860	332.611813358617
865	332.920973598682
870	333.229886518365
875	333.534057714867
880	333.83159003134
885	334.12333402112
890	334.412635826004
895	334.70472186981
900	335.005810860735
905	335.322081464535
910	335.658643411501
915	336.018658144833
920	336.402732818638
925	336.808671838727
930	337.231618956451
935	337.6645675063
940	338.099164587361
945	338.52669411152
950	338.939099360573
955	339.329901305068
960	339.694884902134
965	340.032459493747
970	340.343646341181
975	340.631699522304
980	340.901418311991
985	341.158252424899
990	341.407330061655
995	341.652548628121
1000	341.895858026887
1005	342.136838114747
1010	342.372629429494
1015	342.598225740505
1020	342.807085588596
1025	342.991975032
1030	343.145921619731
1035	343.263144633052
1040	343.339830865301
1045	343.374647914833
1050	343.368924801278
1055	343.326477218515
1060	343.25310511148
1065	343.155836348215
1070	343.042025548649
1075	342.918436697644
1080	342.790439348123
1085	342.661430975689
1090	342.53256495967
1095	342.402819546166
1100	342.269394334218
1105	342.128374272106
1110	341.97556344015
1115	341.807367311624
1120	341.621595969057
1125	341.418072672538
1130	341.198960419938
1135	340.96875959629
1140	340.733976666052
1145	340.502510431709
1150	340.282842061713
1155	340.083142296481
1160	339.910420196451
1165	339.769831057088
1170	339.66423776018
1175	339.594083287486
1180	339.55758766651
1185	339.551236607238
1190	339.570488055766
1195	339.610592616838
1200	339.6674085003
1205	339.738093395902
1210	339.821574120474
1215	339.918727293888
1220	340.032246005443
1225	340.166212460174
1230	340.32543853764
1235	340.514669119897
1240	340.737762329956
1245	340.996963808737
1250	341.292378517582
1255	341.621715316358
1260	341.980340822957
1265	342.36163536142
1270	342.7576013729
1275	343.15963949846
1280	343.55938458228
1285	343.949486269123
1290	344.324227666099
1295	344.679899367876
1300	345.014881545536
1305	345.329428687687
1310	345.625193976957
1315	345.904567160243
1320	346.169925913475
1325	346.42291244751
1330	346.663842851706
1335	346.891337108626
1340	347.102225693697
1345	347.291748809822
1350	347.454022302253
1355	347.582706131612
1360	347.671782356835
1365	347.716333961171
1370	347.713215702558
1375	347.661523439617
1380	347.562796842638
1385	347.420927948489
1390	347.241789288422
1395	347.032634430747
1400	346.801355191146


==> tiks/ROM-signal/TimeEval-1050sines2-1.tsv <==
0	279.15
5	359.103181218563
10	362.720256981425
15	365.581776027189
20	367.331563591463
25	367.771049543038
30	366.883013011642
35	364.830454261908
40	361.931193413698
45	358.612058316231
50	355.349210431135
55	352.602914754571
60	350.755665504016
65	350.06197051146
70	350.616376184387
75	352.343732526154
80	355.01261762545
85	358.269688422509
90	361.689927703313
95	364.835689416111
100	367.31637403034
105	368.840621673352
110	369.254067171443
115	368.557782872304
120	366.905244284948
125	364.578611638521
130	361.947921081277
135	359.419043915305
140	357.377701422061
145	356.137235412324
150	355.897190910348
155	356.718172223183
160	358.516119995099
165	361.076451990088
170	364.085789812908
175	367.17662934673
180	369.978621662549
185	372.169333865045
190	373.517550483262
195	373.913313634153
200	373.380813480004
205	372.072655146472
210	370.246605550116
215	368.228307752649
220	366.365317727891
225	364.978920873462
230	364.320384016157
235	364.537580022622
240	365.656399489255
245	367.579259077089
250	370.100627213999
255	372.937147923297
260	375.767973498778
265	378.279581940119
270	380.208829396854
275	381.378331270067
280	381.719417461239
285	381.279696471005
290	380.214433308381
295	378.763192442728
300	377.215208334581
305	375.868448447432
310	374.988127364481
315	374.770416752118
320	375.316288421281
325	376.618950038622
330	378.566399329376
335	380.95850700255
340	383.536036405772
345	386.017394428899
350	388.137901032349
355	389.686094560888
360	390.532083423265
365	390.644132358513
370	390.091360309249
375	389.032385440261
380	387.691705652916
385	386.327279281846
390	385.193941874235
395	384.507805651322
400	384.416576851777
405	384.979832150816
410	386.161852459982
415	387.837828758156
420	389.812382799442
425	391.84764701705
430	393.696856498266
435	395.138695598006
440	396.007603486208
445	396.215872887867
450	395.764577746338
455	394.741963536587
460	393.309700601858
465	391.679087825217
470	390.080667171811
475	388.731581900886
480	387.805267541135
485	387.407677383808
490	387.563275699283
495	388.212624797519
500	389.221748451406
505	390.401806535817
510	391.536194083084
515	392.411177953786
520	392.845740288511
525	392.716464849691
530	391.974049272744
535	390.649241475087
540	388.847506308463
545	386.733314530435
550	384.5063875503
555	382.373328330545
560	380.518672038248
565	379.079421134011
570	378.126591129398
575	377.656267473846
580	377.591310412504
585	377.793338182173
590	378.083182290411
595	378.266842293959
600	378.163231710445
605	377.629799547732
610	376.582456306911
615	375.007074545578
620	372.961048497206
625	370.564810237892
630	367.984611007687
635	365.409087579215
640	363.022977310809
645	360.981707438718
650	359.390418834836
655	358.290320952041
660	357.654211669546
665	357.391686911122
670	357.363196762396
675	357.400870197834
680	357.333101458685
685	357.009394860888
690	356.321966463728
695	355.221095056321
700	353.722126648177
705	351.903233486482
710	349.894339275018
715	347.858861220085
720	345.97091325252
725	344.391226010725
730	343.245185849832
735	342.60606137721
740	342.485723664195
745	342.83408698908
750	343.547255852383
755	344.483137429857
760	345.482239159874
765	346.390663331503
770	347.082030775025
775	347.475249271984
780	347.545658729783
785	347.328043459384
790	346.911163724664
795	346.424658413722
800	346.020238768593
805	345.849880292685
810	346.044117912851
815	346.693505750236
820	347.835827738982
825	349.450809830807
830	351.463009799286
835	353.752400497552
840	356.171081264552
845	358.563701828296
850	360.788681410668
855	362.737220446629
860	364.347441702445
865	365.61170993581
870	366.576160733624
875	367.33257886817
880	368.003846638585
885	368.725080961019
890	369.623169163787
895	370.797616685151
900	372.305409773214
905	374.152006038568
910	376.289681899967
915	378.623415912174
920	381.023420411461
925	383.342501686238
930	385.435761588072
935	387.17984325413
940	388.489011332218
945	389.325827139383
950	389.704962002006
955	389.689674434713
960	389.381518327619
965	388.904802198673
970	388.388049795926
975	387.945118397392
980	387.658658169057
985	387.568243038186
990	387.664823578535
995	387.892244088215
1000	388.155559611496
1005	388.334927242185
1010	388.303065330409
1015	387.943783301366
1020	387.168950979666
1025	385.931515875412
1030	384.232753163728
1035	382.122762043363
1040	379.69418461982
1045	377.070082226554
1050	374.38772349151
1055	371.780603493864
1060	369.361245878058
1065	367.207209261526
1070	365.352246758459
1075	363.78382227838
1080	362.447276893436
1085	361.255993093032
1090	360.106058321182
1095	358.893301035893
1100	357.530250132805
1105	355.9605955346
1110	354.169097888876
1115	352.185553901722
1120	350.082275634074
1125	347.965465138654
1130	345.961728864552
1135	344.201657413215
1140	342.802800166569
1145	341.854435592002
1150	341.406268715193
1155	341.462617705253
1160	341.982864385297
1165	342.88805171982
1170	344.072642003926
1175	345.419725674307
1180	346.817494067003
1185	348.174626078428
1190	349.432409751125
1195	350.571898972011
1200	351.615122888362
1205	352.620218111115
1210	353.671219556665
1215	354.864001988307
1220	356.290404335373
1225	358.0228173564
1230	360.101438619088
1235	362.526009835689
1240	365.253207278513
1245	368.200049154478
1250	371.252829804387
1255	374.280310805415
1260	377.14930366869
1265	379.740451233592
1270	381.962000006771
1275	383.759653904368
1280	385.121167046355
1285	386.075087425737
1290	386.68389636267
1295	387.032581983658
1300	387.214326159519
1305	387.315383213185
1310	387.401329964667
1315	387.506657545802
1320	387.629187243257
1325	387.730096206649
1330	387.739534171055
1335	387.567014220812
1340	387.115082374268
1345	386.294308113119
1350	385.037455544378
1355	383.310817195686
1360	381.121100653283
1365	378.516893017582
1370	375.584498271814
1375	372.438738172551
1380	369.210015155018
1385	366.029455976618
1390	363.014214507105
1395	360.254975668595
1400	357.807376701239


==> tiks/ROM-signal/TimeEval-1050sines2-2.tsv <==
0	279.15
5	279.151040973964
10	279.150614004886
15	279.149848821016
20	279.150172133551
25	279.149996335426
30	279.148977772962
35	279.146809531865
40	279.143554679815
45	279.140538806462
50	279.140231606589
55	279.145840597788
60	279.160801920925
65	279.188317980643
70	279.23094810242
75	279.290399291203
80	279.367530165246
85	279.462460363811
90	279.57470202655
95	279.703297181021
100	279.846976638803
105	280.004328967139
110	280.173960049673
115	280.354627580344
120	280.545339686337
125	280.745409178102
130	280.954465011747
135	281.172416207034
140	281.3993751889
145	281.635558668681
150	281.881180470017
155	282.13634675071
160	282.400974533414
165	282.674740050623
170	282.95706742577
175	283.247158664696
180	283.544054008005
185	283.846721389161
190	284.154161015589
195	284.465507202708
200	284.780107647572
205	285.097566848889
210	285.417772846725
215	285.740830964983
220	286.067024183422
225	286.396752362313
230	286.730448484988
235	287.068489427904
240	287.411117521224
245	287.758385110898
250	288.110127763484
255	288.465970526062
260	288.825367497737
265	289.187662577794
270	289.552163441685
275	289.918226446667
280	290.285325602034
285	290.653112586945
290	291.021448786742
295	291.390405847249
300	291.760238230909
305	292.131332159471
310	292.504139460368
315	292.879101662562
320	293.256577398615
325	293.636784532546
330	294.019764138988
335	294.405368701037
340	294.793277913676
345	295.183040026937
350	295.574131751336
355	295.966028196802
360	296.358271909902
365	296.750531322372
370	297.142641508748
375	297.53462129483
380	297.926664647643
385	298.319107992567
390	298.712377788107
395	299.106925915472
400	299.503162138731
405	299.901393306593
410	300.301777783317
415	300.704301642473
420	301.108779618509
425	301.514878221131
430	301.922161947691
435	302.330152557573
440	302.738392376576
445	303.146503350047
450	303.554233941622
455	303.961487284354
460	304.368326615012
465	304.774957369575
470	305.18168866962
475	305.588879705627
480	305.996879024048
485	306.405965273861
490	306.816297829952
495	307.227884248005
500	307.640569189021
505	308.054046157009
510	308.467889791099
515	308.881603890738
520	309.294678003444
525	309.706644386987
530	310.117127521895
535	310.525879164159
540	310.932794116127
545	311.337904764485
550	311.741355454573
555	312.14336081393
560	312.54415266603
565	312.943925731244
570	313.342788497668
575	313.740726117423
580	314.137580950797
585	314.53305344476
590	314.926722921
595	315.318084593499
600	315.706597926524
605	316.091739074185
610	316.473049705617
615	316.850176619865
620	317.222896157552
625	317.591118797868
630	317.954875070165
635	318.314285331147
640	318.66951713823
645	319.020738859063
650	319.36806796924
655	319.711530917494
660	320.051039853924
665	320.386384663496
670	320.717241092592
675	321.043197306554
680	321.363794332581
685	321.678572624818
690	321.987123533903
695	322.289132434493
700	322.584364465201
705	322.872737056607
710	323.154339868292
715	323.429352547132
720	323.697990570475
725	323.960518709102
730	324.217193550707
735	324.468206329601
740	324.713666609079
745	324.953591730583
750	325.187910325851
755	325.416472036345
760	325.639062369123
765	325.85544436573
770	326.065465312117
775	326.268977766055
780	326.465905103323
785	326.656297900752
790	326.840359491937
795	327.018405636875
800	327.19083525342
805	327.358100607125
810	327.520673356278
815	327.679009085876
820	327.833510271694
825	327.984498321081
830	328.13220146371
835	328.27675925683
840	328.418241405734
845	328.556677552392
850	328.692093628877
855	328.824549801917
860	328.954174534369
865	329.081189726581
870	329.205922969907
875	329.328805173056
880	329.45035411777
885	329.571146232684
890	329.691779704124
895	329.812837311963
900	329.934860113688
905	330.058305759209
910	330.183519834356
915	330.31079204446
920	330.440243543092
925	330.571910760414
930	330.705789645524
935	330.841869732915
940	330.980163254302
945	331.120764116463
950	331.263800909313
955	331.40948265466
960	331.558072744319
965	331.709863973496
970	331.865179105584
975	332.02434220874
980	332.187600530863
985	332.355106244974
990	332.526921435838
995	332.702982989782
1000	332.883095404519
1005	333.066958364901
1010	333.254200911093
1015	333.44441230084
1020	333.637176108542
1025	333.832101705488
1030	334.028848191143
1035	334.227137500539
1040	334.426755022807
1045	334.627539459597
1050	334.829358536821
1055	335.032081228399
1060	335.23554761898
1065	335.439540251148
1070	335.643761878987
1075	335.847823697038
1080	336.051245409558
1085	336.253466100974
1090	336.453868716791
1095	336.651811443982
1100	336.846662176136
1105	337.037834677568
1110	337.224809361513
1115	337.407159886265
1120	337.584553294912
1125	337.756755628158
1130	337.923639800697
1135	338.085068101332
1140	338.240989308226
1145	338.391330663245
1150	338.536219876728
1155	338.675427447831
1160	338.808866077394
1165	338.936449519239
1170	339.058055802494
1175	339.173483889184
1180	339.28256139685
1185	339.385129205545
1190	339.481096587116
1195	339.570490847383
1200	339.653452969653
1205	339.73033207129
1210	339.801596324192
1215	339.867679781458
1220	339.929099404029
1225	339.98650026974
1230	340.040574204135
1235	340.09193921735
1240	340.141107862277
1245	340.188516099704
1250	340.234554576725
1255	340.279595320335
1260	340.324007956185
1265	340.368162974982
1270	340.412438901082
1275	340.457233514232
1280	340.503010256649
1285	340.550285848179
1290	340.59962626225
1295	340.651629134826
1300	340.706912449799
1305	340.766137000189
1310	340.829838901911
1315	340.898385388283
1320	340.972022677748
1325	341.050875829417
1330	341.134949619899
1335	341.224202488712
1340	341.318496713245
1345	341.417622510688
1350	341.521304833557
1355	341.629233764083
1360	341.741097088953
1365	341.856598142568
1370	341.975458441716
1375	342.09740988753
1380	342.22218021933
1385	342.34947515873
1390	342.478961782988
1395	342.610235544986
1400	342.742806081033


==> tiks/ROM-signal/TimeEval-1050sines2-3.tsv <==
0	279.15
5	279.485066589428
10	281.054597326993
15	282.823465723716
20	284.449511765412
25	285.918835478641
30	287.277317437157
35	288.490650674134
40	289.542697587455
45	290.435489691721
50	291.183576472697
55	291.810331351811
60	292.345344452182
65	292.821851317464
70	293.273707420559
75	293.731963269864
80	294.221522098327
85	294.758475434687
90	295.348567298025
95	295.987015668414
100	296.659706365738
105	297.345591473702
110	298.019961229604
115	298.658127992127
120	299.239009421909
125	299.748118551239
130	300.179561760017
135	300.536801042164
140	300.832112378877
145	301.084848116042
150	301.318771814296
155	301.55884322572
160	301.827899115132
165	302.143679157077
170	302.516586422424
175	302.948476679596
180	303.43262661716
185	303.954874484026
190	304.495766941141
195	305.033397720527
200	305.546526610338
205	306.017546489974
210	306.434912743158
215	306.794675428435
220	307.100885799946
225	307.36487996242
230	307.603109292712
235	307.834677809278
240	308.078750031586
245	308.352066996202
250	308.666753182866
255	309.028736601848
260	309.437072647542
265	309.884261581283
270	310.357464973251
275	310.840417314951
280	311.315764097208
285	311.767509080808
290	312.183232014998
295	312.55577155959
300	312.884144323266
305	313.173589303182
310	313.434749201924
315	313.682117039106
320	313.931976840793
325	314.200130088707
330	314.499722864348
335	314.839471280301
340	315.222519369373
345	315.646079376509
350	316.101893217448
355	316.577445634743
360	317.057751601707
365	317.527461570206
370	317.972987929314
375	318.384350675426
380	318.756492362739
385	319.089885488571
390	319.390357497295
395	319.668173310045
400	319.936511712994
405	320.209558274341
410	320.500487550983
415	320.819610115202
420	321.172943816363
425	321.561394723437
430	321.980659781483
435	322.42185102907
440	322.872753681425
445	323.319533873291
450	323.74865208893
455	324.148712033226
460	324.511983762641
465	324.835392068269
470	325.120835984334
475	325.374804895331
480	325.607357565515
485	325.830616382033
490	326.056995744461
495	326.297413945691
500	326.559738589885
505	326.847677354485
510	327.160262118981
515	327.49199463351
520	327.83362739996
525	328.173468361843
530	328.499015190522
535	328.798690402713
540	329.063424751929
545	329.287866512648
550	329.471051933083
555	329.616449761974
560	329.731387714294
565	329.82594793091
570	329.911498755699
575	329.999069075574
580	330.097794597959
585	330.213652238779
590	330.348655022841
595	330.500612866836
600	330.663492412437
605	330.828317854562
610	330.984482366832
615	331.121279781813
620	331.229437710096
625	331.302435271784
630	331.337418226116
635	331.335591249365
640	331.302039653235
645	331.245014833115
650	331.174790785403
655	331.10225567412
660	331.037438291792
665	330.988176884787
670	330.959115460246
675	330.951165005189
680	330.961496853797
685	330.984065968526
690	331.010585262105
695	331.031811150534
700	331.038957634055
705	331.025037073299
710	330.985937756714
715	330.921089037703
720	330.833627649163
725	330.730027587751
730	330.619237985488
735	330.511479146505
740	330.416905111798
745	330.344348255002
750	330.300259819084
755	330.287926033509
760	330.307127904682
765	330.354308993099
770	330.423199395435
775	330.505831986796
780	330.593801541052
785	330.679575788947
790	330.75766391662
795	330.825466387963
800	330.883692137074
805	330.936300062501
810	330.989976942617
815	331.053230846955
820	331.135225505182
825	331.244526354723
830	331.387930189609
835	331.569539739238
840	331.790208414679
845	332.04744682118
850	332.335783310902
855	332.647540497502
860	332.973911447819
865	333.306162075385
870	333.636797500519
875	333.960532255741
880	334.274932101062
885	334.580631657044
890	334.881094648
895	335.181959905417
900	335.490073276451
905	335.812345861803
910	336.154600316692
915	336.520568296854
920	336.911186572894
925	337.324286159916
930	337.754722246111
935	338.194922705435
940	338.635780069995
945	339.067751035157
950	339.482006310069
955	339.871461798458
960	340.23154987061
965	340.56062611116
970	340.859959796525
975	341.133320069748
980	341.386220350971
985	341.624932734585
990	341.85541780235
995	342.082316625378
1000	342.308151126305
1005	342.532841000274
1010	342.753611162794
1015	342.965295095747
1020	343.160993251894
1025	343.332986974159
1030	343.473780963509
1035	343.577120975342
1040	343.638847885183
1045	343.657469780402
1050	343.634374833041
1055	343.573661330728
1060	343.481609162983
1065	343.365872457887
1070	343.23450434458
1075	343.094953453049
1080	342.953169499127
1085	342.812946929232
1090	342.675604652667
1095	342.540036748226
1100	342.403144643798
1105	342.260697138241
1110	342.109449260383
1115	341.950914645283
1120	341.782478213355
1125	341.59844686592
1130	341.390528529326
1135	341.1695643117
1140	340.922854233234
1145	340.683504531948
1150	340.460070876719
1155	340.277571632945
1160	340.105682211527
1165	339.957267857285
1170	339.847319994129
1175	339.780006019324
1180	339.751839711135
1185	339.758799263125
1190	339.805335702857
1195	339.890496327504
1200	339.972478513252
1205	340.04858276748
1210	340.136070266448
1215	340.242668498731
1220	340.368675521519
1225	340.515374905844
1230	340.687154639437
1235	340.889325665374
1240	341.12646413504
1245	341.401331549509
1250	341.714169220764
1255	342.062522896488
1260	342.441372850342
1265	342.843491323231
1270	343.260086517921
1275	343.681673272049
1280	344.099027435902
1285	344.504075013829
1290	344.89059755304
1295	345.254656697593
1300	345.594687221925
1305	345.911262271104
1310	346.206563425283
1315	346.483643228064
1320	346.745585636009
1325	346.994693289983
1330	347.231816502912
1335	347.455924053168
1340	347.66397743848
1345	347.85112978413
1350	348.011223430373
1355	348.137512884332
1360	348.223516015177
1365	348.263870163817
1370	348.255075414775
1375	348.196021500836
1380	348.088227894593
1385	347.935767868357
1390	347.745562314516
1395	347.532680046843
1400	347.306633790073


==> tiks/ROM-signal/TimeEval-1050sines2-4.tsv <==
0	279.15
5	279.115765028789
10	279.0412314645
15	278.978593567303
20	278.929493008721
25	278.895666272714
30	278.878696062629
35	278.879782415657
40	278.899565255552
45	278.938022286735
50	278.994455200446
55	279.067564736499
60	279.155602986699
65	279.256581086485
70	279.368503428016
75	279.489596560049
80	279.618502282327
85	279.754409809442
90	279.897110494562
95	280.04696929699
100	280.204818519599
105	280.371789810532
110	280.54910859695
115	280.737879876934
120	280.938894994194
125	281.152485599375
130	281.378444003094
135	281.616019605025
140	281.863990435418
145	282.120798580927
150	282.384729783795
155	282.654111898913
160	282.927504834286
165	283.203856267997
170	283.482602526821
175	283.763701797554
180	284.047596255467
185	284.335109460492
190	284.627294163637
195	284.925252279134
200	285.229952301638
205	285.542069408294
210	285.861869924082
215	286.189155299981
220	286.523272234729
225	286.863186304695
230	287.207607764024
235	287.555151225223
240	287.90450663145
245	288.254597799353
250	288.60470692488
255	288.954548458522
260	289.304282955371
265	289.65446989548
270	290.005966902417
275	290.359790104947
280	290.716955578389
285	291.078324153038
290	291.44447107707
295	291.81559821819
300	292.19150026503
305	292.571588671238
310	292.954968991909
315	293.340559934531
320	293.727236882696
325	294.113979572127
330	294.500003368485
335	294.884856188077
340	295.268468117536
345	295.651147514089
350	296.033524870504
355	296.416452971887
360	296.800877852768
365	297.187698952702
370	297.577638132118
375	297.971135690603
380	298.368287475035
385	298.768831188603
390	299.172182995715
395	299.577518473708
400	299.983885878773
405	300.390335395607
410	300.796046082648
415	301.200432828237
420	301.603218669492
425	302.004462843747
430	302.40454123179
435	302.804082535518
440	303.203869681185
445	303.604720697175
450	304.00736602095
455	304.412339474762
460	304.819897995606
465	305.22998094745
470	305.642214120239
475	306.055957168723
480	306.470387174538
485	306.884606074162
490	307.297756549169
495	307.709130024292
500	308.118251754213
505	308.52493138192
510	308.929272324627
515	309.33163918506
520	309.732588279416
525	310.132771495541
530	310.53282733091
535	310.933274605102
540	311.334423777167
545	311.736318126498
550	312.138712683247
555	312.541093368899
560	312.942733117502
565	313.342776602269
570	313.740341303435
575	314.134620540427
580	314.524974016137
585	314.910993360533
590	315.292533818918
595	315.669708081077
600	316.042843607598
605	316.412409927982
610	316.77892654558
615	317.142864706006
620	317.504557006954
625	317.864127560994
630	318.221452369498
635	318.576155182815
640	318.927639052136
645	319.275148752438
650	319.617854981915
655	319.954948308025
660	320.285729620235
665	320.609684505159
670	320.92653136351
675	321.236236886027
680	321.538997156649
685	321.835187501523
690	322.125288572121
695	322.409799427894
700	322.689150111309
705	322.963626150674
710	323.233315606308
715	323.498085970254
720	323.757593927521
725	324.011326312948
730	324.25866621948
735	324.498974743331
740	324.731676761299
745	324.95633869621
750	325.17272747671
755	325.380842643617
760	325.580917400886
765	325.773388810843
770	325.958841672285
775	326.137934287059
780	326.311316801285
785	326.479553755435
790	326.643061767014
795	326.802071014285
800	326.956615725212
805	327.106554709624
810	327.251618705283
815	327.391477545773
820	327.525817423313
825	327.654417182852
830	327.777212814459
835	327.894341059775
840	328.006156057229
845	328.113216790654
850	328.216247234471
855	328.316074924157
860	328.413556682281
865	328.509501975053
870	328.604604618475
875	328.699392270051
880	328.794200525641
885	328.889174877357
890	328.984299796101
895	329.079450355196
900	329.17445865376
905	329.269185268202
910	329.36358533018
915	329.457759673192
920	329.551983675771
925	329.646709640384
930	329.742542326232
935	329.840191066071
940	329.940405202201
945	330.043901906862
950	330.151296478461
955	330.26304478627
960	330.37940574102
965	330.500428765123
970	330.625967650444
975	330.755718443985
980	330.889275628731
985	331.026198343073
990	331.166077054476
995	331.308591144871
1000	331.453549256383
1005	331.600906778618
1010	331.750758167728
1015	331.903305401757
1020	332.058807283641
1025	332.217517020058
1030	332.379617147197
1035	332.545161213661
1040	332.714030625185
1045	332.88591285922
1050	333.060304194654
1055	333.236536619614
1060	333.413825179548
1065	333.59132919054
1070	333.768218863189
1075	333.943738213488
1080	334.117255758879
1085	334.288296309682
1090	334.456549903875
1095	334.621857206012
1100	334.784174035546
1105	334.94352063392
1110	335.099923408551
1115	335.253357906444
1120	335.403701531697
1125	335.550703070773
1130	335.693973642667
1135	335.833000604888
1140	335.967182665514
1145	336.095881443534
1150	336.218482406354
1155	336.334456813023
1160	336.443416177088
1165	336.545151839849
1170	336.639654354183
1175	336.727110220147
1180	336.80787668519
1185	336.882438377077
1190	336.951352045788
1195	337.015187297379
1200	337.074471681668
1205	337.1296477815
1210	337.181048151112
1215	337.228891327466
1220	337.27329907138
1225	337.3143319255
1230	337.352037540482
1235	337.386504390001
1240	337.417912722978
1245	337.446574990218
1250	337.472959472228
1255	337.497693211288
1260	337.52154327673
1265	337.545378453108
1270	337.570116202315
1275	337.596661819506
1280	337.6258477839
1285	337.658381245572
1290	337.694806400071
1295	337.735486359595
1300	337.780606346126
1305	337.830197012318
1310	337.88417387481
1315	337.942386623299
1320	338.004670758498
1325	338.070893791311
1330	338.140989126775
1335	338.214972625278
1340	338.292939409181
1345	338.375041395878
1350	338.461448872107
1355	338.552301774414
1360	338.64765787176
1365	338.747445540876
1370	338.851428215946
1375	338.959185973969
1380	339.070117324307
1385	339.183461453523
1390	339.298338340071
1395	339.413801700797
1400	339.528898005501


==> tiks/ROM-signal/TimeEval-1050sines2-5.tsv <==
0	279.15
5	280.248847551755
10	281.937730419761
15	283.562761177035
20	285.113803246217
25	286.577002207052
30	287.937766411949
35	289.183718087768
40	290.307222627729
45	291.307167394403
50	292.189768190296
55	292.968316468738
60	293.661924674909
65	294.29346117899
70	294.886972146856
75	295.464951545326
80	296.045834365582
85	296.642051028992
90	297.258898699163
95	297.89436976696
100	298.539945315202
105	299.182230160972
110	299.805193899817
115	300.392704144283
120	300.931003910894
125	301.410798774816
130	301.828678316296
135	302.187691757023
140	302.497015940362
145	302.770778465992
150	303.026212760616
155	303.281409796808
160	303.55298150261
165	303.85395739045
170	304.19219841451
175	304.569536391771
180	304.981744463293
185	305.419328537363
190	305.869017452839
195	306.315736023263
200	306.744782669094
205	307.14391005489
210	307.505025568251
215	307.825285403321
220	308.107443014796
225	308.35941737193
230	308.593154123159
235	308.822948653629
240	309.063471105479
245	309.327770364795
250	309.625532268112
255	309.961827701621
260	310.336514902875
265	310.744367452107
270	311.175898275412
275	311.618754537469
280	312.059481634047
285	312.485406872668
290	312.886380962101
295	313.256139287695
300	313.593101274847
305	313.90050666323
310	314.185880743259
315	314.459913476065
320	314.734917105981
325	315.023082568915
330	315.334779365071
335	315.677133703972
340	316.053077523256
345	316.460992757437
350	316.894990823605
355	317.345778628897
360	317.801981834124
365	318.251734672602
370	318.68431155411
375	319.091573300695
380	319.469030029244
385	319.816378909153
390	320.137450089481
395	320.43957731799
400	320.732489491562
405	321.02688456247
410	321.332889028262
415	321.658619176392
420	322.009042946455
425	322.385296545739
430	322.784544414333
435	323.200394194473
440	323.623800882369
445	324.044327121986
450	324.451578856516
455	324.836613665339
460	325.193125776788
465	325.5182456423
470	325.812847992709
475	326.081332362695
480	326.330914207058
485	326.57053254778
490	326.809532206464
495	327.056308026825
500	327.317101278634
505	327.595114616318
510	327.890065215562
515	328.198232858275
520	328.512989770377
525	328.82573180742
530	329.12707548882
535	329.408149949766
540	329.661801814894
545	329.883545538944
550	330.072129550864
555	330.229644001508
560	330.361161070177
565	330.473964392523
570	330.576481041138
575	330.677069763635
580	330.782837421893
585	330.898649491701
590	331.026471219693
595	331.165127973449
600	331.310513422493
605	331.456210991201
610	331.59443642998
615	331.717165369581
620	331.817285364319
625	331.889610381552
630	331.931616909589
635	331.94380159494
640	331.929614641021
645	331.894983324143
650	331.847497401572
655	331.795374867932
660	331.746356023578
665	331.706682197912
670	331.68030177874
675	331.668412603434
680	331.669401209606
685	331.679182911877
690	331.691890201915
695	331.700808500593
700	331.699424553528
705	331.682438341316
710	331.646596095708
715	331.591228703578
720	331.518422476272
725	331.432801787632
730	331.340957945377
735	331.250608111549
740	331.169605222538
745	331.104939575382
750	331.061872445497
755	331.043322027218
760	331.049585169714
765	331.078430172318
770	331.125543211357
775	331.185261264795
780	331.251484656545
785	331.318638062587
790	331.382543277052
795	331.441080827341
800	331.494548522277
805	331.545668681111
810	331.599245846129
815	331.661526108266
820	331.739350823245
825	331.839225662536
830	331.966436780924
835	332.124338022474
840	332.313907811229
845	332.533635409243
850	332.779749197492
855	333.046751256124
860	333.328179631067
865	333.617488279447
870	333.908919115545
875	334.198242889346
880	334.483265336024
885	334.764029200541
890	335.042686414754
895	335.323061633292
900	335.609971861163
905	335.908400910048
910	336.222647177765
915	336.555566085103
920	336.908014167226
925	337.278572473438
930	337.663586851925
935	338.057517639152
940	338.453547647111
945	338.844361300583
950	339.222984353672
955	339.583566017889
960	339.921994508231
965	340.236261525563
970	340.526527453234
975	340.794881830683
980	341.044836872921
985	341.280629316226
990	341.506432424189
995	341.725591911858
1000	341.93999526436
1005	342.149664169974
1010	342.352627470092
1015	342.545091818945
1020	342.721884895231
1025	342.877107526298
1030	343.004901891353
1035	343.100227126812
1040	343.159533308383
1045	343.181239866332
1050	343.165952754852
1055	343.116392046218
1060	343.037042701828
1065	342.933580241611
1070	342.812154387553
1075	342.678633110433
1080	342.537914205657
1085	342.393401003196
1090	342.246714676288
1095	342.097681370227
1100	341.944592949647
1105	341.784701183547
1110	341.614872174203
1115	341.432305428261
1120	341.235213271489
1125	341.023362465001
1130	340.798399920584
1135	340.563915405715
1140	340.325231611775
1145	340.088950578312
1150	339.862319741854
1155	339.652505980531
1160	339.465878457407
1165	339.307399146002
1170	339.180204016103
1175	339.085430311936
1180	339.022310148879
1185	338.988512830737
1190	338.980683228062
1195	338.995096214509
1200	339.028331362763
1205	339.077870022769
1210	339.14252875286
1215	339.222667082538
1220	339.320140273637
1225	339.438004423479
1230	339.580016690236
1235	339.750002594437
1240	339.95118115594
1245	340.185544452057
1250	340.453380274941
1255	340.753006122739
1260	341.080752748531
1265	341.431200223291
1270	341.7976339744
1275	342.172657573764
1280	342.548877492638
1285	342.91956561725
1290	343.279209295464
1295	343.623875416694
1300	343.95134206594
1305	344.260984739573
1310	344.553439179249
1315	344.830094580393
1320	345.092494777862
1325	345.341737657151
1330	345.577962746628
1335	345.800003822842
1340	346.005259336556
1345	346.189802010001
1350	346.348714571705
1355	346.476606183542
1360	346.56823826998
1365	346.619172821787
1370	346.626352988631
1375	346.588535302313
1380	346.506513773262
1385	346.383105358969
1390	346.222899724422
1395	346.031809041362
1400	345.81648115302


==> tiks/ROM-signal/TimeEval-1050sines2-6.tsv <==
0	279.15
5	280.284972791854
10	282.093241518372
15	283.807477200716
20	285.419715858598
25	286.917471824517
30	288.28729532899
35	289.51822509188
40	290.604688137403
45	291.548480298578
50	292.359590176058
55	293.055788419085
60	293.661071149913
65	294.20319850769
70	294.71068635279
75	295.20967591131
80	295.721114351181
85	296.258628809799
90	296.827375034494
95	297.424004129588
100	298.037736205644
105	298.652379280988
110	299.249005949118
115	299.808915768915
120	300.316478834363
125	300.761479053973
130	301.140650224012
135	301.458212997677
140	301.725360008817
145	301.958780370555
150	302.17844386595
155	302.404962045864
160	302.656895470499
165	302.948377110077
170	303.287372180569
175	303.674802045523
180	304.104637626874
185	304.564933231921
190	305.039643433695
195	305.510961092359
200	305.961847695517
205	306.378406459034
210	306.75177613566
215	307.079294655684
220	307.364786098998
225	307.617947225083
230	307.852933746699
235	308.086354706323
240	308.334961111008
245	308.613352199994
250	308.932014883933
255	309.295960787791
260	309.704138660263
265	310.149690170265
270	310.620999774184
275	311.103380693702
280	311.581153928638
285	312.039827000725
290	312.468070151334
295	312.859220580115
300	313.212114819022
305	313.531145326101
310	313.825546203436
315	314.108019381328
320	314.392902010563
325	314.694136077634
330	315.023324511896
335	315.388141625673
340	315.791312480689
345	316.230293624641
350	316.6976883973
355	317.182327671067
360	317.67085569523
365	318.149593130513
370	318.606414406031
375	319.032378562131
380	319.422890926179
385	319.778241473347
390	320.103454604523
395	320.407481703344
400	320.701858695106
405	320.999023392853
410	321.310531862807
415	321.645423592107
420	322.008960903002
425	322.40191269969
430	322.820474390319
435	323.256825906425
440	323.7002408277
445	324.138584079733
450	324.559983840646
455	324.954442058136
460	325.31515987308
465	325.639397153786
470	325.928752861939
475	326.188835354845
480	326.428377297557
485	326.657926642735
490	326.888302544999
495	327.129035355554
500	327.387009119139
505	327.665493770931
510	327.963697260427
515	328.276893404467
520	328.597100019359
525	328.914205249426
530	329.217378651041
535	329.496565889871
540	329.743856831814
545	329.954537256953
550	330.127681164837
555	330.266206799473
560	330.376395606903
565	330.466948580631
570	330.547718332454
575	330.628298944796
580	330.716673336605
585	330.81810734356
590	330.934442785798
595	331.06388396181
600	331.201301622177
605	331.33900556108
610	331.467871774184
615	331.57866172158
620	331.663346196139
625	331.716247867492
630	331.734844217218
635	331.720122119395
640	331.676439549499
645	331.610919643872
650	331.532467732382
655	331.450553897111
660	331.37393492782
665	331.309496078564
670	331.261374132076
675	331.230481881967
680	331.21449631132
685	331.208306789877
690	331.204854894764
695	331.196243070419
700	331.174952820508
705	331.13499941194
710	331.072860851869
715	330.988052394133
720	330.883269089433
725	330.764080516683
730	330.638225044547
735	330.514606861758
740	330.40213979174
745	330.308601983842
750	330.239662330988
755	330.198213591204
760	330.184102558653
765	330.194290714348
770	330.22341773145
775	330.264683662548
780	330.310921523197
785	330.355706402578
790	330.394343601943
795	330.424596920187
800	330.447056231798
805	330.465095387388
810	330.484429764007
815	330.512339221635
820	330.556668844457
825	330.624750176507
830	330.722395572768
835	330.853106567429
840	331.01760566231
845	331.213754287128
850	331.436864603685
855	331.680357172476
860	331.93666813652
865	332.198275266754
870	332.458696672951
875	332.71332123822
880	332.959954953932
885	333.199008590997
890	333.433303573344
895	333.667527168625
900	333.907417493116
905	334.158796409177
910	334.426588964935
915	334.713968823578
920	335.021750206181
925	335.348111066741
930	335.688684733139
935	336.037004894035
940	336.385239031827
945	336.725105212805
950	337.048842149392
955	337.350096053317
960	337.624600752194
965	337.870557854241
970	338.088666989005
975	338.28180610723
980	338.454411373026
985	338.611648322109
990	338.758494788476
995	338.89886764281
1000	339.034918138427
1005	339.166595793036
1010	339.29154189966
1015	339.405326560397
1020	339.501994316421
1025	339.574839930051
1030	339.617303779721
1035	339.623860113412
1040	339.590773246473
1045	339.516616290722
1050	339.402481272828
1055	339.251853582801
1060	339.070171278179
1065	338.864134095974
1070	338.640861841475
1075	338.407022268406
1080	338.168051844127
1085	337.927578561853
1090	337.687126356965
1095	337.446140007848
1100	337.202323494919
1105	336.952240197773
1110	336.692086342519
1115	336.418524958609
1120	336.129459604577
1125	335.824636301901
1130	335.505987061669
1135	335.177665462597
1140	334.845768609811
1145	334.517784212732
1150	334.201840171696
1155	333.905861516682
1160	333.636751977641
1165	333.399713216684
1170	333.197794525501
1175	333.031732556146
1180	332.900099205692
1185	332.799732046923
1190	332.726381906122
1195	332.675481955793
1200	332.642926243891
1205	332.625745168399
1210	332.622580985244
1215	332.633895698851
1220	332.661882392507
1225	332.710093660223
1230	332.782841233521
1235	332.884453429459
1240	333.018497107084
1245	333.187075630517
1250	333.390303298941
1255	333.626031470601
1260	333.889865838127
1265	334.175473139842
1270	334.475134887244
1275	334.780471223305
1280	335.083234651098
1285	335.376064336835
1290	335.653098190932
1295	335.910360949933
1300	336.145878951656
1305	336.359511540243
1310	336.552529446735
1315	336.727006320081
1320	336.885115770008
1325	337.028439158965
1330	337.157387186222
1335	337.270821432413
1340	337.36593294954
1345	337.43839788315
1350	337.482790310745
1355	337.49319564148
1360	337.463939265164
1365	337.390328693887
1370	337.269305483619
1375	337.099915964718
1380	336.883535372335
1385	336.623814663708
1390	336.326358176133
1395	335.998177786333
1400	335.647000068489


==> tiks/ROM-signal/TimeEval-1050sines2-7.tsv <==
0	279.15
5	279.010613036087
10	278.848262018045
15	278.717258856992
20	278.616900342075
25	278.546714921594
30	278.506184007188
35	278.494506292962
40	278.510433117084
45	278.552193134887
50	278.617512392512
55	278.703723029707
60	278.80794211291
65	278.927293117645
70	279.059137520636
75	279.201283418812
80	279.352142016846
85	279.510810572636
90	279.67707083638
95	279.851303723693
100	280.03433235876
105	280.227215206783
110	280.431017530514
115	280.646592004749
120	280.874397681073
125	281.114380868704
130	281.365932697915
135	281.627927419179
140	281.898834386164
145	282.176886731584
150	282.460282332094
155	282.747388740861
160	283.036923797735
165	283.328087504388
170	283.620627858426
175	283.914832649457
180	284.211449442974
185	284.511545733609
190	284.816329237397
195	285.12695345632
200	285.444335311549
205	285.769009604071
210	286.101039633948
215	286.439995277997
220	286.785000342182
225	287.134841417812
230	287.488122124
235	287.843440654123
240	288.199565739174
245	288.555586812107
250	288.911018133579
255	289.265843307152
260	289.620495013179
265	289.975773759292
270	290.33271776129
275	290.692442612841
280	291.055973302591
285	291.424091881571
290	291.797221594884
295	292.175362943322
300	292.55808970838
305	292.944604525602
310	293.333845328124
315	293.72462706221
320	294.115798444192
325	294.506391783776
330	294.895745224487
335	295.283580902247
340	295.670028873225
345	296.055594305536
350	296.441073303277
355	296.827429758848
360	297.215650858162
365	297.606601591889
370	298.000898497736
375	298.398819915295
380	298.800264712496
385	299.204764512921
390	299.611546911824
395	300.019640087469
400	300.428003583925
405	300.835666627202
410	301.241854575359
415	301.646086050704
420	302.048227638586
425	302.448499122694
430	302.847429196524
435	303.245768474835
440	303.644372481589
445	304.044071314982
450	304.445544344185
455	304.849217365076
460	305.25519628424
465	305.663246105807
470	306.072817531075
475	306.483116774364
480	306.893208202046
485	307.302134951157
490	307.709040380778
495	308.113273339524
500	308.514462735619
505	308.91255138427
510	309.307784927283
515	309.700657947979
520	310.091825359345
525	310.481991904052
530	310.871795521267
535	311.261701015487
540	311.651918829256
545	312.042360023214
550	312.432633344657
555	312.822084274751
560	313.209870043478
565	313.595059625248
570	313.976744367379
575	314.354143606837
580	314.726690546587
585	315.094086627886
590	315.456317203638
595	315.813626832222
600	316.166458192666
605	316.515363679319
610	316.860902469199
615	317.203537757909
620	317.543548678214
625	317.880969191033
630	318.215562302858
635	318.54683288984
640	318.874076928926
645	319.196459833385
650	319.513112582623
655	319.823231975846
660	320.126170934034
665	320.421506351895
670	320.709075310263
675	320.988975012964
680	321.261526959499
685	321.527210881964
690	321.786578163288
695	322.04015723649
700	322.288364462553
705	322.53143307123
710	322.76937006804
715	323.001946956186
720	323.228725281909
725	323.449113081359
730	323.662443987587
735	323.868067652136
740	324.065438669433
745	324.254191547237
750	324.434191367278
755	324.605553308751
760	324.768628652541
765	324.923959614866
770	325.072209712643
775	325.214079734312
780	325.350221314654
785	325.48116033029
790	325.607240824813
795	325.72859716421
800	325.845158052232
805	325.956681488543
810	326.062815380325
815	326.163174938998
820	326.257425705826
825	326.345360360731
830	326.426958455039
835	326.502420712037
840	326.572173190979
845	326.63684088763
850	326.697194643947
855	326.754078959351
860	326.808330919135
865	326.860701619936
870	326.911791021684
875	326.962005162675
880	327.011541430602
885	327.060403556642
890	327.108443770406
895	327.155425724019
900	327.201098904438
905	327.245273704663
910	327.287886321882
915	327.32904417812
920	327.369045386051
925	327.408369500151
930	327.447640871893
935	327.48756979222
940	327.528879713279
945	327.572230760319
950	327.61815020844
955	327.666979547998
960	327.718845353242
965	327.773657751148
970	327.83113635484
975	327.89085964343
980	327.952330490972
985	328.015048333608
990	328.078577620466
995	328.142602826834
1000	328.206962313418
1005	328.271656397114
1010	328.336828712632
1015	328.402723761968
1020	328.469626930893
1025	328.537795723039
1030	328.607392177515
1035	328.678426228797
1040	328.750718173877
1045	328.823885665625
1050	328.897357151707
1055	328.970409930244
1060	329.042227534107
1065	329.111968476326
1070	329.178836863589
1075	329.242145218098
1080	329.30136104926
1085	329.356131101685
1090	329.406280426139
1095	329.451787013791
1100	329.492736191552
1105	329.529261811027
1110	329.561483079216
1115	329.589446424929
1120	329.613081000651
1125	329.632174406107
1130	329.646372281103
1135	329.655201976618
1140	329.658117068444
1145	329.654556517753
1150	329.644010224111
1155	329.626081842216
1160	329.600540155667
1165	329.567351947229
1170	329.526691931875
1175	329.478928548763
1180	329.424587783208
1185	329.364300234841
1190	329.29873893786
1195	329.228556655167
1200	329.154331343931
1205	329.076527234743
1210	328.995476663731
1215	328.911384779189
1220	328.82435594443
1225	328.734437548098
1230	328.641674452975
1235	328.546165812259
1240	328.448115664218
1245	328.347869618585
1250	328.245931935519
1255	328.142960083848
1260	328.039737053328
1265	327.9371248355
1270	327.836005137364
1275	327.737215179004
1280	327.641487099814
1285	327.549398964637
1290	327.461343699455
1295	327.377519735696
1300	327.297944069846
1305	327.222485291993
1310	327.150911354353
1315	327.082944834343
1320	327.018317479395
1325	326.956816033514
1330	326.898312700418
1335	326.842775895004
1340	326.790259842065
1345	326.740874682353
1350	326.694741599505
1355	326.651939681573
1360	326.612452465771
1365	326.57612221018
1370	326.542618880163
1375	326.511428783775
1380	326.481865036648
1385	326.453098979678
1390	326.424208751247
1395	326.394238846113
1400	326.362263009199


==> tiks/ROM-signal/TimeEval-1050sines2-8.tsv <==
0	279.15
5	280.239088905574
10	282.043040184624
15	283.730458303252
20	285.30018697074
25	286.744730163207
30	288.054385602216
35	289.221160863268
40	290.242014699015
45	291.121054896051
50	291.870462476417
55	292.510080673399
60	293.065782430105
65	293.566888181753
70	294.043025077667
75	294.52088384786
80	295.021332159868
85	295.557284141444
90	296.132613792311
95	296.742251340582
100	297.373436991123
105	298.007948526486
110	298.624989115389
115	299.204336574162
120	299.729325957235
125	300.189266761563
130	300.580979257573
135	300.909259328006
140	301.186230047082
145	301.429690390476
150	301.660706096953
155	301.900786670678
160	302.169042845165
165	302.479714429139
170	302.840400837746
175	303.25122457188
180	303.705026170668
185	304.188546255273
190	304.684415927689
195	305.173669190477
200	305.638424453878
205	306.064365012672
210	306.442682154189
215	306.77122387259
220	307.054705442295
225	307.303969289449
230	307.53441240637
235	307.763812001201
240	308.0098589708
245	308.28774378928
250	308.608126395113
255	308.975763208708
260	309.388969321044
265	309.839975866994
270	310.316118263535
275	310.801677565496
280	311.280110094238
285	311.736351283617
290	312.158874536076
295	312.541224819292
300	312.882823730779
305	313.188946631118
310	313.469888461168
315	313.739446802126
320	314.012943181372
325	314.305064058854
330	314.627823455165
335	314.98892756498
340	315.390761583637
345	315.830129289574
350	316.298769556996
355	316.784565910427
360	317.273270459568
365	317.750494980451
370	318.203688632234
375	318.623827903536
380	319.006588453915
385	319.352843909225
390	319.668432488762
395	319.963235000178
400	320.249702872531
405	320.541049378564
410	320.849360944509
415	321.183892800338
420	321.549783680351
425	321.947362490383
430	322.372134886922
435	322.815441730833
440	323.265687899933
445	323.709961938111
450	324.135815114081
455	324.532949516203
460	324.894581007166
465	325.218291478611
470	325.50625868272
475	325.764840354402
480	326.003579846419
485	326.233780414819
490	326.466853582605
495	326.712675806968
500	326.978183340062
505	327.266398751712
510	327.576019598529
515	327.901619341686
520	328.234424304683
525	328.563550361994
530	328.877520266392
535	329.16584560008
540	329.420451098546
545	329.636744031854
550	329.814183565369
555	329.956276921909
560	330.070010428891
565	330.1648026612
570	330.251132816113
575	330.339041091765
580	330.436713331968
585	330.549347717486
590	330.678459229169
595	330.821714225443
600	330.973311922564
605	331.124852587616
610	331.266564660729
615	331.388714174237
620	331.482996353618
625	331.543714161014
630	331.568580765242
635	331.559037661913
640	331.520049488057
645	331.459410579838
650	331.386666557112
655	331.311807153602
660	331.243916869783
665	331.189973788981
670	331.153963837698
675	331.136431440377
680	331.134524702248
685	331.142522975857
690	331.152766893451
695	331.156855175906
700	331.146936462116
705	331.116912891908
710	331.063386572833
715	330.986218067884
720	330.888622065719
725	330.776791368115
730	330.659106860861
735	330.54504884594
740	330.443965961692
745	330.363876318502
750	330.31046906967
755	330.286444584047
760	330.291282175558
765	330.3214631135
770	330.371112140712
775	330.432962082881
780	330.499501537957
785	330.564141224841
790	330.622233579305
795	330.671802522007
800	330.713882617602
805	330.752422946346
810	330.7937728818
815	330.845825829442
820	330.916944553314
825	331.014821391291
830	331.145434412942
835	331.312245520431
840	331.51575097589
845	331.753444068293
850	332.020190920306
855	332.308962139712
860	332.611813358617
865	332.920973598682
870	333.229886518365
875	333.534057714867
880	333.83159003134
885	334.12333402112
890	334.412635826004
895	334.70472186981
900	335.005810860735
905	335.322081464535
910	335.658643411501
915	336.018658144833
920	336.402732818638
925	336.808671838727
930	337.231618956451
935	337.6645675063
940	338.099164587361
945	338.52669411152
950	338.939099360573
955	339.329901305068
960	339.694884902134
965	340.032459493747
970	340.343646341181
975	340.631699522304
980	340.901418311991
985	341.158252424899
990	341.407330061655
995	341.652548628121
1000	341.895858026887
1005	342.136838114747
1010	342.372629429494
1015	342.598225740505
1020	342.807085588596
1025	342.991975032
1030	343.145921619731
1035	343.263144633052
1040	343.339830865301
1045	343.374647914833
1050	343.368924801278
1055	343.326477218515
1060	343.25310511148
1065	343.155836348215
1070	343.042025548649
1075	342.918436697644
1080	342.790439348123
1085	342.661430975689
1090	342.53256495967
1095	342.402819546166
1100	342.269394334218
1105	342.128374272106
1110	341.97556344015
1115	341.807367311624
1120	341.621595969057
1125	341.418072672538
1130	341.198960419938
1135	340.96875959629
1140	340.733976666052
1145	340.502510431709
1150	340.282842061713
1155	340.083142296481
1160	339.910420196451
1165	339.769831057088
1170	339.66423776018
1175	339.594083287486
1180	339.55758766651
1185	339.551236607238
1190	339.570488055766
1195	339.610592616838
1200	339.6674085003
1205	339.738093395902
1210	339.821574120474
1215	339.918727293888
1220	340.032246005443
1225	340.166212460174
1230	340.32543853764
1235	340.514669119897
1240	340.737762329956
1245	340.996963808737
1250	341.292378517582
1255	341.621715316358
1260	341.980340822957
1265	342.36163536142
1270	342.7576013729
1275	343.15963949846
1280	343.55938458228
1285	343.949486269123
1290	344.324227666099
1295	344.679899367876
1300	345.014881545536
1305	345.329428687687
1310	345.625193976957
1315	345.904567160243
1320	346.169925913475
1325	346.42291244751
1330	346.663842851706
1335	346.891337108626
1340	347.102225693697
1345	347.291748809822
1350	347.454022302253
1355	347.582706131612
1360	347.671782356835
1365	347.716333961171
1370	347.713215702558
1375	347.661523439617
1380	347.562796842638
1385	347.420927948489
1390	347.241789288422
1395	347.032634430747
1400	346.801355191146


==> tiks/ROM-signal/TimeEval-1050sines2-9.tsv <==
0	279.15
5	279.160934255852
10	279.182611076642
15	279.176180753979
20	279.151445207511
25	279.116319156177
30	279.077298180267
35	279.039808069058
40	279.008442577038
45	278.987103004673
50	278.979058811706
55	278.986952833566
60	279.012776839207
65	279.057842666389
70	279.122770909292
75	279.207513448079
80	279.311418716782
85	279.433340488296
90	279.571783200875
95	279.725070475685
100	279.891519275244
105	280.069600602191
110	280.258068848263
115	280.45604563181
120	280.663049659253
125	280.878971027015
130	281.103995516548
135	281.338490858906
140	281.582871770612
145	281.837463106822
150	282.102380369413
155	282.377444054442
160	282.662139322963
165	282.955625960675
170	283.256796500514
175	283.564373726919
180	283.877033478499
185	284.193535412299
190	284.512843576695
195	284.834220309838
200	285.157280858947
205	285.482001647174
210	285.808681541076
215	286.137861923692
220	286.470216982092
225	286.806429607326
230	287.147070127268
235	287.492494497864
240	287.842775661381
245	288.197676975233
250	288.556670629355
255	288.918997673188
260	289.283760560308
265	289.650034775972
270	290.016983709154
275	290.383960749316
280	290.750584603983
285	291.116777730624
290	291.482763000364
295	291.8490195405
300	292.216204341762
305	292.585050893887
310	292.956259186073
315	293.330392453224
320	293.707794925987
325	294.088541725607
330	294.472427396278
335	294.858994069553
340	295.247594702354
345	295.637482007742
350	296.027910267126
355	296.418235621066
360	296.808000863917
365	297.196993117211
370	297.585266674942
375	297.973128245653
380	298.361087077676
385	298.749777320829
390	299.139863779259
395	299.53194442013
400	299.926463316655
405	300.323646086394
410	300.723466580465
415	301.125649073899
420	301.529705159627
425	301.934999684556
430	302.340836071456
435	302.746548790494
440	303.151589912938
445	303.555597680178
450	303.958437685375
455	304.360211202485
460	304.761229851884
465	305.161960515083
470	305.562948547694
475	305.964730315186
480	306.367747475938
485	306.772275068633
490	307.178373387673
495	307.585870159151
500	307.994375171132
505	308.403324899524
510	308.812050466115
515	309.219859059256
520	309.626117176322
525	310.030323935481
530	310.432164241763
535	310.831534541817
540	311.228537836337
545	311.623448982889
550	312.016655503314
555	312.408582524654
560	312.7996126529
565	313.190012201927
570	313.579874193768
575	313.969086063985
580	314.357326414633
585	314.744090983806
590	315.128743850781
595	315.510586363206
600	315.888933851999
605	316.263189217105
610	316.632903039782
615	316.997811901877
620	317.357849767078
625	317.71313114643
630	318.063908782107
635	318.410512174967
640	318.753275947996
645	319.092468405813
650	319.428230530826
655	319.760534074836
660	320.089164597861
665	320.413731688546
670	320.733704702106
675	321.048468736788
680	321.35739275272
685	321.659900108575
690	321.95553156488
695	322.243991989093
700	322.525174409132
705	322.799158343835
710	323.066183019563
715	323.326599640145
720	323.580809811467
725	323.829199121045
730	324.072075473246
735	324.309621005028
740	324.541864376363
745	324.768677246294
750	324.989795248886
755	325.204860282097
760	325.413477919422
765	325.615281671213
770	325.809994942057
775	325.997481958116
780	326.177780593098
785	326.35111265278
790	326.517870403566
795	326.678581491275
800	326.833857419313
805	326.984333018367
810	327.130605529471
815	327.273181878134
820	327.412441455023
825	327.548619428697
830	327.681812635143
835	327.812006850958
840	327.939121227278
845	328.063063268287
850	328.183786311186
855	328.301341190475
860	328.415914669234
865	328.527849151048
870	328.637640865384
875	328.745916765175
880	328.853393360524
885	328.960823221434
890	329.068936567797
895	329.178385995101
900	329.28970187645
905	329.403264413915
910	329.519295913735
915	329.637873976977
920	329.758963342978
925	329.882461516285
930	330.008251413265
935	330.136253340509
940	330.266468782264
945	330.399009693521
950	330.534109089105
955	330.672111388812
960	330.813443849199
965	330.95857308313
970	331.107952765776
975	331.261969857112
980	331.42089686325
985	331.584856786048
990	331.75380559775
995	331.927534585333
1000	332.105692095526
1005	332.287821478888
1010	332.473409768834
1015	332.661940157717
1020	332.852940850718
1025	333.046023450902
1030	333.240905568251
1035	333.437414629844
1040	333.635472572819
1045	333.835063843332
1050	334.036191515394
1055	334.238828043506
1060	334.442867929716
1065	334.648089308855
1070	334.854130175174
1075	335.06048287492
1080	335.266507877441
1085	335.471465091527
1090	335.674558510832
1095	335.874988108805
1100	336.072001922789
1105	336.264941302577
1110	336.453273337195
1115	336.636606358805
1120	336.814686878959
1125	336.987378985921
1130	337.154629738912
1135	337.316426077896
1140	337.47274994327
1145	337.6235385025
1150	337.768655584974
1155	337.907878752191
1160	338.040904125253
1165	338.167368493915
1170	338.286885719463
1175	338.399092379158
1180	338.503696275039
1185	338.600521025674
1190	338.689540522385
1195	338.770898469745
1200	338.844910329612
1205	338.912047444965
1210	338.97290558421
1215	339.028162271441
1220	339.078528756955
1225	339.124703130579
1230	339.167330803689
1235	339.206977431472
1240	339.244117487265
1245	339.279139407036
1250	339.312365825016
1255	339.344085262694
1260	339.374590015785
1265	339.404214129203
1270	339.433365369851
1275	339.46254598844
1280	339.492358673177
1285	339.523496209123
1290	339.556715670429
1295	339.592800165739
1300	339.63251292461
1305	339.676549608909
1310	339.725495004575
1315	339.779789657863
1320	339.839710649301
1325	339.905368741958
1330	339.97672187539
1335	340.053602724174
1340	340.135756118892
1345	340.222880808999
1350	340.314669515481
1355	340.410841549713
1360	340.511163415012
1365	340.615454597092
1370	340.723577935926
1375	340.835416245198
1380	340.950838883702
1385	341.069663494345
1390	341.191618892252
1395	341.316314990625
1400	341.443224711405


==> tiks/ROM-signal/TimeEval-303AP-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.150930434954
95	279.150327349548
100	279.15013268296
105	279.149979691558
110	279.148723040124
115	279.146410873487
120	279.143827152986
125	279.142305141653
130	279.144099727945
135	279.152558251819
140	279.171762662889
145	279.205836542186
150	279.258333741156
155	279.331900713113
160	279.428263266738
165	279.5483610378
170	279.692499865293
175	279.860505385462
180	280.051825041702
185	280.265621133868
190	280.500864554814
195	280.756418304523
200	281.031099287012
205	281.323716058265
210	281.633087193471
215	281.958059050542
220	282.29751632244
225	282.650388460067
230	283.015656939971
235	283.392364054852
240	283.779614725724
245	284.1765799992
250	284.58248757704
255	284.996617229933
260	285.418302125573
265	285.846928616613
270	286.281932618253
275	286.722791985133
280	287.169020655516
285	287.62016960415
290	288.075822540958
295	288.535592193246
300	288.999135937204
305	289.466122308235
310	289.936229343497
315	290.409156394007
320	290.884626146481
325	291.3623820547
330	291.842184126297
335	292.32380884594
340	292.807046611951
345	293.291697495806
350	293.777570088228
355	294.264481406862
360	294.752261581175
365	295.240753677636
370	295.729808518869
375	296.2192836754
380	296.709043105666
385	297.198956662688
390	297.688902110679
395	298.17876493629
400	298.668247043144
405	299.157678964795
410	299.646502176974
415	300.134641208063
420	300.622357393425
425	301.109544442446
430	301.596198712991
435	302.081860976503
440	302.565778766502
445	303.04699558945
450	303.5245069594
455	303.997425044594
460	304.46507887154
465	304.927035077721
470	305.38306541556
475	305.833096971254
480	306.277166577226
485	306.715384939285
490	307.14791023738
495	307.574929067298
500	307.996641176224
505	308.41325087514
510	308.824960830633
515	309.231967250935
520	309.634456620762
525	310.032604041617
530	310.426574183909
535	310.816520119755
540	311.202583034933
545	311.584893097018
550	311.963570442862
555	312.338725869848
560	312.710461339941
565	313.078870692501
570	313.444041184056
575	313.806054785524
580	314.164984362266
585	314.520896473001
590	314.873853436328
595	315.22391368772
600	315.571131701438
605	315.915557873758
610	316.2572392978
615	316.596219821468
620	316.93254010828
625	317.266238843823
630	317.597352677625
635	317.925915590422
640	318.251958813963
645	318.575511406612
650	318.896600910186
655	319.21525361821
660	319.531495517454
665	319.845350386358
670	320.15683973484
675	320.465983590551
680	320.772801143341
685	321.07731092477
690	321.379530727966
695	321.679477532057
700	321.977167521309
705	322.272616157145
710	322.565838251021
715	322.856848022971
720	323.145659553185
725	323.432284633805
730	323.716731849733
735	323.99901741363
740	324.279157545172
745	324.557164339113
750	324.833047627603
755	325.106817385045
760	325.378484210942
765	325.648058810351
770	325.916022909454
775	326.181265188535
780	326.443387555066
785	326.703654563668
790	326.96139680519
795	327.216913659016
800	327.471328425812
805	327.725524193105
810	327.981224852049
815	328.240791555858
820	328.506636847507
825	328.780773345422
830	329.064607924635
835	329.358922524484
840	329.663964025257
845	329.979574414777
850	330.30532233932
855	330.640608794669
860	330.984745980785
865	331.336992719344
870	331.696599056096
875	332.062838091039
880	332.435018348526
885	332.81248907574
890	333.194644435223
895	333.580925730675
900	333.970820882399
905	334.36386197819
910	334.759622026713
915	335.157711447302
920	335.557774700189
925	335.959486928896
930	336.362550770448
935	336.766693464436
940	337.171664259644
945	337.577232094532
950	337.983183543533
955	338.38932103105
960	338.795461230862
965	339.201433696756
970	339.607079693162
975	340.012252008021
980	340.4168118689
985	340.820628914698
990	341.223581924807
995	341.625557972875
1000	342.026451119702
1005	342.426161674203
1010	342.824595920965
1015	343.221665891025
1020	343.617289072741
1025	344.011387981335
1030	344.403889802216
1035	344.794726174123
1040	345.183833046116
1045	345.571149949975
1050	345.956620031557
1055	346.340189963317
1060	346.721809534658
1065	347.101431313881
1070	347.479010426055
1075	347.854504271787
1080	348.227872406052
1085	348.598298699975
1090	348.967827030178
1095	349.335583677272
1100	349.697732020618
1105	350.059893890805
1110	350.420458306167
1115	350.776996940179
1120	351.128724469713
1125	351.471340942385
1130	351.799859768212
1135	352.109161388925
1140	352.396545854741
1145	352.660335941889
1150	352.899062734139
1155	353.112086908123
1160	353.299511780289
1165	353.462147738037
1170	353.601112155563
1175	353.717608641607
1180	353.812964553292
1185	353.88861631219
1190	353.945959577818
1195	353.98629456108
1200	354.010941299001
1205	354.021016160293
1210	354.017528041909
1215	354.001476024204
1220	353.973834481161
1225	353.935510508978
1230	353.887317011174
1235	353.829975330121
1240	353.764129377603
1245	353.690361458009
1250	353.609215118693
1255	353.521200677566
1260	353.426793499914
1265	353.326437410632
1270	353.220538044122
1275	353.109466841519
1280	352.993558283891
1285	352.873121803848
1290	352.748443013748
1295	352.619795826786
1300	352.487444817382
1305	352.35164107819
1310	352.212617001864
1315	352.070588459725
1320	351.925759297384
1325	351.778325002577
1330	351.628467312487
1335	351.476352812939
1340	351.322137425877
1345	351.165968201654
1350	351.007985297058
1355	350.848316504691
1360	350.687082478397
1365	350.524399106208
1370	350.360376494267
1375	350.195116471771
1380	350.02871331749
1385	349.861257499507
1390	349.692836177347
1395	349.523531702177


==> tiks/ROM-signal/TimeEval-303AP-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	280.878926990306
95	283.241746853546
100	285.539800149962
105	287.601322073353
110	289.443720596853
115	291.103246553597
120	292.654404867279
125	294.083586454976
130	295.39710436705
135	296.610788256884
140	297.740361559543
145	298.798431647754
150	299.794679285334
155	300.73669270503
160	301.630604975718
165	302.48148169109
170	303.29092961492
175	304.058958758043
180	304.786492490753
185	305.476439189613
190	306.132836974699
195	306.759476958424
200	307.359338862316
205	307.934793376319
210	308.487927643227
215	309.020667930214
220	309.534769489818
225	310.031809089766
230	310.513210285481
235	310.980272497313
240	311.434187734183
245	311.876049667513
250	312.30686220802
255	312.727548186288
260	313.138956916647
265	313.541870421542
270	313.937008830194
275	314.325035282771
280	314.706560372075
285	315.082146165635
290	315.452309835765
295	315.817526992292
300	316.178234751527
305	316.53483441678
310	316.887694146423
315	317.237151377265
320	317.583514950165
325	317.927067142274
330	318.268065637749
335	318.606745369169
340	318.943320124091
345	319.277984012541
350	319.610912903282
355	319.942265749469
360	320.272185802853
365	320.600801711638
370	320.928228540417
375	321.254568749704
380	321.579913103671
385	321.904341506333
390	322.227923760321
395	322.550720278697
400	322.681025164542
405	322.624248409267
410	322.514168821557
415	322.458178725771
420	322.444194072905
425	322.467591149159
430	322.516009418595
435	322.587318093022
440	322.679079001859
445	322.788202966566
450	322.911816001198
455	323.047589321946
460	323.193706505336
465	323.348741813016
470	323.511553787751
475	323.681209522944
480	323.856932152914
485	324.038063332092
490	324.224035862958
495	324.414353671752
500	324.608577109377
505	324.806312052239
510	325.007201714008
515	325.21092049092
520	325.417169323656
525	325.625672182161
530	325.836173392047
535	326.048435325262
540	326.262236651872
545	326.477370990575
550	326.693645730003
555	326.910880959903
560	327.128908530176
565	327.34757122995
570	327.566722053749
575	327.786223527
580	328.005947079228
585	328.22577247233
590	328.445587259387
595	328.665286277098
600	328.884771179476
605	329.103949996368
610	329.322736725333
615	329.541050961659
620	329.75881751184
625	329.975966060204
630	330.192430884886
635	330.408150551768
640	330.623067633126
645	330.837128465717
650	331.050282918764
655	331.262484193606
660	331.473688634335
665	331.683855553455
670	331.892947062501
675	332.100927907028
680	332.307765313474
685	332.513428855895
690	332.717890339811
695	332.921123693898
700	333.123104864044
705	333.323811711434
710	333.523223917875
715	333.721322899055
720	333.91809172271
725	334.113515032133
730	334.307578964322
735	334.500271144564
740	334.691580574215
745	334.88149754871
750	335.070013604765
755	335.257121469907
760	335.442815018604
765	335.627089237258
770	336.355151905592
775	337.605202871143
780	338.983323112708
785	340.191973186384
790	341.257093291496
795	342.210194018095
800	343.094677341839
805	343.911285580239
810	344.6640429584
815	345.361654301514
820	346.013195246284
825	346.626161294412
830	347.206327888647
835	347.758155452441
840	348.285179102161
845	348.790274435987
850	349.275829158888
855	349.743856876747
860	350.19606167002
865	350.633877746866
870	351.058508613342
875	351.470973016392
880	351.872149365271
885	352.262809686973
890	352.643641604809
895	353.015262327409
900	353.378228823642
905	353.733046066148
910	354.080173711988
915	354.420031400504
920	354.75300303632
925	355.079440405296
930	355.399666317906
935	355.71397737284
940	356.022646406124
945	356.32592468294
950	356.624043874108
955	356.91721784304
960	357.205644266104
965	357.489506099649
970	357.768972908398
975	358.044202068586
980	358.315339858765
985	358.582522446297
990	358.8458767805
995	359.105521400036
1000	359.361567164069
1005	359.614117915914
1010	359.863271086155
1015	360.109118240911
1020	360.35174557491
1025	360.591234363368
1030	360.82766137436
1035	361.061099243371
1040	361.291616815253
1045	361.519279455463
1050	361.744149336947
1055	361.96628570233
1060	362.185745101398
1065	362.402581606898
1070	362.616847011587
1075	362.828591006386
1080	363.037861342439
1085	362.403126918891
1090	360.447649343654
1095	358.546966159963
1100	357.016545068997
1105	355.846402528
1110	354.581949141788
1115	353.525936326151
1120	352.574226114989
1125	351.709310812145
1130	350.930038973006
1135	350.228383667596
1140	349.592426909917
1145	349.011596996776
1150	348.478050032091
1155	347.985901798381
1160	347.530548109006
1165	347.108177465842
1170	346.715485768401
1175	346.349563491254
1180	346.007867367807
1185	345.688181434385
1190	345.388545391316
1195	345.107188706763
1200	344.842494914183
1205	344.592984398077
1210	344.357304447371
1215	344.134217202738
1220	343.922587476866
1225	343.72137298189
1230	343.529616134638
1235	343.346437273507
1240	343.171028822651
1245	343.00264996405
1250	342.840621700354
1255	342.684322246266
1260	342.533182702578
1265	342.386683041135
1270	342.244348214981
1275	342.105744651292
1280	341.970476861276
1285	341.838184558664
1290	341.708539850679
1295	341.581244661056
1300	341.456028415006
1305	341.332645971103
1310	341.210875748803
1315	341.090517946963
1320	340.971392791177
1325	340.853338810881
1330	340.736211189458
1335	340.619880274249
1340	340.504230266179
1345	340.389158014133
1350	340.274571883806
1355	340.160390708709
1360	340.046542841741
1365	339.932965284472
1370	339.819602906916
1375	339.706407666874
1380	339.593338017608
1385	339.480358245967
1390	339.367437889135
1395	339.254551223801


==> tiks/ROM-signal/TimeEval-303AP-3.tsv <==
0	279.15
5	279.155062727148
10	279.159079596323
15	279.162173879421
20	279.164456515987
25	279.166027260535
30	279.166975726753
35	279.167382337746
40	279.16731919068
45	279.166850843417
50	279.166035030063
55	279.164923311722
60	279.163561668216
65	279.161991035992
70	279.160247796999
75	279.158364222879
80	279.156368878437
85	279.154286988023
90	279.105510952227
95	279.013518777414
100	278.929199103127
105	278.855425875341
110	278.794563572134
115	278.748535094374
120	278.718880577571
125	278.706808451897
130	278.713239864758
135	278.738847403847
140	278.784088912022
145	278.849237063343
150	278.934405267994
155	279.039570388893
160	279.164592681862
165	279.309233311707
170	279.47316974662
175	279.656009291234
180	279.857300983173
185	280.07654604787
190	280.313207080963
195	280.566716105827
200	280.836481635301
205	281.121894850767
210	281.422334998098
215	281.737174088198
220	282.065780979714
225	282.407524912576
230	282.76177855339
235	283.127920606891
240	283.505338041804
245	283.893427974205
250	284.29159924692
255	284.699273739391
260	285.115887438847
265	285.540891300403
270	285.973751920818
275	286.413952048115
280	286.860990946935
285	287.314384637455
290	287.773666023857
295	288.238384926645
300	288.708108031639
305	289.182418767109
310	289.660917119295
315	290.143219395463
320	290.628957942668
325	291.11778082949
330	291.609351497196
335	292.10334838608
340	292.599464542049
345	293.097407207947
350	293.596897403579
355	294.0976694979
360	294.599470776433
365	295.102061006547
370	295.605212002936
375	296.108707195266
380	296.612341199734
385	297.11591939598
390	297.619257510621
395	298.122181208432
400	298.633337458157
405	299.151165616652
410	299.665756092831
415	300.176689253009
420	300.683608099782
425	301.186211747111
430	301.684249462478
435	302.177515238768
440	302.665842858902
445	303.149101417111
450	303.627191261982
455	304.100040327947
460	304.567600823585
465	305.029846246902
470	305.486768699623
475	305.938376474388
480	306.38469189056
485	306.825749356176
490	307.261593635237
495	307.692278301224
500	308.11786435923
505	308.538419020597
510	308.954014615292
515	309.36472762853
520	309.770637849363
525	310.171827620014
530	310.568381175785
535	310.960384066271
540	311.347922649496
545	311.731083651354
550	312.109953783471
555	312.484619413259
560	312.855166280525
565	313.221679255569
570	313.584242134172
575	313.942937465368
580	314.297846408252
585	314.649048614515
590	314.99662213368
595	315.340643338349
600	315.681186867045
605	316.01832558248
610	316.352130543301
615	316.682670987594
620	317.010014326584
625	317.334226147151
630	317.655370221928
635	317.97350852589
640	318.288701258451
645	318.601006870202
650	318.910482093536
655	319.217181976463
660	319.521159919032
665	319.822467711817
670	320.121155576019
675	320.417272204761
680	320.710864805228
685	321.001979141346
690	321.290659576715
695	321.576949117583
700	321.860889455641
705	322.142521010479
710	322.421882971553
715	322.699013339538
720	322.973948966964
725	323.24672559805
730	323.517377907666
735	323.785939539365
740	324.052443142442
745	324.316920407989
750	324.579402103917
755	324.839918108931
760	325.098497445458
765	325.355168311507
770	325.58575684468
775	325.795340980637
780	326.011075138533
785	326.233400455911
790	326.462635700939
795	326.698995614131
800	326.942606677758
805	327.193520691634
810	327.451726474089
815	327.717159957057
820	327.989712902695
825	328.269240434209
830	328.555567544573
835	328.8484947225
840	329.14780281461
845	329.453257225532
850	329.764611543228
855	330.081610664543
860	330.403993485643
865	330.73149521316
870	331.063849344397
875	331.400789358526
880	331.742050155237
885	332.087369272599
890	332.436487911875
895	332.789151793498
900	333.14511186547
905	333.504124882785
910	333.865953874222
915	334.230368510903
920	334.59714538926
925	334.966068239559
930	335.336928069811
935	335.709523253737
940	336.083659570438
945	336.459150202516
950	336.835815698602
955	337.21348390555
960	337.591989874935
965	337.971175747932
970	338.350890622188
975	338.73099040385
980	339.111337647533
985	339.49180138668
990	339.872256956447
995	340.252585810996
1000	340.632675336829
1005	341.012418663582
1010	341.391714473517
1015	341.770466810788
1020	342.148584891377
1025	342.525982914516
1030	342.902579876238
1035	343.27829938565
1040	343.65306948438
1045	344.026822469601
1050	344.399494720964
1055	344.771026531687
1060	345.141361944008
1065	345.510448589163
1070	345.878237531999
1075	346.244683120299
1080	346.609742838867
1085	347.018664718508
1090	347.458950312067
1095	347.879389059397
1100	348.280377206665
1105	348.662302043087
1110	349.025550462938
1115	349.370514629053
1120	349.697595424858
1125	350.007204241889
1130	350.299763536045
1135	350.575706493757
1140	350.835476074889
1145	351.07952363944
1150	351.308307317145
1155	351.522290240811
1160	351.721938733831
1165	351.907720518222
1170	352.080102990672
1175	352.23955159927
1180	352.386528342206
1185	352.521490400921
1190	352.644888913577
1195	352.757167889738
1200	352.858763263561
1205	352.950102080189
1210	353.031601808306
1215	353.103669770686
1220	353.166702683904
1225	353.221086298126
1230	353.267195127876
1235	353.305392264879
1240	353.336029264404
1245	353.359446096976
1250	353.375971157812
1255	353.385921326849
1260	353.389602072806
1265	353.387307595218
1270	353.379320998947
1275	353.365914496158
1280	353.347349631244
1285	353.323877524638
1290	353.295739131867
1295	353.263165514614
1300	353.226378120906
1305	353.185589071874
1310	353.141001452865
1315	353.092809606928
1320	353.041199428974
1325	352.986348659124
1330	352.928427173972
1335	352.867597274662
1340	352.804013970866
1345	352.737825259869
1350	352.669172400112
1355	352.598190178667
1360	352.525007172214
1365	352.449746001163
1370	352.372523576691
1375	352.293451340473
1380	352.212635497005
1385	352.130177238431
1390	352.046172961845
1395	351.960714479095


==> tiks/ROM-signal/TimeEval-303AP-4.tsv <==
0	279.15
5	279.200789029453
10	279.246837463618
15	279.288568110372
20	279.326367115138
25	279.360587083009
30	279.391549938285
35	279.419549543299
40	279.444854096598
45	279.467708328886
50	279.488335513608
55	279.506939307681
60	279.523705436558
65	279.538803236666
70	279.55238706717
75	279.564597602
80	279.575563012206
85	279.585400047835
90	280.822403108991
95	283.143622579002
100	285.265191854708
105	287.206569599795
110	288.985414356757
115	290.617744746854
120	292.11808578533
125	293.499602472187
130	294.774221731758
135	295.952743691162
140	297.044943209089
145	298.059662492458
150	299.004895569516
155	299.887865323857
160	300.715093734477
165	301.4924659122
170	302.22528847234
175	302.918342737114
180	303.57593321872
185	304.201931795044
190	304.799817954198
195	305.372715451473
200	305.923425692376
205	306.454458128186
210	306.968057925501
215	307.466231148501
220	307.950767671899
225	308.423262023556
230	308.885132338449
235	309.337637589879
240	309.781893249389
245	310.2188855137
250	310.649484224965
255	311.07445459967
260	311.494467871501
265	311.91011094437
270	312.321895143407
275	312.730264144143
280	313.135601153125
285	313.538235406835
290	313.938448049988
295	314.336477448963
300	314.732523991275
305	315.126754417543
310	315.519305728394
315	315.910288704978
320	316.299791078444
325	316.687880380597
330	317.074606505117
335	317.460004006169
340	317.844094158847
345	318.22688680372
350	318.608381995811
355	318.988571476499
360	319.3674399852
365	319.744966426182
370	320.12112490447
375	320.495885643565
380	320.869215796536
385	321.241080160995
390	321.611441807516
395	321.980262630167
400	322.109862193182
405	322.028049952169
410	321.983323695956
415	321.971920535358
420	321.990423709277
425	322.035731797029
430	322.105030614583
435	322.195767563901
440	322.305628224309
445	322.43251499287
450	322.574527597216
455	322.729945319344
460	322.89721078268
465	323.074915167296
470	323.26178472971
475	323.456668514244
480	323.658527152563
485	323.866422656861
490	324.079509120254
495	324.29702424532
500	324.518281628545
505	324.742663734583
510	324.969615499967
515	325.198638511068
520	325.429285705873
525	325.661156553505
530	325.893892669375
535	326.127173827517
540	326.360714334995
545	326.594259736277
550	326.82758381833
555	327.06048588967
560	327.292788308985
565	327.524334241043
570	327.754985619576
575	327.984621298599
580	328.213135375229
585	328.440435668612
590	328.666442340856
595	328.891086647167
600	329.114309803485
605	329.336061960956
610	329.556301277544
615	329.774993077912
620	329.992109093521
625	330.207626775602
630	330.421528674312
635	330.633801877971
640	330.844437506861
645	331.05343025651
650	331.260777985899
655	331.46648134638
660	331.670543447536
665	331.872969556497
670	332.073766827595
675	332.272944059466
680	332.470511477038
685	332.666480536015
690	332.860863747727
695	333.053674522384
700	333.244927028991
705	333.434636070276
710	333.622816971216
715	333.809485479806
720	333.994657678887
725	334.178349907941
730	334.36057869386
735	334.541360689805
740	334.720712621334
745	334.89865123907
750	335.075193277248
755	335.25035541753
760	335.424154257553
765	335.596606283704
770	336.428840317293
775	337.842805223619
780	339.146853830101
785	340.351420146965
790	341.465960053775
795	342.49904140027
800	343.458425892138
805	344.351143505889
810	345.183560110302
815	345.961438910957
820	346.689996278765
825	347.373952472779
830	348.01757772134
835	348.624734083643
840	349.198913475506
845	349.743272208328
850	350.260662358565
855	350.753660256238
860	351.224592354792
865	351.675558720818
870	352.108454360493
875	352.524988579886
880	352.926702558404
885	353.314985298348
890	353.691088098773
895	354.056137688369
900	354.411148139879
905	354.757031677409
910	355.094608477902
915	355.424615558844
920	355.747714835893
925	356.064500426549
930	356.375505269035
935	356.681207119295
940	356.982033983291
945	357.278369036572
950	357.570555078375
955	357.858898563199
960	358.143673248898
965	358.425123496775
970	358.703467255915
975	358.978898761074
980	359.251590970745
985	359.521697769599
990	359.789355957289
995	360.054687043574
1000	360.317798867925
1005	360.57878706007
1010	360.837736356458
1015	361.094721786217
1020	361.349809738954
1025	361.603058925599
1030	361.854521242444
1035	362.104242547627
1040	362.352263358417
1045	362.598619476901
1050	362.843342550978
1055	363.086460576878
1060	363.327998348916
1065	363.56797786158
1070	363.806418668639
1075	364.043338203474
1080	364.278752064466
1085	363.252657806962
1090	361.11481303748
1095	359.183961843635
1100	357.440262362866
1105	355.865723833925
1110	354.444037314895
1115	353.160421583467
1120	352.001482892867
1125	350.955087367521
1130	350.01024492495
1135	349.157003704952
1140	348.386354074231
1145	347.690141354805
1150	347.06098649815
1155	346.492213994642
1160	345.977786369824
1165	345.512244675841
1170	345.090654438343
1175	344.708556566772
1180	344.361922779453
1185	344.047115134679
1190	343.760849295326
1195	343.500161187768
1200	343.262376746111
1205	343.045084460485
1210	342.84611047334
1215	342.663495990734
1220	342.495476796582
1225	342.340464676972
1230	342.197030579116
1235	342.063889345372
1240	341.939885877254
1245	341.823982597553
1250	341.715248090662
1255	341.61284681216
1260	341.516029768627
1265	341.42412607774
1270	341.336535326911
1275	341.252720656242
1280	341.172202498361
1285	341.09455291392
1290	341.019390467164
1295	340.94637559108
1300	340.875206396334
1305	340.805614882382
1310	340.737363513039
1315	340.670242122225
1320	340.604065118842
1325	340.538668962562
1330	340.473909884972
1335	340.409661832857
1340	340.345814612596
1345	340.282272216589
1350	340.21895131441
1355	340.155779893005
1360	340.092696031729
1365	340.02964679931
1370	339.966587261091
1375	339.903479585945
1380	339.840292243285
1385	339.776999281483
1390	339.713579679823
1395	339.650016766872


==> tiks/ROM-signal/TimeEval-303AP-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	398
95	398
100	398
105	398
110	398
115	398
120	398
125	398
130	398
135	398
140	398
145	398
150	398
155	398
160	398
165	398
170	398
175	398
180	398
185	398
190	398
195	398
200	398
205	398
210	398
215	398
220	398
225	398
230	398
235	398
240	398
245	398
250	398
255	398
260	398
265	398
270	398
275	398
280	398
285	398
290	398
295	398
300	398
305	398
310	398
315	398
320	398
325	398
330	398
335	398
340	398
345	398
350	398
355	398
360	398
365	398
370	398
375	398
380	398
385	398
390	398
395	398
400	375
405	375
410	375
415	375
420	375
425	375
430	375
435	375
440	375
445	375
450	375
455	375
460	375
465	375
470	375
475	375
480	375
485	375
490	375
495	375
500	375
505	375
510	375
515	375
520	375
525	375
530	375
535	375
540	375
545	375
550	375
555	375
560	375
565	375
570	375
575	375
580	375
585	375
590	375
595	375
600	375
605	375
610	375
615	375
620	375
625	375
630	375
635	375
640	375
645	375
650	375
655	375
660	375
665	375
670	375
675	375
680	375
685	375
690	375
695	375
700	375
705	375
710	375
715	375
720	375
725	375
730	375
735	375
740	375
745	375
750	375
755	375
760	375
765	375
770	439
775	439
780	439
785	439
790	439
795	439
800	439
805	439
810	439
815	439
820	439
825	439
830	439
835	439
840	439
845	439
850	439
855	439
860	439
865	439
870	439
875	439
880	439
885	439
890	439
895	439
900	439
905	439
910	439
915	439
920	439
925	439
930	439
935	439
940	439
945	439
950	439
955	439
960	439
965	439
970	439
975	439
980	439
985	439
990	439
995	439
1000	439
1005	439
1010	439
1015	439
1020	439
1025	439
1030	439
1035	439
1040	439
1045	439
1050	439
1055	439
1060	439
1065	439
1070	439
1075	439
1080	439
1085	317
1090	317
1095	317
1100	317
1105	317
1110	317
1115	317
1120	317
1125	317
1130	317
1135	317
1140	317
1145	317
1150	317
1155	317
1160	317
1165	317
1170	317
1175	317
1180	317
1185	317
1190	317
1195	317
1200	317
1205	317
1210	317
1215	317
1220	317
1225	317
1230	317
1235	317
1240	317
1245	317
1250	317
1255	317
1260	317
1265	317
1270	317
1275	317
1280	317
1285	317
1290	317
1295	317
1300	317
1305	317
1310	317
1315	317
1320	317
1325	317
1330	317
1335	317
1340	317
1345	317
1350	317
1355	317
1360	317
1365	317
1370	317
1375	317
1380	317
1385	317
1390	317
1395	317


==> tiks/ROM-signal/TimeEval-303AP-6.tsv <==
0	279.15
5	278.870897486098
10	278.678007464849
15	278.560887382969
20	278.510257419438
25	278.517878491038
30	278.57644202502
35	278.679470541666
40	278.821228130596
45	278.996639953397
50	279.201219958447
55	279.431006049112
60	279.682502002208
65	279.952625488406
70	280.238661599177
75	280.538221335482
80	280.849204561129
85	281.169766968508
90	281.561010497478
95	281.955035554486
100	282.272678309108
105	282.533513747026
110	282.753756061773
115	282.946750667871
120	283.123400078373
125	283.292532125519
130	283.461217921962
135	283.635046026521
140	283.818358468676
145	284.014453580841
150	284.225759971272
155	284.453985431057
160	284.700244095292
165	284.965164763015
170	285.248982915162
175	285.551618648769
180	285.872742463368
185	286.21183058748
190	286.568211315201
195	286.941103631597
200	287.329649237827
205	287.732938939873
210	288.150034235957
215	288.579984825153
220	289.021842661257
225	289.47467309011
230	289.937563533719
235	290.409630119297
240	290.890022594715
245	291.377927822591
250	291.872572102553
255	292.373222534264
260	292.879187601793
265	293.389817132296
270	293.904501758196
275	294.422671991527
280	294.943797001518
285	295.467383171394
290	295.992972497427
295	296.520140882292
300	297.048496365307
305	297.57767732421
310	298.107350676331
315	298.637210101306
320	299.166974302658
325	299.696385321556
330	300.225206912679
335	300.753222989316
340	301.280236142532
345	301.806066237328
350	302.330549087183
355	302.853535207128
360	303.37488864451
365	303.894485885824
370	304.412214837403
375	304.927973877302
380	305.441670975391
385	305.953222878439
390	306.462554356871
395	306.969597509745
400	307.461645458571
405	307.94961903603
410	308.448405346457
415	308.954300832426
420	309.464234627039
425	309.975677680373
430	310.486563734759
435	310.995220707482
440	311.500311204048
445	312.000781032521
450	312.495814720896
455	312.984797156772
460	313.467280572806
465	313.94295619412
470	314.411629946024
475	314.87320169325
480	315.32764754641
485	315.775004828394
490	316.215359343838
495	316.648834639279
500	317.075582980847
505	317.495777810929
510	317.909607475686
515	318.317270042117
520	318.718969046866
525	319.1149100397
530	319.505297802699
535	319.890334142111
540	320.270216163761
545	320.645134955075
550	321.015274607443
555	321.380811521916
560	321.741913949337
565	322.098741723089
570	322.451446148708
575	322.800170020002
580	323.145047735879
585	323.486205496105
590	323.823761557644
595	324.157826536231
600	324.488503740343
605	324.815889526982
610	325.140073670513
615	325.461139737446
620	325.779165461396
625	326.094223113616
630	326.406379865502
635	326.715698140263
640	327.022235951673
645	327.326047228386
650	327.627182122779
655	327.92568730368
660	328.221606232676
665	328.514979423937
670	328.805844687725
675	329.094237357897
680	329.380190503874
685	329.663735127604
690	329.944900346148
695	330.223713560566
700	330.500200611786
705	330.774385924182
710	331.046292637586
715	331.315942728438
720	331.583357120783
725	331.848555787806
730	332.111557844545
735	332.372381632443
740	332.631044796322
745	332.887564354371
750	333.141956761677
755	333.394237967825
760	333.644423469041
765	333.892528355327
770	334.174335868131
775	334.46157925467
780	334.713115639874
785	334.938932811648
790	335.147265377574
795	335.344850337849
800	335.537148957197
805	335.728539112993
810	335.92248179299
815	336.121664975054
820	336.328127734062
825	336.543367080419
830	336.768429734182
835	337.003990773602
840	337.25042086263
845	337.507843554863
850	337.776183988374
855	338.055210124115
860	338.344567537678
865	338.643808647971
870	338.95241715504
875	339.269828361048
880	339.595445961911
885	339.928655820989
890	340.268837169249
895	340.615371617547
900	340.967650315101
905	341.325079543025
910	341.687084992248
915	342.053114940585
920	342.422642513538
925	342.795167187106
930	343.170215668019
935	343.547342266867
940	343.926128862379
945	344.306184540114
950	344.68714497592
955	345.068671623326
960	345.450450754434
965	345.832192395606
970	346.213629192126
975	346.594515229981
980	346.974624837701
985	347.353751386787
990	347.731706105551
995	348.108316917983
1000	348.483427316637
1005	348.856895276276
1010	349.228592213174
1015	349.598401993409
1020	349.966219992224
1025	350.331952205498
1030	350.695514413513
1035	351.056831396542
1040	351.415836201252
1045	351.772469456499
1050	352.126678736778
1055	352.478417971385
1060	352.827646897158
1065	353.174330552594
1070	353.51843881106
1075	353.859945950833
1080	354.198830259683
1085	354.465253528496
1090	354.707216688087
1095	355.003143227183
1100	355.335441162757
1105	355.689606267593
1110	356.053784425066
1115	356.418388605723
1120	356.775764379997
1125	357.119898448149
1130	357.446165208847
1135	357.751106894449
1140	358.032243270102
1145	358.287907324065
1150	358.517103768453
1155	358.719387524433
1160	358.894759685752
1165	359.043578741827
1170	359.166485099046
1175	359.26433716894
1180	359.338157497094
1185	359.389087589355
1190	359.418350254385
1195	359.427218425868
1200	359.416989555679
1205	359.388964782715
1210	359.344432182446
1215	359.284653490991
1220	359.21085377587
1225	359.124213594736
1230	359.02586324427
1235	358.916878755057
1240	358.798279335332
1245	358.671026007841
1250	358.536021220302
1255	358.3941092416
1260	358.246077183587
1265	358.092656512435
1270	357.934524934533
1275	357.772308560095
1280	357.606584263512
1285	357.437882173034
1290	357.266688234217
1295	357.093446801616
1300	356.918563221885
1305	356.74240637884
1310	356.565311177311
1315	356.387580947946
1320	356.209489759593
1325	356.031284629681
1330	355.853187626108
1335	355.675397856769
1340	355.498093344964
1345	355.321432790658
1350	355.145557218939
1355	354.970591518134
1360	354.796645870862
1365	354.623817081964
1370	354.452189807711
1375	354.281837691005
1380	354.11282440749
1385	353.945204627596
1390	353.779024899545
1395	353.614324458323


==> tiks/ROM-signal/TimeEval-303AP-7.tsv <==
0	279.15
5	279.46741764824
10	279.774136453074
15	280.0721688032
20	280.363194159697
25	280.648606523212
30	280.929555718387
35	281.20698325289
40	281.481653419456
45	281.754180230612
50	282.025050706101
55	282.294644971378
60	282.56325357092
65	282.831092351809
70	283.098315230244
75	283.365025115821
80	283.631283234955
85	283.897117065221
90	285.263501678008
95	287.600977392546
100	289.756597127693
105	291.746311790502
110	293.584859334128
115	295.285823789484
120	296.861698121317
125	298.323948978331
130	299.683081859154
135	300.94870557709
140	302.129595194192
145	303.233752823453
150	304.268465878328
155	305.240362490776
160	306.15546392995
165	307.019233939836
170	307.836624980294
175	308.612121406214
180	309.349779656991
185	310.053265555886
190	310.725888838103
195	311.370635039389
200	311.990194884826
205	312.586991321547
210	313.16320434006
215	313.720793727529
220	314.261519893304
225	314.786962902588
230	315.298539848844
235	315.797520689619
240	316.285042664109
245	316.762123404245
250	317.229672844413
255	317.68850402835
260	318.139342905225
265	318.58283720061
270	319.019564441962
275	319.450039212374
280	319.874719700821
285	320.294013611842
290	320.708283492636
295	321.117851530892
300	321.52300387228
305	321.923994502478
310	322.321048734777
315	322.714366340808
320	323.104124358647
325	323.490479609533
330	323.87357095165
335	324.253521296845
340	324.6304394138
345	325.004421538998
350	325.375552814841
355	325.743908572439
360	326.109555474957
365	326.472552535844
370	326.832952024922
375	327.190800274021
380	327.546138392707
385	327.899002903614
390	328.249426305921
395	328.597437574685
400	328.730052669619
405	328.67247466051
410	328.647692929634
415	328.652461311449
420	328.683805487224
425	328.739004344561
430	328.815572056957
435	328.91124094499
440	329.023945161495
445	329.151805226645
450	329.293113424894
455	329.446320064115
460	329.610020587631
465	329.782943522102
470	329.963939237996
475	330.151969494631
480	330.346097738144
485	330.545480118217
490	330.749357187667
495	330.957046248068
500	331.167934304216
505	331.381471590387
510	331.597165631899
515	331.814575806323
520	332.033308369864
525	332.253011915673
530	332.473373232333
535	332.694113532282
540	332.914985021528
545	333.135767783631
550	333.356266952541
555	333.576310150482
560	333.795745168663
565	334.014437870084
570	334.232270295196
575	334.449138952598
580	334.664953278247
585	334.879634247974
590	335.093113129288
595	335.305330359561
600	335.516234538772
605	335.72578152596
610	335.933933629478
615	336.140658881966
620	336.3459303918
625	336.549725763459
630	336.752026579979
635	336.952817941259
640	337.152088052566
645	337.349827858115
650	337.546030715095
655	337.740692103929
660	337.933809370992
665	338.125381500359
670	338.315408911496
675	338.50389328012
680	338.690837379719
685	338.876244941503
690	339.060120530742
695	339.242469437698
700	339.423297581528
705	339.602611425687
710	339.780417903555
715	339.956724353101
720	340.131538459569
725	340.304868205237
730	340.476721825442
735	340.647107770127
740	340.81603467026
745	340.983511308532
750	341.149546593841
755	341.314149539077
760	341.477329241828
765	341.639094867623
770	342.392026587402
775	343.66558574362
780	344.839526033127
785	345.923249904444
790	346.925344921652
795	347.853641328455
800	348.71526774506
805	349.516704578221
810	350.263834863521
815	350.961992367465
820	351.616006861228
825	352.230246542694
830	352.808657632667
835	353.354801207907
840	353.871887360543
845	354.362806792448
850	354.830159965966
855	355.276283940363
860	355.703277027453
865	356.113021401109
870	356.507203794238
875	356.887334414094
880	357.254764202729
885	357.610700564524
890	357.95622167713
895	358.292289496285
900	358.61976155877
905	358.939401681553
910	359.251889648944
915	359.557829973487
920	359.857759810367
925	360.152156099373
930	360.441442002983
935	360.725992703891
940	361.006140620368
945	361.28218009317
950	361.554371593321
955	361.822945496004
960	362.088105461965
965	362.350031464269
970	362.608882494945
975	362.864798983003
980	363.117904952462
985	363.368309946452
990	363.616110741024
995	363.861392870118
1000	364.104231981116
1005	364.344695038552
1010	364.582841391868
1015	364.818723721559
1020	365.052388876626
1025	365.283878615023
1030	365.513230257545
1035	365.740477264622
1040	365.965649744472
1045	366.188774900218
1050	366.409877422783
1055	366.62897983567
1060	366.846102797076
1065	367.061265364236
1070	367.274485224349
1075	367.485778895963
1080	367.695161904308
1085	366.773280747795
1090	364.855259912114
1095	363.123073527757
1100	361.558320914742
1105	360.144299610615
1110	358.865861631553
1115	357.709281256857
1120	356.662133244111
1125	355.713180563813
1130	354.852270879044
1135	354.070241099073
1140	353.358829414472
1145	352.710594281831
1150	352.118839873539
1155	351.57754754597
1160	351.081312910591
1165	350.625288118907
1170	350.205128995268
1175	349.816946672351
1180	349.457263403355
1185	349.122972243011
1190	348.811300306775
1195	348.519775334202
1200	348.24619529856
1205	347.988600820384
1210	347.74525015778
1215	347.514596560919
1220	347.295267792339
1225	347.086047628245
1230	346.885859169054
1235	346.693749799924
1240	346.508877653834
1245	346.330499441086
1250	346.15795951972
1255	345.990680091362
1260	345.828152416469
1265	345.66992895173
1270	345.51561632063
1275	345.364869035874
1280	345.217383899453
1285	345.072895012769
1290	344.931169335346
1295	344.792002736244
1300	344.655216487526
1305	344.520654153872
1310	344.388178836788
1315	344.257670735897
1320	344.129024993421
1325	344.002149791319
1330	343.876964673592
1335	343.753399069009
1340	343.631390992055
1345	343.510885902162
1350	343.39183570335
1355	343.274197868292
1360	343.157934672488
1365	343.043012525783
1370	342.929401389806
1375	342.81707427119
1380	342.7060067815
1385	342.596176755845
1390	342.487563923002
1395	342.38014962073


==> tiks/ROM-signal/TimeEval-303AP-8.tsv <==
0	279.15
5	279.107614273929
10	279.075151863139
15	279.051656195339
20	279.036247907319
25	279.028118167502
30	279.026522649039
35	279.030776085241
40	279.040247346704
45	279.054354986172
50	279.072563203023
55	279.09437818451
60	279.119344785428
65	279.147043512007
70	279.177087779393
75	279.209121415344
80	279.242816385581
85	279.277870718807
90	280.59685402494
95	283.041923163756
100	285.267876179657
105	287.29525682826
110	289.142942533668
115	290.828217559025
120	292.366857550445
125	293.773220926436
130	295.06034359505
135	296.240034313189
140	297.322968680727
145	298.31878030897
150	299.236148139265
155	300.082879231714
160	300.865986612189
165	301.591761972034
170	302.265843170783
175	302.893276607896
180	303.478574613007
185	304.025768062461
190	304.538454468352
195	305.019841809512
200	305.47278838546
205	305.899838977139
210	306.303257594709
215	306.685057084403
220	307.047025855058
225	307.390751971424
230	307.717644846561
235	308.028954750284
240	308.325790335067
245	308.609134365546
250	308.879857822869
255	309.13873254099
260	309.386442518482
265	309.623594036839
270	309.850724704377
275	310.068311533926
280	310.276778152339
285	310.476501230532
290	310.667816214232
295	310.85102242778
300	311.026387616198
305	311.194151984271
310	311.354531785462
315	311.507722508177
320	311.653901702013
325	311.7932314823
330	311.925860747257
335	312.051927138539
340	312.171558772753
345	312.28487576861
350	312.391991591796
355	312.493014237311
360	312.588047266932
365	312.677190717548
370	312.760541894473
375	312.838196062289
380	312.910247044447
385	312.97678774161
390	313.037910577682
395	313.093707881455
400	312.895930889698
405	312.47445896475
410	312.088658082346
415	311.733867844153
420	311.405992901499
425	311.101437154179
430	310.81704585666
435	310.550054619226
440	310.298044433183
445	310.058901968666
450	309.830784494803
455	309.612088858053
460	309.40142402806
465	309.197586783346
470	308.999540163356
475	308.806394360072
480	308.61738976287
485	308.431881905344
490	308.249328093308
495	308.069275519794
500	307.891350696062
505	307.715250047931
510	307.540731544568
515	307.367607242485
520	307.195736641199
525	307.025020759127
530	306.855396848891
535	306.686833680608
540	306.51932733
545	306.352897415462
550	306.187583734668
555	306.02344325701
560	305.860547433173
565	305.698979787617
570	305.538833763663
575	305.380210794374
580	305.223218575466
585	305.067969519234
590	304.914579370874
595	304.763165970693
600	304.613848147583
605	304.466744730813
610	304.321973668607
615	304.179651243329
620	304.039891374186
625	303.902804999375
630	303.768499530517
635	303.637078372944
640	303.508640506134
645	303.383280119179
650	303.261086296681
655	303.142142750972
660	303.026527596925
665	302.914313166
670	302.805565856479
675	302.700346017122
680	302.598707861699
685	302.50069941209
690	302.406362467808
695	302.315732599967
700	302.228839167871
705	302.145705356507
710	302.066348233347
715	301.990778822966
720	301.919002198045
725	301.85101758544
730	301.78681848605
735	301.726392807266
740	301.669723006866
745	301.616786247267
750	301.567554559081
755	301.521995012967
760	301.480069898855
765	301.441736911583
770	302.097910660872
775	303.365007756033
780	304.520628021892
785	305.577346904342
790	306.546415495353
795	307.437882846671
800	308.260709969734
805	309.0228753908
810	309.73147235214
815	310.392797907689
820	311.012434269124
825	311.595322827548
830	312.145831315981
835	312.667814596134
840	313.164669555182
845	313.639384589037
850	314.094584131387
855	314.532568665285
860	314.955350628292
865	315.364686594667
870	315.762106090016
875	316.148937365847
880	316.526330434414
885	316.895277638202
890	317.256632003877
895	317.611123607518
900	317.959374156556
905	318.301909974092
910	318.639173553134
915	318.971533831636
920	319.299295324125
925	319.622706231892
930	319.941965641261
935	320.257229908136
940	320.568618316841
945	320.876218092052
950	321.180088834359
955	321.480266442527
960	321.776766578849
965	322.069587727987
970	322.358713894276
975	322.644116977694
980	322.925758864328
985	323.203593263324
990	323.477567318845
995	323.747623022461
1000	324.013698448614
1005	324.275728833361
1010	324.533647514342
1015	324.787386747998
1020	325.036878418246
1025	325.282054649306
1030	325.522848333903
1035	325.759193586882
1040	325.991026133108
1045	326.218283637544
1050	326.440905984522
1055	326.658835512413
1060	326.87201720921
1065	327.080398873889
1070	327.283931247896
1075	327.482568120552
1080	327.676266411778
1085	326.547498833346
1090	324.252595439266
1095	322.164594893213
1100	320.256719642361
1105	318.50574270658
1110	316.891501823941
1115	315.396487149139
1120	314.005489928136
1125	312.705301983791
1130	311.484457748491
1135	310.333012087567
1140	309.242348359962
1145	308.205012127301
1150	307.214566700708
1155	306.265467345849
1160	305.352951481386
1165	304.472942627913
1170	303.6219662121
1175	302.797075618659
1180	301.995787122292
1185	301.216022532024
1190	300.456058548446
1195	299.714481976166
1200	298.990150053703
1205	298.282155265001
1210	297.58979408357
1215	296.912539174484
1220	296.250014643115
1225	295.601973974107
1230	294.96828035114
1235	294.348889088579
1240	293.743831941119
1245	293.153203087751
1250	292.577146612551
1255	292.015845327356
1260	291.469510800972
1265	290.938374476416
1270	290.422679772288
1275	289.922675076946
1280	289.438607554979
1285	288.970717694802
1290	288.51923453418
1295	288.084371507344
1300	287.666322863225
1305	287.265260609319
1310	286.881331939942
1315	286.51465711129
1320	286.165327728757
1325	285.83340541458
1330	285.51892082615
1335	285.221872997148
1340	284.942228975379
1345	284.679923732513
1350	284.434860322232
1355	284.206910264331
1360	283.995914133335
1365	283.801682331082
1370	283.623996023579
1375	283.46260822323
1380	283.317244998353
1385	283.187606792635
1390	283.073369837976
1395	282.974187644943


==> tiks/ROM-signal/TimeEval-303AP-9.tsv <==
0	279.15
5	279.134813232187
10	279.122709062199
15	279.113696845262
20	279.107767824654
25	279.104896874126
30	279.105044125495
35	279.108156488024
40	279.11416906593
45	279.123006480088
50	279.134584099695
55	279.148809189338
60	279.165581976626
65	279.18479664522
70	279.206342257812
75	279.230103613313
80	279.25596204226
85	279.283796144165
90	279.207574419521
95	279.054010505044
100	278.939003777902
105	278.858572181015
110	278.809289753508
115	278.788194898846
120	278.792713950862
125	278.820597574029
130	278.869867896852
135	278.938774598211
140	279.025758446491
145	279.129421032929
150	279.248499647162
155	279.381846418143
160	279.528410991408
165	279.687226137549
170	279.857395790411
175	280.038085099648
180	280.228512153976
185	280.4279410907
190	280.63567635623
195	280.851057922823
200	281.073457300279
205	281.302274208937
210	281.536933803148
215	281.776884353192
220	282.021595309163
225	282.270555683212
230	282.523272697118
235	282.779270651006
240	283.038089976291
245	283.299286442008
250	283.562430488701
255	283.827106668278
260	284.092913171684
265	284.359461429229
270	284.626375770796
275	284.893293135251
280	285.159862820065
285	285.425746263622
290	285.690616853897
295	285.954159758211
300	286.216071769644
305	286.476061166393
310	286.733847581006
315	286.989161876927
320	287.241746030216
325	287.491353014699
330	287.737746689106
335	287.980701685006
340	288.2200032946
345	288.455447357579
350	288.686840146452
355	288.913998249844
360	289.136748453406
365	289.354927618041
370	289.568382555238
375	289.776969899384
380	289.980555976944
385	290.179016672466
390	290.372237291391
395	290.560112419679
400	290.763168257593
405	290.976363694166
410	291.176616589396
415	291.363996421003
420	291.538592748743
425	291.700513116762
430	291.849881360778
435	291.986836224381
440	292.111530210822
445	292.224128613676
450	292.324808682974
455	292.413758893511
460	292.491178289859
465	292.557275888661
470	292.612270123413
475	292.656388320515
480	292.689866198115
485	292.71294738139
490	292.725882929538
495	292.728930870969
500	292.722355744177
505	292.706428142485
510	292.681424261435
515	292.647625447999
520	292.605317751162
525	292.554791473652
530	292.496340724799
535	292.430262974661
540	292.356858609671
545	292.276430490158
550	292.18928351015
555	292.095724159936
560	291.996060091917
565	291.890599690267
570	291.779651645011
575	291.663524531087
580	291.542526393007
585	291.416964335729
590	291.287144122342
595	291.153369779198
600	291.015943209076
605	290.875163812989
610	290.731328121224
615	290.584729434178
620	290.435657473556
625	290.284398044464
630	290.13123270891
635	289.9764384712
640	289.820287475694
645	289.663046717356
650	289.504977765495
655	289.346336501067
660	289.187372867881
665	289.028330637988
670	288.869447191545
675	288.71095331135
680	288.553072992251
685	288.396023265574
690	288.240014038673
695	288.085247949676
700	287.931920237455
705	287.780218626809
710	287.630323228815
715	287.482406456258
720	287.336632954016
725	287.193159544246
730	287.052135186171
735	286.913700950247
740	286.777990006433
745	286.645127626304
750	286.515231198648
755	286.388410258232
760	286.264766527346
765	286.144393969734
770	285.970119726012
775	285.756052914063
780	285.565771449797
785	285.398421306755
790	285.253243626435
795	285.129553726648
800	285.026724398101
805	284.944172646656
810	284.881349201609
815	284.837730242682
820	284.812810905576
825	284.806100212457
830	284.817117143472
835	284.845387621406
840	284.890442226628
845	284.951814495527
850	285.029039684583
855	285.121653905373
860	285.229193554372
865	285.351194976265
870	285.487194311401
875	285.636727487588
880	285.799330324073
885	285.974538721764
890	286.161888918666
895	286.360917793576
900	286.571163204256
905	286.792164349
910	287.023462142583
915	287.264599599369
920	287.515122217744
925	287.774578361218
930	288.042519632478
935	288.318501237487
940	288.602082337339
945	288.892826386133
950	289.190301453574
955	289.494080531351
960	289.803741822683
965	290.118869014627
970	290.439051532997
975	290.763884779876
980	291.092970353854
985	291.425916253258
990	291.762337062698
995	292.101854123361
1000	292.444095687506
1005	292.788697057715
1010	293.135300711411
1015	293.483556411262
1020	293.833121302041
1025	294.183659994561
1030	294.534844637291
1035	294.886354976268
1040	295.237878403899
1045	295.589109997267
1050	295.93975254652
1055	296.289516573914
1060	296.638120344078
1065	296.98528986604
1070	297.330758887538
1075	297.674268882132
1080	298.015569029596
1085	298.464121082199
1090	298.994057434336
1095	299.481906331684
1100	299.926858801903
1105	300.328477676358
1110	300.686625828709
1115	301.001409997254
1120	301.273136616949
1125	301.502276931395
1130	301.68943929281
1135	301.835347041787
1140	301.940820726757
1145	302.006763704216
1150	302.034150376231
1155	302.02401648722
1160	301.97745102965
1165	301.895589406936
1170	301.779607578336
1175	301.630716970157
1180	301.45015998404
1185	301.23920596945
1190	300.999147556128
1195	300.73129726477
1200	300.436984332111
1205	300.117551700779
1210	299.77435313568
1215	299.408750437758
1220	299.022110733349
1225	298.615803823312
1230	298.19119958091
1235	297.749665391396
1240	297.292563629428
1245	296.821249173075
1250	296.337066955268
1255	295.841349555277
1260	295.335414834139
1265	294.820563619034
1270	294.29807744239
1275	293.769216342108
1280	293.235216729638
1285	292.697289332883
1290	292.156617220948
1295	291.614353917628
1300	291.071621610401
1305	290.52950946128
1310	289.989072025543
1315	289.451327783824
1320	288.917257792497
1325	288.387804456659
1330	287.863870429351
1335	287.346317639954
1340	286.835966453943
1345	286.333594965473
1350	285.839938423476
1355	285.355688791237
1360	284.881494438643
1365	284.417959965618
1370	283.965646154531
1375	283.525070048748
1380	283.096705153823
1385	282.680981757334
1390	282.278287362753
1395	281.888967232338


==> tiks/ROM-signal/TimeEval-303bestcombo-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.150930434954
95	279.150327349548
100	279.15013268296
105	279.149979691558
110	279.148723040124
115	279.146410873487
120	279.143827152986
125	279.142305141653
130	279.144099727945
135	279.152558251819
140	279.171762662889
145	279.205836542186
150	279.258333741156
155	279.331900713113
160	279.428263266738
165	279.5483610378
170	279.692499865293
175	279.860505385462
180	280.051825041702
185	280.265621133868
190	280.500864554814
195	280.756418304523
200	281.031099287012
205	281.323716058265
210	281.633087193471
215	281.958059050542
220	282.29751632244
225	282.650388460067
230	283.015656939971
235	283.392364054852
240	283.779614725724
245	284.1765799992
250	284.58248757704
255	284.996617229933
260	285.418302125573
265	285.846928616613
270	286.281932618253
275	286.722791985133
280	287.169020655516
285	287.62016960415
290	288.075822540958
295	288.535592193246
300	288.999135937204
305	289.466122308235
310	289.936229343497
315	290.409156394007
320	290.884626146481
325	291.3623820547
330	291.842184126297
335	292.32380884594
340	292.807046611951
345	293.291697495806
350	293.777570088228
355	294.264481406862
360	294.752261581175
365	295.240753677636
370	295.729808518869
375	296.2192836754
380	296.709043105666
385	297.198956662688
390	297.688902110679
395	298.17876493629
400	298.668247043144
405	299.157678964795
410	299.646502176974
415	300.134641208063
420	300.622357393425
425	301.109544442446
430	301.596198712991
435	302.081860976503
440	302.565778766502
445	303.04699558945
450	303.5245069594
455	303.997425044594
460	304.46507887154
465	304.927035077721
470	305.38306541556
475	305.833096971254
480	306.277166577226
485	306.715384939285
490	307.14791023738
495	307.574929067298
500	307.996641176224
505	308.41325087514
510	308.824960830633
515	309.231967250935
520	309.634456620762
525	310.032604041617
530	310.426574183909
535	310.816520119755
540	311.202583034933
545	311.584893097018
550	311.963570442862
555	312.338725869848
560	312.710461339941
565	313.078870692501
570	313.444041184056
575	313.806054785524
580	314.164984362266
585	314.520896473001
590	314.873853436328
595	315.22391368772
600	315.571131701438
605	315.915557873758
610	316.2572392978
615	316.596219821468
620	316.93254010828
625	317.266238843823
630	317.597352677625
635	317.925915590422
640	318.251958813963
645	318.575511406612
650	318.896600910186
655	319.21525361821
660	319.531495517454
665	319.845350386358
670	320.15683973484
675	320.465983590551
680	320.772801143341
685	321.07731092477
690	321.379530727966
695	321.679477532057
700	321.977167521309
705	322.272616157145
710	322.565838251021
715	322.856848022971
720	323.145659553185
725	323.432284633805
730	323.716731849733
735	323.99901741363
740	324.279157545172
745	324.557164339113
750	324.833047627603
755	325.106817385045
760	325.378484210942
765	325.648058810351
770	325.916022909454
775	326.181265188535
780	326.443387555066
785	326.703654563668
790	326.96139680519
795	327.216913659016
800	327.471328425812
805	327.725524193105
810	327.981224852049
815	328.240791555858
820	328.506636847507
825	328.780773345422
830	329.064607924635
835	329.358922524484
840	329.663964025257
845	329.979574414777
850	330.30532233932
855	330.640608794669
860	330.984745980785
865	331.336992719344
870	331.696599056096
875	332.062838091039
880	332.435018348526
885	332.81248907574
890	333.194644435223
895	333.580925730675
900	333.970820882399
905	334.36386197819
910	334.759622026713
915	335.157711447302
920	335.557774700189
925	335.959486928896
930	336.362550770448
935	336.766693464436
940	337.171664259644
945	337.577232094532
950	337.983183543533
955	338.38932103105
960	338.795461230862
965	339.201433696756
970	339.607079693162
975	340.012252008021
980	340.4168118689
985	340.820628914698
990	341.223581924807
995	341.625557972875
1000	342.026451119702
1005	342.426161674203
1010	342.824595920965
1015	343.221665891025
1020	343.617289072741
1025	344.011387981335
1030	344.403889802216
1035	344.794726174123
1040	345.183833046116
1045	345.571149949975
1050	345.956620031557
1055	346.340189963317
1060	346.721809534658
1065	347.101431313881
1070	347.479010426055
1075	347.854504271787
1080	348.227872406052
1085	348.598298699975
1090	348.967827030178
1095	349.335583677272
1100	349.697732020618
1105	350.059893890805
1110	350.420458306167
1115	350.776996940179
1120	351.128724469713
1125	351.471340942385
1130	351.799859768212
1135	352.109161388925
1140	352.396545854741
1145	352.660335941889
1150	352.899062734139
1155	353.112086908123
1160	353.299511780289
1165	353.462147738037
1170	353.601112155563
1175	353.717608641607
1180	353.812964553292
1185	353.88861631219
1190	353.945959577818
1195	353.98629456108
1200	354.010941299001
1205	354.021016160293
1210	354.017528041909
1215	354.001476024204
1220	353.973834481161
1225	353.935510508978
1230	353.887317011174
1235	353.829975330121
1240	353.764129377603
1245	353.690361458009
1250	353.609215118693
1255	353.521200677566
1260	353.426793499914
1265	353.326437410632
1270	353.220538044122
1275	353.109466841519
1280	352.993558283891
1285	352.873121803848
1290	352.748443013748
1295	352.619795826786
1300	352.487444817382
1305	352.35164107819
1310	352.212617001864
1315	352.070588459725
1320	351.925759297384
1325	351.778325002577
1330	351.628467312487
1335	351.476352812939
1340	351.322137425877
1345	351.165968201654
1350	351.007985297058
1355	350.848316504691
1360	350.687082478397
1365	350.524399106208
1370	350.360376494267
1375	350.195116471771
1380	350.02871331749
1385	349.861257499507
1390	349.692836177347
1395	349.523531702177


==> tiks/ROM-signal/TimeEval-303bestcombo-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	280.878926990306
95	283.241746853546
100	285.539800149962
105	287.601322073353
110	289.443720596853
115	291.103246553597
120	292.654404867279
125	294.083586454976
130	295.39710436705
135	296.610788256884
140	297.740361559543
145	298.798431647754
150	299.794679285334
155	300.73669270503
160	301.630604975718
165	302.48148169109
170	303.29092961492
175	304.058958758043
180	304.786492490753
185	305.476439189613
190	306.132836974699
195	306.759476958424
200	307.359338862316
205	307.934793376319
210	308.487927643227
215	309.020667930214
220	309.534769489818
225	310.031809089766
230	310.513210285481
235	310.980272497313
240	311.434187734183
245	311.876049667513
250	312.30686220802
255	312.727548186288
260	313.138956916647
265	313.541870421542
270	313.937008830194
275	314.325035282771
280	314.706560372075
285	315.082146165635
290	315.452309835765
295	315.817526992292
300	316.178234751527
305	316.53483441678
310	316.887694146423
315	317.237151377265
320	317.583514950165
325	317.927067142274
330	318.268065637749
335	318.606745369169
340	318.943320124091
345	319.277984012541
350	319.610912903282
355	319.942265749469
360	320.272185802853
365	320.600801711638
370	320.928228540417
375	321.254568749704
380	321.579913103671
385	321.904341506333
390	322.227923760321
395	322.550720278697
400	322.681025164542
405	322.624248409267
410	322.514168821557
415	322.458178725771
420	322.444194072905
425	322.467591149159
430	322.516009418595
435	322.587318093022
440	322.679079001859
445	322.788202966566
450	322.911816001198
455	323.047589321946
460	323.193706505336
465	323.348741813016
470	323.511553787751
475	323.681209522944
480	323.856932152914
485	324.038063332092
490	324.224035862958
495	324.414353671752
500	324.608577109377
505	324.806312052239
510	325.007201714008
515	325.21092049092
520	325.417169323656
525	325.625672182161
530	325.836173392047
535	326.048435325262
540	326.262236651872
545	326.477370990575
550	326.693645730003
555	326.910880959903
560	327.128908530176
565	327.34757122995
570	327.566722053749
575	327.786223527
580	328.005947079228
585	328.22577247233
590	328.445587259387
595	328.665286277098
600	328.884771179476
605	329.103949996368
610	329.322736725333
615	329.541050961659
620	329.75881751184
625	329.975966060204
630	330.192430884886
635	330.408150551768
640	330.623067633126
645	330.837128465717
650	331.050282918764
655	331.262484193606
660	331.473688634335
665	331.683855553455
670	331.892947062501
675	332.100927907028
680	332.307765313474
685	332.513428855895
690	332.717890339811
695	332.921123693898
700	333.123104864044
705	333.323811711434
710	333.523223917875
715	333.721322899055
720	333.91809172271
725	334.113515032133
730	334.307578964322
735	334.500271144564
740	334.691580574215
745	334.88149754871
750	335.070013604765
755	335.257121469907
760	335.442815018604
765	335.627089237258
770	336.355151905592
775	337.605202871143
780	338.983323112708
785	340.191973186384
790	341.257093291496
795	342.210194018095
800	343.094677341839
805	343.911285580239
810	344.6640429584
815	345.361654301514
820	346.013195246284
825	346.626161294412
830	347.206327888647
835	347.758155452441
840	348.285179102161
845	348.790274435987
850	349.275829158888
855	349.743856876747
860	350.19606167002
865	350.633877746866
870	351.058508613342
875	351.470973016392
880	351.872149365271
885	352.262809686973
890	352.643641604809
895	353.015262327409
900	353.378228823642
905	353.733046066148
910	354.080173711988
915	354.420031400504
920	354.75300303632
925	355.079440405296
930	355.399666317906
935	355.71397737284
940	356.022646406124
945	356.32592468294
950	356.624043874108
955	356.91721784304
960	357.205644266104
965	357.489506099649
970	357.768972908398
975	358.044202068586
980	358.315339858765
985	358.582522446297
990	358.8458767805
995	359.105521400036
1000	359.361567164069
1005	359.614117915914
1010	359.863271086155
1015	360.109118240911
1020	360.35174557491
1025	360.591234363368
1030	360.82766137436
1035	361.061099243371
1040	361.291616815253
1045	361.519279455463
1050	361.744149336947
1055	361.96628570233
1060	362.185745101398
1065	362.402581606898
1070	362.616847011587
1075	362.828591006386
1080	363.037861342439
1085	362.403126918891
1090	360.447649343654
1095	358.546966159963
1100	357.016545068997
1105	355.846402528
1110	354.581949141788
1115	353.525936326151
1120	352.574226114989
1125	351.709310812145
1130	350.930038973006
1135	350.228383667596
1140	349.592426909917
1145	349.011596996776
1150	348.478050032091
1155	347.985901798381
1160	347.530548109006
1165	347.108177465842
1170	346.715485768401
1175	346.349563491254
1180	346.007867367807
1185	345.688181434385
1190	345.388545391316
1195	345.107188706763
1200	344.842494914183
1205	344.592984398077
1210	344.357304447371
1215	344.134217202738
1220	343.922587476866
1225	343.72137298189
1230	343.529616134638
1235	343.346437273507
1240	343.171028822651
1245	343.00264996405
1250	342.840621700354
1255	342.684322246266
1260	342.533182702578
1265	342.386683041135
1270	342.244348214981
1275	342.105744651292
1280	341.970476861276
1285	341.838184558664
1290	341.708539850679
1295	341.581244661056
1300	341.456028415006
1305	341.332645971103
1310	341.210875748803
1315	341.090517946963
1320	340.971392791177
1325	340.853338810881
1330	340.736211189458
1335	340.619880274249
1340	340.504230266179
1345	340.389158014133
1350	340.274571883806
1355	340.160390708709
1360	340.046542841741
1365	339.932965284472
1370	339.819602906916
1375	339.706407666874
1380	339.593338017608
1385	339.480358245967
1390	339.367437889135
1395	339.254551223801


==> tiks/ROM-signal/TimeEval-303bestcombo-3.tsv <==
0	279.15
5	279.169760670096
10	279.195588484994
15	279.220642614057
20	279.241937917257
25	279.258408789405
30	279.269923263648
35	279.276782836175
40	279.279470430941
45	279.278525018666
50	279.27448077326
55	279.26783900744
60	279.259056654301
65	279.248543001835
70	279.236660448805
75	279.223727127995
80	279.21002030569
85	279.195780009802
90	279.190548128995
95	279.170056220168
100	279.129837949403
105	279.083536652482
110	279.039172332542
115	279.001787815354
120	278.974791767195
125	278.960644178205
130	278.961209413957
135	278.977941073211
140	279.011981823472
145	279.064220388505
150	279.135327063272
155	279.225778552385
160	279.335877536945
165	279.465769626368
170	279.615458954214
175	279.784822971845
180	279.973626644382
185	280.181536086966
190	280.40813160683
195	280.652920091771
200	280.915346684436
205	281.194805691654
210	281.490650692421
215	281.802203823515
220	282.128764236429
225	282.469615732484
230	282.824033594192
235	283.191290640257
240	283.570662538902
245	283.9614324198
250	284.36289482882
255	284.774359072378
260	285.195151999515
265	285.624620270158
270	286.062132157508
275	286.507078931311
280	286.958875867048
285	287.416962923927
290	287.880805132177
295	288.34989272747
300	288.823741067589
305	289.301890363652
310	289.783905255405
315	290.269374257375
320	290.757909099998
325	291.249143987301
330	291.742734790309
335	292.238358193065
340	292.735710806051
345	293.23450825984
350	293.734484290007
355	294.235389822692
360	294.736992068736
365	295.239073632958
370	295.741431643947
375	296.243876908714
380	296.746233095559
385	297.248335947735
390	297.750032529746
395	298.251180507523
400	298.749273914458
405	299.247742064378
410	299.74934434633
415	300.252374756727
420	300.75533179367
425	301.25693460231
430	301.75611502298
435	302.251998963148
440	302.743884017081
445	303.231216793331
450	303.713571579807
455	304.190631022043
460	304.662169004111
465	305.128035683445
470	305.588144522956
475	306.042461123103
480	306.490993649557
485	306.933784661282
490	307.370904159819
495	307.802443698918
500	308.228511411837
505	308.649227830816
510	309.06472238875
515	309.475130507133
520	309.88059118663
525	310.281245027631
530	310.67723261766
535	311.068693230955
540	311.455763792895
545	311.838578068349
550	312.217266038682
555	312.591953437022
560	312.962761415678
565	313.32980632331
570	313.693199572695
575	314.05304758271
580	314.409451780618
585	314.762508652832
590	315.112309834129
595	315.458942226904
600	315.802488143345
605	316.143025464622
610	316.480627812138
615	316.815364726764
620	317.147301852694
625	317.476501123182
630	317.803020945939
635	318.126916386422
640	318.448239347601
645	318.767038745142
650	319.083360677159
655	319.397248587948
660	319.708743425279
665	320.01788379097
670	320.324706084596
675	320.629244640294
680	320.931531856673
685	321.231598319947
690	321.529472920417
695	321.8251829625
700	322.118754268496
705	322.41021127635
710	322.699577131624
715	322.986873773966
720	323.272122018301
725	323.555341631033
730	323.836551401489
735	324.115769208875
740	324.393012084985
745	324.668296272892
750	324.941637281868
755	325.21304993874
760	325.482548435903
765	325.750146376185
770	326.023420965656
775	326.295398373799
780	326.556634452379
785	326.81015735539
790	327.059159614551
795	327.306602919413
800	327.555050872448
805	327.806620470437
810	328.062993206142
815	328.325453911626
820	328.594940317562
825	328.872094431919
830	329.157311293862
835	329.450783088663
840	329.752537920975
845	330.062473234258
850	330.380384209511
855	330.70598763041
860	331.03894175124
865	331.378862697301
870	331.725337892488
875	332.077936961166
880	332.436220499884
885	332.799747063768
890	333.168078665029
895	333.540785037986
900	333.917446886833
905	334.297658298878
910	334.681028477006
915	335.067182920124
920	335.455764159084
925	335.846432137399
930	336.238864310779
935	336.632755526557
940	337.027817733236
945	337.423779561242
950	337.820385808441
955	338.217396857568
960	338.614588047527
965	339.011749016123
970	339.408683028212
975	339.805206300283
980	340.201147330061
985	340.596346237726
990	340.990654123733
995	341.383932446869
1000	341.776052425176
1005	342.166894461451
1010	342.556347594405
1015	342.944308975987
1020	343.330683374974
1025	343.715382706595
1030	344.098325587701
1035	344.479436916809
1040	344.858647478205
1045	345.235893569207
1050	345.611116649607
1055	345.984263012284
1060	346.355283473969
1065	346.724133085122
1070	347.09077085791
1075	347.455159511295
1080	347.81726523225
1085	348.160352366402
1090	348.492823223968
1095	348.83981346348
1100	349.199406766887
1105	349.56604117452
1110	349.933287816124
1115	350.29515796855
1120	350.646625144059
1125	350.98374868165
1130	351.303610449554
1135	351.604176659562
1140	351.884141336013
1145	352.142777887525
1150	352.379809415212
1155	352.595300450896
1160	352.789569117001
1165	352.963117210343
1170	353.116575327016
1175	353.250660273201
1180	353.366142340021
1185	353.463820407189
1190	353.544503209945
1195	353.608995428572
1200	353.658087532558
1205	353.692548534543
1210	353.713120988733
1215	353.720517711534
1220	353.715419815439
1225	353.698475736591
1230	353.670301006756
1235	353.631478575738
1240	353.582559533674
1245	353.524064116669
1250	353.456482905986
1255	353.3802781519
1260	353.295885169714
1265	353.203713768262
1270	353.104149681213
1275	352.997555979277
1280	352.884274447495
1285	352.764626916442
1290	352.638916539829
1295	352.507429013728
1300	352.370433734769
1305	352.228184896252
1310	352.080922522293
1315	351.928873441003
1320	351.772252198336
1325	351.611261914646
1330	351.446095086329
1335	351.276934335067
1340	351.103953107302
1345	350.927316326609
1350	350.747181001589
1355	350.56369679188
1360	350.377006534802
1365	350.187246735038
1370	349.994548019679
1375	349.799035560829
1380	349.600829467856
1385	349.400045151264
1390	349.196793660052
1395	348.991181994299


==> tiks/ROM-signal/TimeEval-303bestcombo-4.tsv <==
0	279.15
5	279.168481756036
10	279.208958322748
15	279.255358718858
20	279.299958365646
25	279.339270305079
30	279.37194438865
35	279.397693579422
40	279.416745727552
45	279.429564242289
50	279.436706402322
55	279.438752137834
60	279.436268901267
65	279.429795016676
70	279.419832481476
75	279.406844589037
80	279.391255991781
85	279.373453978569
90	280.573201979674
95	282.845133526345
100	284.933084058634
105	286.866761270102
110	288.664794964317
115	290.34018388266
120	291.903028214975
125	293.361889927905
130	294.724459880038
135	295.997876153446
140	297.188868653347
145	298.303818978239
150	299.34878070736
155	300.32948283748
160	301.251327620416
165	302.119388168639
170	302.938408188359
175	303.712804675027
180	304.446673650244
185	305.143798662009
190	305.807661620486
195	306.441455498713
200	307.048098439066
205	307.630248843869
210	308.190321077283
215	308.7305014575
220	309.252764269032
225	309.758887572387
230	310.250468631537
235	310.728938817997
240	311.195577884013
245	311.651527526446
250	312.097804187856
255	312.535311062279
260	312.964849290731
265	313.387128345874
270	313.802775616996
275	314.212345215723
280	314.616326030128
285	315.015149060312
290	315.409194072491
295	315.79879561122
300	316.184248410957
305	316.565812248818
310	316.94371628032
315	317.318162899202
320	317.689331161317
325	318.05737981107
330	318.422449947092
335	318.784667361902
340	319.144144588182
345	319.500982682148
350	319.855272772278
355	320.207097399503
360	320.55653167278
365	320.903644261942
370	321.248498247655
375	321.591151846485
380	321.931659027219
385	322.270070032951
390	322.606431821858
395	322.940788438157
400	323.037754179278
405	322.92952011143
410	322.863697855278
415	322.835268724649
420	322.839619337845
425	322.872599231282
430	322.930520562695
435	323.010130734998
440	323.108573970959
445	323.223349980691
450	323.352273690958
455	323.493437822072
460	323.645178975689
465	323.806047336239
470	323.974779823126
475	324.150276417807
480	324.331579354162
485	324.51785486243
490	324.708377176029
495	324.902514536141
500	325.099716956024
505	325.299505533076
510	325.501463120746
515	325.70522619416
520	325.910477762751
525	326.116941200485
530	326.324374879569
535	326.532567507108
540	326.741334076188
545	326.950512353474
550	327.159959834826
555	327.369551108777
560	327.57917557505
565	327.788735471825
570	327.998144171195
575	328.207324707364
580	328.416208506566
585	328.624734291668
590	328.832847137875
595	329.040497659008
600	329.247641306494
605	329.454237765565
610	329.660250435218
615	329.86564598027
620	330.070393945431
625	330.274466422666
630	330.477837764324
635	330.680484335541
640	330.882384300318
645	331.083517436469
650	331.283864975299
655	331.483409462467
660	331.682134636977
665	331.880025325695
670	332.077067351162
675	332.273247450788
680	332.46855320579
685	332.662972978496
690	332.856495856812
695	333.049111604847
700	333.240810618836
705	333.431583887617
710	333.621422957052
715	333.810319897842
720	333.998267276303
725	334.185258127704
730	334.371285931852
735	334.556344590633
740	334.740428407283
745	334.923532067187
750	335.105650620018
755	335.286779463094
760	335.466914325806
765	335.646051255018
770	336.478384766861
775	337.869741323798
780	339.127645047367
785	340.265883333452
790	341.298489590491
795	342.238739715383
800	343.098709099537
805	343.889128593692
810	344.619395610615
815	345.297661258817
820	345.930950199773
825	346.525289839245
830	347.085836591043
835	347.616993174916
840	348.122514376013
845	348.605600597715
850	349.068979555056
855	349.514976964205
860	349.945577303219
865	350.362475776993
870	350.767122588405
875	351.160760541242
880	351.544456903418
885	351.919130355892
890	352.285573751571
895	352.644473313734
900	352.99642481725
905	353.34194721873
910	353.681494133818
915	354.015463500508
920	354.344205716053
925	354.668030490793
930	354.98721262445
935	355.301996878075
940	355.612602087466
945	355.91922464052
950	356.22204142138
955	356.521212307568
960	356.816882292323
965	357.1091832926
970	357.398235693284
975	357.684149669882
980	357.967026325027
985	358.246958668284
990	358.524032463909
995	358.798326967143
1000	359.069915566227
1005	359.338866344504
1010	359.605242574604
1015	359.869103154766
1020	360.130502995682
1025	360.38949336491
1030	360.646122194763
1035	360.900434358632
1040	361.152471919917
1045	361.402274357084
1050	361.649878767833
1055	361.89532005489
1060	362.13863109557
1065	362.379842896937
1070	362.618984738132
1075	362.8560843012
1080	363.091167791597
1085	362.079459320204
1090	360.014557110532
1095	358.228567976533
1100	356.69339451413
1105	355.375204483834
1110	354.240722376551
1115	353.259958674554
1120	352.407095983849
1125	351.660478463968
1130	351.00221057795
1135	350.417625373659
1140	349.894748407226
1145	349.423812262798
1150	348.996840261014
1155	348.607300413085
1160	348.249823060065
1165	347.919973055319
1170	347.614067180359
1175	347.329028358325
1180	347.062269453682
1185	346.811600692045
1190	346.575155859616
1195	346.351333401304
1200	346.138749328013
1205	345.93619948393
1210	345.74262923653
1215	345.557109058451
1220	345.37881479175
1225	345.207011638639
1230	345.041041122718
1235	344.880310422321
1240	344.724283601879
1245	344.572474365279
1250	344.424440032687
1255	344.279776503498
1260	344.13811401657
1265	343.999113557238
1270	343.862463791
1275	343.727878427926
1280	343.595093940935
1285	343.463867576332
1290	343.333975607075
1295	343.205211788853
1300	343.077385986745
1305	342.950322946301
1310	342.823861187804
1315	342.69785200633
1320	342.572158563343
1325	342.446655058093
1330	342.32122596904
1335	342.195765357168
1340	342.070176224361
1345	341.94436992104
1350	341.818265598132
1355	341.691789699138
1360	341.564875488629
1365	341.437462613971
1370	341.309496697482
1375	341.180928956516
1380	341.051715849278
1385	340.921818744371
1390	340.791203612295
1395	340.659840737263


==> tiks/ROM-signal/TimeEval-303sines-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.150930434954
95	279.150327349548
100	279.15013268296
105	279.149979691558
110	279.148723040124
115	279.146410873487
120	279.143827152986
125	279.142305141653
130	279.144099727945
135	279.152558251819
140	279.171762662889
145	279.205836542186
150	279.258333741156
155	279.331900713113
160	279.428263266738
165	279.5483610378
170	279.692499865293
175	279.860505385462
180	280.051825041702
185	280.265621133868
190	280.500864554814
195	280.756418304523
200	281.031099287012
205	281.323716058265
210	281.633087193471
215	281.958059050542
220	282.29751632244
225	282.650388460067
230	283.015656939971
235	283.392364054852
240	283.779614725724
245	284.1765799992
250	284.58248757704
255	284.996617229933
260	285.418302125573
265	285.846928616613
270	286.281932618253
275	286.722791985133
280	287.169020655516
285	287.62016960415
290	288.075822540958
295	288.535592193246
300	288.999135937204
305	289.466122308235
310	289.936229343497
315	290.409156394007
320	290.884626146481
325	291.3623820547
330	291.842184126297
335	292.32380884594
340	292.807046611951
345	293.291697495806
350	293.777570088228
355	294.264481406862
360	294.752261581175
365	295.240753677636
370	295.729808518869
375	296.2192836754
380	296.709043105666
385	297.198956662688
390	297.688902110679
395	298.17876493629
400	298.668247043144
405	299.157678964795
410	299.646502176974
415	300.134641208063
420	300.622357393425
425	301.109544442446
430	301.596198712991
435	302.081860976503
440	302.565778766502
445	303.04699558945
450	303.5245069594
455	303.997425044594
460	304.46507887154
465	304.927035077721
470	305.38306541556
475	305.833096971254
480	306.277166577226
485	306.715384939285
490	307.14791023738
495	307.574929067298
500	307.996641176224
505	308.41325087514
510	308.824960830633
515	309.231967250935
520	309.634456620762
525	310.032604041617
530	310.426574183909
535	310.816520119755
540	311.202583034933
545	311.584893097018
550	311.963570442862
555	312.338725869848
560	312.710461339941
565	313.078870692501
570	313.444041184056
575	313.806054785524
580	314.164984362266
585	314.520896473001
590	314.873853436328
595	315.22391368772
600	315.571131701438
605	315.915557873758
610	316.2572392978
615	316.596219821468
620	316.93254010828
625	317.266238843823
630	317.597352677625
635	317.925915590422
640	318.251958813963
645	318.575511406612
650	318.896600910186
655	319.21525361821
660	319.531495517454
665	319.845350386358
670	320.15683973484
675	320.465983590551
680	320.772801143341
685	321.07731092477
690	321.379530727966
695	321.679477532057
700	321.977167521309
705	322.272616157145
710	322.565838251021
715	322.856848022971
720	323.145659553185
725	323.432284633805
730	323.716731849733
735	323.99901741363
740	324.279157545172
745	324.557164339113
750	324.833047627603
755	325.106817385045
760	325.378484210942
765	325.648058810351
770	325.916022909454
775	326.181265188535
780	326.443387555066
785	326.703654563668
790	326.96139680519
795	327.216913659016
800	327.471328425812
805	327.725524193105
810	327.981224852049
815	328.240791555858
820	328.506636847507
825	328.780773345422
830	329.064607924635
835	329.358922524484
840	329.663964025257
845	329.979574414777
850	330.30532233932
855	330.640608794669
860	330.984745980785
865	331.336992719344
870	331.696599056096
875	332.062838091039
880	332.435018348526
885	332.81248907574
890	333.194644435223
895	333.580925730675
900	333.970820882399
905	334.36386197819
910	334.759622026713
915	335.157711447302
920	335.557774700189
925	335.959486928896
930	336.362550770448
935	336.766693464436
940	337.171664259644
945	337.577232094532
950	337.983183543533
955	338.38932103105
960	338.795461230862
965	339.201433696756
970	339.607079693162
975	340.012252008021
980	340.4168118689
985	340.820628914698
990	341.223581924807
995	341.625557972875
1000	342.026451119702
1005	342.426161674203
1010	342.824595920965
1015	343.221665891025
1020	343.617289072741
1025	344.011387981335
1030	344.403889802216
1035	344.794726174123
1040	345.183833046116
1045	345.571149949975
1050	345.956620031557
1055	346.340189963317
1060	346.721809534658
1065	347.101431313881
1070	347.479010426055
1075	347.854504271787
1080	348.227872406052
1085	348.598298699975
1090	348.967827030178
1095	349.335583677272
1100	349.697732020618
1105	350.059893890805
1110	350.420458306167
1115	350.776996940179
1120	351.128724469713
1125	351.471340942385
1130	351.799859768212
1135	352.109161388925
1140	352.396545854741
1145	352.660335941889
1150	352.899062734139
1155	353.112086908123
1160	353.299511780289
1165	353.462147738037
1170	353.601112155563
1175	353.717608641607
1180	353.812964553292
1185	353.88861631219
1190	353.945959577818
1195	353.98629456108
1200	354.010941299001
1205	354.021016160293
1210	354.017528041909
1215	354.001476024204
1220	353.973834481161
1225	353.935510508978
1230	353.887317011174
1235	353.829975330121
1240	353.764129377603
1245	353.690361458009
1250	353.609215118693
1255	353.521200677566
1260	353.426793499914
1265	353.326437410632
1270	353.220538044122
1275	353.109466841519
1280	352.993558283891
1285	352.873121803848
1290	352.748443013748
1295	352.619795826786
1300	352.487444817382
1305	352.35164107819
1310	352.212617001864
1315	352.070588459725
1320	351.925759297384
1325	351.778325002577
1330	351.628467312487
1335	351.476352812939
1340	351.322137425877
1345	351.165968201654
1350	351.007985297058
1355	350.848316504691
1360	350.687082478397
1365	350.524399106208
1370	350.360376494267
1375	350.195116471771
1380	350.02871331749
1385	349.861257499507
1390	349.692836177347
1395	349.523531702177


==> tiks/ROM-signal/TimeEval-303sines-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	280.878926990306
95	283.241746853546
100	285.539800149962
105	287.601322073353
110	289.443720596853
115	291.103246553597
120	292.654404867279
125	294.083586454976
130	295.39710436705
135	296.610788256884
140	297.740361559543
145	298.798431647754
150	299.794679285334
155	300.73669270503
160	301.630604975718
165	302.48148169109
170	303.29092961492
175	304.058958758043
180	304.786492490753
185	305.476439189613
190	306.132836974699
195	306.759476958424
200	307.359338862316
205	307.934793376319
210	308.487927643227
215	309.020667930214
220	309.534769489818
225	310.031809089766
230	310.513210285481
235	310.980272497313
240	311.434187734183
245	311.876049667513
250	312.30686220802
255	312.727548186288
260	313.138956916647
265	313.541870421542
270	313.937008830194
275	314.325035282771
280	314.706560372075
285	315.082146165635
290	315.452309835765
295	315.817526992292
300	316.178234751527
305	316.53483441678
310	316.887694146423
315	317.237151377265
320	317.583514950165
325	317.927067142274
330	318.268065637749
335	318.606745369169
340	318.943320124091
345	319.277984012541
350	319.610912903282
355	319.942265749469
360	320.272185802853
365	320.600801711638
370	320.928228540417
375	321.254568749704
380	321.579913103671
385	321.904341506333
390	322.227923760321
395	322.550720278697
400	322.681025164542
405	322.624248409267
410	322.514168821557
415	322.458178725771
420	322.444194072905
425	322.467591149159
430	322.516009418595
435	322.587318093022
440	322.679079001859
445	322.788202966566
450	322.911816001198
455	323.047589321946
460	323.193706505336
465	323.348741813016
470	323.511553787751
475	323.681209522944
480	323.856932152914
485	324.038063332092
490	324.224035862958
495	324.414353671752
500	324.608577109377
505	324.806312052239
510	325.007201714008
515	325.21092049092
520	325.417169323656
525	325.625672182161
530	325.836173392047
535	326.048435325262
540	326.262236651872
545	326.477370990575
550	326.693645730003
555	326.910880959903
560	327.128908530176
565	327.34757122995
570	327.566722053749
575	327.786223527
580	328.005947079228
585	328.22577247233
590	328.445587259387
595	328.665286277098
600	328.884771179476
605	329.103949996368
610	329.322736725333
615	329.541050961659
620	329.75881751184
625	329.975966060204
630	330.192430884886
635	330.408150551768
640	330.623067633126
645	330.837128465717
650	331.050282918764
655	331.262484193606
660	331.473688634335
665	331.683855553455
670	331.892947062501
675	332.100927907028
680	332.307765313474
685	332.513428855895
690	332.717890339811
695	332.921123693898
700	333.123104864044
705	333.323811711434
710	333.523223917875
715	333.721322899055
720	333.91809172271
725	334.113515032133
730	334.307578964322
735	334.500271144564
740	334.691580574215
745	334.88149754871
750	335.070013604765
755	335.257121469907
760	335.442815018604
765	335.627089237258
770	336.355151905592
775	337.605202871143
780	338.983323112708
785	340.191973186384
790	341.257093291496
795	342.210194018095
800	343.094677341839
805	343.911285580239
810	344.6640429584
815	345.361654301514
820	346.013195246284
825	346.626161294412
830	347.206327888647
835	347.758155452441
840	348.285179102161
845	348.790274435987
850	349.275829158888
855	349.743856876747
860	350.19606167002
865	350.633877746866
870	351.058508613342
875	351.470973016392
880	351.872149365271
885	352.262809686973
890	352.643641604809
895	353.015262327409
900	353.378228823642
905	353.733046066148
910	354.080173711988
915	354.420031400504
920	354.75300303632
925	355.079440405296
930	355.399666317906
935	355.71397737284
940	356.022646406124
945	356.32592468294
950	356.624043874108
955	356.91721784304
960	357.205644266104
965	357.489506099649
970	357.768972908398
975	358.044202068586
980	358.315339858765
985	358.582522446297
990	358.8458767805
995	359.105521400036
1000	359.361567164069
1005	359.614117915914
1010	359.863271086155
1015	360.109118240911
1020	360.35174557491
1025	360.591234363368
1030	360.82766137436
1035	361.061099243371
1040	361.291616815253
1045	361.519279455463
1050	361.744149336947
1055	361.96628570233
1060	362.185745101398
1065	362.402581606898
1070	362.616847011587
1075	362.828591006386
1080	363.037861342439
1085	362.403126918891
1090	360.447649343654
1095	358.546966159963
1100	357.016545068997
1105	355.846402528
1110	354.581949141788
1115	353.525936326151
1120	352.574226114989
1125	351.709310812145
1130	350.930038973006
1135	350.228383667596
1140	349.592426909917
1145	349.011596996776
1150	348.478050032091
1155	347.985901798381
1160	347.530548109006
1165	347.108177465842
1170	346.715485768401
1175	346.349563491254
1180	346.007867367807
1185	345.688181434385
1190	345.388545391316
1195	345.107188706763
1200	344.842494914183
1205	344.592984398077
1210	344.357304447371
1215	344.134217202738
1220	343.922587476866
1225	343.72137298189
1230	343.529616134638
1235	343.346437273507
1240	343.171028822651
1245	343.00264996405
1250	342.840621700354
1255	342.684322246266
1260	342.533182702578
1265	342.386683041135
1270	342.244348214981
1275	342.105744651292
1280	341.970476861276
1285	341.838184558664
1290	341.708539850679
1295	341.581244661056
1300	341.456028415006
1305	341.332645971103
1310	341.210875748803
1315	341.090517946963
1320	340.971392791177
1325	340.853338810881
1330	340.736211189458
1335	340.619880274249
1340	340.504230266179
1345	340.389158014133
1350	340.274571883806
1355	340.160390708709
1360	340.046542841741
1365	339.932965284472
1370	339.819602906916
1375	339.706407666874
1380	339.593338017608
1385	339.480358245967
1390	339.367437889135
1395	339.254551223801


==> tiks/ROM-signal/TimeEval-303sines-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	398
95	398
100	398
105	398
110	398
115	398
120	398
125	398
130	398
135	398
140	398
145	398
150	398
155	398
160	398
165	398
170	398
175	398
180	398
185	398
190	398
195	398
200	398
205	398
210	398
215	398
220	398
225	398
230	398
235	398
240	398
245	398
250	398
255	398
260	398
265	398
270	398
275	398
280	398
285	398
290	398
295	398
300	398
305	398
310	398
315	398
320	398
325	398
330	398
335	398
340	398
345	398
350	398
355	398
360	398
365	398
370	398
375	398
380	398
385	398
390	398
395	398
400	375
405	375
410	375
415	375
420	375
425	375
430	375
435	375
440	375
445	375
450	375
455	375
460	375
465	375
470	375
475	375
480	375
485	375
490	375
495	375
500	375
505	375
510	375
515	375
520	375
525	375
530	375
535	375
540	375
545	375
550	375
555	375
560	375
565	375
570	375
575	375
580	375
585	375
590	375
595	375
600	375
605	375
610	375
615	375
620	375
625	375
630	375
635	375
640	375
645	375
650	375
655	375
660	375
665	375
670	375
675	375
680	375
685	375
690	375
695	375
700	375
705	375
710	375
715	375
720	375
725	375
730	375
735	375
740	375
745	375
750	375
755	375
760	375
765	375
770	439
775	439
780	439
785	439
790	439
795	439
800	439
805	439
810	439
815	439
820	439
825	439
830	439
835	439
840	439
845	439
850	439
855	439
860	439
865	439
870	439
875	439
880	439
885	439
890	439
895	439
900	439
905	439
910	439
915	439
920	439
925	439
930	439
935	439
940	439
945	439
950	439
955	439
960	439
965	439
970	439
975	439
980	439
985	439
990	439
995	439
1000	439
1005	439
1010	439
1015	439
1020	439
1025	439
1030	439
1035	439
1040	439
1045	439
1050	439
1055	439
1060	439
1065	439
1070	439
1075	439
1080	439
1085	317
1090	317
1095	317
1100	317
1105	317
1110	317
1115	317
1120	317
1125	317
1130	317
1135	317
1140	317
1145	317
1150	317
1155	317
1160	317
1165	317
1170	317
1175	317
1180	317
1185	317
1190	317
1195	317
1200	317
1205	317
1210	317
1215	317
1220	317
1225	317
1230	317
1235	317
1240	317
1245	317
1250	317
1255	317
1260	317
1265	317
1270	317
1275	317
1280	317
1285	317
1290	317
1295	317
1300	317
1305	317
1310	317
1315	317
1320	317
1325	317
1330	317
1335	317
1340	317
1345	317
1350	317
1355	317
1360	317
1365	317
1370	317
1375	317
1380	317
1385	317
1390	317
1395	317


==> tiks/ROM-signal/TimeEval-303sines-4.tsv <==
0	279.15
5	279.597663111293
10	280.015652225658
15	280.406022962592
20	280.770693665566
25	281.111454287908
30	281.429974719106
35	281.727812585424
40	282.006420556855
45	282.267153190613
50	282.51127333963
55	282.739958152888
60	282.954304692856
65	283.155335193806
70	283.344001983375
75	283.521192088414
80	283.687731544908
85	283.844389430527
90	284.959864814212
95	286.944252245553
100	288.792580935775
105	290.515067541551
110	292.121215560545
115	293.619862174651
120	295.019222216548
125	296.326929412941
130	297.550075053313
135	298.695244227872
140	299.76854977297
145	300.775664056496
150	301.721848729927
155	302.611982567814
160	303.450587509571
165	304.241853012667
170	304.989658820566
175	305.697596243279
180	306.368988042939
185	307.006907011707
190	307.614193324258
195	308.193470742385
200	308.747161744654
205	309.277501649746
210	309.786551797947
215	310.276211851378
220	310.748231269811
225	311.204220015436
230	311.645658536603
235	312.073907077471
240	312.49021435751
245	312.895725662058
250	313.291490382521
255	313.678469042322
260	314.057539842431
265	314.42950475814
270	314.795095216675
275	315.154977383396
280	315.509757082481
285	315.859984376361
290	316.206157826587
295	316.548728457326
300	316.888103441324
305	317.224649526879
310	317.558696223146
315	317.890538759989
320	318.220440837503
325	318.54863717938
330	318.87533590333
335	319.200720720922
340	319.524952978392
345	319.848173549206
350	320.170504588465
355	320.492051158554
360	320.812902734854
365	321.133134599708
370	321.452809132333
375	321.771977001837
380	322.090678270033
385	322.408943410295
390	322.726794248296
395	323.044244830073
400	323.173987401943
405	323.133582970447
410	323.117615529742
415	323.124186938158
420	323.151529157044
425	323.197995590603
430	323.262052997933
435	323.342273939171
440	323.437329720274
445	323.545983803367
450	323.667085651845
455	323.799564981514
460	323.942426390963
465	324.094744346178
470	324.255658496072
475	324.424369297166
480	324.600133927104
485	324.782262468012
490	324.970114342016
495	325.163094982338
500	325.360652724534
505	325.562275903436
510	325.76749014229
515	325.975855821511
520	326.186965715253
525	326.400442784795
530	326.615938118463
535	326.833129008461
540	327.051717155632
545	327.271426993746
550	327.492004125468
555	327.71321386266
560	327.934839864162
565	328.156682864644
570	328.378559488522
575	328.60030114335
580	328.821752987436
585	329.042772966804
590	329.26323091691
595	329.483007724842
600	329.701994548011
605	329.920092085586
610	330.137209899196
615	330.353265779614
620	330.568185156401
625	330.781900547632
630	330.99435104706
635	331.205481846224
640	331.415243789166
645	331.623592957605
650	331.830490284511
655	332.03590119421
660	332.239795267222
665	332.442145928203
670	332.642930155419
675	332.842128210327
680	333.039723385909
685	333.235701772488
690	333.430052039869
695	333.622765234693
700	333.813834591976
705	334.003255359887
710	334.191024636858
715	334.3771412202
720	334.561605465441
725	334.744419155654
730	334.925585380111
735	335.105108421606
740	335.282993651873
745	335.459247434546
750	335.633877035133
755	335.806890537532
760	335.978296766642
765	336.148105216647
770	336.837500202042
775	337.997459726394
780	339.086556077783
785	340.110127175761
790	341.073127077389
795	341.980152471567
800	342.835467407807
805	343.643026371269
810	344.406495809545
815	345.129274210649
820	345.814510825831
825	346.465123125276
830	347.083813069436
835	347.673082273707
840	348.235246139355
845	348.772447019053
850	349.286666481112
855	349.779736732404
860	350.253351256171
865	350.709074717282
870	351.148352184129
875	351.572517713145
880	351.982802338925
885	352.380341510128
890	352.766182008685
895	353.141288387362
900	353.506548958412
905	353.862781363876
910	354.210737756039
915	354.551109614677
920	354.884532225922
925	355.211588845914
930	355.532814570856
935	355.848699933637
940	356.159694245812
945	356.466208702477
950	356.768619266384
955	357.067269346531
960	357.362472285434
965	357.654513668318
970	357.94365346658
975	358.230128027004
980	358.514151917466
985	358.795919639107
990	359.075607214274
995	359.353373658914
1000	359.629362347479
1005	359.903702277879
1010	360.176509243491
1015	360.447886918737
1020	360.717927864335
1025	360.986714457862
1030	361.254319754909
1035	361.520808285751
1040	361.786236792075
1045	362.050654908049
1050	362.314105789682
1055	362.576626696153
1060	362.838249526567
1065	363.099001315305
1070	363.358904688961
1075	363.617978287625
1080	363.876237153086
1085	363.140276874453
1090	361.503818147881
1095	359.998938792666
1100	358.615380769833
1105	357.343636447762
1110	356.174895050089
1115	355.100992941645
1120	354.114367467221
1125	353.208014080901
1130	352.375446524531
1135	351.610659832875
1140	350.908095960356
1145	350.262611840018
1150	349.669449699888
1155	349.124209475067
1160	348.622823166051
1165	348.161531004903
1170	347.736859301107
1175	347.345599848356
1180	346.984790782162
1185	346.651698786178
1190	346.343802552462
1195	346.058777407704
1200	345.794481023755
1205	345.548940136543
1210	345.320338202878
1215	345.107003929628
1220	344.907400614307
1225	344.720116240465
1230	344.54385427517
1235	344.377425119596
1240	344.21973816712
1245	344.069794426525
1250	343.926679670848
1255	343.789558075148
1260	343.657666309016
1265	343.530308052043
1270	343.406848902627
1275	343.286711652592
1280	343.16937190196
1285	343.054353990035
1290	342.941227220573
1295	342.829602360379
1300	342.719128392082
1305	342.609489503204
1310	342.500402294831
1315	342.391613194411
1320	342.282896058229
1325	342.174049950139
1330	342.064897084064
1335	341.955280918633
1340	341.845064393147
1345	341.734128294802
1350	341.622369747831
1355	341.509700815838
1360	341.396047209231
1365	341.281347090246
1370	341.165549968517
1375	341.048615680723
1380	340.930513448226
1385	340.811221007084
1390	340.690723805199
1395	340.569014261747


==> tiks/ROM-signal/TimeEval-303sines-5.tsv <==
0	279.15
5	279.164339623286
10	279.179353046197
15	279.195127730439
20	279.211738188207
25	279.22924721469
30	279.247707009616
35	279.267160198443
40	279.287640762681
45	279.309174887855
50	279.331781736733
55	279.355474154685
60	279.38025931334
65	279.406139298084
70	279.433111644413
75	279.461169827659
80	279.490303710168
85	279.52049994963
90	279.479601185833
95	279.382397001889
100	279.308269001474
105	279.256942750319
110	279.228084028763
115	279.221308425768
120	279.236189696665
125	279.272267044475
130	279.329051463513
135	279.406031265719
140	279.502676894235
145	279.61844511503
150	279.752782665423
155	279.905129428033
160	280.074921189711
165	280.261592037273
170	280.464576435104
175	280.683311023876
180	280.917236174603
185	281.165797327823
190	281.428446143946
195	281.704641487504
200	281.993850265154
205	282.295548134848
210	282.609220101408
215	282.934361011863
220	283.270475962311
225	283.617080626622
230	283.973701516086
235	284.33987617804
240	284.715153340537
245	285.099093009363
250	285.491266522929
255	285.89125656999
260	286.298657174549
265	286.713073651884
270	287.134122539128
275	287.561431503552
280	287.994639231286
285	288.433395298994
290	288.877360030702
295	289.326204341801
300	289.779609571993
305	290.237267308818
310	290.698879203187
315	291.16415677825
320	291.632821232756
325	292.104603239976
330	292.579242743137
335	293.056488748224
340	293.536099114934
345	294.017840346466
350	294.501487378774
355	294.986823369858
360	295.473639489578
365	295.961734710457
370	296.450915599867
375	296.940996113961
380	297.431797393672
385	297.923147563049
390	298.414881530204
395	298.906840791055
400	299.41271004241
405	299.92901469275
410	300.440211888513
415	300.946298351719
420	301.44727639443
425	301.943153501667
430	302.433941930367
435	302.919658325546
440	303.400323354453
445	303.87596135914
450	304.346600027615
455	304.812270083506
460	305.273004994013
465	305.728840695748
470	306.179815337971
475	306.625969042666
480	307.067343680792
485	307.503982664052
490	307.935930751462
495	308.363233869992
500	308.785938948569
505	309.2040937647
510	309.617746803007
515	310.026947124986
520	310.431744249286
525	310.832188041883
530	311.228328615493
535	311.62021623762
540	312.007901246683
545	312.39143397564
550	312.770864682611
555	313.146243487996
560	313.517620317617
565	313.885044851456
570	314.24856647756
575	314.608234250734
580	314.964096855659
585	315.316202574083
590	315.664599255776
595	316.009334292945
600	316.350454597835
605	316.688006583253
610	317.022036145782
615	317.352588651442
620	317.679708923621
625	318.003441233051
630	318.323829289668
635	318.640916236189
640	318.954744643245
645	319.265356505939
650	319.572793241683
655	319.877095689208
660	320.178304108625
665	320.476458182441
670	320.771597017426
675	321.063759147254
680	321.352982535832
685	321.639304581239
690	321.922762120218
695	322.20339143315
700	322.481228249451
705	322.756307753354
710	323.028664590006
715	323.298332871858
720	323.565346185294
725	323.829737597463
730	324.091539663294
735	324.350784432643
740	324.607503457563
745	324.86172779966
750	325.113488037518
755	325.362814274175
760	325.609736144616
765	325.854282823291
770	326.058158231822
775	326.231344247117
780	326.416853325876
785	326.614286276096
790	326.823242303397
795	327.043320944133
800	327.274123693548
805	327.515255371266
810	327.766325260633
815	328.026948053429
820	328.296744627158
825	328.575342678376
830	328.862377232346
835	329.157491046489
840	329.460334922748
845	329.770567941884
850	330.087857630965
855	330.411880073754
860	330.742319972386
865	331.078870667582
870	331.421234123636
875	331.769120883592
880	332.12224999927
885	332.480348940155
890	332.843153484652
895	333.210407596681
900	333.58186329024
905	333.957280484137
910	334.336426848855
915	334.719077647209
920	335.105015570218
925	335.494030569456
930	335.88591968694
935	336.280486883459
940	336.677542866166
945	337.076904916082
950	337.478396716103
955	337.881848180011
960	338.287095282906
965	338.693979893413
970	339.102349607984
975	339.512057587526
980	339.922962396589
985	340.334927845281
990	340.747822834049
995	341.161521201456
1000	341.575901575025
1005	341.990847225253
1010	342.406245922802
1015	342.82198979895
1020	343.23797520929
1025	343.654102600698
1030	344.070276381574
1035	344.48640479534
1040	344.90239979717
1045	345.318176933943
1050	345.733655227372
1055	346.14875706028
1060	346.563408065977
1065	346.977537020704
1070	347.391075739075
1075	347.803958972494
1080	348.216124310465
1085	348.70005835362
1090	349.234860990751
1095	349.738468017822
1100	350.212043218207
1105	350.656691751704
1110	351.073465986444
1115	351.463370493354
1120	351.827366330041
1125	352.166374722188
1130	352.481280234417
1135	352.772933508854
1140	353.04215363784
1145	353.289730227182
1150	353.516425197768
1155	353.722974366044
1160	353.910088837632
1165	354.078456243035
1170	354.228741839884
1175	354.361589502331
1180	354.477622614935
1185	354.57744488563
1190	354.661641090036
1195	354.73077775736
1200	354.785403806502
1205	354.826051139559
1210	354.853235198704
1215	354.867455491472
1220	354.869196088591
1225	354.858926097833
1230	354.837100116753
1235	354.804158666699
1240	354.760528610067
1245	354.706623552434
1250	354.642844230926
1255	354.569578889939
1260	354.487203645145
1265	354.396082836553
1270	354.296569371279
1275	354.189005056547
1280	354.073720923396
1285	353.951037541466
1290	353.821265325204
1295	353.684704831767
1300	353.541647050887
1305	353.392373686913
1310	353.237157433237
1315	353.076262239304
1320	352.909943570352
1325	352.738448660078
1330	352.562016756368
1335	352.380879360246
1340	352.195260458199
1345	352.00537674801
1350	351.811437858252
1355	351.61364656158
1360	351.412198981962
1365	351.207284795981
1370	350.999087428364
1375	350.787784241855
1380	350.573546721577
1385	350.356540654023
1390	350.136926300797
1395	349.914858567259


==> tiks/ROM-signal/TimeEval-303sines-6.tsv <==
0	279.15
5	279.417962852883
10	279.654736666192
15	279.864577709645
20	280.051120657296
25	280.217472506398
30	280.366292104937
35	280.499857501229
40	280.62012298867
45	280.728767430721
50	280.8272352076
55	280.916770919825
60	280.998448809135
65	281.073197709485
70	281.141822215607
75	281.205020650697
80	281.263400325106
85	281.317490502011
90	282.588400895772
95	284.909856490042
100	287.003786236024
105	288.900326051277
110	290.625204695618
115	292.200413993319
120	293.644777743135
125	294.974434071515
130	296.203243957971
135	297.343136897461
140	298.404403127623
145	299.395940510369
150	300.325462993749
155	301.199676570547
160	302.024427776538
165	302.804829017606
170	303.545364366245
175	304.249978911488
180	304.922154270063
185	305.564972460233
190	306.181169993803
195	306.773183748104
200	307.343189930803
205	307.893137240009
210	308.42477514453
215	308.939678059535
220	309.439266067089
225	309.924822725342
230	310.39751042155
235	310.858383649895
240	311.308400532942
245	311.748432853647
250	312.179274821475
255	312.601650759944
260	313.016221872719
265	313.423592220174
270	313.824314017317
275	314.218892346459
280	314.607789363367
285	314.991428063493
290	315.370195664646
295	315.744446654013
300	316.114505540306
305	316.480669345893
310	316.84320986876
315	317.202375740001
320	317.558394299009
325	317.911473305556
330	318.261802505509
335	318.609555064737
340	318.954888884046
345	319.297947806375
350	319.638862726236
355	319.97775261023
360	320.314725436504
365	320.649879060198
370	320.983302011185
375	321.315074229794
380	321.645267745637
385	321.973947304186
390	322.301170945315
395	322.626990537637
400	322.715308417807
405	322.598777384139
410	322.525011394105
415	322.488329382986
420	322.483851455643
425	322.50737901048
430	322.555293511466
435	322.624470930476
440	322.712209366135
445	322.81616774979
450	322.934313887419
455	323.064880368903
460	323.206327112433
465	323.35730950951
470	323.516651301389
475	323.683321456265
480	323.856414432479
485	324.035133310207
490	324.218775355548
495	324.406719649353
500	324.598416470485
505	324.793378171474
510	324.991171325037
515	325.191409954087
520	325.393749686537
525	325.597882700423
530	325.803533345274
535	326.010454342851
540	326.21842348494
545	326.427240758157
550	326.636725836096
555	326.846715887981
560	327.057063660396
565	327.267635795012
570	327.478311350574
575	327.688980501958
580	327.899543393
585	328.109909123072
590	328.31999485019
595	328.529724995835
600	328.739030538696
605	328.947848386318
610	329.156120815078
615	329.363794970241
620	329.570822418923
625	329.777158749699
630	329.98276321347
635	330.187598400809
640	330.391629951704
645	330.594826294031
650	330.79715840763
655	330.998599611176
660	331.199125369403
665	331.398713118534
670	331.597342108003
675	331.794993256784
680	331.991649022855
685	332.187293284452
690	332.381911231951
695	332.575489269333
700	332.768014924286
705	332.959476766131
710	333.149864330809
715	333.339168052272
720	333.527379199674
725	333.714489819831
730	333.900492684457
735	334.085381241748
740	334.269149571917
745	334.45179234633
750	334.633304789917
755	334.813682646568
760	334.992922147257
765	335.171019980656
770	336.004545891004
775	337.40098706907
780	338.671740403065
785	339.833454927218
790	340.90039032116
795	341.8847702017
800	342.797082960412
805	343.646337833197
810	344.440282784275
815	345.185589840792
820	345.888012701688
825	346.552520746134
830	347.183412966646
835	347.784414836251
840	348.358760676318
845	348.909263711889
850	349.438375675945
855	349.948237545622
860	350.440722755423
865	350.917474029399
870	351.379934801097
875	351.829376042691
880	352.266919199334
885	352.693555818247
890	353.110164371686
895	353.517524696277
900	353.916330406248
905	354.307199583145
910	354.690683998072
915	355.067277083176
920	355.437420835856
925	355.801511811068
930	356.159906333396
935	356.512925040495
940	356.860856852629
945	357.203962448679
950	357.542477317004
955	357.876614439277
960	358.206566656839
965	358.532508761834
970	358.854599349202
975	359.172982460437
980	359.487789045555
985	359.799138266013
990	360.107138658119
995	360.411889173796
1000	360.713480113252
1005	361.011993962153
1010	361.307506144257
1015	361.600085698995
1020	361.889795892322
1025	362.176694768065
1030	362.460835646135
1035	362.742267573178
1040	363.021035730583
1045	363.297181804172
1050	363.570744319437
1055	363.841758945695
1060	364.110258772213
1065	364.376274558994
1070	364.639834964623
1075	364.900966753341
1080	365.159694983269
1085	364.165064074601
1090	362.095831017523
1095	360.26503537233
1100	358.640582388879
1105	357.194845681357
1110	355.904020643812
1115	354.747576552496
1120	353.707791417712
1125	352.769356327433
1130	351.919038252044
1135	351.145392126173
1140	350.438514552699
1145	349.789832739234
1150	349.191923324227
1155	348.638356616336
1160	348.123562488544
1165	347.642714763948
1170	347.191631424792
1175	346.76668838805
1180	346.36474493428
1185	345.98307916356
1190	345.619332092934
1195	345.271459211999
1200	344.937688483636
1205	344.616483920824
1210	344.306513992483
1215	344.006624214896
1220	343.715813373597
1225	343.43321289602
1230	343.158068959806
1235	342.889726977151
1240	342.627618143262
1245	342.37124777815
1250	342.120185226525
1255	341.874055111302
1260	341.632529762888
1265	341.395322669534
1270	341.162182814129
1275	340.932889780282
1280	340.707249525744
1285	340.485090734445
1290	340.26626166998
1295	340.0506274634
1300	339.838067776943
1305	339.628474792976
1310	339.421751484073
1315	339.21781012596
1320	339.016571020106
1325	338.817961397163
1330	338.621914476292
1335	338.428368658717
1340	338.237266836826
1345	338.048555802582
1350	337.862185741288
1355	337.678109798581
1360	337.496283710243
1365	337.316665485836
1370	337.139215138396
1375	336.963894453529
1380	336.790666792169
1385	336.619496922068
1390	336.450350873794
1395	336.283195817593


==> tiks/ROM-signal/TimeEval-303sines-7.tsv <==
0	279.15
5	279.121875423204
10	279.086291580308
15	279.045541576397
20	279.001475128296
25	278.955574106958
30	278.909015867897
35	278.862726288959
40	278.817424139069
45	278.773658150649
50	278.731837955518
55	278.692259863616
60	278.655128311003
65	278.620573674152
70	278.588667037994
75	278.559432412581
80	278.532856814955
85	278.508898566656
90	278.545569810221
95	278.609161699684
100	278.637727065801
105	278.645566731689
110	278.643986683944
115	278.641826851602
120	278.645904816196
125	278.661386974328
130	278.692098055399
135	278.740778436874
140	278.809297395045
145	278.898829274086
150	279.009998540775
155	279.142998805543
160	279.297690120731
165	279.473678202066
170	279.67037864793
175	279.887068741719
180	280.122929005516
185	280.377076318751
190	280.648590115324
195	280.93653291906
200	281.239966263832
205	281.557962865271
210	281.889615760657
215	282.234045007897
220	282.590402429645
225	282.957874801315
230	283.335685809271
235	283.723097045336
240	284.119408254045
245	284.523957008042
250	284.936117953153
255	285.355301736915
260	285.780953711506
265	286.212552483378
270	286.649608366675
275	287.091661785119
280	287.538281656991
285	287.98906378973
290	288.443629304081
295	288.901623102516
300	289.362712392436
305	289.826585271326
310	290.292949378445
315	290.761530615542
320	291.232071937538
325	291.704332212872
330	292.178085152316
335	292.653118304382
340	293.129232114954
345	293.606239048477
350	294.083962767791
355	294.562237369605
360	295.040906672549
365	295.51982355476
370	295.998849338011
375	296.477853215451
380	296.956711720172
385	297.435308231882
390	297.913532519148
395	298.391280314745
400	298.857352303258
405	299.318733401782
410	299.787468687514
415	300.260683132492
420	300.736057850625
425	301.211734384426
430	301.686234867258
435	302.158395445349
440	302.627310777952
445	303.092287795104
450	303.552807192898
455	304.00849139645
460	304.459077929318
465	304.904397302045
470	305.344354677682
475	305.778914693345
480	306.208088918105
485	306.631925512222
490	307.050500723473
495	307.463911915626
500	307.87227187369
505	308.275704172092
510	308.67433942677
515	309.068312281292
520	309.457759001583
525	309.842815574321
530	310.223616221243
535	310.600292256046
540	310.972971222598
545	311.341776263372
550	311.706825675469
555	312.068232618748
560	312.426104946552
565	312.780545134518
570	313.131650287162
575	313.479512205447
580	313.824217501459
585	314.165847748814
590	314.504479659421
595	314.840185278995
600	315.173032195098
605	315.503083752712
610	315.830399273314
615	316.155034274251
620	316.477040685906
625	316.796467064688
630	317.113358800364
635	317.42775831661
640	317.739705263982
645	318.049236704771
650	318.356387289385
655	318.661189424088
660	318.963673430055
665	319.2638676938
670	319.561798809117
675	319.857491710741
680	320.150969799978
685	320.442255062593
690	320.731368179264
695	321.018328628922
700	321.303154785324
705	321.585864007182
710	321.866472722188
715	322.144996505277
720	322.421450151436
725	322.695847743383
730	322.968202714422
735	323.238527906767
740	323.506835625603
745	323.773137689174
750	324.037445475133
755	324.299769963407
760	324.5601217758
765	324.818511212559
770	325.105377540293
775	325.399549208384
780	325.667701598412
785	325.918384096096
790	326.158426457891
795	326.393233524072
800	326.627033178416
805	326.863084543511
810	327.103852424895
815	327.351153164407
820	327.606276320549
825	327.870085949114
830	328.143104699929
835	328.425583464694
840	328.717558897475
845	329.018900774703
850	329.329350858104
855	329.648554664898
860	329.976087328933
865	330.311474548825
870	330.654209459936
875	331.003766132203
880	331.359610281778
885	331.721207688171
890	332.088030727394
895	332.459563363314
900	332.835304881965
905	333.214772605345
910	333.597503780833
915	333.983056808502
920	334.3710119403
925	334.760971561481
930	335.152560144938
935	335.545423952702
940	335.93923054524
945	336.333668147861
950	336.728444914159
955	337.123288118664
960	337.517943304469
965	337.912173406323
970	338.30575786533
975	338.698491747867
980	339.090184878385
985	339.480660993437
990	339.869756922318
995	340.257321798164
1000	340.643216302121
1005	341.02731194218
1010	341.409490367488
1015	341.789642718349
1020	342.167669011603
1025	342.54347756075
1030	342.916984429879
1035	343.288112920268
1040	343.656793088383
1045	344.022961293908
1050	344.386559776384
1055	344.747536259001
1060	345.1058435781
1065	345.461439336948
1070	345.814285582377
1075	346.164348502942
1080	346.511598147254
1085	346.798761988274
1090	347.068989710801
1095	347.385876543659
1100	347.73238087676
1105	348.094753052052
1110	348.46198353716
1115	348.825341842905
1120	349.177990727367
1125	349.514663013734
1130	349.831390604824
1135	350.125277108292
1140	350.394306976396
1145	350.637185279403
1150	350.85320322542
1155	351.042125354177
1160	351.204095002241
1165	351.339555189518
1170	351.449182533779
1175	351.533832178858
1180	351.594492037491
1185	351.632244912823
1190	351.648237282794
1195	351.64365371644
1200	351.619696046669
1205	351.57756655534
1210	351.518454537522
1215	351.443525705967
1220	351.353913976824
1225	351.25071524578
1230	351.134982821836
1235	351.00772423558
1240	350.869899181209
1245	350.722418387823
1250	350.566143246608
1255	350.401886047147
1260	350.23041069888
1265	350.052433833293
1270	349.868626199135
1275	349.679614277283
1280	349.48598205412
1285	349.288272902733
1290	349.086991530176
1295	348.882605956614
1300	348.675549498631
1305	348.466222734424
1310	348.254995433281
1315	348.042208435557
1320	347.828175472706
1325	347.613184919621
1330	347.397501473799
1335	347.181367757775
1340	346.965005842764
1345	346.748618692746
1350	346.532391529236
1355	346.316493117789
1360	346.101076977941
1365	345.886282518771
1370	345.672236102644
1375	345.459052039972
1380	345.246833517987
1385	345.035673466682
1390	344.82565536508
1395	344.616853991042


==> tiks/ROM-signal/TimeEval-303sines-8.tsv <==
0	279.15
5	279.060486709667
10	278.984337833513
15	278.920866880462
20	278.869442769928
25	278.829484395051
30	278.80045572442
35	278.781861387725
40	278.773242696667
45	278.774174057557
50	278.784259736656
55	278.803130943319
60	278.830443199628
65	278.865873968389
70	278.909120514235
75	278.959897975099
80	279.017937623623
85	279.082985300083
90	279.080691735089
95	279.034456386928
100	279.027501882878
105	279.056586495361
110	279.118779282454
115	279.211427014222
120	279.332124904951
125	279.478690671592
130	279.649141505353
135	279.841673599965
140	280.054643928236
145	280.286553999522
150	280.536035365753
155	280.801836673623
160	281.082812086279
165	281.377910919928
170	281.686168359852
175	282.006697136789
180	282.338680058854
185	282.681363306582
190	283.034050409422
195	283.396096831367
200	283.76690510166
205	284.145920433635
210	284.532626781084
215	284.926543287101
220	285.327221085179
225	285.734240416717
230	286.147208032847
235	286.565754851908
240	286.989533846876
245	287.418218139711
250	287.851499281994
255	288.28908570328
260	288.730701310539
265	289.176084223692
270	289.624985633804
275	290.077168771787
280	290.532407976734
285	290.990487854051
290	291.451202514539
295	291.914354886457
300	292.379756093366
305	292.847224891296
310	293.316587159366
315	293.787675438604
320	294.260328514203
325	294.734391036917
330	295.209713179751
335	295.68615032641
340	296.163562788397
345	296.641815547893
350	297.120778023849
355	297.600323858995
360	298.080330725658
365	298.560680148509
370	299.041257342546
375	299.521951064771
380	300.002653478187
385	300.483260026855
390	300.963669320913
395	301.443783030511
400	301.937776036316
405	302.440667374143
410	302.936069953456
415	303.424410063949
420	303.906069867149
425	304.381391654132
430	304.850681717344
435	305.314213869086
440	305.772232636888
445	306.224956163748
450	306.672578839059
455	307.115273684005
460	307.553194513295
465	307.986477893296
470	308.41524491496
475	308.839602798353
480	309.259646344187
485	309.675459246368
490	310.087115278397
495	310.494679365272
500	310.898208551542
505	311.297752875175
510	311.693356156055
515	312.085056707097
520	312.472887975262
525	312.85687911907
530	313.237055528614
535	313.613439293504
540	313.986049623702
545	314.3549032277
550	314.720014652129
555	315.081396586463
560	315.439060136167
565	315.793015067309
570	316.143270025384
575	316.489832730821
580	316.832710153441
585	317.171908667883
590	317.507434191863
595	317.839292308926
600	318.167488377198
605	318.492027625527
610	318.812915238231
615	319.130156429592
620	319.4437565091
625	319.753720938376
630	320.060055380593
635	320.362765743162
640	320.661858214354
645	320.957339294478
650	321.249215822164
655	321.537494996272
660	321.822184393866
665	322.103291984669
670	322.380826142378
675	322.654795653171
680	322.925209721707
685	323.192077974899
690	323.455410463711
695	323.715217663191
700	323.971510470962
705	324.224300204331
710	324.473598596203
715	324.719417789935
720	324.96177033327
725	325.200669171466
730	325.436127639743
735	325.668159455131
740	325.896778707813
745	326.121999852049
750	326.343837696745
755	326.56230739573
760	326.777424437806
765	326.989204636623
770	327.158042611311
775	327.297925874921
780	327.454367619907
785	327.626023506016
790	327.811680068523
795	328.010241202424
800	328.220716130172
805	328.442208676909
810	328.673907700115
815	328.915078540304
820	329.16505537626
825	329.42323438286
830	329.689067602037
835	329.962057448295
840	330.241751779535
845	330.527739472143
850	330.819646446335
855	331.117132094
860	331.419886066642
865	331.7276253858
870	332.04009184248
875	332.357049655788
880	332.678283364204
885	333.003595925772
890	333.332807006023
895	333.665751434662
900	334.002277814069
905	334.342247264392
910	334.685532291618
915	335.032015766378
920	335.381590002502
925	335.734155925473
930	336.089622321892
935	336.44790516199
940	336.80892698801
945	337.172616361994
950	337.538907367169
955	337.907739157684
960	338.279055551986
965	338.652804665582
970	339.028938579342
975	339.407413039908
980	339.788187189069
985	340.171223319307
990	340.55648665297
995	340.943945142788
1000	341.333569291662
1005	341.725331989878
1010	342.119208368044
1015	342.515175664251
1020	342.913213104079
1025	343.313301792221
1030	343.715424614599
1035	344.119566149976
1040	344.52571259015
1045	344.933851667914
1050	345.343972592038
1055	345.756065988608
1060	346.170123848126
1065	346.586139477813
1070	347.00410745864
1075	347.424023606638
1080	347.845884938085
1085	348.344954663797
1090	348.893478921113
1095	349.404307738037
1100	349.879908276475
1105	350.322542797804
1110	350.734284531809
1115	351.117032697639
1120	351.472526634786
1125	351.802359028722
1130	352.107988235857
1135	352.39074972708
1140	352.651866679633
1145	352.892459754265
1150	353.113556099272
1155	353.316097625746
1160	353.500948599573
1165	353.668902595813
1170	353.82068886039
1175	353.956978122658
1180	354.0783879007
1185	354.185487339151
1190	354.278801617185
1195	354.358815961987
1200	354.425979300734
1205	354.480707581853
1210	354.523386794041
1215	354.554375709443
1220	354.574008375302
1225	354.582596376461
1230	354.580430889276
1235	354.567784545784
1240	354.544913125381
1245	354.512057089774
1250	354.469442975606
1255	354.417284657901
1260	354.35578449627
1265	354.285134374804
1270	354.205516645546
1275	354.11710498456
1280	354.020065168795
1285	353.914555781165
1290	353.80072885061
1295	353.678730433254
1300	353.548701140217
1305	353.410776617116
1310	353.26508797982
1315	353.111762210596
1320	352.950922518381
1325	352.782688666589
1330	352.607177271506
1335	352.424502074065
1340	352.234774187508
1345	352.038102323212
1350	351.834592996748
1355	351.624350716017
1360	351.407478153158
1365	351.184076301751
1370	350.954244620685
1375	350.718081165942
1380	350.475682711411
1385	350.227144859764
1390	349.972562144291
1395	349.712028122542


==> tiks/ROM-signal/TimeEval-303sines-9.tsv <==
0	279.15
5	279.526329599876
10	279.871959648057
15	280.190147251414
20	280.483838184321
25	280.755695817188
30	281.008127370381
35	281.243307738276
40	281.463201106361
45	281.669580564281
50	281.86404589943
55	282.04803973898
60	282.222862192988
65	282.389684137286
70	282.549559262205
75	282.703435001609
80	282.852162446191
85	282.996505335444
90	284.264872998435
95	286.525671244263
100	288.599664920538
105	290.504615698618
110	292.256637065569
115	293.870343268986
120	295.358985347742
125	296.734575270817
130	298.007999143996
135	299.18912038185
140	300.28687368106
145	301.309350571439
150	302.263877263708
155	303.157085458286
160	303.994976727553
165	304.782981035165
170	305.526009910204
175	306.228504751176
180	306.894480695084
185	307.527566449865
190	308.131040454347
195	308.707863698326
200	309.260709506357
205	309.791990562076
210	310.303883425434
215	310.798350772651
220	311.277161568163
225	311.741909358984
230	312.194028864676
235	312.634811020432
240	313.065416616402
245	313.486888663354
250	313.900163602821
255	314.306081469055
260	314.705395100224
265	315.098778487319
270	315.486834341039
275	315.870100949547
280	316.24905839318
285	316.624134176107
290	316.99570832935
295	317.364118034509
300	317.729661812966
305	318.092603321149
310	318.453174788678
315	318.81158013277
320	319.167997779158
325	319.522583216981
330	319.875471312507
335	320.226778404255
340	320.576604199958
345	320.925033493891
350	321.272137721393
355	321.617976365783
360	321.962598231503
365	322.30604259598
370	322.648340251579
375	322.989514447896
380	323.32958174375
385	323.668552777289
390	324.006432961893
395	324.343223114809
400	324.460679250634
405	324.384324622338
410	324.342340625236
415	324.331262433684
420	324.347951092426
425	324.389562696243
430	324.453520508612
435	324.537489735844
440	324.639354701097
445	324.757198187741
450	324.889282744052
455	325.034033761507
460	325.190024157159
465	325.355960506981
470	325.530670491859
475	325.71309153124
480	325.902260491448
485	326.097304366533
490	326.297431839301
495	326.501925638978
500	326.710135619991
505	326.921472493486
510	327.135402149787
515	327.351440515813
520	327.569148896847
525	327.788129756832
530	328.008022895711
535	328.228501986294
540	328.449271436666
545	328.670063547372
550	328.890635935546
555	329.11076920077
560	329.330264809843
565	329.548943179792
570	329.766641940423
575	329.983214359472
580	330.19852791501
585	330.412463001226
590	330.624911755004
595	330.835776991909
600	331.044971241272
605	331.25241587104
610	331.458040293928
615	331.661781247228
620	331.863582139324
625	332.063392456665
630	332.261167225475
635	332.456866523081
640	332.650455034181
645	332.841901647834
650	333.031179091353
655	333.218263597632
660	333.403134602779
665	333.585774471208
670	333.766168245628
675	333.944303419592
680	334.120169730506
685	334.293758971174
690	334.465064818172
695	334.634082675463
700	334.800809531845
705	334.965243830952
710	335.127385352628
715	335.287235104645
720	335.444795223779
725	335.600068885413
730	335.753060220858
735	335.903774241696
740	336.052216770496
745	336.198394377328
750	336.342314321541
755	336.483984498325
760	336.623413389638
765	336.760610019085
770	337.502841680785
775	338.779040109423
780	339.954351874961
785	341.038521835436
790	342.040372964336
795	342.967892487434
800	343.828310134193
805	344.62816919698
810	345.373391035659
815	346.069333613024
820	346.720844597712
825	347.332309525927
830	347.907695471221
835	348.450590632639
840	348.964240215667
845	349.451578947323
850	349.915260536388
855	350.357684361866
860	350.781019647267
865	351.187227354915
870	351.578080013156
875	351.955179669841
880	352.319974147695
885	352.673771760969
890	353.017754638052
895	353.352990781236
900	353.6804449827
905	354.000988704589
910	354.315409021056
915	354.62441671092
920	354.928653581304
925	355.228699095057
930	355.525076367925
935	355.818257595211
940	356.108668962041
945	356.396695086241
950	356.682683038198
955	356.96694597789
960	357.249766445453
965	357.531399338235
970	357.812074604133
975	358.091999678202
980	358.371361686979
985	358.650329442608
990	358.929055246791
995	359.207676522675
1000	359.486317291049
1005	359.765089505706
1010	360.044094261376
1015	360.323422886371
1020	360.603157930954
1025	360.883374061358
1030	361.16413886846
1035	361.445513599255
1040	361.727553818499
1045	362.010310007176
1050	362.293828103843
1055	362.578149994285
1060	362.863313954439
1065	363.149355051046
1070	363.436305504069
1075	363.724195014549
1080	364.013051061194
1085	363.145321824094
1090	361.256402459122
1095	359.556154000193
1100	358.025721389665
1105	356.648088548196
1110	355.407896923462
1115	354.291282452159
1120	353.285728972711
1125	352.379936351957
1130	351.563701786117
1135	350.827812908688
1140	350.163951489059
1145	349.564606638453
1150	349.022996556838
1155	348.53299795773
1160	348.089082399171
1165	347.686258830142
1170	347.320021733513
1175	346.98630431054
1180	346.681436208795
1185	346.402105346151
1190	346.145323428723
1195	345.908394801142
1200	345.688888303761
1205	345.484611843845
1210	345.29358941685
1215	345.11404034003
1220	344.944360484017
1225	344.783105309091
1230	344.628974531787
1235	344.480798264519
1240	344.337524486231
1245	344.198207715919
1250	344.061998773265
1255	343.928135521891
1260	343.795934500821
1265	343.664783358857
1270	343.534134014843
1275	343.403496474156
1280	343.272433238538
1285	343.140554252371
1290	343.007512334012
1295	342.87299904571
1300	342.73674096011
1305	342.598496285359
1310	342.45805181449
1315	342.315220168026
1320	342.16983730175
1325	342.021760254245
1330	341.870865111259
1335	341.71704516614
1340	341.560209257559
1345	341.400280267567
1350	341.237193764616
1355	341.070896777664
1360	340.901346688822
1365	340.72851023316
1370	340.552362595427
1375	340.372886594385
1380	340.190071946341
1385	340.003914600308
1390	339.814416137891
1395	339.621583231698


==> tiks/ROM-signal/TimeEval-703AP-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.150170537135
125	279.150102680678
130	279.150035446545
135	279.149950996954
140	279.149768617999
145	279.149443966439
150	279.149031654515
155	279.148801085396
160	279.1491620681
165	279.150700451726
170	279.154132717209
175	279.16018569553
180	279.169483107394
185	279.182482409313
190	279.199473480713
195	279.220605933157
200	279.245919661093
205	279.275374845629
210	279.308873398912
215	279.346275527215
220	279.38741387665
225	279.432104913925
230	279.480157343999
235	279.531378080967
240	279.58557638279
245	279.642566427721
250	279.702170609793
255	279.764219541978
260	279.828552190917
265	279.895016624749
270	279.963470066078
275	280.033779353055
280	280.105820288179
285	280.179476161106
290	280.254637483483
295	280.331202054011
300	280.40907511807
305	280.488168551298
310	280.568399782017
315	280.649691269124
320	280.731970338708
325	280.815170712331
330	280.899230891235
335	280.984090138443
340	281.069690335795
345	281.155977200899
350	281.242900123465
355	281.330411465234
360	281.418466460613
365	281.507022862479
370	281.596040762507
375	281.685483138456
380	281.775314405662
385	281.865499915006
390	281.956006171505
395	282.046802074073
400	282.137858682146
405	282.229148468723
410	282.320645012414
415	282.412323050722
420	282.504158507165
425	282.596128152013
430	282.688210497553
435	282.78038519574
440	282.872632713684
445	282.964934053189
450	283.057271040642
455	283.149626326967
460	283.241983358167
465	283.334326413933
470	283.427061014349
475	283.519234444219
480	283.611108844512
485	283.703275053357
490	283.795071810108
495	283.886360006098
500	283.976868217977
505	284.066889753452
510	284.157463749152
515	284.250243300898
520	284.347154213784
525	284.450039350866
530	284.56041397422
535	284.679367664082
540	284.807581646974
545	284.945390621468
550	285.0928640449
555	285.24987939664
560	285.416177001671
565	285.591402463389
570	285.775140836358
575	285.966942228394
580	286.166341045623
585	286.372869441794
590	286.586067898915
595	286.805491782293
600	287.030715181737
605	287.261333327577
610	287.496963959674
615	287.737248276098
620	287.981849507229
625	288.230453182308
630	288.48276474373
635	288.738509050483
640	288.997429501731
645	289.259285829357
650	289.52385548147
655	289.790930281066
660	290.060311170155
665	290.33181137531
670	290.605258962569
675	290.88049556069
680	291.157371913097
685	291.43574251063
690	291.715462206756
695	291.996385694892
700	292.27837015575
705	292.561277585189
710	292.844976097789
715	293.129339841498
720	293.414248486456
725	293.699587621779
730	293.985249320524
735	294.27113201361
740	294.557140001255
745	294.843183179275
750	295.129176922846
755	295.415042669295
760	295.700704232283
765	295.9860898854
770	296.271947917697
775	296.556285667258
780	296.839692508379
785	297.123118418544
790	297.405133343393
795	297.685482115007
800	297.96575127374
805	298.248837093956
810	298.535360830131
815	298.828257013267
820	299.130917050109
825	299.446582312716
830	299.777980856604
835	300.127083659113
840	300.495047444594
845	300.882319172814
850	301.288791040154
855	301.713951561994
860	302.157010111095
865	302.616995651516
870	303.09283916604
875	303.583430669529
880	304.087656199679
885	304.60442293958
890	305.132676878146
895	305.671414257819
900	306.219687809176
905	306.776609312712
910	307.341349801219
915	307.913138126278
920	308.491258565527
925	309.07505065055
930	309.663896837235
935	310.25722614975
940	310.854512011286
945	311.455266986226
950	312.059038929973
955	312.665407865949
960	313.273983727354
965	313.884404421314
970	314.496333607974
975	315.109457787688
980	315.723486172708
985	316.338148646644
990	316.953193429697
995	317.568384709966
1000	318.183501528512
1005	318.798336785153
1010	319.412697870152
1015	320.026405251512
1020	320.639291081259
1025	321.251197931343
1030	321.861977972904
1035	322.471492543253
1040	323.079611694668
1045	323.686213529999
1050	324.291183420668
1055	324.894413281146
1060	325.495802050098
1065	326.095252101648
1070	326.692669622471
1075	327.287444703392
1080	327.880761988719
1085	328.470619359287
1090	329.05790288382
1095	329.643239133257
1100	330.22617373394
1105	330.806858000245
1110	331.383494246149
1115	331.953646570874
1120	332.514516327477
1125	333.063329077175
1130	333.597753992127
1135	334.116149631517
1140	334.617595722644
1145	335.101785369032
1150	335.568873780518
1155	336.019312970634
1160	336.453737738718
1165	336.872889347108
1170	337.277596500516
1175	337.66868642418
1180	338.04693620787
1185	338.413196691952
1190	338.768239321879
1195	339.112744306183
1200	339.447365486676
1205	339.772711097612
1210	340.08933341613
1215	340.397760558265
1220	340.698484023589
1225	340.99194364816
1230	341.278532653273
1235	341.558611108775
1240	341.832515772126
1245	342.100572879857
1250	342.363088737929
1255	342.62032501373
1260	342.872518981942
1265	343.11989607034
1270	343.362670552585
1275	343.601043229714
1280	343.835200799723
1285	344.065316820206
1290	344.291552997464
1295	344.514060241445
1300	344.73297951439
1305	344.948442600449
1310	345.160572797449
1315	345.369485646633
1320	345.575289575171
1325	345.77808645259
1330	345.977972028875
1335	346.175036399638
1340	346.369364577032
1345	346.561036779383
1350	346.750128757065
1355	346.936712160284
1360	347.120854868856
1365	347.302621280011
1370	347.482072566573
1375	347.659266901139
1380	347.834259663274
1385	348.007103636041
1390	348.17784919595
1395	348.346544469169


==> tiks/ROM-signal/TimeEval-703AP-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.466407347031
125	279.889771041593
130	280.307006855517
135	280.686692703926
140	281.031274095945
145	281.342211357255
150	281.629691922191
155	281.89450093721
160	282.138548115944
165	282.364689902725
170	282.575602273987
175	282.773444767388
180	282.959929503285
185	283.136434601869
190	283.304082083787
195	283.463795248639
200	283.616345187782
205	283.762386389133
210	283.902481757707
215	284.037120911164
220	284.166734512803
225	284.291705541751
230	284.412377953302
235	284.529063285676
240	284.642045744386
245	284.751586157777
250	284.857925071534
255	284.961285184808
260	285.061873286986
265	285.159881820215
270	285.255490163993
275	285.348865708246
280	285.440164731647
285	285.529533194237
290	285.617107427668
295	285.703014751242
300	285.787374026583
305	285.870296167087
310	285.951884612538
315	286.032235774302
320	286.111439453896
325	286.18957923785
330	286.266732862712
335	286.342972562398
340	286.418365413825
345	286.492973636304
350	286.566854871693
355	286.640062468239
360	286.712645761709
365	286.784650337523
370	286.856118271128
375	286.927088356844
380	286.997596303858
385	287.067674945344
390	287.137354439509
395	287.206662453652
400	287.275624324856
405	287.344263214051
410	287.412600258408
415	287.480654715031
420	287.54844409483
425	287.615984290485
430	287.683289692906
435	287.750373310221
440	287.817246861419
445	287.883920866563
450	287.950404733334
455	288.016706836573
460	288.082834599068
465	288.148794569604
470	288.610901960771
475	289.493556465197
480	290.535709108988
485	291.47244851815
490	292.310877780022
495	293.087702756775
500	293.802572702063
505	294.459349920509
510	295.066216787878
515	295.631426099494
520	296.161693141981
525	296.66219135465
530	297.13692158845
535	297.589045083821
540	298.021119076762
545	298.435251220774
550	298.833203025057
555	299.216464812124
560	299.586313610885
565	299.943858161727
570	300.290073395715
575	300.625826524424
580	300.951896769212
585	301.268990309164
590	301.57775183917
595	301.878773513225
600	302.172601814152
605	302.459742876709
610	302.740666698972
615	303.015810562685
620	303.285581920044
625	303.550360567068
630	303.810500588804
635	304.066332240401
640	304.318163636074
645	304.566282041796
650	304.810954942794
655	305.052431080639
660	305.290941556758
665	305.52670081374
670	305.759907857366
675	305.990747542375
680	306.219391369888
685	306.445997845388
690	306.670712908985
695	306.893670678197
700	307.114994484328
705	307.334798845097
710	307.553189102618
715	307.770260714725
720	307.98609957113
725	308.200784051118
730	308.414386473673
735	308.626971699665
740	308.838600128795
745	309.04933140314
750	309.259228899536
755	309.46836269305
760	309.676797754772
765	309.884476845244
770	310.954921273932
775	312.880534686842
780	315.049734604444
785	316.963576080475
790	318.658965301884
795	320.184026143049
800	321.574670703875
805	322.856793576227
810	324.07467896006
815	325.219538548418
820	326.293843594646
825	327.30560689228
830	328.263060064922
835	329.172966066288
840	330.040636373117
845	330.870311413798
850	331.665480650551
855	332.429100186084
860	333.163737199142
865	333.871666430133
870	334.554936174286
875	335.215414956888
880	335.854824792838
885	336.474764004826
890	337.076721804273
895	337.662086996938
900	338.232152996645
905	338.788120927141
910	339.331102212106
915	339.862121569639
920	340.382120845837
925	340.891963738067
930	341.392441094466
935	341.88427663968
940	342.36813269127
945	342.844615620073
950	343.314280898094
955	343.777637643791
960	344.235152693079
965	344.687254249054
970	345.13433514739
975	345.576755803272
980	346.014846861447
985	346.448911649553
990	346.879228592447
995	347.306053736298
1000	347.729623499462
1005	348.150155012693
1010	348.567831985784
1015	348.982784738915
1020	349.395080957198
1025	349.804732248528
1030	350.211709389032
1035	350.615956289679
1040	351.017398729311
1045	351.415949432639
1050	351.811511930008
1055	352.203984082406
1060	352.593261108345
1065	352.979237953947
1070	353.361811117177
1075	353.14410061234
1080	352.402809888179
1085	351.494784522016
1090	350.745400055528
1095	350.143195088291
1100	349.658291782714
1105	349.240548204668
1110	348.896165546265
1115	348.619237822183
1120	348.398676299928
1125	348.224159565982
1130	348.087755020244
1135	347.98355869934
1140	347.90703746121
1145	347.854578253108
1150	347.823229024698
1155	347.810536297017
1160	347.814429116507
1165	347.833132839997
1170	347.865105001579
1175	347.908989243996
1180	347.963580778757
1185	348.027801217956
1190	348.100678245379
1195	348.181330272479
1200	348.268954948885
1205	348.362819742127
1210	348.462254642675
1215	348.566646322084
1220	348.675433520803
1225	348.788102431575
1230	348.904182592847
1235	349.023243543821
1240	349.144891797084
1245	349.268767894387
1250	349.394543838695
1255	349.521920785518
1260	349.650626546539
1265	349.780413490994
1270	349.911056700606
1275	350.042352166103
1280	350.174115065984
1285	350.306178204478
1290	350.43839058479
1295	350.570616071731
1300	350.702732140059
1305	350.834628715576
1310	350.966207123086
1315	351.097379077852
1320	351.228065793185
1325	351.358197156735
1330	351.48771096587
1335	351.616552213554
1340	351.74467244629
1345	351.872029163274
1350	351.998585268502
1355	352.124308571088
1360	352.249171326732
1365	352.37314981872
1370	352.496223969004
1375	352.618377002043
1380	352.739595117643
1385	352.859867203173
1390	352.979184563407
1395	353.097540677842


==> tiks/ROM-signal/TimeEval-703AP-3.tsv <==
0	279.15
5	279.200789029453
10	279.246837463618
15	279.288568110372
20	279.326367115138
25	279.360587083009
30	279.391549938285
35	279.419549543299
40	279.444854096598
45	279.467708328886
50	279.488335513608
55	279.506939307681
60	279.523705436558
65	279.538803236666
70	279.55238706717
75	279.564597602
80	279.575563012206
85	279.585400047835
90	279.594215027782
95	279.602104745344
100	279.609157296583
105	279.615452837989
110	279.621064279404
115	279.626057917679
120	279.856290473131
125	280.285518199334
130	280.677742680719
135	281.036574242129
140	281.365290903942
145	281.666867780602
150	281.944003941806
155	282.199146951223
160	282.434515279851
165	282.65211877479
170	282.853777349095
175	283.041138044558
180	283.215690606497
185	283.378781697942
190	283.531627869861
195	283.675327394208
200	283.810871057545
205	283.939152004684
210	284.060974714217
215	284.177063180826
220	284.288068372903
225	284.394575028157
230	284.497107844553
235	284.596137119016
240	284.692083881863
245	284.785324570823
250	284.876195284752
255	284.964995653695
260	285.051992358836
265	285.137422332975
270	285.221495669543
275	285.304398265761
280	285.386294223349
285	285.467328028164
290	285.547626528309
295	285.627300728572
300	285.706447417487
305	285.785150641949
310	285.863483042945
315	285.941507064872
320	286.019276049754
325	286.096835226735
330	286.174222606294
335	286.251469787818
340	286.328602688406
345	286.405642200074
350	286.482604781945
355	286.559502993362
360	286.636345973408
365	286.71313987177
370	286.789888235499
375	286.866592355779
380	286.943251578454
385	287.01986358176
390	287.096424624347
395	287.172929766449
400	287.249373066776
405	287.325747757467
410	287.402046399246
415	287.47826101872
420	287.55438322958
425	287.6304043393
430	287.706315442796
435	287.782107504366
440	287.857771429089
445	287.933298124794
450	288.008678555554
455	288.083903787626
460	288.158965028614
465	288.233853660598
470	288.804571557577
475	289.813260326734
480	290.741334067417
485	291.596604562773
490	292.386161323028
495	293.116435897303
500	293.793260597592
505	294.421922109758
510	295.00721042758
515	295.553463509968
520	296.064608028198
525	296.544196539352
530	296.995441393834
535	297.421245658875
540	297.824231315967
545	298.206764968257
550	298.570981273754
555	298.918804301776
560	299.251966993104
565	299.572028888838
570	299.880392278773
575	300.178316907109
580	300.466933361453
585	300.747255260205
590	301.020190343479
595	301.286550563644
600	301.547061263241
605	301.802369520474
610	302.053051735506
615	302.29962052446
620	302.542530982236
625	302.782186369934
630	303.018943277864
635	303.253116310667
640	303.484982337035
645	303.71478434285
650	303.942734923127
655	304.169019445125
660	304.393798912106
665	304.617212554701
670	304.83938017444
675	305.06040426188
680	305.280371909775
685	305.499356539975
690	305.717419461028
695	305.93461127205
700	306.150973126963
705	306.366537872039
710	306.581331068464
715	306.795371910648
720	307.008674050034
725	307.221246333275
730	307.433093462881
735	307.644216587681
740	307.854613829807
745	308.064280754294
750	308.273210786826
755	308.481395584681
760	308.688825365437
765	308.895489197608
770	310.217279378565
775	312.523531068075
780	314.647274022579
785	316.606035517811
790	318.415706684022
795	320.090690629175
800	321.644037427899
805	323.087567114496
810	324.431981725068
815	325.686967346894
820	326.861287052296
825	327.962865519477
830	328.998866073769
835	329.975760819248
840	330.899394472347
845	331.775042455635
850	332.607463760971
855	333.400949046463
860	334.159364390758
865	334.886191090783
870	335.584561854973
875	336.257293712897
880	336.906917933779
885	337.535707220557
890	338.145700422505
895	338.738724987923
900	339.316417358809
905	339.880241491537
910	340.431505671265
915	340.971377772978
920	341.500899108498
925	342.020996986477
930	342.532496101136
935	343.036128855263
940	343.532544713622
945	344.022318674427
950	344.505958938726
955	344.98391385051
960	345.456578173837
965	345.924298767421
970	346.387379711732
975	346.84608693877
980	347.300652410195
985	347.751277885429
990	348.198138317618
995	348.64138491197
1000	349.081147877872
1005	349.517538903382
1010	349.950653378127
1015	350.380572388274
1020	350.80736450513
1025	351.231087386945
1030	351.651789211757
1035	352.069509957452
1040	352.484282543776
1045	352.896133849668
1050	353.305085618062
1055	353.711155259192
1060	354.114356562409
1065	354.514700325614
1070	354.912194910523
1075	354.563099917226
1080	353.555297730802
1085	352.666995385733
1090	351.886543169843
1095	351.203376960719
1100	350.607919542574
1105	350.091490726625
1110	349.646225503031
1115	349.264999518977
1120	348.941361238398
1125	348.669470194561
1130	348.444040797713
1135	348.260291206697
1140	348.113896816048
1145	348.000947949171
1150	347.917911383848
1155	347.861595368994
1160	347.82911782138
1165	347.817877418352
1170	347.825527327459
1175	347.849951336726
1180	347.889242170093
1185	347.941681791554
1190	348.00572351891
1195	348.079975783903
1200	348.163187389978
1205	348.254234132121
1210	348.352106655337
1215	348.455899439267
1220	348.564800806561
1225	348.678083861728
1230	348.795098275595
1235	348.915262838062
1240	349.038058708867
1245	349.163023302328
1250	349.28974474786
1255	349.417856873301
1260	349.54703466286
1265	349.676990145898
1270	349.807468676691
1275	349.938245568977
1280	350.069123052357
1285	350.199927520636
1290	350.330507044926
1295	350.460729126799
1300	350.590478669048
1305	350.719656143691
1310	350.848175938682
1315	350.975964866539
1320	351.102960819617
1325	351.229111558182
1330	351.354373618699
1335	351.478711330931
1340	351.6020959335
1345	351.724504778507
1350	351.845920616695
1355	351.966330955438
1360	352.085727482528
1365	352.204105549443
1370	352.3214637083
1375	352.437803297311
1380	352.553128069992
1385	352.667443863857
1390	352.780758304711
1395	352.893080543036


==> tiks/ROM-signal/TimeEval-703AP-4.tsv <==
0	279.15
5	279.155062727148
10	279.159079596323
15	279.162173879421
20	279.164456515987
25	279.166027260535
30	279.166975726753
35	279.167382337746
40	279.16731919068
45	279.166850843417
50	279.166035030063
55	279.164923311722
60	279.163561668216
65	279.161991035992
70	279.160247796999
75	279.158364222879
80	279.156368878437
85	279.154286988023
90	279.152140768112
95	279.149949729096
100	279.147730949038
105	279.145499321898
110	279.143267782497
115	279.14104751033
120	279.130274143368
125	279.111572329963
130	279.094270532475
135	279.078883007771
140	279.065840466774
145	279.055499695157
150	279.04815215561
155	279.044031681339
160	279.043321357625
165	279.046159677132
170	279.052646044938
175	279.062845700792
180	279.076794118676
185	279.094500937241
190	279.115953468972
195	279.141119830852
200	279.169951734871
205	279.202386972738
210	279.238351625658
215	279.277762026913
220	279.320526502187
225	279.366546910096
230	279.415720003175
235	279.467938627531
240	279.523092777654
245	279.581070521189
250	279.641758807103
255	279.705044169305
260	279.770813336671
265	279.838953759305
270	279.909354059946
275	279.981904418568
280	280.056496897391
285	280.133025712888
290	280.211387460652
295	280.291481298471
300	280.373209092385
305	280.456475530069
310	280.5411882054
315	280.627257677735
320	280.714597509014
325	280.803124281536
330	280.892757598921
335	280.983420072539
340	281.075037295424
345	281.167537805505
350	281.260853039761
355	281.35491728075
360	281.449667596799
365	281.54504377699
370	281.64098826197
375	281.737446071461
380	281.834364729268
385	281.931694186488
390	282.029386743517
395	282.127396971396
400	282.225681632955
405	282.324199604165
410	282.422911796033
415	282.521781077347
420	282.620772198524
425	282.719851716765
430	282.818987922711
435	282.918150768726
440	283.017311798953
445	283.116444081208
450	283.215522140818
455	283.314521896421
460	283.4134205978
465	283.512196765747
470	283.592088819482
475	283.654776082462
480	283.720720623964
485	283.790925146201
490	283.866217672058
495	283.947273012479
500	284.034631729978
505	284.128716907516
510	284.229848989557
515	284.33825892619
520	284.454099820627
525	284.577457254298
530	284.7083584415
535	284.846780346488
540	284.992656879467
545	285.145885273856
550	285.306331734973
555	285.473836439738
560	285.648217957805
565	285.829277156549
570	286.016800645336
575	286.210563808404
580	286.410333470306
585	286.615870233119
590	286.826930520475
595	287.04326835976
600	287.264636930545
605	287.490789904408
610	287.721482598719
615	287.956472964628
620	288.195522427443
625	288.438396595723
630	288.68486585376
635	288.934705850624
640	289.187697897618
645	289.44362928478
650	289.702293525972
655	289.963490541152
660	290.227026783508
665	290.49271531837
670	290.760375860068
675	291.029834772301
680	291.300925036947
685	291.573486195768
690	291.847364268946
695	292.122411653988
700	292.398487008145
705	292.675455117113
710	292.953186752525
715	293.231558520406
720	293.510452702526
725	293.789757092389
730	294.069364827321
735	294.349174218005
740	294.629088576603
745	294.909016044455
750	295.188869420246
755	295.46856598936
760	295.748027355086
765	296.0271792722
770	296.264310441511
775	296.465095517836
780	296.675544838893
785	296.897332937353
790	297.131780553873
795	297.379905055466
800	297.642463838526
805	297.919991763153
810	298.212833496338
815	298.521171501357
820	298.845050294377
825	299.18439749253
830	299.539042097135
835	299.908730388546
840	300.293139752933
845	300.691890714239
850	301.104557405099
855	301.530676677259
860	301.96975602405
865	302.421280463775
870	302.884718512806
875	303.359527360118
880	303.845157340443
885	304.341055790808
890	304.84667036453
895	305.361451867587
900	305.884856674375
905	306.416348772995
910	306.955401484279
915	307.501498893585
920	308.054137029888
925	308.612824822701
930	309.177084863931
935	309.746453998688
940	310.320483766377
945	310.898740711034
950	311.480806577727
955	312.06627841001
960	312.654768561711
965	313.245904634882
970	313.839329354418
975	314.434700388651
980	315.031690124197
985	315.629985402392
990	316.229287223794
995	316.829310426491
1000	317.429783343289
1005	318.030447442238
1010	318.631056954415
1015	319.23137849242
1020	319.831190662583
1025	320.43028367353
1030	321.02845894337
1035	321.625528707492
1040	322.221315628686
1045	322.815652411016
1050	323.408381418722
1055	323.99935430118
1060	324.588431624803
1065	325.17548251261
1070	325.760384292052
1075	326.370004224974
1080	326.99773607779
1085	327.61312334364
1090	328.21595727368
1095	328.806096914101
1100	329.383463405947
1105	329.94803419776
1110	330.499837320345
1115	331.038945831974
1120	331.565472510106
1125	332.07956484046
1130	332.581400334702
1135	333.071182193006
1140	333.549135316395
1145	334.0155026653
1150	334.470541954678
1155	334.91452267164
1160	335.347723398711
1165	335.770429423975
1170	336.182930618452
1175	336.585519560734
1180	336.978489889029
1185	337.362134861346
1190	337.736746105248
1195	338.102612539559
1200	338.460019451436
1205	338.809247713295
1210	339.150573125196
1215	339.484265869379
1220	339.810590064742
1225	340.129803410046
1230	340.442156905675
1235	340.74789464465
1240	341.047253664495
1245	341.340463852382
1250	341.62774789668
1255	341.90932127879
1260	342.185392299718
1265	342.456162136474
1270	342.721824923885
1275	342.982567857884
1280	343.238571316813
1285	343.490008997626
1290	343.737048064275
1295	343.979849305856
1300	344.218567302398
1305	344.45335059643
1310	344.684341868703
1315	344.911678116646
1320	345.135490834311
1325	345.355906192763
1330	345.573045219976
1335	345.787023979464
1340	345.997953746969
1345	346.205941184644
1350	346.411088512266
1355	346.613493675068
1360	346.813250507897
1365	347.010448895418
1370	347.205174928178
1375	347.397511054364
1380	347.587536227156
1385	347.775326047601
1390	347.960952902947
1395	348.144486100456


==> tiks/ROM-signal/TimeEval-703AP-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	301
125	301
130	301
135	301
140	301
145	301
150	301
155	301
160	301
165	301
170	301
175	301
180	301
185	301
190	301
195	301
200	301
205	301
210	301
215	301
220	301
225	301
230	301
235	301
240	301
245	301
250	301
255	301
260	301
265	301
270	301
275	301
280	301
285	301
290	301
295	301
300	301
305	301
310	301
315	301
320	301
325	301
330	301
335	301
340	301
345	301
350	301
355	301
360	301
365	301
370	301
375	301
380	301
385	301
390	301
395	301
400	301
405	301
410	301
415	301
420	301
425	301
430	301
435	301
440	301
445	301
450	301
455	301
460	301
465	301
470	349
475	349
480	349
485	349
490	349
495	349
500	349
505	349
510	349
515	349
520	349
525	349
530	349
535	349
540	349
545	349
550	349
555	349
560	349
565	349
570	349
575	349
580	349
585	349
590	349
595	349
600	349
605	349
610	349
615	349
620	349
625	349
630	349
635	349
640	349
645	349
650	349
655	349
660	349
665	349
670	349
675	349
680	349
685	349
690	349
695	349
700	349
705	349
710	349
715	349
720	349
725	349
730	349
735	349
740	349
745	349
750	349
755	349
760	349
765	349
770	457
775	457
780	457
785	457
790	457
795	457
800	457
805	457
810	457
815	457
820	457
825	457
830	457
835	457
840	457
845	457
850	457
855	457
860	457
865	457
870	457
875	457
880	457
885	457
890	457
895	457
900	457
905	457
910	457
915	457
920	457
925	457
930	457
935	457
940	457
945	457
950	457
955	457
960	457
965	457
970	457
975	457
980	457
985	457
990	457
995	457
1000	457
1005	457
1010	457
1015	457
1020	457
1025	457
1030	457
1035	457
1040	457
1045	457
1050	457
1055	457
1060	457
1065	457
1070	457
1075	385
1080	385
1085	385
1090	385
1095	385
1100	385
1105	385
1110	385
1115	385
1120	385
1125	385
1130	385
1135	385
1140	385
1145	385
1150	385
1155	385
1160	385
1165	385
1170	385
1175	385
1180	385
1185	385
1190	385
1195	385
1200	385
1205	385
1210	385
1215	385
1220	385
1225	385
1230	385
1235	385
1240	385
1245	385
1250	385
1255	385
1260	385
1265	385
1270	385
1275	385
1280	385
1285	385
1290	385
1295	385
1300	385
1305	385
1310	385
1315	385
1320	385
1325	385
1330	385
1335	385
1340	385
1345	385
1350	385
1355	385
1360	385
1365	385
1370	385
1375	385
1380	385
1385	385
1390	385
1395	385


==> tiks/ROM-signal/TimeEval-703AP-6.tsv <==
0	279.15
5	279.134813232187
10	279.122709062199
15	279.113696845262
20	279.107767824654
25	279.104896874126
30	279.105044125495
35	279.108156488024
40	279.11416906593
45	279.123006480088
50	279.134584099695
55	279.148809189338
60	279.165581976626
65	279.18479664522
70	279.206342257812
75	279.230103613313
80	279.25596204226
85	279.283796144165
90	279.313482470305
95	279.344896155233
100	279.377911500053
105	279.412402510333
110	279.448243391302
115	279.485309002868
120	279.504004766891
125	279.509152290361
130	279.521964685176
135	279.541581037172
140	279.567217556678
145	279.598159673687
150	279.63375508389
155	279.673407621102
160	279.716571848834
165	279.762748278491
170	279.81147913429
175	279.862344595819
180	279.914959458392
185	279.968970159368
190	280.024052125375
195	280.079907401293
200	280.136262526917
205	280.192866631555
210	280.249489720621
215	280.305921131531
220	280.361968139026
225	280.417454692536
230	280.472220270298
235	280.526118836811
240	280.579017891847
245	280.630797600643
250	280.681349996127
255	280.730578245144
260	280.778395971589
265	280.824726630183
270	280.869502925385
275	280.912666270572
280	280.954166283191
285	280.993960312098
290	281.032012993749
295	281.068295834289
300	281.102786814951
305	281.135470018485
310	281.166335274591
315	281.195377822598
320	281.222597989844
325	281.248000884367
330	281.271596100745
335	281.293397438021
340	281.313422628793
345	281.331693078705
350	281.348233615601
355	281.363072247782
360	281.376239930817
365	281.387770342466
370	281.397699665325
375	281.406066376858
380	281.412911046527
385	281.418276139774
390	281.422205828641
395	281.42474580885
400	281.425943123187
405	281.425845991066
410	281.424503644143
415	281.421966167905
420	281.418284349128
425	281.413509529153
430	281.407693462895
435	281.400888183538
440	281.393145872866
445	281.384518737164
450	281.375058888658
455	281.364818232439
460	281.353848358815
465	281.342200441062
470	281.287110382911
475	281.199402930674
480	281.126176192437
485	281.066084795609
490	281.017932843787
495	280.980653354302
500	280.953290788872
505	280.934986191062
510	280.924964522266
515	280.922523853682
520	280.927026126937
525	280.937889242283
530	280.954580272053
535	280.976609629379
540	281.003526049278
545	281.034912261789
550	281.070381255697
555	281.109573047193
560	281.152151880967
565	281.197803802318
570	281.246234548085
575	281.29716771199
580	281.35034314652
585	281.405515568955
590	281.462453343837
595	281.520937418044
600	281.580760388027
605	281.64172568154
610	281.703646838653
615	281.766346878852
620	281.829657742827
625	281.893419799038
630	281.957481406448
635	282.021698525954
640	282.085934373982
645	282.150059112569
650	282.213949570988
655	282.27748899458
660	282.340566817023
665	282.403078452747
670	282.464925106623
675	282.526013598401
680	282.586256199734
685	282.645570481857
690	282.70387917228
695	282.761110019048
700	282.817195661311
705	282.872073505128
710	282.925685603578
715	282.977978540358
720	283.028903316186
725	283.078415237432
730	283.126473806463
735	283.173042613296
740	283.218089228195
745	283.261585094943
750	283.303505424531
755	283.343829089099
760	283.382538515968
765	283.419619581653
770	283.358527499399
775	283.22309091321
780	283.120084029531
785	283.047578002094
790	283.00394139463
795	282.987777916962
800	282.997876580173
805	283.033171905901
810	283.09271225269
815	283.175634679594
820	283.281145063378
825	283.408502429535
830	283.557006657029
835	283.72598887957
840	283.914804038473
845	284.122825149275
850	284.349438930745
855	284.594042514627
860	284.856041010508
865	285.134845745196
870	285.429873032151
875	285.740543355436
880	286.066280875894
885	286.406513185816
890	286.760671253275
895	287.128189509239
900	287.50850604011
905	287.901062856038
910	288.305306211478
915	288.720686959413
920	289.146660924621
925	289.582689284547
930	290.028238948917
935	290.48278293125
940	290.945800707129
945	291.416778555384
950	291.895209879401
955	292.380595506674
960	292.87244396534
965	293.370271737016
970	293.873603485697
975	294.381972262778
980	294.894919688565
985	295.411996110834
990	295.932760741136
995	296.456781769701
1000	296.983636459831
1005	297.512911222775
1010	298.044201674076
1015	298.577112672433
1020	299.1112583421
1025	299.64626207985
1030	300.18175654752
1035	300.717383651125
1040	301.252794507505
1045	301.787649399443
1050	302.321617720148
1055	302.854377907974
1060	303.3856173722
1065	303.915032410669
1070	304.442328120028
1075	305.032101704108
1080	305.669294235066
1085	306.280430719611
1090	306.864231572733
1095	307.419650981091
1100	307.94584144006
1105	308.44212502368
1110	308.907969962194
1115	309.342971425827
1120	309.746835660163
1125	310.119366807132
1130	310.460455890134
1135	310.770071553055
1140	311.048252228647
1145	311.295099478175
1150	311.510772295783
1155	311.695482211269
1160	311.849489056465
1165	311.973097285209
1170	312.066652756493
1175	312.130539905988
1180	312.165179243582
1185	312.171025124647
1190	312.148563750881
1195	312.098311363223
1200	312.020812594838
1205	311.916638956687
1210	311.786387432054
1215	311.630679159577
1220	311.450158187109
1225	311.245490281085
1230	311.017361778117
1235	310.766478467333
1240	310.493564493578
1245	310.19936127297
1250	309.884626413604
1255	309.550132635302
1260	309.196666683369
1265	308.825028232232
1270	308.436028775736
1275	308.030490501629
1280	307.609245148535
1285	307.173132844369
1290	306.72300092579
1295	306.259702738856
1300	305.784096421582
1305	305.297043669607
1310	304.799408486593
1315	304.292055921433
1320	303.775850794678
1325	303.251656416939
1330	302.720333302318
1335	302.182737880168
1340	301.639721208696
1345	301.092127694111
1350	300.540793819139
1355	299.986546884861
1360	299.430203769855
1365	298.872569710687
1370	298.314437107764
1375	297.756584360539
1380	297.199774735964
1385	296.644755274001
1390	296.092255733842
1395	295.54298758434


==> tiks/ROM-signal/TimeEval-703AP-7.tsv <==
0	279.15
5	279.107614273929
10	279.075151863139
15	279.051656195339
20	279.036247907319
25	279.028118167502
30	279.026522649039
35	279.030776085241
40	279.040247346704
45	279.054354986172
50	279.072563203023
55	279.09437818451
60	279.119344785428
65	279.147043512007
70	279.177087779393
75	279.209121415344
80	279.242816385581
85	279.277870718807
90	279.314006611677
95	279.35096869601
100	279.388522452368
105	279.42645275574
110	279.464562540501
115	279.502671573149
120	279.776460702657
125	280.25679606837
130	280.696212806444
135	281.098294068846
140	281.466298887658
145	281.803190064154
150	282.111660032431
155	282.394154773975
160	282.65289587254
165	282.889900807006
170	283.107001584561
175	283.305861818379
180	283.487992353646
185	283.654765543818
190	283.807428275866
195	283.94711383926
200	284.074852728903
205	284.191582467312
210	284.298156526266
215	284.395352422992
220	284.483879060882
225	284.564383379751
230	284.637456375855
235	284.70363854729
240	284.763424816035
245	284.8172689738
250	284.865587694959
255	284.908764156268
260	284.947151299682
265	284.98107477149
270	285.010835568103
275	285.036712416159
280	285.058963912166
285	285.077830444652
290	285.093535919729
295	285.106289309069
300	285.116286037573
305	285.123709226424
310	285.128730805768
315	285.131512509946
320	285.132206766996
325	285.130957493058
330	285.127900801307
335	285.123165634131
340	285.11687432646
345	285.109143107376
350	285.100082546486
355	285.089797950889
360	285.07838971803
365	285.065953649204
370	285.052581228035
375	285.0383598678
380	285.023373131129
385	285.007700925217
390	284.991419675433
395	284.974602479847
400	284.957319247024
405	284.939636819129
410	284.921619082211
415	284.903327065346
420	284.884819030113
425	284.86615055175
430	284.847374593188
435	284.828541573006
440	284.809699428271
445	284.79089367309
450	284.772167453613
455	284.753561600148
460	284.735114676958
465	284.716863030233
470	285.216973893611
475	286.17205837909
480	287.039208584948
485	287.826941703602
490	288.54297945997
495	289.194313181804
500	289.787265355058
505	290.32754744804
510	290.820313912816
515	291.270212366793
520	291.681430027346
525	292.057736522855
530	292.402523238523
535	292.71883937821
540	293.009424937012
545	293.276740785562
550	293.522996067894
555	293.75017311148
560	293.960050042008
565	294.154221287318
570	294.334116145529
575	294.501015582142
580	294.656067410278
585	294.800299997569
590	294.934634632612
595	295.059896673684
600	295.1768255926
605	295.286084017241
610	295.388265867523
615	295.483903671301
620	295.573475139117
625	295.65740906952
630	295.736090650201
635	295.80986621412
640	295.87904750428
645	295.943915495744
650	296.004723818867
655	296.061701823493
660	296.115057320045
665	296.164979029938
670	296.211638774583
675	296.255193429396
680	296.295786666609
685	296.333550508345
690	296.368606709277
695	296.4010679863
700	296.431039110871
705	296.458617878145
710	296.483895965602
715	296.506959692589
720	296.527890691068
725	296.546766496809
730	296.563661069351
735	296.578645248209
740	296.591787152058
745	296.603152526936
750	296.612805048907
755	296.620806586074
760	296.627217424337
765	296.632096460837
770	297.801432357482
775	299.993826711005
780	301.989792969406
785	303.810375353121
790	305.474581291089
795	306.999532529824
800	308.400614984704
805	309.691624445924
810	310.884906135539
815	311.991486800618
820	313.021198556813
825	313.982794097289
830	314.884053179809
835	315.731880521293
840	316.53239538199
845	317.291013224749
850	318.012519900384
855	318.701138846926
860	319.360591806006
865	319.994153559376
870	320.604701177219
875	321.1947582508
880	321.766534557864
885	322.321961581971
890	322.862724278189
895	323.390289448329
900	323.905931059984
905	324.410752815642
910	324.905708251343
915	325.391618619122
920	325.869188783796
925	326.339021342758
930	326.801629157119
935	327.257446463976
940	327.706838722542
945	328.150111331363
950	328.587517339762
955	329.019264263876
960	329.445520106087
965	329.866418666248
970	330.282064223708
975	330.692535660665
980	331.097890089825
985	331.498166042507
990	331.893386267233
995	332.283560183365
1000	332.66868602948
1005	333.048752741758
1010	333.423741593789
1015	333.793627625673
1020	334.158380887198
1025	334.517967517095
1030	334.872350677874
1035	335.221491363564
1040	335.565349095683
1045	335.903882521053
1050	336.237049923471
1055	336.564809659904
1060	336.887120530622
1065	337.203942091599
1070	337.515234916529
1075	337.043343565715
1080	335.879788556121
1085	334.833721063672
1090	333.888249583952
1095	333.028681340926
1100	332.24223427034
1105	331.51778949077
1110	330.845678003264
1115	330.217496446622
1120	329.625947609541
1125	329.064702108697
1130	328.528278218306
1135	328.011937309035
1140	327.511592743139
1145	327.023730395014
1150	326.545339234625
1155	326.073850635915
1160	325.607085261037
1165	325.143206530796
1170	324.680679826948
1175	324.218236687193
1180	323.754843352152
1185	323.289673108047
1190	322.822081941395
1195	322.351587084653
1200	321.877848085931
1205	321.400650082774
1210	320.91988900081
1215	320.435558433505
1220	319.947737990161
1225	319.456582926303
1230	318.962314894126
1235	318.465213671346
1240	317.965609744841
1245	317.463877641319
1250	316.960429911156
1255	316.455711683734
1260	315.950195723337
1265	315.444377924087
1270	314.938773190671
1275	314.433911658872
1280	313.930335216337
1285	313.428594289589
1290	312.929244868229
1295	312.432845741596
1300	311.93995592689
1305	311.451132271093
1310	310.966927211851
1315	310.487886684995
1320	310.014548168506
1325	309.547438854559
1330	309.08707394289
1335	308.633955050007
1340	308.188568729923
1345	307.751385102968
1350	307.322856590001
1355	306.90341674993
1360	306.493479218872
1365	306.093436749657
1370	305.70366035054
1375	305.324498522166
1380	304.956276591822
1385	304.599296144028
1390	304.253834546371
1395	303.920144569398


==> tiks/ROM-signal/TimeEval-703AP-8.tsv <==
0	279.15
5	279.46741764824
10	279.774136453074
15	280.0721688032
20	280.363194159697
25	280.648606523212
30	280.929555718387
35	281.20698325289
40	281.481653419456
45	281.754180230612
50	282.025050706101
55	282.294644971378
60	282.56325357092
65	282.831092351809
70	283.098315230244
75	283.365025115821
80	283.631283234955
85	283.897117065221
90	284.162527066284
95	284.427492369971
100	284.691975571725
105	284.9559267477
110	285.219286805937
115	285.481990266167
120	285.946372493723
125	286.588552547823
130	287.196502438249
135	287.773091620495
140	288.320965661843
145	288.842559216861
150	289.340109006816
155	289.815666630845
160	290.271111076381
165	290.708160829025
170	291.128385508892
175	291.533216982378
180	291.923959916154
185	292.301801754548
190	292.66782211303
195	293.023001589645
200	293.36823000336
205	293.704314073835
210	294.031984561217
215	294.351902887613
220	294.664667263946
225	294.970818347304
230	295.270844454568
235	295.565186358409
240	295.854241691586
245	296.138368985051
250	296.417891364695
255	296.693099930731
260	296.964256842728
265	297.231598132266
270	297.495336264058
275	297.755662465223
280	298.012748841272
285	298.266750296173
290	298.517806272783
295	298.766042328772
300	299.011571562172
305	299.254495899592
310	299.494907259225
315	299.732888599813
320	299.968514865882
325	300.201853838719
330	300.432966901816
335	300.661909728758
340	300.888732900879
345	301.113482461377
350	301.336200411994
355	301.556925157845
360	301.775691905454
365	301.992533018636
370	302.207478336415
375	302.420555456776
380	302.631789989732
385	302.841205782806
390	303.048825121785
395	303.254668909287
400	303.458756823469
405	303.66110745895
410	303.861738451832
415	304.060666590517
420	304.25790791384
425	304.453477797886
430	304.647391032734
435	304.839661890205
440	305.030304183638
445	305.219331320556
450	305.406756349024
455	305.592591998416
460	305.776850715214
465	305.959544694414
470	306.585237474015
475	307.601374918067
480	308.542516925025
485	309.415375070922
490	310.22611964383
495	310.980412585708
500	311.683440279835
505	312.339945747667
510	312.954259928808
515	313.530331806451
520	314.071757211826
525	314.581806198113
530	315.063448919517
535	315.519379986814
540	315.952041298537
545	316.363643368413
550	316.756185185935
555	317.131472658997
560	317.49113569622
565	317.836643992456
570	318.169321584744
575	318.490360247907
580	318.800831799638
585	319.101699384378
590	319.393827804058
595	319.677992961758
600	319.954890482019
605	320.225143568753
610	320.489310158798
615	320.747889426058
620	321.001327688038
625	321.250023763426
630	321.494333826272
635	321.734575799246
640	321.971033325526
645	322.203959355987
650	322.433579385702
655	322.660094371103
660	322.883683356783
665	323.10450583855
670	323.322703887216
675	323.538404055558
680	323.751719089011
685	323.962749458881
690	324.17158473524
695	324.378304815141
700	324.582981020423
705	324.78567707804
710	324.986449994706
715	325.185350836532
720	325.382425423338
725	325.577714946409
730	325.771256517619
735	325.963083657095
740	326.153226725875
745	326.3417133094
750	326.528568557088
755	326.713815482713
760	326.89747522984
765	327.079567306139
770	328.260203434172
775	330.320728496354
780	332.214246465855
785	333.956311671946
790	335.561176187415
795	337.041873086095
800	338.410299192857
805	339.677296084907
810	340.852728449811
815	341.945559177227
820	342.96392077291
825	343.915182847367
830	344.806015557368
835	345.642448974121
840	346.429928423664
845	347.173365897859
850	347.877187672329
855	348.545378294022
860	349.181521118258
865	349.788835585273
870	350.37021143098
875	350.928240027205
880	351.465243044108
885	351.983298622595
890	352.484265238006
895	352.969803428635
900	353.441395554166
905	353.900363740195
910	354.347886155845
915	354.785011762317
920	355.212673661153
925	355.63170116215
930	356.042830682304
935	356.446715578941
940	356.843935012407
945	357.23500192623
950	357.62037022571
955	358.000441229281
960	358.375569460864
965	358.746067845671
970	359.112212366568
975	359.474246233143
980	359.832383611052
985	360.186812954924
990	360.537699984236
995	360.885190337921
1000	361.229411940205
1005	361.570477107077
1010	361.908484420069
1015	362.24352039142
1020	362.575660942427
1025	362.904972714619
1030	363.231514231496
1035	363.555336926785
1040	363.876486053591
1045	364.195001487365
1050	364.510918434294
1055	364.824268055521
1060	365.135078016542
1065	365.443372970154
1070	365.749174980416
1075	365.385933788769
1080	364.43321324112
1085	363.588615878662
1090	362.841364152629
1095	362.181659228004
1100	361.600601757833
1105	361.090118164964
1110	360.642892088183
1115	360.252300686796
1120	359.912355524123
1125	359.617647769615
1130	359.363297473593
1135	359.144906679662
1140	358.958516149029
1145	358.800565478906
1150	358.667856404704
1155	358.557519082997
1160	358.46698115961
1165	358.393939434761
1170	358.336333944897
1175	358.292324288888
1180	358.260268034377
1185	358.238701048357
1190	358.226319604378
1195	358.221964127119
1200	358.224604443276
1205	358.233326415886
1210	358.247319847063
1215	358.2658675419
1220	358.288335433665
1225	358.314163677586
1230	358.342858627356
1235	358.373985614946
1240	358.407162460491
1245	358.442053644819
1250	358.478365082636
1255	358.515839439512
1260	358.554251940591
1265	358.593406623407
1270	358.633132991332
1275	358.673283028028
1280	358.713728536809
1285	358.75435877214
1290	358.795078333477
1295	358.835805294464
1300	358.876469543037
1305	358.917011310334
1310	358.957379868422
1315	358.997532378847
1320	359.037432875738
1325	359.077051368873
1330	359.116363053541
1335	359.155347615395
1340	359.193988619713
1345	359.232272975548
1350	359.270190466289
1355	359.307733339005
1360	359.344895945795
1365	359.381674431072
1370	359.41806645937
1375	359.454070978873
1380	359.489688016366
1385	359.524918499816
1390	359.559764105192
1395	359.594227124538


==> tiks/ROM-signal/TimeEval-703AP-9.tsv <==
0	279.15
5	278.870897486098
10	278.678007464849
15	278.560887382969
20	278.510257419438
25	278.517878491038
30	278.57644202502
35	278.679470541666
40	278.821228130596
45	278.996639953397
50	279.201219958447
55	279.431006049112
60	279.682502002208
65	279.952625488406
70	280.238661599177
75	280.538221335482
80	280.849204561129
85	281.169766968508
90	281.498290646078
95	281.833357875571
100	282.173727822428
105	282.518315815637
110	282.866174943004
115	283.216479715164
120	283.580059690832
125	283.944101066743
130	284.293668882863
135	284.632026179203
140	284.96187566102
145	285.285441060727
150	285.604537747394
155	285.920633919638
160	286.234903558439
165	286.548272175878
170	286.861456271586
175	287.17499729907
180	287.48929084711
185	287.804611655816
190	288.121135011262
195	288.438954995857
200	288.758100012589
205	289.078545949302
210	289.400227303287
215	289.723046546047
220	290.046881972517
225	290.371594247728
230	290.697031836357
235	291.023035476475
240	291.349441837542
245	291.676086484158
250	292.002806250753
255	292.329441118166
260	292.655835670614
265	292.981840200663
270	293.307311520348
275	293.632113528324
280	293.956117575736
285	294.279202667286
290	294.601255528525
295	294.922170565738
300	295.241849740714
305	295.560202379215
310	295.877144928922
315	296.192600680043
320	296.506499459553
325	296.818777308126
330	297.129376147166
335	297.438243441994
340	297.745331866042
345	298.050598969908
350	298.354006858298
355	298.655521877158
360	298.955114312714
365	299.252758103643
370	299.548430567201
375	299.842112139767
380	300.133786132043
385	300.423438498874
390	300.711057623515
395	300.996634116017
400	301.28016062531
405	301.561631664469
410	301.841043448595
415	302.11839374473
420	302.393681733146
425	302.666907879403
430	302.938073816517
435	303.20718223662
440	303.474236791481
445	303.739242001298
450	304.002203171179
455	304.263126314757
460	304.522018084411
465	304.778885707589
470	305.059656384808
475	305.339664694866
480	305.587587393919
485	305.811362105201
490	306.017575243199
495	306.211656687322
500	306.398048918992
505	306.580353776643
510	306.761459605409
515	306.943651246613
520	307.128705020276
525	307.317970596494
530	307.512441424417
535	307.712815186893
540	307.919545571492
545	308.132886491872
550	308.352929754883
555	308.579637046362
560	308.812867000415
565	309.052398021529
570	309.297947444595
575	309.549187543714
580	309.805758835245
585	310.067281063022
590	310.333362203074
595	310.603605780768
600	310.877616754316
605	311.155006184448
610	311.435394880144
615	311.718416184208
620	312.003718039626
625	312.290964457783
630	312.579836492246
635	312.870032806792
640	313.161269913251
645	313.453282143387
650	313.745821409239
655	314.038656797831
660	314.331574038864
665	314.624374877694
670	314.916876380467
675	315.208910193684
680	315.500321776458
685	315.790969620366
690	316.080724468921
695	316.369468546248
700	316.657094802472
705	316.943506181637
710	317.228614916462
715	317.512341853104
720	317.79461580802
725	318.07537295827
730	318.354556265867
735	318.632114936286
740	318.908003910772
745	319.182183391778
750	319.454618400569
755	319.725278365851
760	319.994136742136
765	320.261170656438
770	320.585871139999
775	320.917345925649
780	321.185899053143
785	321.408925272498
790	321.600781410197
795	321.773231403005
800	321.935831936916
805	322.096266213355
810	322.260632420009
815	322.433692666225
820	322.619087432086
825	322.819519959816
830	323.036914472855
835	323.27255163107
840	323.527184211276
845	323.801135633181
850	324.094383625763
855	324.406631042605
860	324.737365582333
865	325.085909947955
870	325.451463783143
875	325.833138551271
880	326.229986371606
885	326.641023694063
890	327.065250577218
895	327.501666232015
900	327.94928140402
905	328.407128088806
910	328.874267006609
915	329.349793202773
920	329.832840088525
925	330.322582191393
930	330.81823684534
935	331.319065016595
940	331.824371431691
945	332.333504148677
950	332.845853690503
955	333.360851840557
960	333.87797018406
965	334.396718465006
970	334.91664281635
975	335.437323910902
980	335.958375071664
985	336.479440372928
990	337.000192757169
995	337.520332187458
1000	338.039583850681
1005	338.557696423083
1010	339.074440406567
1015	339.589606541582
1020	340.10300430033
1025	340.61446046225
1030	341.123817772379
1035	341.630933682006
1040	342.135679170204
1045	342.637937644091
1050	343.137603915155
1055	343.634583248618
1060	344.128790482504
1065	344.620149212942
1070	345.108591042092
1075	345.552985585649
1080	345.982053780365
1085	346.441923996212
1090	346.921965540559
1095	347.413417627524
1100	347.909121264034
1105	348.403285396241
1110	348.891283320047
1115	349.369475776466
1120	349.835057535763
1125	350.28592462385
1130	350.720559661201
1135	351.137933070454
1140	351.537418165734
1145	351.918718366976
1150	352.281804988132
1155	352.62686423166
1160	352.954252184871
1165	353.26445675885
1170	353.558065639388
1175	353.8357394335
1180	354.098189296167
1185	354.346158411257
1190	354.580406779596
1195	354.801698836796
1200	355.010793484928
1205	355.20843617624
1210	355.395352734764
1215	355.572244643482
1220	355.739785561535
1225	355.898618868132
1230	356.049356058077
1235	356.19257583853
1240	356.328823798148
1245	356.458612538596
1250	356.582422174772
1255	356.700701124329
1260	356.813867119418
1265	356.922308384284
1270	357.026384931561
1275	357.126429938096
1280	357.222751167968
1285	357.315632416242
1290	357.405334952012
1295	357.492098943573
1300	357.576144852195
1305	357.657674784023
1310	357.736873792247
1315	357.813911123807
1320	357.888941406753
1325	357.96210577581
1330	358.033532934987
1335	358.103340156995
1340	358.171634220101
1345	358.238512283625
1350	358.304062703809
1355	358.368365792162
1360	358.431494518619
1365	358.493515162111
1370	358.554487911188
1375	358.61446741747
1380	358.67350330467
1385	358.731640635944
1390	358.788920342277
1395	358.845379614512


==> tiks/ROM-signal/TimeEval-703bestcombo-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.150170537135
125	279.150102680678
130	279.150035446545
135	279.149950996954
140	279.149768617999
145	279.149443966439
150	279.149031654515
155	279.148801085396
160	279.1491620681
165	279.150700451726
170	279.154132717209
175	279.16018569553
180	279.169483107394
185	279.182482409313
190	279.199473480713
195	279.220605933157
200	279.245919661093
205	279.275374845629
210	279.308873398912
215	279.346275527215
220	279.38741387665
225	279.432104913925
230	279.480157343999
235	279.531378080967
240	279.58557638279
245	279.642566427721
250	279.702170609793
255	279.764219541978
260	279.828552190917
265	279.895016624749
270	279.963470066078
275	280.033779353055
280	280.105820288179
285	280.179476161106
290	280.254637483483
295	280.331202054011
300	280.40907511807
305	280.488168551298
310	280.568399782017
315	280.649691269124
320	280.731970338708
325	280.815170712331
330	280.899230891235
335	280.984090138443
340	281.069690335795
345	281.155977200899
350	281.242900123465
355	281.330411465234
360	281.418466460613
365	281.507022862479
370	281.596040762507
375	281.685483138456
380	281.775314405662
385	281.865499915006
390	281.956006171505
395	282.046802074073
400	282.137858682146
405	282.229148468723
410	282.320645012414
415	282.412323050722
420	282.504158507165
425	282.596128152013
430	282.688210497553
435	282.78038519574
440	282.872632713684
445	282.964934053189
450	283.057271040642
455	283.149626326967
460	283.241983358167
465	283.334326413933
470	283.427061014349
475	283.519234444219
480	283.611108844512
485	283.703275053357
490	283.795071810108
495	283.886360006098
500	283.976868217977
505	284.066889753452
510	284.157463749152
515	284.250243300898
520	284.347154213784
525	284.450039350866
530	284.56041397422
535	284.679367664082
540	284.807581646974
545	284.945390621468
550	285.0928640449
555	285.24987939664
560	285.416177001671
565	285.591402463389
570	285.775140836358
575	285.966942228394
580	286.166341045623
585	286.372869441794
590	286.586067898915
595	286.805491782293
600	287.030715181737
605	287.261333327577
610	287.496963959674
615	287.737248276098
620	287.981849507229
625	288.230453182308
630	288.48276474373
635	288.738509050483
640	288.997429501731
645	289.259285829357
650	289.52385548147
655	289.790930281066
660	290.060311170155
665	290.33181137531
670	290.605258962569
675	290.88049556069
680	291.157371913097
685	291.43574251063
690	291.715462206756
695	291.996385694892
700	292.27837015575
705	292.561277585189
710	292.844976097789
715	293.129339841498
720	293.414248486456
725	293.699587621779
730	293.985249320524
735	294.27113201361
740	294.557140001255
745	294.843183179275
750	295.129176922846
755	295.415042669295
760	295.700704232283
765	295.9860898854
770	296.271947917697
775	296.556285667258
780	296.839692508379
785	297.123118418544
790	297.405133343393
795	297.685482115007
800	297.96575127374
805	298.248837093956
810	298.535360830131
815	298.828257013267
820	299.130917050109
825	299.446582312716
830	299.777980856604
835	300.127083659113
840	300.495047444594
845	300.882319172814
850	301.288791040154
855	301.713951561994
860	302.157010111095
865	302.616995651516
870	303.09283916604
875	303.583430669529
880	304.087656199679
885	304.60442293958
890	305.132676878146
895	305.671414257819
900	306.219687809176
905	306.776609312712
910	307.341349801219
915	307.913138126278
920	308.491258565527
925	309.07505065055
930	309.663896837235
935	310.25722614975
940	310.854512011286
945	311.455266986226
950	312.059038929973
955	312.665407865949
960	313.273983727354
965	313.884404421314
970	314.496333607974
975	315.109457787688
980	315.723486172708
985	316.338148646644
990	316.953193429697
995	317.568384709966
1000	318.183501528512
1005	318.798336785153
1010	319.412697870152
1015	320.026405251512
1020	320.639291081259
1025	321.251197931343
1030	321.861977972904
1035	322.471492543253
1040	323.079611694668
1045	323.686213529999
1050	324.291183420668
1055	324.894413281146
1060	325.495802050098
1065	326.095252101648
1070	326.692669622471
1075	327.287444703392
1080	327.880761988719
1085	328.470619359287
1090	329.05790288382
1095	329.643239133257
1100	330.22617373394
1105	330.806858000245
1110	331.383494246149
1115	331.953646570874
1120	332.514516327477
1125	333.063329077175
1130	333.597753992127
1135	334.116149631517
1140	334.617595722644
1145	335.101785369032
1150	335.568873780518
1155	336.019312970634
1160	336.453737738718
1165	336.872889347108
1170	337.277596500516
1175	337.66868642418
1180	338.04693620787
1185	338.413196691952
1190	338.768239321879
1195	339.112744306183
1200	339.447365486676
1205	339.772711097612
1210	340.08933341613
1215	340.397760558265
1220	340.698484023589
1225	340.99194364816
1230	341.278532653273
1235	341.558611108775
1240	341.832515772126
1245	342.100572879857
1250	342.363088737929
1255	342.62032501373
1260	342.872518981942
1265	343.11989607034
1270	343.362670552585
1275	343.601043229714
1280	343.835200799723
1285	344.065316820206
1290	344.291552997464
1295	344.514060241445
1300	344.73297951439
1305	344.948442600449
1310	345.160572797449
1315	345.369485646633
1320	345.575289575171
1325	345.77808645259
1330	345.977972028875
1335	346.175036399638
1340	346.369364577032
1345	346.561036779383
1350	346.750128757065
1355	346.936712160284
1360	347.120854868856
1365	347.302621280011
1370	347.482072566573
1375	347.659266901139
1380	347.834259663274
1385	348.007103636041
1390	348.17784919595
1395	348.346544469169


==> tiks/ROM-signal/TimeEval-703bestcombo-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.466407347031
125	279.889771041593
130	280.307006855517
135	280.686692703926
140	281.031274095945
145	281.342211357255
150	281.629691922191
155	281.89450093721
160	282.138548115944
165	282.364689902725
170	282.575602273987
175	282.773444767388
180	282.959929503285
185	283.136434601869
190	283.304082083787
195	283.463795248639
200	283.616345187782
205	283.762386389133
210	283.902481757707
215	284.037120911164
220	284.166734512803
225	284.291705541751
230	284.412377953302
235	284.529063285676
240	284.642045744386
245	284.751586157777
250	284.857925071534
255	284.961285184808
260	285.061873286986
265	285.159881820215
270	285.255490163993
275	285.348865708246
280	285.440164731647
285	285.529533194237
290	285.617107427668
295	285.703014751242
300	285.787374026583
305	285.870296167087
310	285.951884612538
315	286.032235774302
320	286.111439453896
325	286.18957923785
330	286.266732862712
335	286.342972562398
340	286.418365413825
345	286.492973636304
350	286.566854871693
355	286.640062468239
360	286.712645761709
365	286.784650337523
370	286.856118271128
375	286.927088356844
380	286.997596303858
385	287.067674945344
390	287.137354439509
395	287.206662453652
400	287.275624324856
405	287.344263214051
410	287.412600258408
415	287.480654715031
420	287.54844409483
425	287.615984290485
430	287.683289692906
435	287.750373310221
440	287.817246861419
445	287.883920866563
450	287.950404733334
455	288.016706836573
460	288.082834599068
465	288.148794569604
470	288.610901960771
475	289.493556465197
480	290.535709108988
485	291.47244851815
490	292.310877780022
495	293.087702756775
500	293.802572702063
505	294.459349920509
510	295.066216787878
515	295.631426099494
520	296.161693141981
525	296.66219135465
530	297.13692158845
535	297.589045083821
540	298.021119076762
545	298.435251220774
550	298.833203025057
555	299.216464812124
560	299.586313610885
565	299.943858161727
570	300.290073395715
575	300.625826524424
580	300.951896769212
585	301.268990309164
590	301.57775183917
595	301.878773513225
600	302.172601814152
605	302.459742876709
610	302.740666698972
615	303.015810562685
620	303.285581920044
625	303.550360567068
630	303.810500588804
635	304.066332240401
640	304.318163636074
645	304.566282041796
650	304.810954942794
655	305.052431080639
660	305.290941556758
665	305.52670081374
670	305.759907857366
675	305.990747542375
680	306.219391369888
685	306.445997845388
690	306.670712908985
695	306.893670678197
700	307.114994484328
705	307.334798845097
710	307.553189102618
715	307.770260714725
720	307.98609957113
725	308.200784051118
730	308.414386473673
735	308.626971699665
740	308.838600128795
745	309.04933140314
750	309.259228899536
755	309.46836269305
760	309.676797754772
765	309.884476845244
770	310.954921273932
775	312.880534686842
780	315.049734604444
785	316.963576080475
790	318.658965301884
795	320.184026143049
800	321.574670703875
805	322.856793576227
810	324.07467896006
815	325.219538548418
820	326.293843594646
825	327.30560689228
830	328.263060064922
835	329.172966066288
840	330.040636373117
845	330.870311413798
850	331.665480650551
855	332.429100186084
860	333.163737199142
865	333.871666430133
870	334.554936174286
875	335.215414956888
880	335.854824792838
885	336.474764004826
890	337.076721804273
895	337.662086996938
900	338.232152996645
905	338.788120927141
910	339.331102212106
915	339.862121569639
920	340.382120845837
925	340.891963738067
930	341.392441094466
935	341.88427663968
940	342.36813269127
945	342.844615620073
950	343.314280898094
955	343.777637643791
960	344.235152693079
965	344.687254249054
970	345.13433514739
975	345.576755803272
980	346.014846861447
985	346.448911649553
990	346.879228592447
995	347.306053736298
1000	347.729623499462
1005	348.150155012693
1010	348.567831985784
1015	348.982784738915
1020	349.395080957198
1025	349.804732248528
1030	350.211709389032
1035	350.615956289679
1040	351.017398729311
1045	351.415949432639
1050	351.811511930008
1055	352.203984082406
1060	352.593261108345
1065	352.979237953947
1070	353.361811117177
1075	353.14410061234
1080	352.402809888179
1085	351.494784522016
1090	350.745400055528
1095	350.143195088291
1100	349.658291782714
1105	349.240548204668
1110	348.896165546265
1115	348.619237822183
1120	348.398676299928
1125	348.224159565982
1130	348.087755020244
1135	347.98355869934
1140	347.90703746121
1145	347.854578253108
1150	347.823229024698
1155	347.810536297017
1160	347.814429116507
1165	347.833132839997
1170	347.865105001579
1175	347.908989243996
1180	347.963580778757
1185	348.027801217956
1190	348.100678245379
1195	348.181330272479
1200	348.268954948885
1205	348.362819742127
1210	348.462254642675
1215	348.566646322084
1220	348.675433520803
1225	348.788102431575
1230	348.904182592847
1235	349.023243543821
1240	349.144891797084
1245	349.268767894387
1250	349.394543838695
1255	349.521920785518
1260	349.650626546539
1265	349.780413490994
1270	349.911056700606
1275	350.042352166103
1280	350.174115065984
1285	350.306178204478
1290	350.43839058479
1295	350.570616071731
1300	350.702732140059
1305	350.834628715576
1310	350.966207123086
1315	351.097379077852
1320	351.228065793185
1325	351.358197156735
1330	351.48771096587
1335	351.616552213554
1340	351.74467244629
1345	351.872029163274
1350	351.998585268502
1355	352.124308571088
1360	352.249171326732
1365	352.37314981872
1370	352.496223969004
1375	352.618377002043
1380	352.739595117643
1385	352.859867203173
1390	352.979184563407
1395	353.097540677842


==> tiks/ROM-signal/TimeEval-703bestcombo-3.tsv <==
0	279.15
5	279.169760670096
10	279.195588484994
15	279.220642614057
20	279.241937917257
25	279.258408789405
30	279.269923263648
35	279.276782836175
40	279.279470430941
45	279.278525018666
50	279.27448077326
55	279.26783900744
60	279.259056654301
65	279.248543001835
70	279.236660448805
75	279.223727127995
80	279.21002030569
85	279.195780009802
90	279.181212616977
95	279.166494270908
100	279.151774076307
105	279.137177049624
110	279.122806825886
115	279.108748129997
120	279.096779445682
125	279.082416590007
130	279.064866022525
135	279.046725444896
140	279.029559039596
145	279.014362713498
150	279.001805727827
155	278.992357896261
160	278.986358063542
165	278.984052317822
170	278.985616482537
175	278.991170333472
180	279.000787359878
185	279.014502034806
190	279.032315612003
195	279.054200981695
200	279.080106869215
205	279.109961533102
210	279.14367605376
215	279.181147269944
220	279.222260402595
225	279.266891396138
230	279.314909002064
235	279.366176626517
240	279.420553961577
245	279.477898418424
250	279.538066379366
255	279.600914284654
260	279.66629956899
265	279.734081461715
270	279.804121663745
275	279.876284913437
280	279.950439452728
285	280.02645740405
290	280.104215067763
295	280.183593149058
300	280.264476922594
305	280.346756342412
310	280.430326104066
315	280.515085665243
320	280.600939230618
325	280.687795706114
330	280.775568627258
335	280.864176065837
340	280.953540518632
345	281.04358878159
350	281.134251812455
355	281.225464584478
360	281.317165933584
365	281.409298401018
370	281.501808073279
375	281.594644420882
380	281.687760137292
385	281.781110979165
390	281.874655608858
395	281.968355440024
400	282.062174486941
405	282.156079218135
410	282.250038414707
415	282.3440230337
420	282.438006076753
425	282.531962464206
430	282.625868914751
435	282.719703830689
440	282.813447188774
445	282.907080436605
450	283.00058639448
455	283.093949162618
460	283.187154033589
465	283.280187409828
470	283.377044386456
475	283.468333265055
480	283.55140869441
485	283.631417122152
490	283.711608742554
495	283.794165175949
500	283.880633393926
505	283.972157001185
510	284.069602866796
515	284.173633433146
520	284.284750588862
525	284.403324439479
530	284.529613855236
535	284.66378235375
540	284.805911165025
545	284.956010445906
550	285.114029158257
555	285.279863892813
560	285.453366801827
565	285.634352743104
570	285.822605707457
575	286.017884586112
580	286.219928326721
585	286.428460522449
590	286.643193476103
595	286.863831779523
600	287.090075446892
605	287.321622639161
610	287.55817201512
615	287.799424743039
620	288.045086204984
625	288.294867424086
630	288.548486243172
635	288.805668281278
640	289.066147692667
645	289.329667751158
650	289.595981280715
655	289.864850951572
660	290.136049459425
665	290.409359603691
670	290.68457427929
675	290.961496394983
680	291.239938730013
685	291.519723739496
690	291.800683317904
695	292.082658528907
700	292.365499308866
705	292.649064150364
710	292.933219771373
715	293.217840774885
720	293.502809303184
725	293.788014690332
730	294.073353115889
735	294.358727262405
740	294.644045978809
745	294.929223951402
750	295.214181383862
755	295.498843687346
760	295.783141181526
765	296.067008807162
770	296.360865665922
775	296.64702257936
780	296.914954925992
785	297.173280356356
790	297.42831698783
795	297.684894506177
800	297.946802122248
805	298.217047214671
810	298.49801458731
815	298.791572916025
820	299.099152485962
825	299.421806654335
830	299.760263423369
835	300.114970384926
840	300.486134702116
845	300.873758992402
850	301.277673587366
855	301.697565465211
860	302.133004077306
865	302.583464264898
870	303.048346458044
875	303.526994351815
880	304.018710258274
885	304.522768333712
890	305.038425878462
895	305.564932901212
900	306.101540131778
905	306.647505656341
910	307.202100337756
915	307.764612171433
920	308.334349714722
925	308.910644715259
930	309.492854051509
935	310.080361086991
940	310.672576528635
945	311.268938869314
950	311.868914485058
955	312.471997448618
960	313.077709113124
965	313.685597512292
970	314.295236617207
975	314.906225483884
980	315.518187320685
985	316.13076850015
990	316.743637535779
995	317.35648404085
1000	317.969017683301
1005	318.580967148106
1010	319.192079116287
1015	319.802117267787
1020	320.410861313778
1025	321.018106062572
1030	321.62366052214
1035	322.227347041253
1040	322.829000490452
1045	323.42846748339
1050	324.025605638526
1055	324.620282880743
1060	325.21237678211
1065	325.801773940713
1070	326.388369396328
1075	326.963030104111
1080	327.532968073477
1085	328.111631815925
1090	328.696862670904
1095	329.285074555158
1100	329.872459512956
1105	330.455546849989
1110	331.031420435494
1115	331.597762783637
1120	332.152817490158
1125	332.695318498213
1130	333.224410891249
1135	333.739575021918
1140	334.240558960368
1145	334.727320752639
1150	335.199980290479
1155	335.658779859298
1160	336.104052186565
1165	336.536194807618
1170	336.955649666998
1175	337.362887012523
1180	337.758392783086
1185	338.142658824223
1190	338.516175382285
1195	338.879425427439
1200	339.232880438824
1205	339.576997353924
1210	339.912216440662
1215	340.238959896879
1220	340.55763101956
1225	340.868613816759
1230	341.17227296018
1235	341.468953996527
1240	341.75898375225
1245	342.042670879536
1250	342.32030650225
1255	342.592164929176
1260	342.858504408987
1265	343.119567907001
1270	343.375583888382
1275	343.626767096035
1280	343.873319314422
1285	344.11543011282
1290	344.353277563409
1295	344.587028931001
1300	344.81684133242
1305	345.04286236439
1310	345.26523069948
1315	345.484076650228
1320	345.699522701886
1325	345.911684014596
1330	346.120668895968
1335	346.32657924519
1340	346.529510969917
1345	346.729554377188
1350	346.92679453972
1355	347.121311638848
1360	347.313181285433
1365	347.502474819978
1370	347.689259593191
1375	347.873599228159
1380	348.055553865276
1385	348.235180390984
1390	348.412532651351
1395	348.587661651469


==> tiks/ROM-signal/TimeEval-703bestcombo-4.tsv <==
0	279.15
5	279.168481756036
10	279.208958322748
15	279.255358718858
20	279.299958365646
25	279.339270305079
30	279.37194438865
35	279.397693579422
40	279.416745727552
45	279.429564242289
50	279.436706402322
55	279.438752137834
60	279.436268901267
65	279.429795016676
70	279.419832481476
75	279.406844589037
80	279.391255991781
85	279.373453978569
90	279.353790332674
95	279.332583441386
100	279.310120485626
105	279.286659619505
110	279.262432092458
115	279.237644289154
120	279.436666476434
125	279.832957405366
130	280.195956027017
135	280.531569556277
140	280.843626122566
145	281.134838619287
150	281.407299186539
155	281.662734061277
160	281.902636052514
165	282.128334510048
170	282.341033356981
175	282.541832792455
180	282.731742626325
185	282.911691301698
190	283.082532666299
195	283.245051535524
200	283.399968571344
205	283.54794473779
210	283.689585460778
215	283.825444553542
220	283.956027936328
225	284.081797163515
230	284.203172764406
235	284.320537401287
240	284.434238847706
245	284.544592790185
250	284.651885457221
255	284.756376080126
260	284.858299190914
265	284.957866763029
270	285.055270201139
275	285.150682186577
280	285.24425838523
285	285.336139024824
290	285.426450348619
295	285.515305952476
300	285.602808012247
305	285.689048408253
310	285.774109753491
315	285.858066332008
320	285.940984953628
325	286.022925731025
330	286.10394278483
335	286.184084882217
340	286.263396014131
345	286.341915916047
350	286.419680536868
355	286.496722460293
360	286.573071282731
365	286.648753951544
370	286.723795067183
375	286.798217152501
380	286.872040892305
385	286.945285345981
390	287.017968135813
395	287.090105613382
400	287.161713006297
405	287.232804547244
410	287.303393587253
415	287.373492694847
420	287.443113742634
425	287.512267982746
430	287.580966112384
435	287.649218330646
440	287.717034387643
445	287.784423626875
450	287.851395021678
455	287.917957206512
460	287.984118503763
465	288.049886946644
470	288.607523128495
475	289.596607992038
480	290.50811317746
485	291.353974648307
490	292.142341784034
495	292.879296427019
500	293.569738618802
505	294.217844771307
510	294.827306557719
515	295.401457513566
520	295.943342302894
525	296.455756844453
530	296.941273722404
535	297.402260220095
540	297.840892673041
545	298.259168970176
550	298.658920080759
555	299.041821004427
560	299.409401304546
565	299.763055271919
570	300.104051715753
575	300.433543360152
580	300.752575820899
585	301.062096140733
590	301.362960867468
595	301.655943666041
600	301.941742462031
605	302.220986119855
610	302.494240663652
615	302.762015052732
620	303.024766526591
625	303.282905536796
630	303.536800284796
635	303.786780885837
640	304.033143179901
645	304.276152210902
650	304.516045395359
655	304.753035401565
660	304.987312759758
665	305.219048223238
670	305.448394899597
675	305.675490170406
680	305.900457416815
685	306.123407567569
690	306.344440484972
695	306.563646203383
700	306.78110603383
705	306.9968935474
710	307.21107544913
715	307.423712353215
720	307.634859469512
725	307.844567210477
730	308.052881726912
735	308.259845380151
740	308.465497157629
745	308.669873038147
750	308.873006312518
755	309.074927864752
760	309.2756664184
765	309.475248752225
770	310.779859475653
775	313.043665923915
780	315.109612533153
785	317.001111109656
790	318.737264718261
795	320.334446563378
800	321.807117013147
805	323.168253503899
810	324.42958648931
815	325.601740398955
820	326.694329659401
825	327.716034490698
830	328.674668155003
835	329.577240727556
840	330.430021207184
845	331.238598267892
850	332.007939324235
855	332.74244739398
860	333.446015258248
865	334.122076521152
870	334.773653297432
875	335.40340037869
880	336.013645834408
885	336.606428089005
890	337.183529581251
895	337.746507159362
900	338.296719397121
905	338.835351035944
910	339.363434767832
915	339.881870576689
920	340.391442852466
925	340.892835485632
930	341.386645139665
935	341.873392887668
940	342.353534386598
945	342.827468749367
950	343.295546261917
955	343.758075079333
960	344.21532702254
965	344.667542585201
970	345.114935249249
975	345.557695196998
980	345.995992498163
985	346.429979841252
990	346.859794870687
995	347.28556218374
1000	347.707395034678
1005	348.125396787646
1010	348.539662154449
1015	348.950278248672
1020	349.357325483407
1025	349.760878336098
1030	350.161006000778
1035	350.557772945086
1040	350.95123938696
1045	351.341461703696
1050	351.728492784174
1055	352.112382333409
1060	352.493177137163
1065	352.870921293135
1070	353.245656414199
1075	352.882001837736
1080	351.890387486289
1085	351.054992667563
1090	350.360417457738
1095	349.78879838528
1100	349.322596771997
1105	348.945836451162
1110	348.644533209567
1115	348.406722653029
1120	348.222304930627
1125	348.082820433952
1130	347.981213603617
1135	347.911611409295
1140	347.869127083081
1145	347.84969163979
1150	347.849911923733
1155	347.866952351762
1160	347.898437075895
1165	347.942369377239
1170	347.997065418554
1175	348.061099870064
1180	348.133261307523
1185	348.212515630759
1190	348.297976054171
1195	348.388878477378
1200	348.484561258284
1205	348.584448587862
1210	348.688036811498
1215	348.794883161125
1220	348.90459646013
1225	349.016829442927
1230	349.131272396519
1235	349.247647884802
1240	349.365706360069
1245	349.485222501935
1250	349.605992153087
1255	349.727829745175
1260	349.85056612766
1265	349.974046728394
1270	350.098129987753
1275	350.22268601876
1280	350.347595454356
1285	350.47274845004
1290	350.598043815913
1295	350.723388256862
1300	350.848695703473
1305	350.973886719406
1310	351.09888797351
1315	351.223631767041
1320	351.348055608051
1325	351.472101826388
1330	351.595717223876
1335	351.718852755167
1340	351.841463235502
1345	351.963507072214
1350	352.084946017351
1355	352.205744939136
1360	352.325871610384
1365	352.445296512224
1370	352.563992651722
1375	352.681935392176
1380	352.799102295029
1385	352.915472972439
1390	353.031028949694
1395	353.145753536715


==> tiks/ROM-signal/TimeEval-703sines-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.150170537135
125	279.150102680678
130	279.150035446545
135	279.149950996954
140	279.149768617999
145	279.149443966439
150	279.149031654515
155	279.148801085396
160	279.1491620681
165	279.150700451726
170	279.154132717209
175	279.16018569553
180	279.169483107394
185	279.182482409313
190	279.199473480713
195	279.220605933157
200	279.245919661093
205	279.275374845629
210	279.308873398912
215	279.346275527215
220	279.38741387665
225	279.432104913925
230	279.480157343999
235	279.531378080967
240	279.58557638279
245	279.642566427721
250	279.702170609793
255	279.764219541978
260	279.828552190917
265	279.895016624749
270	279.963470066078
275	280.033779353055
280	280.105820288179
285	280.179476161106
290	280.254637483483
295	280.331202054011
300	280.40907511807
305	280.488168551298
310	280.568399782017
315	280.649691269124
320	280.731970338708
325	280.815170712331
330	280.899230891235
335	280.984090138443
340	281.069690335795
345	281.155977200899
350	281.242900123465
355	281.330411465234
360	281.418466460613
365	281.507022862479
370	281.596040762507
375	281.685483138456
380	281.775314405662
385	281.865499915006
390	281.956006171505
395	282.046802074073
400	282.137858682146
405	282.229148468723
410	282.320645012414
415	282.412323050722
420	282.504158507165
425	282.596128152013
430	282.688210497553
435	282.78038519574
440	282.872632713684
445	282.964934053189
450	283.057271040642
455	283.149626326967
460	283.241983358167
465	283.334326413933
470	283.427061014349
475	283.519234444219
480	283.611108844512
485	283.703275053357
490	283.795071810108
495	283.886360006098
500	283.976868217977
505	284.066889753452
510	284.157463749152
515	284.250243300898
520	284.347154213784
525	284.450039350866
530	284.56041397422
535	284.679367664082
540	284.807581646974
545	284.945390621468
550	285.0928640449
555	285.24987939664
560	285.416177001671
565	285.591402463389
570	285.775140836358
575	285.966942228394
580	286.166341045623
585	286.372869441794
590	286.586067898915
595	286.805491782293
600	287.030715181737
605	287.261333327577
610	287.496963959674
615	287.737248276098
620	287.981849507229
625	288.230453182308
630	288.48276474373
635	288.738509050483
640	288.997429501731
645	289.259285829357
650	289.52385548147
655	289.790930281066
660	290.060311170155
665	290.33181137531
670	290.605258962569
675	290.88049556069
680	291.157371913097
685	291.43574251063
690	291.715462206756
695	291.996385694892
700	292.27837015575
705	292.561277585189
710	292.844976097789
715	293.129339841498
720	293.414248486456
725	293.699587621779
730	293.985249320524
735	294.27113201361
740	294.557140001255
745	294.843183179275
750	295.129176922846
755	295.415042669295
760	295.700704232283
765	295.9860898854
770	296.271947917697
775	296.556285667258
780	296.839692508379
785	297.123118418544
790	297.405133343393
795	297.685482115007
800	297.96575127374
805	298.248837093956
810	298.535360830131
815	298.828257013267
820	299.130917050109
825	299.446582312716
830	299.777980856604
835	300.127083659113
840	300.495047444594
845	300.882319172814
850	301.288791040154
855	301.713951561994
860	302.157010111095
865	302.616995651516
870	303.09283916604
875	303.583430669529
880	304.087656199679
885	304.60442293958
890	305.132676878146
895	305.671414257819
900	306.219687809176
905	306.776609312712
910	307.341349801219
915	307.913138126278
920	308.491258565527
925	309.07505065055
930	309.663896837235
935	310.25722614975
940	310.854512011286
945	311.455266986226
950	312.059038929973
955	312.665407865949
960	313.273983727354
965	313.884404421314
970	314.496333607974
975	315.109457787688
980	315.723486172708
985	316.338148646644
990	316.953193429697
995	317.568384709966
1000	318.183501528512
1005	318.798336785153
1010	319.412697870152
1015	320.026405251512
1020	320.639291081259
1025	321.251197931343
1030	321.861977972904
1035	322.471492543253
1040	323.079611694668
1045	323.686213529999
1050	324.291183420668
1055	324.894413281146
1060	325.495802050098
1065	326.095252101648
1070	326.692669622471
1075	327.287444703392
1080	327.880761988719
1085	328.470619359287
1090	329.05790288382
1095	329.643239133257
1100	330.22617373394
1105	330.806858000245
1110	331.383494246149
1115	331.953646570874
1120	332.514516327477
1125	333.063329077175
1130	333.597753992127
1135	334.116149631517
1140	334.617595722644
1145	335.101785369032
1150	335.568873780518
1155	336.019312970634
1160	336.453737738718
1165	336.872889347108
1170	337.277596500516
1175	337.66868642418
1180	338.04693620787
1185	338.413196691952
1190	338.768239321879
1195	339.112744306183
1200	339.447365486676
1205	339.772711097612
1210	340.08933341613
1215	340.397760558265
1220	340.698484023589
1225	340.99194364816
1230	341.278532653273
1235	341.558611108775
1240	341.832515772126
1245	342.100572879857
1250	342.363088737929
1255	342.62032501373
1260	342.872518981942
1265	343.11989607034
1270	343.362670552585
1275	343.601043229714
1280	343.835200799723
1285	344.065316820206
1290	344.291552997464
1295	344.514060241445
1300	344.73297951439
1305	344.948442600449
1310	345.160572797449
1315	345.369485646633
1320	345.575289575171
1325	345.77808645259
1330	345.977972028875
1335	346.175036399638
1340	346.369364577032
1345	346.561036779383
1350	346.750128757065
1355	346.936712160284
1360	347.120854868856
1365	347.302621280011
1370	347.482072566573
1375	347.659266901139
1380	347.834259663274
1385	348.007103636041
1390	348.17784919595
1395	348.346544469169


==> tiks/ROM-signal/TimeEval-703sines-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.466407347031
125	279.889771041593
130	280.307006855517
135	280.686692703926
140	281.031274095945
145	281.342211357255
150	281.629691922191
155	281.89450093721
160	282.138548115944
165	282.364689902725
170	282.575602273987
175	282.773444767388
180	282.959929503285
185	283.136434601869
190	283.304082083787
195	283.463795248639
200	283.616345187782
205	283.762386389133
210	283.902481757707
215	284.037120911164
220	284.166734512803
225	284.291705541751
230	284.412377953302
235	284.529063285676
240	284.642045744386
245	284.751586157777
250	284.857925071534
255	284.961285184808
260	285.061873286986
265	285.159881820215
270	285.255490163993
275	285.348865708246
280	285.440164731647
285	285.529533194237
290	285.617107427668
295	285.703014751242
300	285.787374026583
305	285.870296167087
310	285.951884612538
315	286.032235774302
320	286.111439453896
325	286.18957923785
330	286.266732862712
335	286.342972562398
340	286.418365413825
345	286.492973636304
350	286.566854871693
355	286.640062468239
360	286.712645761709
365	286.784650337523
370	286.856118271128
375	286.927088356844
380	286.997596303858
385	287.067674945344
390	287.137354439509
395	287.206662453652
400	287.275624324856
405	287.344263214051
410	287.412600258408
415	287.480654715031
420	287.54844409483
425	287.615984290485
430	287.683289692906
435	287.750373310221
440	287.817246861419
445	287.883920866563
450	287.950404733334
455	288.016706836573
460	288.082834599068
465	288.148794569604
470	288.610901960771
475	289.493556465197
480	290.535709108988
485	291.47244851815
490	292.310877780022
495	293.087702756775
500	293.802572702063
505	294.459349920509
510	295.066216787878
515	295.631426099494
520	296.161693141981
525	296.66219135465
530	297.13692158845
535	297.589045083821
540	298.021119076762
545	298.435251220774
550	298.833203025057
555	299.216464812124
560	299.586313610885
565	299.943858161727
570	300.290073395715
575	300.625826524424
580	300.951896769212
585	301.268990309164
590	301.57775183917
595	301.878773513225
600	302.172601814152
605	302.459742876709
610	302.740666698972
615	303.015810562685
620	303.285581920044
625	303.550360567068
630	303.810500588804
635	304.066332240401
640	304.318163636074
645	304.566282041796
650	304.810954942794
655	305.052431080639
660	305.290941556758
665	305.52670081374
670	305.759907857366
675	305.990747542375
680	306.219391369888
685	306.445997845388
690	306.670712908985
695	306.893670678197
700	307.114994484328
705	307.334798845097
710	307.553189102618
715	307.770260714725
720	307.98609957113
725	308.200784051118
730	308.414386473673
735	308.626971699665
740	308.838600128795
745	309.04933140314
750	309.259228899536
755	309.46836269305
760	309.676797754772
765	309.884476845244
770	310.954921273932
775	312.880534686842
780	315.049734604444
785	316.963576080475
790	318.658965301884
795	320.184026143049
800	321.574670703875
805	322.856793576227
810	324.07467896006
815	325.219538548418
820	326.293843594646
825	327.30560689228
830	328.263060064922
835	329.172966066288
840	330.040636373117
845	330.870311413798
850	331.665480650551
855	332.429100186084
860	333.163737199142
865	333.871666430133
870	334.554936174286
875	335.215414956888
880	335.854824792838
885	336.474764004826
890	337.076721804273
895	337.662086996938
900	338.232152996645
905	338.788120927141
910	339.331102212106
915	339.862121569639
920	340.382120845837
925	340.891963738067
930	341.392441094466
935	341.88427663968
940	342.36813269127
945	342.844615620073
950	343.314280898094
955	343.777637643791
960	344.235152693079
965	344.687254249054
970	345.13433514739
975	345.576755803272
980	346.014846861447
985	346.448911649553
990	346.879228592447
995	347.306053736298
1000	347.729623499462
1005	348.150155012693
1010	348.567831985784
1015	348.982784738915
1020	349.395080957198
1025	349.804732248528
1030	350.211709389032
1035	350.615956289679
1040	351.017398729311
1045	351.415949432639
1050	351.811511930008
1055	352.203984082406
1060	352.593261108345
1065	352.979237953947
1070	353.361811117177
1075	353.14410061234
1080	352.402809888179
1085	351.494784522016
1090	350.745400055528
1095	350.143195088291
1100	349.658291782714
1105	349.240548204668
1110	348.896165546265
1115	348.619237822183
1120	348.398676299928
1125	348.224159565982
1130	348.087755020244
1135	347.98355869934
1140	347.90703746121
1145	347.854578253108
1150	347.823229024698
1155	347.810536297017
1160	347.814429116507
1165	347.833132839997
1170	347.865105001579
1175	347.908989243996
1180	347.963580778757
1185	348.027801217956
1190	348.100678245379
1195	348.181330272479
1200	348.268954948885
1205	348.362819742127
1210	348.462254642675
1215	348.566646322084
1220	348.675433520803
1225	348.788102431575
1230	348.904182592847
1235	349.023243543821
1240	349.144891797084
1245	349.268767894387
1250	349.394543838695
1255	349.521920785518
1260	349.650626546539
1265	349.780413490994
1270	349.911056700606
1275	350.042352166103
1280	350.174115065984
1285	350.306178204478
1290	350.43839058479
1295	350.570616071731
1300	350.702732140059
1305	350.834628715576
1310	350.966207123086
1315	351.097379077852
1320	351.228065793185
1325	351.358197156735
1330	351.48771096587
1335	351.616552213554
1340	351.74467244629
1345	351.872029163274
1350	351.998585268502
1355	352.124308571088
1360	352.249171326732
1365	352.37314981872
1370	352.496223969004
1375	352.618377002043
1380	352.739595117643
1385	352.859867203173
1390	352.979184563407
1395	353.097540677842


==> tiks/ROM-signal/TimeEval-703sines-3.tsv <==
0	279.15
5	279.164339623286
10	279.179353046197
15	279.195127730439
20	279.211738188207
25	279.22924721469
30	279.247707009616
35	279.267160198443
40	279.287640762681
45	279.309174887855
50	279.331781736733
55	279.355474154685
60	279.38025931334
65	279.406139298084
70	279.433111644413
75	279.461169827659
80	279.490303710168
85	279.52049994963
90	279.551742371899
95	279.584012311345
100	279.617288921489
105	279.65154945842
110	279.686769539289
115	279.722923377932
120	279.746722532429
125	279.76085836741
130	279.779881432053
135	279.803700266623
140	279.832216458597
145	279.865325694215
150	279.902918703434
155	279.944882109031
160	279.991099189427
165	280.041450563752
170	280.095814806781
175	280.154069000529
180	280.216089228637
185	280.281751018972
190	280.350929739382
195	280.423500950997
200	280.499340723042
205	280.578325912755
210	280.660334413615
215	280.74524537482
220	280.832939394629
225	280.923298689976
230	281.016207244522
235	281.111550937097
240	281.209217652338
245	281.309097375151
250	281.411082270463
255	281.515066749632
260	281.620947524745
265	281.728623651925
270	281.837996564683
275	281.948970098251
280	282.061450505768
285	282.175346467092
290	282.290569090976
295	282.407031911267
300	282.524650877719
305	282.643344342009
310	282.763033039431
315	282.883640066761
320	283.005090856714
325	283.127313149382
330	283.250236961022
335	283.373794550516
340	283.497920383819
345	283.622551096657
350	283.747625455735
355	283.873084318695
360	283.998870593023
365	284.124929194108
370	284.251207002624
375	284.377652821405
380	284.504217331943
385	284.630853050658
390	284.757514285061
395	284.884157089897
400	285.010739223401
405	285.137220103725
410	285.263560765635
415	285.389723817544
420	285.515673398941
425	285.641375138285
430	285.766796111396
435	285.891904800409
440	286.016671053317
445	286.141066044132
450	286.265062233716
455	286.388633331281
460	286.511754256595
465	286.634401102909
470	286.727490657671
475	286.797254459688
480	286.875744436722
485	286.962775034736
490	287.05814883935
495	287.161658667165
500	287.273089414583
505	287.392219692087
510	287.518823268488
515	287.652670346713
520	287.793528690094
525	287.941164615888
530	288.095343870716
535	288.25583240095
540	288.422397029508
545	288.594806049206
550	288.772829741668
555	288.956240829746
560	289.144814870531
565	289.338330595238
570	289.536570201556
575	289.739319603446
580	289.946368642835
585	290.157511267178
590	290.372545676442
595	290.591274442689
600	290.813504605128
605	291.039047743184
610	291.267720029896
615	291.499342267723
620	291.733739908624
625	291.9707430601
630	292.210186478719
635	292.451909552512
640	292.695756273471
645	292.941575201289
650	293.189219419359
655	293.438546483961
660	293.689418367471
665	293.941701396364
670	294.195266184691
675	294.449987563673
680	294.705744507963
685	294.962420059109
690	295.219901246678
695	295.478079007469
700	295.736848103201
705	295.996107037023
710	296.255757969164
715	296.515706632006
720	296.775862244842
725	297.036137428548
730	297.296448120372
735	297.556713489047
740	297.81685585037
745	298.076800583419
750	298.336476047533
755	298.595813500167
760	298.854747015747
765	299.11321340559
770	299.306060898293
775	299.448452551811
780	299.612704490446
785	299.798289957225
790	300.004655492759
795	300.231227135039
800	300.477415745171
805	300.742621576627
810	301.0262381897
815	301.327655799098
820	301.64626413072
825	301.981454853409
830	302.332623642582
835	302.699171924989
840	303.080508347207
845	303.47605000477
850	303.885223463893
855	304.307465603448
860	304.7422243012
865	305.188958985099
870	305.647141067658
875	306.116254279101
880	306.595794912861
885	307.085271995263
890	307.584207389675
895	308.092135844053
900	308.608604989703
905	309.133175298022
910	309.665420001164
915	310.204924981788
920	310.751288636418
925	311.30412171636
930	311.863047149635
935	312.427699846961
940	312.997726494429
945	313.572785335212
950	314.152545942334
955	314.736688984318
960	315.324905985248
965	315.916899080671
970	316.512380770522
975	317.111073670151
980	317.712710260388
985	318.317032637465
990	318.923792263519
995	319.532749718296
1000	320.143674452614
1005	320.75634454407
1010	321.370546455383
1015	321.986074795769
1020	322.602732085628
1025	323.220328524818
1030	323.838681764758
1035	324.457616684521
1040	325.076965171108
1045	325.69656590401
1050	326.316264144168
1055	326.935911527429
1060	327.555365862537
1065	328.174490933716
1070	328.793156307875
1075	329.454189519837
1080	330.145677730781
1085	330.819133553339
1090	331.475060521929
1095	332.11394515136
1100	332.736258350961
1105	333.342456607486
1110	333.932982975676
1115	334.508267909251
1120	335.068729959979
1125	335.614776368051
1130	336.146803563272
1135	336.665197593346
1140	337.170334492902
1145	337.662580604552
1150	338.142292861371
1155	338.60981903856
1160	339.065497980636
1165	339.509659809384
1170	339.942626116783
1175	340.364710146349
1180	340.776216965628
1185	341.177443632013
1190	341.56867935361
1195	341.950205646468
1200	342.32229648918
1205	342.685218475612
1210	343.039230966291
1215	343.384586238835
1220	343.721529637642
1225	344.050299722984
1230	344.371128419549
1235	344.6842411644
1240	344.989857054312
1245	345.288188992363
1250	345.57944383367
1255	345.86382253013
1260	346.141520274025
1265	346.412726640323
1270	346.677625727557
1275	346.936396297113
1280	347.189211910803
1285	347.436241066596
1290	347.677647332387
1295	347.913589477699
1300	348.144221603212
1305	348.36969326806
1310	348.59014961479
1315	348.805731491949
1320	349.016575574226
1325	349.222814480123
1330	349.424576887113
1335	349.621987644263
1340	349.815167882309
1345	350.004235121174
1350	350.189303374933
1355	350.370483254216
1360	350.547882066087
1365	350.721603911383
1370	350.891749779568
1375	351.058417641105
1380	351.221702537379
1385	351.381696668219
1390	351.538489477031
1395	351.692167733607


==> tiks/ROM-signal/TimeEval-703sines-4.tsv <==
0	279.15
5	279.597663111293
10	280.015652225658
15	280.406022962592
20	280.770693665566
25	281.111454287908
30	281.429974719106
35	281.727812585424
40	282.006420556855
45	282.267153190613
50	282.51127333963
55	282.739958152888
60	282.954304692856
65	283.155335193806
70	283.344001983375
75	283.521192088414
80	283.687731544908
85	283.844389430527
90	283.991881637291
95	284.130874400716
100	284.261987600851
105	284.385797849636
110	284.502841378145
115	284.613616736421
120	284.896546248774
125	285.335408526764
130	285.745729321258
135	286.129650913237
140	286.489165140019
145	286.826123434477
150	287.142246216836
155	287.439131679364
160	287.718264001935
165	287.98102103418
170	288.228681477836
175	288.462431600854
180	288.683371512961
185	288.892521030525
190	289.090825156885
195	289.279159202708
200	289.458333569399
205	289.629098217174
210	289.792146838045
215	289.948120752726
220	290.097612549243
225	290.241169479943
230	290.37929663251
235	290.512459889657
240	290.641088691167
245	290.765578611161
250	290.886293762583
255	291.003569040174
260	291.117712212472
265	291.229005872688
270	291.337709257698
275	291.444059943785
280	291.548275427207
285	291.65055459717
290	291.751079108257
295	291.850014658955
300	291.94751218245
305	292.043708955504
310	292.138729630808
315	292.232687197895
320	292.32568387734
325	292.417811952677
330	292.509154544186
335	292.599786328411
340	292.689774207037
345	292.779177928511
350	292.868050665565
355	292.956439551618
360	293.044386178794
365	293.13192706017
370	293.219094058643
375	293.3059147847
380	293.392412965172
385	293.478608784964
390	293.564519203599
395	293.650158248279
400	293.735537285101
405	293.820665269895
410	293.905548980112
415	293.990193229057
420	294.074601063697
425	294.158773947176
430	294.242711927114
435	294.326413790678
440	294.409877207355
445	294.493098860292
450	294.576074567016
455	294.658799390281
460	294.741267739758
465	294.823473465208
470	295.296341101052
475	296.123256200963
480	296.898090880954
485	297.624745602101
490	298.306845856379
495	298.947760588665
500	299.550619432699
505	300.118328833495
510	300.653587124734
515	301.158898625881
520	301.636586820098
525	302.088806670549
530	302.517556129313
535	302.924686889963
540	303.31191443183
545	303.680827401067
550	304.03289637094
555	304.36948202114
560	304.691842773516
565	305.001141919264
570	305.298454270486
575	305.584772366932
580	305.861012266833
585	306.128018948897
590	306.386571350835
595	306.63738706818
600	306.881126735618
605	307.118398111682
610	307.349759886278
615	307.575725229289
620	307.796765097318
625	308.013311314534
630	308.225759442567
635	308.434471453391
640	308.639778218295
645	308.841981825117
650	309.041357735194
655	309.238156790679
660	309.432607082227
665	309.62491568636
670	309.815270281246
675	310.003840649032
680	310.19078007235
685	310.376226632115
690	310.560304413255
695	310.743124624594
700	310.924786638693
705	311.105378957061
710	311.28498010581
715	311.463659466475
720	311.641478046427
725	311.818489192998
730	311.994739255169
735	312.170268196425
740	312.345110162128
745	312.519294004547
750	312.692843768475
755	312.865779140158
760	313.038115862089
765	313.209866116051
770	314.260600011954
775	316.107850247588
780	317.837893183899
785	319.459597658063
790	320.981201360678
795	322.410353382726
800	323.754154047361
805	325.019192183341
810	326.211579990309
815	327.336985639341
820	328.400663745376
825	329.407483841372
830	330.361956977333
835	331.268260560819
840	332.130261549179
845	332.951538097605
850	333.735399761154
855	334.484906343205
860	335.202885477366
865	335.891949024652
870	336.554508362806
875	337.192788639947
880	337.808842060263
885	338.404560265274
890	338.981685870196
895	339.541823211176
900	340.086448355653
905	340.616918424721
910	341.134480273296
915	341.640278570871
920	342.135363322925
925	342.620696870437
930	343.097160402502
935	343.56556001478
940	344.026632344355
945	344.481049809581
950	344.929425481587
955	345.372317612398
960	345.810233842934
965	346.243635112636
970	346.672939291023
975	347.098524550125
980	347.52073249549
985	347.939871072269
990	348.356217261804
995	348.77001958309
1000	349.181500412532
1005	349.590858134534
1010	349.99826913458
1015	350.40388964573
1020	350.807857458674
1025	351.210293504851
1030	351.611303321454
1035	352.010978406586
1040	352.409397472246
1045	352.806627602329
1050	353.202725322305
1055	353.597737586832
1060	353.991702691095
1065	354.384651111294
1070	354.776606279322
1075	354.581266353333
1080	353.853807270168
1085	353.203340560448
1090	352.623862394996
1095	352.109800876054
1100	351.65598587195
1105	351.257620949006
1110	350.910257251666
1115	350.609769193102
1120	350.352331828822
1125	350.134399795274
1130	349.952687704075
1135	349.804151890509
1140	349.685973422231
1145	349.595542280906
1150	349.530442635717
1155	349.488439133458
1160	349.467464135216
1165	349.465605834582
1170	349.481097196883
1175	349.512305663114
1180	349.557723566201
1185	349.6159592108
1190	349.68572857124
1195	349.765847565312
1200	349.855224864527
1205	349.952855204141
1210	350.057813158777
1215	350.169247351785
1220	350.286375068653
1225	350.408477246822
1230	350.534893816113
1235	350.665019365739
1240	350.798299115512
1245	350.934225170355
1250	351.072333038673
1255	351.212198396434
1260	351.353434080057
1265	351.495687292348
1270	351.638637006783
1275	351.781991556458
1280	351.925486394942
1285	352.068882017123
1290	352.211962028988
1295	352.354531355975
1300	352.496414580303
1305	352.637454398276
1310	352.777510189227
1315	352.916456688303
1320	353.054182755834
1325	353.190590236532
1330	353.325592902221
1335	353.459115472227
1340	353.591092705985
1345	353.721468562745
1350	353.850195423674
1355	353.977233371912
1360	354.102549526503
1365	354.226117426353
1370	354.347916460675
1375	354.467931342593
1380	354.586151622838
1385	354.702571240651
1390	354.817188109232
1395	354.930003733244


==> tiks/ROM-signal/TimeEval-703sines-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	301
125	301
130	301
135	301
140	301
145	301
150	301
155	301
160	301
165	301
170	301
175	301
180	301
185	301
190	301
195	301
200	301
205	301
210	301
215	301
220	301
225	301
230	301
235	301
240	301
245	301
250	301
255	301
260	301
265	301
270	301
275	301
280	301
285	301
290	301
295	301
300	301
305	301
310	301
315	301
320	301
325	301
330	301
335	301
340	301
345	301
350	301
355	301
360	301
365	301
370	301
375	301
380	301
385	301
390	301
395	301
400	301
405	301
410	301
415	301
420	301
425	301
430	301
435	301
440	301
445	301
450	301
455	301
460	301
465	301
470	349
475	349
480	349
485	349
490	349
495	349
500	349
505	349
510	349
515	349
520	349
525	349
530	349
535	349
540	349
545	349
550	349
555	349
560	349
565	349
570	349
575	349
580	349
585	349
590	349
595	349
600	349
605	349
610	349
615	349
620	349
625	349
630	349
635	349
640	349
645	349
650	349
655	349
660	349
665	349
670	349
675	349
680	349
685	349
690	349
695	349
700	349
705	349
710	349
715	349
720	349
725	349
730	349
735	349
740	349
745	349
750	349
755	349
760	349
765	349
770	457
775	457
780	457
785	457
790	457
795	457
800	457
805	457
810	457
815	457
820	457
825	457
830	457
835	457
840	457
845	457
850	457
855	457
860	457
865	457
870	457
875	457
880	457
885	457
890	457
895	457
900	457
905	457
910	457
915	457
920	457
925	457
930	457
935	457
940	457
945	457
950	457
955	457
960	457
965	457
970	457
975	457
980	457
985	457
990	457
995	457
1000	457
1005	457
1010	457
1015	457
1020	457
1025	457
1030	457
1035	457
1040	457
1045	457
1050	457
1055	457
1060	457
1065	457
1070	457
1075	385
1080	385
1085	385
1090	385
1095	385
1100	385
1105	385
1110	385
1115	385
1120	385
1125	385
1130	385
1135	385
1140	385
1145	385
1150	385
1155	385
1160	385
1165	385
1170	385
1175	385
1180	385
1185	385
1190	385
1195	385
1200	385
1205	385
1210	385
1215	385
1220	385
1225	385
1230	385
1235	385
1240	385
1245	385
1250	385
1255	385
1260	385
1265	385
1270	385
1275	385
1280	385
1285	385
1290	385
1295	385
1300	385
1305	385
1310	385
1315	385
1320	385
1325	385
1330	385
1335	385
1340	385
1345	385
1350	385
1355	385
1360	385
1365	385
1370	385
1375	385
1380	385
1385	385
1390	385
1395	385


==> tiks/ROM-signal/TimeEval-703sines-6.tsv <==
0	279.15
5	279.417962852883
10	279.654736666192
15	279.864577709645
20	280.051120657296
25	280.217472506398
30	280.366292104937
35	280.499857501229
40	280.62012298867
45	280.728767430721
50	280.8272352076
55	280.916770919825
60	280.998448809135
65	281.073197709485
70	281.141822215607
75	281.205020650697
80	281.263400325106
85	281.317490502011
90	281.367753421852
95	281.414593682973
100	281.458366230002
105	281.499383162615
110	281.537919544522
115	281.574218364713
120	281.832905714565
125	282.283526823579
130	282.691211523683
135	283.061597556863
140	283.399513262824
145	283.709099248418
150	283.993911426447
155	284.257008284121
160	284.501024804586
165	284.728235094434
170	284.940605455753
175	285.139839374657
180	285.327415672151
185	285.504620871436
190	285.672576673322
195	285.832263293773
200	285.984539301023
205	286.130158491061
210	286.269784256795
215	286.404001835583
220	286.533328760144
225	286.658223787399
230	286.779094537186
235	286.896304036763
240	287.010176336658
245	287.121001337729
250	287.229038947671
255	287.334522666893
260	287.437662688317
265	287.538648582585
270	287.63765162923
275	287.734826845057
280	287.830314753207
285	287.924242929743
290	288.016727359052
295	288.107873624635
300	288.197777957893
305	288.286528164178
310	288.374204442487
315	288.460880112845
320	288.546622263337
325	288.631492327054
330	288.715546597745
335	288.798836691749
340	288.881409962708
345	288.96330987467
350	289.044576338454
355	289.125246015471
360	289.205352592654
365	289.284927031678
370	289.36399779525
375	289.442591052884
380	289.520730868295
385	289.598439370293
390	289.675736908798
395	289.752642197467
400	289.8291724442
405	289.905343470681
410	289.981169821973
415	290.056664867082
420	290.131840891294
425	290.206709181034
430	290.28128010189
435	290.355563170394
440	290.4295671201
445	290.503299962444
450	290.576769042812
455	290.649981092223
460	290.72294227498
465	290.795658232628
470	291.361064009118
475	292.351616780662
480	293.250924602967
485	294.071041202363
490	294.822280078987
495	295.513476786111
500	296.152211148406
505	296.744995509658
510	297.29743418645
515	297.81435852613
520	298.29994130461
525	298.75779363485
530	299.191047075948
535	299.602423223297
540	299.994292711887
545	300.368725268624
550	300.727532197883
555	301.072302470922
560	301.404433408587
565	301.725156793231
570	302.03556111576
575	302.336610553733
580	302.629161183438
585	302.913974850318
590	303.191731055762
595	303.463037162294
600	303.728437171982
605	303.988419293072
610	304.243422476296
615	304.493842074041
620	304.740034751765
625	304.982322760965
630	305.220997666141
635	305.456323603982
640	305.688540140988
645	305.917864785711
650	306.144495203236
655	306.368611172428
660	306.590376320364
665	306.809939663334
670	307.02743697946
675	307.242992034357
680	307.456717678197
685	307.668716829932
690	307.879083362225
695	308.087902898797
700	308.29525353426
705	308.501206485229
710	308.705826680279
715	308.909173295399
720	309.111300240717
725	309.312256603555
730	309.51208705228
735	309.710832204856
740	309.908528965562
745	310.105210832945
750	310.300908181719
755	310.495648521042
760	310.689456731335
765	310.882355281565
770	312.18312623058
775	314.438524632819
780	316.486457588144
785	318.354156094997
790	320.064915427667
795	321.638688089524
800	323.092587257424
805	324.441313885166
810	325.697518775663
815	326.872109327076
820	327.974509270743
825	329.012878519017
830	329.994299204172
835	330.924933094782
840	331.810154805077
845	332.654664550096
850	333.462583630967
855	334.237535348111
860	334.982713624611
865	335.700941267922
870	336.394719496969
875	337.066270106131
880	337.717571421082
885	338.350389018382
890	338.966302026082
895	339.566725692265
900	340.152930798648
905	340.726060404079
910	341.287144325143
915	341.837111696015
920	342.376801895032
925	342.906974079717
930	343.428315533563
935	343.941448995814
940	344.44693911853
945	344.945298172706
950	345.436991106369
955	345.922440041753
960	346.402028285427
965	346.876103914158
970	347.344982989969
975	347.80895245005
980	348.268272710601
985	348.723180018154
990	349.17388857728
995	349.620592479607
1000	350.063467455814
1005	350.502672469369
1010	350.938351168449
1015	351.370633210373
1020	351.799635471211
1025	352.225463151648
1030	352.648210788985
1035	353.067963183982
1040	353.484796250343
1045	353.898777793767
1050	354.309968226809
1055	354.718421225124
1060	355.124184330134
1065	355.527299502666
1070	355.927803631665
1075	355.587025909047
1080	354.609044456896
1085	353.769005418179
1090	353.048599144752
1095	352.432067331579
1100	351.90582815657
1105	351.458159306758
1110	351.078929555093
1115	350.759371106583
1120	350.491886224762
1125	350.269882723058
1130	350.087633797135
1135	349.940158414726
1140	349.823119094682
1145	349.732734418428
1150	349.665704042648
1155	349.619144336593
1160	349.590533063119
1165	349.577661769569
1170	349.578594761159
1175	349.591633702601
1180	349.615287038855
1185	349.648243547907
1190	349.689349441168
1195	349.73758851367
1200	349.792064919361
1205	349.851988208652
1210	349.916660317801
1215	349.985464244176
1220	350.057854179275
1225	350.133346903561
1230	350.211514274601
1235	350.291976663456
1240	350.374397214289
1245	350.458476819299
1250	350.54394971582
1255	350.630579625023
1260	350.718156362507
1265	350.806492860399
1270	350.895422548611
1275	350.984797049837
1280	351.074484148828
1285	351.164366001675
1290	351.254337555267
1295	351.344305150965
1300	351.434185289868
1305	351.523903539957
1310	351.613393567901
1315	351.702596280505
1320	351.791459062661
1325	351.879935100322
1330	351.967982778444
1335	352.055565145097
1340	352.142649434014
1345	352.229206638824
1350	352.315211133004
1355	352.400640330344
1360	352.485474381317
1365	352.56969590132
1370	352.653289727213
1375	352.736242699029
1380	352.818543464068
1385	352.900182300945
1390	352.98115096141
1395	353.061442528039


==> tiks/ROM-signal/TimeEval-703sines-7.tsv <==
0	279.15
5	279.121875423204
10	279.086291580308
15	279.045541576397
20	279.001475128296
25	278.955574106958
30	278.909015867897
35	278.862726288959
40	278.817424139069
45	278.773658150649
50	278.731837955518
55	278.692259863616
60	278.655128311003
65	278.620573674152
70	278.588667037994
75	278.559432412581
80	278.532856814955
85	278.508898566656
90	278.48749410153
95	278.468563531388
100	278.452015177332
105	278.437749241142
110	278.425660762878
115	278.415641987143
120	278.418261859778
125	278.427234974613
130	278.431095376392
135	278.432407795114
140	278.433197793507
145	278.435046665258
150	278.439170749041
155	278.44648762227
160	278.457671260222
165	278.473197924243
170	278.493384268982
175	278.518418926182
180	278.548388625347
185	278.58329974456
190	278.623096043244
195	278.667673209085
200	278.716890750256
205	278.770581678771
210	278.828560358832
215	278.890628833422
220	278.956581891308
225	279.026211093661
230	279.099307943402
235	279.175666350027
240	279.255084517195
245	279.337366359015
250	279.422322533065
255	279.50977116318
260	279.599538312514
265	279.691458256915
270	279.785373599855
275	279.881135262911
280	279.978602379675
285	280.077642115907
290	280.178129434559
295	280.279946820765
300	280.382983979049
305	280.487137512533
310	280.592310592036
315	280.698412621227
320	280.805358902748
325	280.913070309033
330	281.021472960733
335	281.130497914846
340	281.240080864131
345	281.350161848835
350	281.460684981435
355	281.571598184751
360	281.682852943565
365	281.794404069673
370	281.906209480177
375	282.018229988679
380	282.130429108982
385	282.242772870841
390	282.355229647254
395	282.467769992758
400	282.580366492212
405	282.692993619499
410	282.805627605617
415	282.91824631562
420	283.030829133906
425	283.143356857326
430	283.255811595656
435	283.368176678947
440	283.480436571334
445	283.592576790863
450	283.704583834962
455	283.816445111162
460	283.928148872717
465	284.039684158808
470	284.174417540893
475	284.318450964874
480	284.446747455669
485	284.565167541083
490	284.678379351448
495	284.790066288278
500	284.903100918336
505	285.019690336715
510	285.141497465659
515	285.26974208711
520	285.405284832815
525	285.548696863902
530	285.70031755142
535	285.86030211065
540	286.028660836608
545	286.205291328598
550	286.390004871476
555	286.5825479547
560	286.782619752418
565	286.98988625458
570	287.203991626562
575	287.424567280098
580	287.651239058551
585	287.883632872588
590	288.121379066053
595	288.364115744687
600	288.611491260799
605	288.863166013971
610	289.118813700224
615	289.378122119011
620	289.640793628167
625	289.906545320922
630	290.175108985754
635	290.446230898763
640	290.719671489102
645	290.995204910324
650	291.272618544263
655	291.551712458819
660	291.832298836771
665	292.114201389161
670	292.39725476396
675	292.681303958297
680	292.966203740647
685	293.251818087764
690	293.538019639888
695	293.824689176738
700	294.111715115939
705	294.39899303492
710	294.68642521677
715	294.973920220133
720	295.261392472925
725	295.548761889395
730	295.835953509885
735	296.1228971625
740	296.409527145829
745	296.695781931775
750	296.981603887529
755	297.266939015718
760	297.551736711724
765	297.835949537233
770	298.171696536518
775	298.526011902741
780	298.842276940736
785	299.133800976714
790	299.411169551389
795	299.682720271206
800	299.954942238312
805	300.232810413231
810	300.520064750319
815	300.819442596172
820	301.132871646458
825	301.46162970659
830	301.806476584148
835	302.167762643702
840	302.545517865258
845	302.93952465392
850	303.349377139383
855	303.774529268887
860	304.214333626912
865	304.668072600398
870	305.134983242038
875	305.614276959368
880	306.105154967966
885	306.606820287905
890	307.11848692907
895	307.639386799229
900	308.168774775364
905	308.705932300967
910	309.250169807194
915	309.800828201962
920	310.35727962645
925	310.918927641485
930	311.485206975805
935	312.055582942966
940	312.629550612967
945	313.206633807595
950	313.786383974585
955	314.368378984213
960	314.952221882676
965	315.537539628997
970	316.123981836069
975	316.711219531471
980	317.2989439497
985	317.886865364238
990	318.474711965333
995	319.062228787346
1000	319.649176687899
1005	320.235331379844
1010	320.820482516097
1015	321.404432826658
1020	321.986997306579
1025	322.568002453277
1030	323.147285551267
1035	323.724694002248
1040	324.300084698323
1045	324.873323436111
1050	325.444284369486
1055	326.012849498689
1060	326.578908193636
1065	327.142356749283
1070	327.703097971007
1075	328.22688937625
1080	328.73796064386
1085	329.274185368074
1090	329.826154373825
1095	330.386277464674
1100	330.948474217306
1105	331.507915991031
1110	332.06081054011
1115	332.604222114054
1120	333.135921157893
1125	333.654258731247
1130	334.158061592958
1135	334.646544579895
1140	335.119237471363
1145	335.575923995681
1150	336.016591020915
1155	336.441386291373
1160	336.850583337304
1165	337.244552406463
1170	337.623736450795
1175	337.98863135569
1180	338.33976972824
1185	338.677707669091
1190	339.003014043174
1195	339.316261840855
1200	339.618021285182
1205	339.90885439493
1210	340.189310758694
1215	340.459924313726
1220	340.721210955663
1225	340.973666832764
1230	341.217767201434
1235	341.453965739477
1240	341.682694230108
1245	341.904362543835
1250	342.119358857183
1255	342.328050057344
1260	342.530782290324
1265	342.727881617359
1270	342.91965475048
1275	343.106389843218
1280	343.288357316791
1285	343.465810705755
1290	343.638987510169
1295	343.808110043911
1300	343.973386270923
1305	344.135010622984
1310	344.293164794096
1315	344.448018507831
1320	344.599730255001
1325	344.748447999877
1330	344.89430985387
1335	345.037444716151
1340	345.177972881148
1345	345.316006613216
1350	345.45165068906
1355	345.585002908725
1360	345.716154576124
1365	345.845190950197
1370	345.972191667898
1375	346.097231140238
1380	346.220378922678
1385	346.341700061143
1390	346.461255414942
1395	346.579101957879


==> tiks/ROM-signal/TimeEval-703sines-8.tsv <==
0	279.15
5	279.526329599876
10	279.871959648057
15	280.190147251414
20	280.483838184321
25	280.755695817188
30	281.008127370381
35	281.243307738276
40	281.463201106361
45	281.669580564281
50	281.86404589943
55	282.04803973898
60	282.222862192988
65	282.389684137286
70	282.549559262205
75	282.703435001609
80	282.852162446191
85	282.996505335444
90	283.13714821396
95	283.274703829835
100	283.409719845746
105	283.542684926707
110	283.674034262611
115	283.804154578227
120	284.140715330203
125	284.659712472813
130	285.144510333706
135	285.59850923113
140	286.024783644901
145	286.426112580875
150	286.805007132613
155	287.163735495745
160	287.504345667859
165	287.828686045944
170	288.138424114407
175	288.435063399308
180	288.719958848549
185	288.994330783268
190	289.259277552472
195	289.515787010858
200	289.764746928838
205	290.006954433723
210	290.243124571982
215	290.473898074165
220	290.69984839658
225	290.921488106951
230	291.139274675081
235	291.353615723868
240	291.564873790921
245	291.773370646328
250	291.979391207919
255	292.183187091515
260	292.384979830161
265	292.584963793194
270	292.783308833098
275	292.980162685521
280	293.17565314544
285	293.36989004034
290	293.562967019301
295	293.754963175146
300	293.945944515193
305	294.135965294705
310	294.325069225812
315	294.5132905735
320	294.700655149155
325	294.88718121121
330	295.072880281499
335	295.257757885178
340	295.441814221284
345	295.625044770387
350	295.807440845156
355	295.988990089147
360	296.169676928585
365	296.34948298152
370	296.528387428274
375	296.706367346777
380	296.883398016028
385	297.05945319061
390	297.234505348963
395	297.408525917785
400	297.581485474806
405	297.753353931889
410	297.924100700283
415	298.093694839666
420	298.262105192453
425	298.429300504733
430	298.595249535051
435	298.759921152148
440	298.923284422665
445	299.085308689734
450	299.245963643277
455	299.405219382779
460	299.563046473205
465	299.719415994703
470	300.329749478891
475	301.340643683703
480	302.275684206691
485	303.141906919178
490	303.945686428502
495	304.692797454803
500	305.388470605124
505	306.03744304099
510	306.644004494423
515	307.212039049075
520	307.745063067692
525	308.246259614293
530	308.718509689218
535	309.164420567338
540	309.586351504088
545	309.986437050532
550	310.366608197089
555	310.72861154587
560	311.074026693512
565	311.404281989958
570	311.720668823574
575	312.024354569283
580	312.316394323894
585	312.597741541421
590	312.869257670814
595	313.131720889064
600	313.385834014114
605	313.632231674123
610	313.871486802618
615	314.104116522548
620	314.330587476453
625	314.551320654592
630	314.766695768094
635	314.977055209764
640	315.182707641228
645	315.383931241481
650	315.580976648618
655	315.774069623558
660	315.963413461894
665	316.14919117752
670	316.33156747951
675	316.510690561669
680	316.686693722408
685	316.859696830872
690	317.029807653831
695	317.197123056415
700	317.361730088583
705	317.5237069681
710	317.68312396976
715	317.840044229703
720	317.994524472825
725	318.146615670538
730	318.296363635456
735	318.443809558946
740	318.588990496958
745	318.731939808999
750	318.872687554696
755	319.011260851947
760	319.147684200286
765	319.281979772778
770	320.438928191975
775	322.498561737612
780	324.389336567293
785	326.12747261466
790	327.727670776253
795	329.20325224149
800	330.566285493277
805	331.827701989319
810	332.997401466848
815	334.084347747446
820	335.096655854758
825	336.041671196605
830	336.926041504755
835	337.755782170534
840	338.53633556272
845	339.272624865724
850	339.96910293099
855	340.629796592583
860	341.258346859214
865	341.858045359048
870	342.431867380667
875	342.98250182316
880	343.51237834043
885	344.023691939255
890	344.518425267192
895	344.998368805051
900	345.465139159087
905	345.920195630188
910	346.364855221118
915	346.800306227988
920	347.227620548651
925	347.647764828429
930	348.061610552387
935	348.469943183228
940	348.873470434618
945	349.272829761411
950	349.668595140558
955	350.061283209647
960	350.451358823684
965	350.839240085065
970	351.225302896524
975	351.609885082136
980	351.993290117247
985	352.375790504317
990	352.757630828195
995	353.139030521175
1000	353.520186365323
1005	353.901274756964
1010	354.282453755873
1015	354.663864939562
1020	355.04563508117
1025	355.427877667662
1030	355.810694273498
1035	356.194175803493
1040	356.578403617265
1045	356.963450546538
1050	357.349381815456
1055	357.736255873137
1060	358.124125146801
1065	358.513036723022
1070	358.903032963947
1075	358.610977755988
1080	357.716756849115
1085	356.934426208824
1090	356.252898553199
1095	355.662157580291
1100	355.153153976266
1105	354.717711695368
1110	354.348443464129
1115	354.038674575072
1120	353.782374134734
1125	353.57409301897
1130	353.40890786664
1135	353.282370512146
1140	353.190462319011
1145	353.129552931648
1150	353.096363011497
1155	353.08793056749
1160	353.101580529978
1165	353.134897252264
1170	353.185699655306
1175	353.25201875932
1180	353.332077371277
1185	353.424271719977
1190	353.527154850836
1195	353.639421610819
1200	353.75989507052
1205	353.887514245231
1210	354.021322990271
1215	354.160459957891
1220	354.304149513991
1225	354.451693522685
1230	354.602463915623
1235	354.755895970968
1240	354.911482234153
1245	355.068767019057
1250	355.22734143413
1255	355.386838883309
1260	355.546930996382
1265	355.707323947788
1270	355.867755126774
1275	356.027990125375
1280	356.187820013878
1285	356.347058876347
1290	356.505541581404
1295	356.6631217658
1300	356.819670010513
1305	356.975072190981
1310	357.129227984878
1315	357.282049522406
1320	357.433460165512
1325	357.583393403735
1330	357.731791855567
1335	357.878606365258
1340	358.02379518598
1345	358.167323241098
1350	358.309161456115
1355	358.449286154552
1360	358.587678511653
1365	358.724324060427
1370	358.859212245014
1375	358.992336016876
1380	359.123691469733
1385	359.253277509539
1390	359.381095556169
1395	359.507149273788


==> tiks/ROM-signal/TimeEval-703sines-9.tsv <==
0	279.15
5	279.060486709667
10	278.984337833513
15	278.920866880462
20	278.869442769928
25	278.829484395051
30	278.80045572442
35	278.781861387725
40	278.773242696667
45	278.774174057557
50	278.784259736656
55	278.803130943319
60	278.830443199628
65	278.865873968389
70	278.909120514235
75	278.959897975099
80	279.017937623623
85	279.082985300083
90	279.154800000235
95	279.233152603134
100	279.317824725418
105	279.408607689891
110	279.505301597401
115	279.607714492093
120	279.702038087252
125	279.792436887244
130	279.894064926619
135	280.006179786263
140	280.128097830465
145	280.259188587244
150	280.39886968715
155	280.546602303416
160	280.701887042499
165	280.864260239513
170	281.03329061787
175	281.208576276711
180	281.389741973512
185	281.576436672597
190	281.768331333303
195	281.965116914194
200	282.166502572139
205	282.372214037151
210	282.581992145824
215	282.795591517918
220	283.012779362119
225	283.233334398449
230	283.457045885969
235	283.683712745558
240	283.913142768545
245	284.145151902862
250	284.379563609182
255	284.616208280268
260	284.854922717378
265	285.095549658179
270	285.337937351161
275	285.581939172014
280	285.827413277874
285	286.074222295732
290	286.322233041651
295	286.571316267773
300	286.821346434375
305	287.072201504486
310	287.323762758845
315	287.57591462916
320	287.828544547852
325	288.081542812615
330	288.334802464306
335	288.588219176815
340	288.841691157687
345	289.095119058393
350	289.348405893261
355	289.60145696616
360	289.854179804119
365	290.106484097166
370	290.358281643702
375	290.609486300827
380	290.860013939083
385	291.109782401107
390	291.358711463788
395	291.606722803506
400	291.85373996412
405	292.099688327367
410	292.344495085408
415	292.588089215243
420	292.830401454776
425	293.071364280326
430	293.310911885388
435	293.548980160484
440	293.785506673963
445	294.020430653606
450	294.253692968926
455	294.485236114058
460	294.715004191147
465	294.942942894147
470	295.139136479358
475	295.313362842899
480	295.499382741565
485	295.695961523483
490	295.90197872474
495	296.116416797966
500	296.338351012683
505	296.566940397714
510	296.801419611623
515	297.041091640638
520	297.285321235312
525	297.533529007419
530	297.785186117518
535	298.039809491482
540	298.296957511124
545	298.556226130113
550	298.817245371671
555	299.079676169245
560	299.343207515474
565	299.60755388845
570	299.872452927518
575	300.137663333755
580	300.402962972823
585	300.668147160201
590	300.933027110808
595	301.197428536885
600	301.461190379607
605	301.724163661365
610	301.986210446956
615	302.247202903093
620	302.50702244669
625	302.765558973324
630	303.022710158126
635	303.278380822093
640	303.532482357537
645	303.784932206943
650	304.035653390139
655	304.284574075099
660	304.531627188222
665	304.776750060281
670	305.019884104645
675	305.260974524666
680	305.499970047462
685	305.736822681566
690	305.971487496161
695	306.203922419853
700	306.434088057114
705	306.661947520721
710	306.887466278661
715	307.110612014145
720	307.331354497469
725	307.549665468625
730	307.765518529617
735	307.978889045596
740	308.189754053963
745	308.398092180701
750	308.603883563255
755	308.807109779345
760	309.007753781172
765	309.205799834493
770	309.33421093824
775	309.415858258699
780	309.527222461818
785	309.665880904396
790	309.829650272067
795	310.016560854944
800	310.224833815358
805	310.4528610662
810	310.69918743202
815	310.962494810408
820	311.241588089764
825	311.535382612294
830	311.842892999084
835	312.163223177941
840	312.495557475163
845	312.839152649949
850	313.193330765284
855	313.557472802135
860	313.931012935096
865	314.313433397337
870	314.704259871247
875	315.103057348496
880	315.50942640971
885	315.92299987959
890	316.343439818233
895	316.770434813758
900	317.203697545159
905	317.642962587676
910	318.087984435938
915	318.538535722777
920	318.994405613933
925	319.455398360953
930	319.921331996412
935	320.392037157234
940	320.867356023353
945	321.34714136025
950	321.831255655058
955	322.319570337001
960	322.811965073826
965	323.308327136747
970	323.808550827156
975	324.312536959041
980	324.820192391637
985	325.331429607393
990	325.846166330819
995	326.36432518421
1000	326.885833376649
1005	327.410622423035
1010	327.938627890221
1015	328.469789167594
1020	329.004049259743
1025	329.541354599053
1030	330.081654876293
1035	330.624902887437
1040	331.171054395172
1045	331.720068003646
1050	332.271905045181
1055	332.826529477807
1060	333.383907792563
1065	333.944008929637
1070	334.506804202489
1075	335.116729343516
1080	335.757544190994
1085	336.377807004752
1090	336.978917230171
1095	337.562151608147
1100	338.12867473483
1105	338.679548835096
1110	339.215742782898
1115	339.738140406207
1120	340.247548117021
1125	340.744701908222
1130	341.230273759297
1135	341.704877492362
1140	342.169074118796
1145	342.623376715221
1150	343.068254865732
1155	343.504138705289
1160	343.931422597084
1165	344.350468474561
1170	344.761608876684
1175	345.165149702961
1180	345.561372712764
1185	345.950537791561
1190	346.332885004907
1195	346.70863645931
1200	347.077997987508
1205	347.441160674228
1210	347.798302237078
1215	348.149588276
1220	348.49517340347
1225	348.835202266603
1230	349.169810471288
1235	349.499125417566
1240	349.823267054639
1245	350.142348563106
1250	350.456476971356
1255	350.765753712371
1260	351.070275126628
1265	351.370132916266
1270	351.665414555179
1275	351.956203659276
1280	352.242580320729
1285	352.524621409702
1290	352.802400846683
1295	353.075989848271
1300	353.345457148986
1305	353.610869201446
1310	353.872290356983
1315	354.129783028635
1320	354.383407838216
1325	354.633223749023
1330	354.879288185582
1335	355.121657141718
1340	355.360385278071
1345	355.595526010127
1350	355.827131587667
1355	356.055253166505
1360	356.279940873272
1365	356.501243863923
1370	356.719210376615
1375	356.933887779487
1380	357.14532261388
1385	357.353560633428
1390	357.558646839455
1395	357.76062551303


==> tiks/ROM-signal/TimeEval-840AP-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.150003961161
135	279.150014684263
140	279.150029280611
145	279.15004431373
150	279.150054897678
155	279.150055927626
160	279.150032961954
165	279.149962459216
170	279.149809264733
175	279.149528266315
180	279.149144212149
185	279.148807508171
190	279.148796149473
195	279.149519950898
200	279.151544525777
205	279.155576614381
210	279.162369839685
215	279.172593619797
220	279.186738088814
225	279.205099639784
230	279.227816066376
235	279.254909983393
240	279.286326824913
245	279.321956374307
250	279.361647919163
255	279.405223621507
260	279.452489836625
265	279.503245700923
270	279.557289214272
275	279.614421279496
280	279.674448583716
285	279.737186413517
290	279.802458701089
295	279.870098207064
300	279.939947377532
305	280.011858044036
310	280.085692346028
315	280.161321496319
320	280.238624361212
325	280.317487446626
330	280.397804852718
335	280.479478528785
340	280.562417150654
345	280.646535052206
350	280.73175179862
355	280.817992019858
360	280.905187775679
365	280.993274573981
370	281.082189040706
375	281.171870925281
380	281.262264033139
385	281.353315877534
390	281.444977056486
395	281.537201099961
400	281.629944120504
405	281.72316479302
410	281.816824612399
415	281.91088663104
420	282.00531451271
425	282.100073517173
430	282.19513151672
435	282.290458479299
440	282.386025743477
445	282.481805798398
450	282.577772370686
455	282.673900353676
460	282.770165731333
465	282.866546192961
470	282.963020533997
475	283.059568372307
480	283.156169930358
485	283.25280630457
490	283.349459448304
495	283.446112136046
500	283.542748165408
505	283.63935221097
510	283.73590885369
515	283.832403313575
520	283.928821952474
525	284.025151981359
530	284.121381093937
535	284.217497328363
540	284.313489125084
545	284.409345414337
550	284.505055613943
555	284.600609625009
560	284.695997702472
565	284.791210472591
570	284.886238981223
575	284.981074688286
580	285.075709434868
585	285.1701353908
590	285.264350795114
595	285.358354368239
600	285.452132014132
605	285.545667122354
610	285.638960676763
615	285.732025469492
620	285.824846444938
625	285.917345394309
630	286.009392103272
635	286.100868943194
640	286.191763289721
645	286.282279500201
650	286.372881032922
655	286.464276373498
660	286.557451503874
665	286.653655388675
670	286.75421070469
675	286.861009088925
680	286.975697101938
685	287.100497462596
690	287.237225532886
695	287.387969280887
700	287.554663143721
705	287.738994651816
710	287.942377280952
715	288.165886769881
720	288.410195282542
725	288.675518834549
730	288.961622966849
735	289.267905505106
740	289.593513783842
745	289.937448413353
750	290.298635928856
755	290.675975637092
760	291.068370478969
765	291.474750935087
770	291.894089917587
775	292.32541128529
780	292.767795101669
785	293.220379038713
790	293.682360927183
795	294.15299458733
800	294.631585577179
805	295.117488465583
810	295.61010405863
815	296.108875653076
820	296.613285349694
825	297.122851167187
830	297.637123315379
835	298.155680795793
840	298.678131434964
845	299.20410679427
850	299.733257156849
855	300.265252701753
860	300.799788276981
865	301.336570499965
870	301.875317789879
875	302.415767057136
880	302.957672524094
885	303.500800059457
890	304.044925920911
895	304.589836622748
900	305.135328312776
905	305.681207948553
910	306.227293307557
915	306.773410626027
920	307.319393862794
925	307.865083848906
930	308.410328209375
935	308.954981782529
940	309.498906130829
945	310.041969863775
950	310.584048125874
955	311.125021989673
960	311.664777860961
965	312.20320790158
970	312.740209270469
975	313.275682227327
980	313.809532603498
985	314.34167225826
990	314.872017827868
995	315.400489829593
1000	315.927012620065
1005	316.451514553742
1010	316.973927817494
1015	317.494188383659
1020	318.012234429141
1025	318.528013972135
1030	319.041466497965
1035	319.552537873627
1040	320.06118913353
1045	320.567384805403
1050	321.07107890974
1055	321.572227060918
1060	322.070813086283
1065	322.566853848392
1070	323.060363117878
1075	323.551289393218
1080	324.039458722965
1085	324.52454430823
1090	325.006066184378
1095	325.483413030111
1100	325.955890249304
1105	326.422765413823
1110	326.883312112185
1115	327.336867320316
1120	327.782907337205
1125	328.221094324147
1130	328.651292026532
1135	329.073541895
1140	329.48801099915
1145	329.894940658509
1150	330.294610663209
1155	330.687318534094
1160	331.073366950496
1165	331.453054422979
1170	331.826668866399
1175	332.194484703707
1180	332.556761583638
1185	332.913742116531
1190	333.26565087418
1195	333.612695068042
1200	333.955064703319
1205	334.292940696939
1210	334.626489193466
1215	334.955860123297
1220	335.281190219012
1225	335.602604987459
1230	335.920221574851
1235	336.234149306917
1240	336.544499204781
1245	336.85137203932
1250	337.154857112883
1255	337.455037146749
1260	337.751991040922
1265	338.045792907095
1270	338.336513405574
1275	338.624220683713
1280	338.908979322395
1285	339.19084966298
1290	339.469888746839
1295	339.746151132751
1300	340.019689127859
1305	340.290552821294
1310	340.558789336559
1315	340.824443558708
1320	341.087561717491
1325	341.348188094378
1330	341.606364259571
1335	341.862129029857
1340	342.115519376221
1345	342.366572221226
1350	342.615324124721
1355	342.861810315494
1360	343.106064449883
1365	343.348119037875
1370	343.588005938118
1375	343.825756303361
1380	344.061400398038
1385	344.294967400443
1390	344.526485783298
1395	344.755983543602


==> tiks/ROM-signal/TimeEval-840AP-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15735532385
135	279.188980513833
140	279.267116493232
145	279.384604548585
150	279.556743099127
155	279.790510120757
160	280.081391254678
165	280.415565598619
170	280.776998502633
175	281.1386787291
180	281.477961495027
185	281.784201228692
190	282.059312503025
195	282.310524231333
200	282.543797464053
205	282.762236495055
210	282.967481809177
215	283.160965634756
220	283.344118627403
225	283.518164556555
230	283.684056302227
235	283.842562049093
240	283.994343997225
245	284.139982776519
250	284.27998389344
255	284.414789789975
260	284.544793979665
265	284.670350972167
270	284.791782442176
275	284.909381987422
280	285.023419196618
285	285.134142873632
290	285.241783490108
295	285.346555125074
300	285.448657056365
305	285.548275077391
310	285.64558258348
315	285.740741473356
320	285.833902960049
325	285.925208281817
330	286.014789336782
335	286.102769253688
340	286.189262919397
345	286.274377470704
350	286.358212755735
355	286.440861767098
360	286.522411053371
365	286.602941091136
370	286.682526655256
375	286.761237171933
380	286.839137025351
385	286.916285852436
390	286.99273884069
395	287.068547020315
400	287.143757534008
405	287.218413886528
410	287.292556179041
415	287.366221316407
420	287.439443223306
425	287.512253055639
430	287.584679387488
435	287.656748377147
440	287.728483928732
445	287.799907850895
450	287.871040005486
455	287.941898446776
460	288.012499553718
465	288.082858152465
470	288.152987637174
475	288.222900066148
480	288.292606256037
485	288.362115871603
490	288.431437509446
495	288.500578781987
500	288.569546398549
505	288.638346236088
510	288.706983400359
515	288.775462283893
520	288.843786622341
525	288.911959546096
530	288.979983629428
535	289.047860937625
540	289.115593070487
545	289.183181200982
550	289.250626111673
555	289.317928227449
560	289.385087647937
565	289.452104176386
570	289.518977347232
575	289.585706452211
580	289.652290564035
585	289.718728556422
590	289.790574862476
595	289.885134603262
600	290.029128562488
605	290.251361194054
610	290.576007506568
615	291.020245307736
620	291.595001893933
625	292.306106394598
630	293.154700968847
635	294.137252753704
640	295.2456836476
645	296.466514717334
650	297.784123491365
655	299.179780677524
660	300.631998069461
665	302.114103635651
670	303.593816838417
675	305.032805717307
680	306.414048041426
685	307.708974949651
690	308.906030225999
695	310.006100203485
700	311.02223362262
705	311.97026203428
710	312.862214073343
715	313.70582930007
720	314.506702463563
725	315.269678892473
730	315.999034973679
735	316.698355882411
740	317.370611667425
745	318.018338356369
750	318.643759279158
755	319.248837629403
760	319.83531171128
765	320.404731961058
770	320.958492856673
775	321.497855617253
780	322.023964795157
785	322.537861907597
790	323.040496888011
795	323.532737435013
800	324.015376720525
805	324.48913996103
810	324.954690134053
815	325.412632994948
820	325.863521535059
825	326.307860009839
830	326.746107597554
835	327.178681752478
840	327.605961347373
845	328.028289566653
850	328.44597665518
855	328.85930257133
860	329.268519471728
865	329.67385392356
870	330.075509095601
875	330.473666884663
880	330.868489903695
885	331.260123338744
890	331.648696702458
895	332.034325473382
900	332.417112639888
905	332.797150130078
910	333.174520150193
915	333.549296363728
920	333.921544989813
925	334.291325774854
930	334.65869286923
935	335.023695637373
940	335.386379358516
945	335.746785822807
950	336.104953829445
955	336.460919600513
960	336.814717122663
965	337.166378426765
970	337.515933818207
975	337.863412067396
980	338.208840565727
985	338.552245456781
990	338.893651749838
995	339.23308342281
1000	339.570563524208
1005	339.906114265694
1010	340.239757127699
1015	340.571512952283
1020	340.899559235715
1025	341.225478926551
1030	341.545467852385
1035	341.848615337732
1040	342.119911036784
1045	342.346289126688
1050	342.520441127789
1055	342.641046677483
1060	342.711503870138
1065	342.738948519745
1070	342.733723871135
1075	342.708791934574
1080	342.678863507468
1085	342.65915972426
1090	342.663123332792
1095	342.696468754293
1100	342.757353107352
1105	342.840104139718
1110	342.939368201583
1115	343.051725070605
1120	343.175148289919
1125	343.308110620103
1130	343.449238402445
1135	343.597343489879
1140	343.751463318166
1145	343.910813671835
1150	344.074725737387
1155	344.242613682922
1160	344.413962415625
1165	344.588317500485
1170	344.765274177681
1175	344.944468612803
1180	345.125572068066
1185	345.30828672523
1190	345.492342117572
1195	345.677492121745
1200	345.863512532762
1205	346.050199061635
1210	346.237365646971
1215	346.424842943776
1220	346.612476935942
1225	346.800127664608
1230	346.987668080054
1235	347.174983039766
1240	347.361968457865
1245	347.54853033626
1250	347.734583904467
1255	347.920052877977
1260	348.104868779633
1265	348.288970314055
1270	348.472302788622
1275	348.654817567014
1280	348.836471552076
1285	349.017226701488
1290	349.197049585681
1295	349.375910984231
1300	349.553785517878
1305	349.730651312044
1310	349.906489681573
1315	350.081284845753
1320	350.255023676582
1325	350.427695436545
1330	350.599291551127
1335	350.769805392901
1340	350.939232090265
1345	351.107568368792
1350	351.274812394569
1355	351.440963622371
1360	351.606022657558
1365	351.769991134093
1370	351.932871606199
1375	352.094667446963
1380	352.255382751385
1385	352.415022252381
1390	352.573591234347
1395	352.731095451813


==> tiks/ROM-signal/TimeEval-840AP-3.tsv <==
0	279.15
5	279.134813232187
10	279.122709062199
15	279.113696845262
20	279.107767824654
25	279.104896874126
30	279.105044125495
35	279.108156488024
40	279.11416906593
45	279.123006480088
50	279.134584099695
55	279.148809189338
60	279.165581976626
65	279.18479664522
70	279.206342257812
75	279.230103613313
80	279.25596204226
85	279.283796144165
90	279.313482470305
95	279.344896155233
100	279.377911500053
105	279.412402510333
110	279.448243391302
115	279.485309002868
120	279.523475276766
125	279.562619598045
130	279.602122866463
135	279.640546863619
140	279.67643618993
145	279.708976325499
150	279.738025948432
155	279.764087400608
160	279.788218110997
165	279.811891391082
170	279.836321301185
175	279.863886641276
180	279.896105433884
185	279.932347004203
190	279.972037690536
195	280.014655266406
200	280.059724010829
205	280.106810343439
210	280.155518952573
215	280.205489354156
220	280.256392827619
225	280.307929682212
230	280.359826813253
235	280.411835513142
240	280.463729506504
245	280.515303182767
250	280.566370002869
255	280.616761059707
260	280.666323774505
265	280.714920713455
270	280.76242851092
275	280.808736887164
280	280.853747749997
285	280.897374371033
290	280.939540628352
295	280.980180308336
300	281.019236460293
305	281.056660798274
310	281.092413145083
315	281.126460914145
320	281.158778625331
325	281.189347451348
330	281.218154791676
335	281.2451938714
340	281.270463362583
345	281.29396702612
350	281.315713372246
355	281.335715338093
360	281.353989980873
365	281.370558185455
370	281.385444385232
375	281.398676295311
380	281.410284657195
385	281.420302994196
390	281.428767376948
395	281.435716198433
400	281.441189958029
405	281.445231054143
410	281.447883585046
415	281.449193157563
420	281.449206703344
425	281.447972302441
430	281.445539013969
435	281.441956713654
440	281.437275938081
445	281.431547735501
450	281.424823523027
455	281.417154950121
460	281.408593768229
465	281.399191706475
470	281.389000353301
475	281.378071043955
480	281.366454753752
485	281.354201996993
490	281.341362731485
495	281.327986268546
500	281.314121188427
505	281.299815261062
510	281.285115372049
515	281.270067453772
520	281.254716421585
525	281.239106114946
530	281.223279243407
535	281.207277337369
540	281.191140703482
545	281.174908384599
550	281.158618124157
555	281.142306334894
560	281.126008071755
565	281.109757008906
570	281.093585420695
575	281.077524166473
580	281.061602679113
585	281.045848957136
590	281.029630704029
595	281.011178794573
600	280.988521532114
605	280.960235511039
610	280.925438759136
615	280.883774701264
620	280.835387664262
625	280.780890863309
630	280.721327871267
635	280.658128506887
640	280.593059927244
645	280.528173521938
650	280.465748028784
655	280.408229165171
660	280.358166027981
665	280.318144576782
670	280.290718683373
675	280.278339493874
680	280.282623837841
685	280.306428146659
690	280.351381170352
695	280.416281290858
700	280.500037998938
705	280.601652566707
710	280.720202276491
715	280.854827560292
720	281.004721520607
725	281.169121399285
730	281.34730163989
735	281.538568253568
740	281.742254251272
745	281.957715948321
750	282.18432998257
755	282.421490916202
760	282.668609314669
765	282.92511021547
770	283.190431915128
775	283.464025015506
780	283.745351681117
785	284.033885067619
790	284.329108888751
795	284.630517094723
800	284.937613639852
805	285.249912321113
810	285.566936672542
815	285.888219903072
820	286.213304867593
825	286.541744062875
830	286.873099641492
835	287.206943438149
840	287.542857003878
845	287.88043164442
850	288.219268459854
855	288.558978383121
860	288.899182215611
865	289.239510658378
870	289.579604337912
875	289.91911382567
880	290.257699650813
885	290.595032305774
890	290.930792244476
895	291.264669873087
900	291.596365533382
905	291.925589478775
910	292.25206184324
915	292.575512603311
920	292.895681533432
925	293.21231815496
930	293.525181679105
935	293.834040944137
940	294.138674347183
945	294.438869770934
950	294.73442450558
955	295.025145166292
960	295.310847606545
965	295.59135682759
970	295.866506884326
975	296.136140787872
980	296.400110405059
985	296.658276355096
990	296.910507903619
995	297.156682854332
1000	297.396687438427
1005	297.63041620195
1010	297.857771891286
1015	298.078665336886
1020	298.293230215888
1025	298.501151852871
1030	298.702738412324
1035	298.899306500087
1040	299.091802465535
1045	299.280736782127
1050	299.46614733432
1055	299.647594024442
1060	299.824185140217
1065	299.994633851993
1070	300.157341195441
1075	300.310500103278
1080	300.45221362766
1085	300.580643495908
1090	300.694270380446
1095	300.792528253602
1100	300.875544884395
1105	300.943475988184
1110	300.996502531698
1115	301.034828394009
1120	301.058678320452
1125	301.068296118544
1130	301.063943054586
1135	301.045896417244
1140	301.014448220505
1145	300.969904023309
1150	300.912581847078
1155	300.842811175606
1160	300.760932024351
1165	300.667294068318
1170	300.56225581951
1175	300.446183846363
1180	300.319452028818
1185	300.182440843724
1190	300.035536676111
1195	299.879131152635
1200	299.713620494119
1205	299.539404884654
1210	299.356887855203
1215	299.166475680047
1220	298.96857678476
1225	298.763601164726
1230	298.551959813455
1235	298.334064160192
1240	298.110325516541
1245	297.881154531948
1250	297.646960658103
1255	297.408151622397
1260	297.165132910717
1265	296.918307259937
1270	296.668074160561
1275	296.414829370009
1280	296.158964437121
1285	295.900866238474
1290	295.640916527135
1295	295.379491494508
1300	295.116961345913
1305	294.853689890572
1310	294.590034146628
1315	294.326343961851
1320	294.062961650618
1325	293.800221647771
1330	293.538450179889
1335	293.277964954488
1340	293.019074867626
1345	292.762079730325
1350	292.507270014188
1355	292.254926616537
1360	292.00532064534
1365	291.758713224127
1370	291.515355317075
1375	291.275487574327
1380	291.039340197617
1385	290.807132826156
1390	290.579074442721
1395	290.355363299806


==> tiks/ROM-signal/TimeEval-840AP-4.tsv <==
0	279.15
5	279.107614273929
10	279.075151863139
15	279.051656195339
20	279.036247907319
25	279.028118167502
30	279.026522649039
35	279.030776085241
40	279.040247346704
45	279.054354986172
50	279.072563203023
55	279.09437818451
60	279.119344785428
65	279.147043512007
70	279.177087779393
75	279.209121415344
80	279.242816385581
85	279.277870718807
90	279.314006611677
95	279.35096869601
100	279.388522452368
105	279.42645275574
110	279.464562540501
115	279.502671573149
120	279.540615322454
125	279.578243917718
130	279.621456880657
135	279.686905320616
140	279.793277527518
145	279.95322279911
150	280.17228363676
155	280.448508864483
160	280.772786912506
165	281.129867500016
170	281.506007981245
175	281.872167330623
180	282.206318007831
185	282.511257636324
190	282.789528142772
195	283.043438630326
200	283.275086421256
205	283.486376375068
210	283.679038590256
215	283.854644597748
220	284.014622152096
225	284.160268723321
230	284.292763788137
235	284.413180014608
240	284.522493429128
245	284.621592649347
250	284.711287261273
255	284.792315413454
260	284.865350695957
265	284.931008366831
270	284.989850983928
275	285.042393495414
280	285.089107837985
285	285.130427087777
290	285.166749205179
295	285.198440411263
300	285.225838230277
305	285.249254229654
310	285.2689764862
315	285.285271804579
320	285.298387711862
325	285.308554249757
330	285.315985584158
335	285.320881449864
340	285.323428446647
345	285.323801201374
350	285.322163409492
355	285.318668767947
360	285.313461810478
365	285.306678655182
370	285.298447673304
375	285.288890087366
380	285.278120505955
385	285.266247401804
390	285.253373539138
395	285.239596355697
400	285.225008304313
405	285.209697158431
410	285.193746285558
415	285.177234892187
420	285.160238243448
425	285.142827860346
430	285.125071697219
435	285.107034301734
440	285.088776959528
445	285.070357825377
450	285.051832042575
455	285.033251852022
460	285.014666692382
465	284.996123292496
470	284.977665757123
475	284.959335646953
480	284.941172053734
485	284.923211671254
490	284.905488862827
495	284.888035725859
500	284.870882153995
505	284.854055897276
510	284.837582620701
515	284.821485961489
520	284.805787585345
525	284.790507241946
530	284.775662819857
535	284.761270401019
540	284.747344314959
545	284.733897192811
550	284.720940021233
555	284.708482196277
560	284.696531577246
565	284.685094540562
570	284.674176033647
575	284.663779628821
580	284.653907577187
585	284.644560862476
590	284.643713078788
595	284.674111588593
600	284.763384339302
605	284.935132078953
610	285.208593956198
615	285.598398866797
620	286.114411901284
625	286.761682322564
630	287.540496297651
635	288.446534286326
640	289.47112971355
645	290.601622473781
650	291.821798065092
655	293.112400831711
660	294.451707973986
665	295.816149698152
670	297.180960123405
675	298.520843309903
680	299.818613741789
685	301.040956174997
690	302.165505859731
695	303.202530436711
700	304.161240292936
705	305.04988428532
710	305.875839126845
715	306.64569233486
720	307.365318801114
725	308.039951158382
730	308.674244198628
735	309.272333650482
740	309.837889655693
745	310.374165300166
750	310.884040559368
755	311.370062013332
760	311.83447867582
765	312.279274267291
770	312.706196243664
775	313.11678187364
780	313.512381637342
785	313.894180198945
790	314.263215186179
795	314.620393990522
800	314.966508783628
805	315.302249928373
810	315.628217946724
815	315.944934191685
820	316.252850356663
825	316.552356942833
830	316.843790793329
835	317.12744179241
840	317.403558817929
845	317.672355026567
850	317.93401254323
855	318.188686618687
860	318.436509312919
865	318.677592755701
870	318.912032030524
875	319.139907723146
880	319.361288171689
885	319.576231451264
890	319.784787122607
895	319.98699777103
900	320.182900359152
905	320.372527414353
910	320.555908069599
915	320.733068974249
920	320.904035089645
925	321.068830382631
930	321.227478428723
935	321.380002935309
940	321.526428194133
945	321.666779471253
950	321.801083341749
955	321.929367975628
960	322.051663380641
965	322.168001607063
970	322.27841691891
975	322.382945935555
980	322.481627747213
985	322.574504007405
990	322.661619005087
995	322.743019718857
1000	322.81875585533
1005	322.888879873542
1010	322.953446996995
1015	323.012515214772
1020	323.063563061601
1025	323.109255800763
1030	323.145231171733
1035	323.154368852734
1040	323.122436916392
1045	323.038798364975
1050	322.89691573308
1055	322.694619584119
1060	322.434121710651
1065	322.121769946581
1070	321.767557769727
1075	321.384417357807
1080	320.987338530542
1085	320.592079547961
1090	320.21242173876
1095	319.852629828583
1100	319.509800880594
1105	319.181415370654
1110	318.865291413774
1115	318.55954453011
1120	318.262552250427
1125	317.972922954473
1130	317.68946841561
1135	317.411179593674
1140	317.137205276975
1145	316.866833225337
1150	316.599473510032
1155	316.334643784697
1160	316.071956254432
1165	315.811106139179
1170	315.55186145259
1175	315.294053939587
1180	315.037571035
1185	314.782348722453
1190	314.5283651874
1195	314.275635171101
1200	314.024204943648
1205	313.774147824083
1210	313.525560184385
1215	313.278557881751
1220	313.033273070356
1225	312.789851349691
1230	312.548449211775
1235	312.309231754139
1240	312.072370629476
1245	311.838042206425
1250	311.606425919011
1255	311.377702785057
1260	311.152054076225
1265	310.929660124476
1270	310.710699251568
1275	310.495346809833
1280	310.283774323881
1285	310.076148724113
1290	309.872631664003
1295	309.673378914057
1300	309.478539826151
1305	309.288256862698
1310	309.102665185669
1315	308.921892301048
1320	308.746057754777
1325	308.575272876605
1330	308.409640568628
1335	308.249255135592
1340	308.09420215428
1345	307.944558379512
1350	307.800391684489
1355	307.661761033344
1360	307.528716483917
1365	307.401299218863
1370	307.279541603321
1375	307.163467267436
1380	307.053091212098
1385	306.948419936332
1390	306.849451584827
1395	306.756176114121


==> tiks/ROM-signal/TimeEval-840AP-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.709179301328
135	281.331980839266
140	283.859553492558
145	287.044480839266
150	290.575
155	294.105519160734
160	297.290446507442
165	299.818019160734
170	302
175	302
180	302
185	302
190	302
195	302
200	302
205	302
210	302
215	302
220	302
225	302
230	302
235	302
240	302
245	302
250	302
255	302
260	302
265	302
270	302
275	302
280	302
285	302
290	302
295	302
300	302
305	302
310	302
315	302
320	302
325	302
330	302
335	302
340	302
345	302
350	302
355	302
360	302
365	302
370	302
375	302
380	302
385	302
390	302
395	302
400	302
405	302
410	302
415	302
420	302
425	302
430	302
435	302
440	302
445	302
450	302
455	302
460	302
465	302
470	302
475	302
480	302
485	302
490	302
495	302
500	302
505	302
510	302
515	302
520	302
525	302
530	302
535	302
540	302
545	302
550	302
555	302
560	302
565	302
570	302
575	302
580	302
585	302
590	302.738699564292
595	304.936609022291
600	308.539608548698
605	313.458980337503
610	319.573593128807
615	326.732884862452
620	334.760570015627
625	343.458980337503
630	352.613932097586
635	362
640	371.386067902414
645	380.541019662497
650	389.239429984373
655	397.267115137548
660	404.426406871193
665	410.541019662497
670	415.460391451302
675	419.063390977709
680	422
685	422
690	422
695	422
700	422
705	422
710	422
715	422
720	422
725	422
730	422
735	422
740	422
745	422
750	422
755	422
760	422
765	422
770	422
775	422
780	422
785	422
790	422
795	422
800	422
805	422
810	422
815	422
820	422
825	422
830	422
835	422
840	422
845	422
850	422
855	422
860	422
865	422
870	422
875	422
880	422
885	422
890	422
895	422
900	422
905	422
910	422
915	422
920	422
925	422
930	422
935	422
940	422
945	422
950	422
955	422
960	422
965	422
970	422
975	422
980	422
985	422
990	422
995	422
1000	422
1005	422
1010	422
1015	422
1020	421.760877884837
1025	421.973360833782
1030	421.339262969985
1035	419.898426994277
1040	417.741385930037
1045	415.003674600373
1050	411.857313476726
1055	408.5
1060	405.142686523274
1065	401.996325399627
1070	399.258614069963
1075	397.101573005723
1080	395.660737030015
1085	395
1090	395
1095	395
1100	395
1105	395
1110	395
1115	395
1120	395
1125	395
1130	395
1135	395
1140	395
1145	395
1150	395
1155	395
1160	395
1165	395
1170	395
1175	395
1180	395
1185	395
1190	395
1195	395
1200	395
1205	395
1210	395
1215	395
1220	395
1225	395
1230	395
1235	395
1240	395
1245	395
1250	395
1255	395
1260	395
1265	395
1270	395
1275	395
1280	395
1285	395
1290	395
1295	395
1300	395
1305	395
1310	395
1315	395
1320	395
1325	395
1330	395
1335	395
1340	395
1345	395
1350	395
1355	395
1360	395
1365	395
1370	395
1375	395
1380	395
1385	395
1390	395
1395	395


==> tiks/ROM-signal/TimeEval-840AP-6.tsv <==
0	279.15
5	279.200789029453
10	279.246837463618
15	279.288568110372
20	279.326367115138
25	279.360587083009
30	279.391549938285
35	279.419549543299
40	279.444854096598
45	279.467708328886
50	279.488335513608
55	279.506939307681
60	279.523705436558
65	279.538803236666
70	279.55238706717
75	279.564597602
80	279.575563012206
85	279.585400047835
90	279.594215027782
95	279.602104745344
100	279.609157296583
105	279.615452837989
110	279.621064279404
115	279.626057917679
120	279.630494016048
125	279.634427333824
130	279.643686132622
135	279.674412474701
140	279.744773051564
145	279.867235660384
150	280.0475268527
155	280.284233033421
160	280.569085499156
165	280.887902841064
170	281.227878213059
175	281.561499257274
180	281.867800930577
185	282.149503769852
190	282.409074531839
195	282.648748823645
200	282.870551768985
205	283.076316877595
210	283.267703271208
215	283.446211406649
220	283.613197424749
225	283.769886242922
230	283.917383499298
235	284.056686447147
240	284.188693889975
245	284.314215239982
250	284.433978775541
255	284.548639166916
260	284.658784333536
265	284.764941690738
270	284.867583838959
275	284.967133743794
280	285.063969451237
285	285.158428378608
290	285.25081121818
295	285.34138548738
300	285.430388756511
305	285.518031582272
310	285.604500172952
315	285.689958808914
320	285.774552039967
325	285.858406679365
330	285.941633612453
335	286.024329436424
340	286.10657794624
345	286.188451480453
350	286.270012139462
355	286.351312887675
360	286.43239855002
365	286.51330671236
370	286.59406853452
375	286.674709483868
380	286.755249996714
385	286.835706074132
390	286.916089818235
395	286.996409914413
400	287.076672064535
405	287.156879375695
410	287.237032708649
415	287.317130989754
420	287.397171489841
425	287.477150073184
430	287.55706141941
435	287.636899220958
440	287.716656358463
445	287.796325056202
450	287.875897019564
455	287.955363556329
460	288.034715683355
465	288.113944220151
470	288.193039870663
475	288.271993294467
480	288.350795168484
485	288.429436240183
490	288.507907373192
495	288.58619958611
500	288.664304085267
505	288.74221229209
510	288.819915865678
515	288.897406721123
520	288.974677044068
525	289.051719301948
530	289.128526252299
535	289.205090948501
540	289.281406743272
545	289.357467290203
550	289.43326654359
555	289.508798756794
560	289.584058479343
565	289.659040552953
570	289.733740106635
575	289.808152551041
580	289.882273572171
585	289.956099124565
590	290.037258684101
595	290.147569738864
600	290.313628816672
605	290.558295996893
610	290.90036149251
615	291.35429118944
620	291.930059259561
625	292.633073656535
630	293.464197874008
635	294.419869851715
640	295.492316414854
645	296.669859184449
650	297.93730555818
655	299.27641618695
660	300.666438412923
665	302.084693435966
670	303.507203577685
675	304.909344949066
680	306.274143288088
685	307.569140092233
690	308.772253545692
695	309.892687938472
700	310.93876776141
705	311.918017916737
710	312.837236807667
715	313.702562930133
720	314.519535536198
725	315.293149889409
730	316.027907587193
735	316.727862384049
740	317.396661911444
745	318.037585655691
750	318.653579523528
755	319.247287296188
760	319.821079246425
765	320.377078168896
770	320.917183052356
775	321.443090602077
780	321.956314802651
785	322.45820469468
790	322.949960523617
795	323.432648405194
800	323.907213639205
805	324.374492791865
810	324.835224656441
815	325.290060192245
820	325.73957153332
825	326.184260150104
830	326.624564240129
835	327.060865417066
840	327.493494761402
845	327.922738290446
850	328.3488419003
855	328.772015827805
860	329.192438676238
865	329.610261044674
870	330.025608797399
875	330.438586006568
880	330.849277598313
885	331.257751729871
890	331.664061922824
895	332.068248975316
900	332.470342674055
905	332.870363325078
910	333.268323120498
915	333.664227356965
920	334.058075520096
925	334.449862247869
930	334.839578184797
935	335.227210737587
940	335.612744742052
945	335.996163050116
950	336.377447044945
955	336.756577091497
960	337.1335329291
965	337.50829401204
970	337.88083980361
975	338.251150028512
980	338.619204888073
985	338.9849852423
990	339.348472762405
995	339.709650057087
1000	340.068500775544
1005	340.425009689881
1010	340.779162759323
1015	341.13094717842
1020	341.477881144885
1025	341.822440590688
1030	342.160391615596
1035	342.475279178529
1040	342.75342105682
1045	342.98462674082
1050	343.162710057369
1055	343.285762091593
1060	343.356166151819
1065	343.380352839656
1070	343.368309719559
1075	343.33287559541
1080	343.288863019029
1085	343.25178833777
1090	343.235209478836
1095	343.243480579541
1100	343.273971783626
1105	343.324303300263
1110	343.392322430168
1115	343.476082661874
1120	343.573824654285
1125	343.683958937736
1130	343.805050180542
1135	343.935802881479
1140	344.075048360907
1145	344.221732934477
1150	344.374907163607
1155	344.533716086226
1160	344.697390339869
1165	344.865238096935
1170	345.036637739071
1175	345.211031204098
1180	345.387917944821
1185	345.566849444467
1190	345.747424238399
1195	345.929283396275
1200	346.112106422869
1205	346.29560753955
1210	346.479532311791
1215	346.66365459119
1220	346.847773743317
1225	347.03171213527
1230	347.215312859185
1235	347.398437670068
1240	347.580965118287
1245	347.762788858821
1250	347.943816120992
1255	348.123966323876
1260	348.303169823925
1265	348.48136678257
1270	348.658506142673
1275	348.834544703707
1280	349.00944628648
1285	349.183180979046
1290	349.35572445621
1295	349.527057365731
1300	349.697164774963
1305	349.866035672239
1310	350.033662517841
1315	350.200040839849
1320	350.365168870634
1325	350.529047220104
1330	350.691678582216
1335	350.853067471567
1340	351.013219987167
1345	351.172143600787
1350	351.329846967504
1355	351.486339756286
1360	351.641632498673
1365	351.795736453779
1370	351.948663488014
1375	352.100425968078
1380	352.251036665905
1385	352.400508674377
1390	352.548855332723
1395	352.696090160622


==> tiks/ROM-signal/TimeEval-840AP-7.tsv <==
0	279.15
5	279.155062727148
10	279.159079596323
15	279.162173879421
20	279.164456515987
25	279.166027260535
30	279.166975726753
35	279.167382337746
40	279.16731919068
45	279.166850843417
50	279.166035030063
55	279.164923311722
60	279.163561668216
65	279.161991035992
70	279.160247796999
75	279.158364222879
80	279.156368878437
85	279.154286988023
90	279.152140768112
95	279.149949729096
100	279.147730949038
105	279.145499321898
110	279.143267782497
115	279.14104751033
120	279.138848114104
125	279.136677798761
130	279.134324086348
135	279.131171673933
140	279.126517472039
145	279.119891542852
150	279.111127784531
155	279.100400959467
160	279.088226669086
165	279.075424483898
170	279.062828833298
175	279.051867617905
180	279.043763344013
185	279.038801701746
190	279.037210670237
195	279.039167440825
200	279.044804608067
205	279.054215705292
210	279.06746015283
215	279.084567679554
220	279.105542271789
225	279.130365697867
230	279.159000651485
235	279.191393552528
240	279.227477040013
245	279.267172188282
250	279.310390474388
255	279.357035521845
260	279.407004643364
265	279.460190202978
270	279.516480815939
275	279.575762402965
280	279.637919113783
285	279.702834133477
290	279.770390383811
295	279.84047113053
300	279.912960506566
305	279.987743960104
310	280.064708635606
315	280.143743695078
320	280.224740586186
325	280.307593263138
330	280.392198365698
335	280.478455361156
340	280.566266653595
345	280.655537664356
350	280.746176887241
355	280.838095921582
360	280.931209486031
365	281.025435415615
370	281.120694644324
375	281.216911175272
380	281.31401204027
385	281.41192725041
390	281.510589739129
395	281.609935299039
400	281.709902513656
405	281.810432685051
410	281.911469758321
415	282.012960243663
420	282.114853136746
425	282.217099837996
430	282.319654071323
435	282.422471802741
440	282.52551115931
445	282.628732348707
450	282.732097579752
455	282.835570984124
460	282.939118539483
465	283.042707994171
470	283.14630879364
475	283.249892008719
480	283.353430265817
485	283.456897679128
490	283.560269784894
495	283.663523477756
500	283.766636949213
505	283.869589628202
510	283.972362123787
515	284.074936169951
520	284.17729457246
525	284.279421157787
530	284.381300724034
535	284.482918993846
540	284.584262569247
545	284.685318888359
550	284.786076183965
555	284.886523443848
560	284.986650372864
565	285.086447356687
570	285.185905427185
575	285.285016229352
580	285.38377198976
585	285.482165486458
590	285.57990193656
595	285.676145117161
600	285.769879784174
605	285.860266778218
610	285.946692160873
615	286.028806558349
620	286.106554118802
625	286.18019059325
630	286.250290220525
635	286.317741328332
640	286.383730844619
645	286.449718230813
650	286.517399682052
655	286.588663768351
660	286.665539992921
665	286.750141999231
670	286.844607349102
675	286.951035906769
680	287.071142975939
685	287.207094069526
690	287.360516530183
695	287.531671015084
700	287.720666216307
705	287.927480988692
710	288.151983695932
715	288.393949138585
720	288.653073374932
725	288.928986701376
730	289.221265021741
735	289.52943980341
740	289.853006791551
745	290.191433630101
750	290.544166518917
755	290.910636020059
760	291.290262112118
765	291.682458579365
770	292.086636812111
775	292.502209085612
780	292.928591377045
785	293.36520577326
790	293.81148251606
795	294.266861726552
800	294.730794845512
805	295.202745822707
810	295.682192084498
815	296.168625305939
820	296.661552010737
825	297.160494019986
830	297.66498876832
835	298.174589504167
840	298.688865389011
845	299.20740150897
850	299.729798810555
855	300.255673971241
860	300.784659214272
865	301.316402076134
870	301.850565134187
875	302.386825701093
880	302.924875491966
885	303.464420269451
890	304.005179471356
895	304.546885824925
900	305.089284951306
905	305.632134963393
910	306.175206059752
915	306.718280117056
920	307.261150283079
925	307.80362057206
930	308.345505463958
935	308.886629508926
940	309.426826938088
945	309.965941281581
950	310.503824994597
955	311.040339092077
960	311.575352792545
965	312.10874317148
970	312.640394824519
975	313.170199540697
980	313.698055985855
985	314.223869396296
990	314.747551282686
995	315.269019144169
1000	315.788196192618
1005	316.305011086907
1010	316.819397677049
1015	317.331294758042
1020	317.840736204806
1025	318.347570710966
1030	318.851905762412
1035	319.354279359037
1040	319.855081624275
1045	320.35452182965
1050	320.852608940048
1055	321.349146619355
1060	321.843742683627
1065	322.335832075938
1070	322.824711622819
1075	323.309584159428
1080	323.789609105827
1085	324.263966295071
1090	324.731967397501
1095	325.193325579338
1100	325.648053005966
1105	326.096182500697
1110	326.537764720743
1115	326.972865614723
1120	327.401564139916
1125	327.823950218225
1130	328.24012291079
1135	328.650188792249
1140	329.054260506798
1145	329.452455489351
1150	329.844894836319
1155	330.231702311643
1160	330.613003474843
1165	330.988924918947
1170	331.359593607142
1175	331.725136297979
1180	332.085679049852
1185	332.441346796323
1190	332.792262984613
1195	333.138549270341
1200	333.480325262226
1205	333.817708311076
1210	334.150813337968
1215	334.479752697004
1220	334.804636068511
1225	335.125570378975
1230	335.442659744368
1235	335.756005433897
1240	336.065705851496
1245	336.37185653269
1250	336.674550154703
1255	336.973876557917
1260	337.269922776999
1265	337.562773080215
1270	337.85250901559
1275	338.139209462757
1280	338.422950689452
1285	338.703806411758
1290	338.981847857279
1295	339.257143830552
1300	339.529760780084
1305	339.799762866471
1310	340.06721203114
1315	340.332168065305
1320	340.594688678792
1325	340.854829568437
1330	341.112644485798
1335	341.368185303966
1340	341.621502083302
1345	341.872643135938
1350	342.121655088925
1355	342.368582945929
1360	342.613470147392
1365	342.856358629101
1370	343.097288879117
1375	343.336299993039
1380	343.573429727572
1385	343.808714552409
1390	344.042189700409
1395	344.273889216094


==> tiks/ROM-signal/TimeEval-840AP-8.tsv <==
0	279.15
5	279.46741764824
10	279.774136453074
15	280.0721688032
20	280.363194159697
25	280.648606523212
30	280.929555718387
35	281.20698325289
40	281.481653419456
45	281.754180230612
50	282.025050706101
55	282.294644971378
60	282.56325357092
65	282.831092351809
70	283.098315230244
75	283.365025115821
80	283.631283234955
85	283.897117065221
90	284.162527066284
95	284.427492369971
100	284.691975571725
105	284.9559267477
110	285.219286805937
115	285.481990266167
120	285.743967550512
125	286.005146856618
130	286.270635533346
135	286.554784639272
140	286.873744157022
145	287.238526848533
150	287.654069040668
155	288.118875318593
160	288.625282569925
165	289.160318132854
170	289.712248315759
175	290.25617544434
180	290.77311495126
185	291.26536549676
190	291.735037092623
195	292.184063577612
200	292.614214747597
205	293.027108055193
210	293.424219817735
215	293.80689589202
220	294.176361790117
225	294.533732223336
230	294.880020071621
235	295.216144783678
240	295.54294021936
245	295.861161950628
250	296.171494040895
255	296.474555325109
260	296.770905214621
265	297.061049051928
270	297.345443040853
275	297.624498777816
280	297.898587409544
285	298.168043442037
290	298.433168224886
295	298.694233134092
300	298.951482475596
305	299.205136130611
310	299.45539196275
315	299.702428005811
320	299.946404449937
325	300.187465442731
330	300.425740720841
335	300.661347086415
340	300.894389741845
345	301.124963495196
350	301.353153847811
355	301.579037974678
360	301.802685607305
365	302.024159828093
370	302.243517784417
375	302.460811329966
380	302.676087600258
385	302.88938952862
390	303.100756308402
395	303.310223806671
400	303.517824934158
405	303.723589975801
410	303.927546885838
415	304.129721551007
420	304.330138025124
425	304.52881873794
430	304.725784680968
435	304.921055572647
440	305.114650005024
445	305.306585573899
450	305.496878994203
455	305.685546202168
460	305.872602445736
465	306.058062364476
470	306.241940060149
475	306.424249158966
480	306.605002866446
485	306.784214015716
490	306.96189510997
495	307.138058359777
500	307.312715715792
505	307.485878897432
510	307.65755941796
515	307.827768606406
520	307.996517626698
525	308.16381749433
530	308.329679090859
535	308.4941131765
540	308.657130401044
545	308.818741313302
550	308.978956369264
555	309.137785939129
560	309.295240313348
565	309.451329707805
570	309.606064268246
575	309.759454074062
580	309.91150914149
585	310.062239426337
590	310.218495929102
595	310.399833262242
600	310.630055544895
605	310.929571530297
610	311.315091417235
615	311.799398510772
620	312.391202504868
625	313.095079085605
630	313.911498345733
635	314.836942224291
640	315.86410890421
645	316.982199879957
650	318.177283306007
655	319.432725310184
660	320.729679251499
665	322.047621460624
670	323.364920854727
675	324.659428990707
680	325.915917538824
685	327.105334440578
690	328.208004412845
695	329.232341071592
700	330.18598758726
705	331.075878302499
710	331.908296788635
715	332.688930291059
720	333.42292058246
725	334.114911294135
730	334.769091833017
735	335.389238018675
740	335.97874959246
745	336.540684762271
750	337.077791952468
755	337.592538930482
760	338.087139480675
765	338.563577792694
770	339.023630726517
775	339.468888110241
780	339.900771219548
785	340.320549580261
790	340.729356227497
795	341.128201546975
800	341.517985816037
805	341.89951055416
810	342.273488785092
815	342.640554305437
820	343.001270047463
825	343.356135617235
830	343.705594082851
835	344.050038081562
840	344.389815308998
845	344.725233448438
850	345.056564593201
855	345.384049210669
860	345.707899692241
865	346.028303529606
870	346.345426154105
875	346.659413472644
880	346.970394130538
885	347.278481528854
890	347.583775621255
895	347.886364512968
900	348.186325882333
905	348.483728243447
910	348.778632066576
915	349.071090771391
920	349.361151606603
925	349.648856428178
930	349.934242387137
935	350.21734253677
940	350.498186368139
945	350.776800281796
950	351.053208002818
955	351.327430945543
960	351.599488533686
965	351.869398480917
970	352.137177036456
975	352.40283919973
980	352.666398907686
985	352.927869198
990	353.18726235102
995	353.444590012985
1000	353.699863302795
1005	353.953092904297
1010	354.204289145898
1015	354.453462069051
1020	354.698407574677
1025	354.941366373962
1030	355.178559871949
1035	355.395262910947
1040	355.579247789376
1045	355.721424570022
1050	355.816295509146
1055	355.862194239686
1060	355.86129390167
1065	355.819382960416
1070	355.745422079298
1075	355.65090920453
1080	355.549092110904
1085	355.453830663175
1090	355.37721300379
1095	355.323067090924
1100	355.288962367922
1105	355.272699095726
1110	355.272288816958
1115	355.285936188929
1120	355.312022127126
1125	355.349088197668
1130	355.395822195262
1135	355.451044842178
1140	355.513697543571
1145	355.582831134998
1150	355.65759555908
1155	355.737230409789
1160	355.821056284855
1165	355.908466888943
1170	355.998921832779
1175	356.091940075959
1180	356.187093963895
1185	356.284003812111
1190	356.382332993827
1195	356.481783489543
1200	356.582091859976
1205	356.683025606348
1210	356.784379884522
1215	356.885974541914
1220	356.987651448416
1225	357.089272094783
1230	357.190715433978
1235	357.291875942962
1240	357.392661884255
1245	357.492993748284
1250	357.592802859184
1255	357.69203012818
1260	357.79062494009
1265	357.888544159755
1270	357.985751246412
1275	358.082215465093
1280	358.177911185176
1285	358.272817257111
1290	358.366916459204
1295	358.460195007125
1300	358.552642119514
1305	358.644249633687
1310	358.735011666089
1315	358.824924312599
1320	358.913985384367
1325	359.002194175238
1330	359.089551257259
1335	359.176058301117
1340	359.261717918686
1345	359.346533525157
1350	359.430509218506
1355	359.513649674269
1360	359.595960053845
1365	359.677445924729
1370	359.75811319123
1375	359.837968034441
1380	359.917016860311
1385	359.995266254841
1390	360.072722945506
1395	360.149393768136


==> tiks/ROM-signal/TimeEval-840AP-9.tsv <==
0	279.15
5	278.870897486098
10	278.678007464849
15	278.560887382969
20	278.510257419438
25	278.517878491038
30	278.57644202502
35	278.679470541666
40	278.821228130596
45	278.996639953397
50	279.201219958447
55	279.431006049112
60	279.682502002208
65	279.952625488406
70	280.238661599177
75	280.538221335482
80	280.849204561129
85	281.169766968508
90	281.498290646078
95	281.833357875571
100	282.173727822428
105	282.518315815637
110	282.866174943004
115	283.216479715164
120	283.568511576413
125	283.921646063002
130	284.275637123493
135	284.63056253103
140	284.986082626896
145	285.341154494125
150	285.694269353737
155	286.043711337412
160	286.387815355739
165	286.72520145267
170	287.055261880634
175	287.377093729166
180	287.691300368073
185	287.999919581562
190	288.304611280194
195	288.606714337152
200	288.907295761073
205	289.207193168685
210	289.507051405252
215	289.807354058998
220	290.108450525607
225	290.410579199337
230	290.713887296924
235	291.018447758349
240	291.32427361366
245	291.631330156654
250	291.939545223525
255	292.248817836968
260	292.559025443095
265	292.87002993938
270	293.181682666217
275	293.493828512156
280	293.806309263155
285	294.118966308823
290	294.431642803514
295	294.744185366803
300	295.056445396329
305	295.368280055811
310	295.67955299227
315	295.990134828739
320	296.299903472106
325	296.608744269897
330	296.916550044774
335	297.223221031161
340	297.52866473464
345	297.832795731495
350	298.13553542299
355	298.436811756539
360	298.736558923871
365	299.03471704451
370	299.33123184139
375	299.626054314121
380	299.919140414352
385	300.210450726717
390	300.499950158113
395	300.787607637369
400	301.073395826842
405	301.357290846996
410	301.639272014686
415	301.91932159551
420	302.197424570394
425	302.473568416325
430	302.747742901034
435	303.019939891269
440	303.290153174225
445	303.558378291624
450	303.824612385878
455	304.088854057754
460	304.351103234907
465	304.611361050698
470	304.869629732633
475	305.12591249986
480	305.380213469084
485	305.632537568364
490	305.882890458197
495	306.131278459394
500	306.377708487213
505	306.622187991288
510	306.864724900893
515	307.105327575121
520	307.344004757572
525	307.580765535184
530	307.815619300863
535	308.048575719574
540	308.279644697613
545	308.508836354768
550	308.736160999121
555	308.961629104252
560	309.185251288628
565	309.407038296978
570	309.627000983472
575	309.845150296531
580	310.06149726512
585	310.276052986382
590	310.489229252604
595	310.701855854686
600	310.914305280057
605	311.126123509312
610	311.336264702675
615	311.543303791123
620	311.745626994914
625	311.941599870865
630	312.129712247255
635	312.308699347189
640	312.477638521751
645	312.636021295732
650	312.783800842709
655	312.921415515623
660	313.049789620836
665	313.170313192173
670	313.284803052338
675	313.395447902183
680	313.505146262614
685	313.615858798943
690	313.730728641004
695	313.854132180344
700	313.989408074673
705	314.13902836906
710	314.304745286234
715	314.487716856896
720	314.688614171294
725	314.907712690096
730	315.144969750031
735	315.400090133185
740	315.672581333764
745	315.961799949133
750	316.266990439615
755	316.587317341169
760	316.921891874031
765	317.269793766606
770	317.630089005233
775	318.001844125235
780	318.38413757535
785	318.776068614726
790	319.176764138081
795	319.585383769109
800	320.001123513904
805	320.423218224137
810	320.850943083222
815	321.283614297059
820	321.720589143542
825	322.161265511315
830	322.605081037832
835	323.05151193918
840	323.500071608962
845	323.950309050578
850	324.4018071961
855	324.854181155488
860	325.307076431744
865	325.760167130808
870	326.21315418912
875	326.66576363692
880	327.117744911185
885	327.568869228706
890	328.018928026883
895	328.467731477471
900	328.915107076543
905	329.360898312333
910	329.804963411344
915	330.247174162061
920	330.687414814793
925	331.12558105557
930	331.56157905149
935	331.99532456461
940	332.426742131228
945	332.855764303207
950	333.282330947984
955	333.706388603811
960	334.127889886836
965	334.546792946694
970	334.963060967348
975	335.376661710032
980	335.787567095295
985	336.195752821249
990	336.601198015297
995	337.003884916749
1000	337.403798587883
1005	337.800926651168
1010	338.195259050501
1015	338.586787834458
1020	338.9753718894
1025	339.361227353073
1030	339.744057506158
1035	340.123139405392
1040	340.498265161293
1045	340.869619558553
1050	341.237657289752
1055	341.602984044093
1060	341.966245745734
1065	342.328030037428
1070	342.688783685698
1075	343.048748967213
1080	343.407921299545
1085	343.766014345737
1090	344.122383959844
1095	344.475769984702
1100	344.824745523365
1105	345.168202618045
1110	345.505301751104
1115	345.835428247035
1120	346.158154715316
1125	346.473208773727
1130	346.780445380808
1135	347.079823185343
1140	347.371384371328
1145	347.655237539528
1150	347.931543222316
1155	348.200501677793
1160	348.462342652835
1165	348.717316843321
1170	348.965688813928
1175	349.207731169988
1180	349.443719800503
1185	349.673930034798
1190	349.898633575898
1195	350.118096091845
1200	350.332575362055
1205	350.542319889785
1210	350.747567903984
1215	350.948546684513
1220	351.145472154041
1225	351.33854868809
1230	351.527969101803
1235	351.713914778161
1240	351.896555907768
1245	352.076051814954
1250	352.252551348954
1255	352.426193322417
1260	352.597106982468
1265	352.765412502113
1270	352.931221481988
1275	353.094637454327
1280	353.255756382617
1285	353.414667151785
1290	353.571452044894
1295	353.726187203293
1300	353.878943067999
1305	354.029784800725
1310	354.178772683564
1315	354.325962496779
1320	354.471405874516
1325	354.615150638581
1330	354.757241110639
1335	354.897718403389
1340	355.036620691416
1345	355.173983462512
1350	355.309839750356
1355	355.444220349468
1360	355.577154013391
1365	355.708667637083
1370	355.838786424455
1375	355.967534042028
1380	356.094932759621
1385	356.221003578979
1390	356.34576635119
1395	356.469239883728


==> tiks/ROM-signal/TimeEval-840bestcombo-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.150003961161
135	279.150014684263
140	279.150029280611
145	279.15004431373
150	279.150054897678
155	279.150055927626
160	279.150032961954
165	279.149962459216
170	279.149809264733
175	279.149528266315
180	279.149144212149
185	279.148807508171
190	279.148796149473
195	279.149519950898
200	279.151544525777
205	279.155576614381
210	279.162369839685
215	279.172593619797
220	279.186738088814
225	279.205099639784
230	279.227816066376
235	279.254909983393
240	279.286326824913
245	279.321956374307
250	279.361647919163
255	279.405223621507
260	279.452489836625
265	279.503245700923
270	279.557289214272
275	279.614421279496
280	279.674448583716
285	279.737186413517
290	279.802458701089
295	279.870098207064
300	279.939947377532
305	280.011858044036
310	280.085692346028
315	280.161321496319
320	280.238624361212
325	280.317487446626
330	280.397804852718
335	280.479478528785
340	280.562417150654
345	280.646535052206
350	280.73175179862
355	280.817992019858
360	280.905187775679
365	280.993274573981
370	281.082189040706
375	281.171870925281
380	281.262264033139
385	281.353315877534
390	281.444977056486
395	281.537201099961
400	281.629944120504
405	281.72316479302
410	281.816824612399
415	281.91088663104
420	282.00531451271
425	282.100073517173
430	282.19513151672
435	282.290458479299
440	282.386025743477
445	282.481805798398
450	282.577772370686
455	282.673900353676
460	282.770165731333
465	282.866546192961
470	282.963020533997
475	283.059568372307
480	283.156169930358
485	283.25280630457
490	283.349459448304
495	283.446112136046
500	283.542748165408
505	283.63935221097
510	283.73590885369
515	283.832403313575
520	283.928821952474
525	284.025151981359
530	284.121381093937
535	284.217497328363
540	284.313489125084
545	284.409345414337
550	284.505055613943
555	284.600609625009
560	284.695997702472
565	284.791210472591
570	284.886238981223
575	284.981074688286
580	285.075709434868
585	285.1701353908
590	285.264350795114
595	285.358354368239
600	285.452132014132
605	285.545667122354
610	285.638960676763
615	285.732025469492
620	285.824846444938
625	285.917345394309
630	286.009392103272
635	286.100868943194
640	286.191763289721
645	286.282279500201
650	286.372881032922
655	286.464276373498
660	286.557451503874
665	286.653655388675
670	286.75421070469
675	286.861009088925
680	286.975697101938
685	287.100497462596
690	287.237225532886
695	287.387969280887
700	287.554663143721
705	287.738994651816
710	287.942377280952
715	288.165886769881
720	288.410195282542
725	288.675518834549
730	288.961622966849
735	289.267905505106
740	289.593513783842
745	289.937448413353
750	290.298635928856
755	290.675975637092
760	291.068370478969
765	291.474750935087
770	291.894089917587
775	292.32541128529
780	292.767795101669
785	293.220379038713
790	293.682360927183
795	294.15299458733
800	294.631585577179
805	295.117488465583
810	295.61010405863
815	296.108875653076
820	296.613285349694
825	297.122851167187
830	297.637123315379
835	298.155680795793
840	298.678131434964
845	299.20410679427
850	299.733257156849
855	300.265252701753
860	300.799788276981
865	301.336570499965
870	301.875317789879
875	302.415767057136
880	302.957672524094
885	303.500800059457
890	304.044925920911
895	304.589836622748
900	305.135328312776
905	305.681207948553
910	306.227293307557
915	306.773410626027
920	307.319393862794
925	307.865083848906
930	308.410328209375
935	308.954981782529
940	309.498906130829
945	310.041969863775
950	310.584048125874
955	311.125021989673
960	311.664777860961
965	312.20320790158
970	312.740209270469
975	313.275682227327
980	313.809532603498
985	314.34167225826
990	314.872017827868
995	315.400489829593
1000	315.927012620065
1005	316.451514553742
1010	316.973927817494
1015	317.494188383659
1020	318.012234429141
1025	318.528013972135
1030	319.041466497965
1035	319.552537873627
1040	320.06118913353
1045	320.567384805403
1050	321.07107890974
1055	321.572227060918
1060	322.070813086283
1065	322.566853848392
1070	323.060363117878
1075	323.551289393218
1080	324.039458722965
1085	324.52454430823
1090	325.006066184378
1095	325.483413030111
1100	325.955890249304
1105	326.422765413823
1110	326.883312112185
1115	327.336867320316
1120	327.782907337205
1125	328.221094324147
1130	328.651292026532
1135	329.073541895
1140	329.48801099915
1145	329.894940658509
1150	330.294610663209
1155	330.687318534094
1160	331.073366950496
1165	331.453054422979
1170	331.826668866399
1175	332.194484703707
1180	332.556761583638
1185	332.913742116531
1190	333.26565087418
1195	333.612695068042
1200	333.955064703319
1205	334.292940696939
1210	334.626489193466
1215	334.955860123297
1220	335.281190219012
1225	335.602604987459
1230	335.920221574851
1235	336.234149306917
1240	336.544499204781
1245	336.85137203932
1250	337.154857112883
1255	337.455037146749
1260	337.751991040922
1265	338.045792907095
1270	338.336513405574
1275	338.624220683713
1280	338.908979322395
1285	339.19084966298
1290	339.469888746839
1295	339.746151132751
1300	340.019689127859
1305	340.290552821294
1310	340.558789336559
1315	340.824443558708
1320	341.087561717491
1325	341.348188094378
1330	341.606364259571
1335	341.862129029857
1340	342.115519376221
1345	342.366572221226
1350	342.615324124721
1355	342.861810315494
1360	343.106064449883
1365	343.348119037875
1370	343.588005938118
1375	343.825756303361
1380	344.061400398038
1385	344.294967400443
1390	344.526485783298
1395	344.755983543602


==> tiks/ROM-signal/TimeEval-840bestcombo-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15735532385
135	279.188980513833
140	279.267116493232
145	279.384604548585
150	279.556743099127
155	279.790510120757
160	280.081391254678
165	280.415565598619
170	280.776998502633
175	281.1386787291
180	281.477961495027
185	281.784201228692
190	282.059312503025
195	282.310524231333
200	282.543797464053
205	282.762236495055
210	282.967481809177
215	283.160965634756
220	283.344118627403
225	283.518164556555
230	283.684056302227
235	283.842562049093
240	283.994343997225
245	284.139982776519
250	284.27998389344
255	284.414789789975
260	284.544793979665
265	284.670350972167
270	284.791782442176
275	284.909381987422
280	285.023419196618
285	285.134142873632
290	285.241783490108
295	285.346555125074
300	285.448657056365
305	285.548275077391
310	285.64558258348
315	285.740741473356
320	285.833902960049
325	285.925208281817
330	286.014789336782
335	286.102769253688
340	286.189262919397
345	286.274377470704
350	286.358212755735
355	286.440861767098
360	286.522411053371
365	286.602941091136
370	286.682526655256
375	286.761237171933
380	286.839137025351
385	286.916285852436
390	286.99273884069
395	287.068547020315
400	287.143757534008
405	287.218413886528
410	287.292556179041
415	287.366221316407
420	287.439443223306
425	287.512253055639
430	287.584679387488
435	287.656748377147
440	287.728483928732
445	287.799907850895
450	287.871040005486
455	287.941898446776
460	288.012499553718
465	288.082858152465
470	288.152987637174
475	288.222900066148
480	288.292606256037
485	288.362115871603
490	288.431437509446
495	288.500578781987
500	288.569546398549
505	288.638346236088
510	288.706983400359
515	288.775462283893
520	288.843786622341
525	288.911959546096
530	288.979983629428
535	289.047860937625
540	289.115593070487
545	289.183181200982
550	289.250626111673
555	289.317928227449
560	289.385087647937
565	289.452104176386
570	289.518977347232
575	289.585706452211
580	289.652290564035
585	289.718728556422
590	289.790574862476
595	289.885134603262
600	290.029128562488
605	290.251361194054
610	290.576007506568
615	291.020245307736
620	291.595001893933
625	292.306106394598
630	293.154700968847
635	294.137252753704
640	295.2456836476
645	296.466514717334
650	297.784123491365
655	299.179780677524
660	300.631998069461
665	302.114103635651
670	303.593816838417
675	305.032805717307
680	306.414048041426
685	307.708974949651
690	308.906030225999
695	310.006100203485
700	311.02223362262
705	311.97026203428
710	312.862214073343
715	313.70582930007
720	314.506702463563
725	315.269678892473
730	315.999034973679
735	316.698355882411
740	317.370611667425
745	318.018338356369
750	318.643759279158
755	319.248837629403
760	319.83531171128
765	320.404731961058
770	320.958492856673
775	321.497855617253
780	322.023964795157
785	322.537861907597
790	323.040496888011
795	323.532737435013
800	324.015376720525
805	324.48913996103
810	324.954690134053
815	325.412632994948
820	325.863521535059
825	326.307860009839
830	326.746107597554
835	327.178681752478
840	327.605961347373
845	328.028289566653
850	328.44597665518
855	328.85930257133
860	329.268519471728
865	329.67385392356
870	330.075509095601
875	330.473666884663
880	330.868489903695
885	331.260123338744
890	331.648696702458
895	332.034325473382
900	332.417112639888
905	332.797150130078
910	333.174520150193
915	333.549296363728
920	333.921544989813
925	334.291325774854
930	334.65869286923
935	335.023695637373
940	335.386379358516
945	335.746785822807
950	336.104953829445
955	336.460919600513
960	336.814717122663
965	337.166378426765
970	337.515933818207
975	337.863412067396
980	338.208840565727
985	338.552245456781
990	338.893651749838
995	339.23308342281
1000	339.570563524208
1005	339.906114265694
1010	340.239757127699
1015	340.571512952283
1020	340.899559235715
1025	341.225478926551
1030	341.545467852385
1035	341.848615337732
1040	342.119911036784
1045	342.346289126688
1050	342.520441127789
1055	342.641046677483
1060	342.711503870138
1065	342.738948519745
1070	342.733723871135
1075	342.708791934574
1080	342.678863507468
1085	342.65915972426
1090	342.663123332792
1095	342.696468754293
1100	342.757353107352
1105	342.840104139718
1110	342.939368201583
1115	343.051725070605
1120	343.175148289919
1125	343.308110620103
1130	343.449238402445
1135	343.597343489879
1140	343.751463318166
1145	343.910813671835
1150	344.074725737387
1155	344.242613682922
1160	344.413962415625
1165	344.588317500485
1170	344.765274177681
1175	344.944468612803
1180	345.125572068066
1185	345.30828672523
1190	345.492342117572
1195	345.677492121745
1200	345.863512532762
1205	346.050199061635
1210	346.237365646971
1215	346.424842943776
1220	346.612476935942
1225	346.800127664608
1230	346.987668080054
1235	347.174983039766
1240	347.361968457865
1245	347.54853033626
1250	347.734583904467
1255	347.920052877977
1260	348.104868779633
1265	348.288970314055
1270	348.472302788622
1275	348.654817567014
1280	348.836471552076
1285	349.017226701488
1290	349.197049585681
1295	349.375910984231
1300	349.553785517878
1305	349.730651312044
1310	349.906489681573
1315	350.081284845753
1320	350.255023676582
1325	350.427695436545
1330	350.599291551127
1335	350.769805392901
1340	350.939232090265
1345	351.107568368792
1350	351.274812394569
1355	351.440963622371
1360	351.606022657558
1365	351.769991134093
1370	351.932871606199
1375	352.094667446963
1380	352.255382751385
1385	352.415022252381
1390	352.573591234347
1395	352.731095451813


==> tiks/ROM-signal/TimeEval-840bestcombo-3.tsv <==
0	279.15
5	279.169760670096
10	279.195588484994
15	279.220642614057
20	279.241937917257
25	279.258408789405
30	279.269923263648
35	279.276782836175
40	279.279470430941
45	279.278525018666
50	279.27448077326
55	279.26783900744
60	279.259056654301
65	279.248543001835
70	279.236660448805
75	279.223727127995
80	279.21002030569
85	279.195780009802
90	279.181212616977
95	279.166494270908
100	279.151774076307
105	279.137177049624
110	279.122806825886
115	279.108748129997
120	279.095069024982
125	279.081822951359
130	279.069094305842
135	279.056923166202
140	279.045168178434
145	279.033568907174
150	279.021880013925
155	279.00996186552
160	278.997836516402
165	278.985713351817
170	278.974031656788
175	278.963187955359
180	278.953992934311
185	278.947281259255
190	278.943598186038
195	278.943313603473
200	278.946683350965
205	278.953883352386
210	278.965029629322
215	278.980190883262
220	278.999397079103
225	279.022645796933
230	279.049907267037
235	279.081128566963
240	279.116237236065
245	279.155144448319
250	279.197747825213
255	279.243933940024
260	279.293580548838
265	279.346558575108
270	279.402733869851
275	279.461968766722
280	279.524123449389
285	279.589057147286
290	279.656629174712
295	279.726699827308
300	279.79913114903
305	279.873787581899
310	279.950536509997
315	280.029248708387
320	280.109798706878
325	280.192065077817
330	280.275930656411
335	280.361282701368
340	280.448013003059
345	280.536017945748
350	280.625198529894
355	280.715460359975
360	280.806713602777
365	280.89887292062
370	280.991857383547
375	281.085590364075
380	281.179999417766
385	281.275016152466
390	281.370576088784
395	281.466618514047
400	281.563086331726
405	281.65992590805
410	281.757086917302
415	281.854522187113
420	281.952187544835
425	282.050041665949
430	282.148045925285
435	282.24616425171
440	282.344362986813
445	282.442610748011
450	282.540878296398
455	282.639138409593
460	282.737365759745
465	282.835536796815
470	282.933629637177
475	283.03162395755
480	283.129500894216
485	283.227242947475
490	283.324833891206
495	283.422258687445
500	283.519503405818
505	283.616555147679
510	283.713401974788
515	283.810032842349
520	283.906437536228
525	284.002606614161
530	284.09853135077
535	284.194203686197
540	284.289616178168
545	284.384761957305
550	284.479634685508
555	284.574228517235
560	284.668538063492
565	284.762558358402
570	284.856284828159
575	284.949713262242
580	285.042839786734
585	285.135660839598
590	285.228235718043
595	285.320605355652
600	285.412607227611
605	285.503917295432
610	285.594189208739
615	285.683148459935
620	285.770656603407
625	285.856753419122
630	285.941681533128
635	286.025896560456
640	286.110065289929
645	286.195054250949
650	286.281910913949
655	286.371839644412
660	286.466174301257
665	286.566349037165
670	286.673868443685
675	286.790277728199
680	286.917201054143
685	287.055975739932
690	287.208224609725
695	287.375565658581
700	287.559160951569
705	287.75982910414
710	287.978115101358
715	288.214337482877
720	288.468623227043
725	288.740935650263
730	289.031098044367
735	289.338814439617
740	289.663688199576
745	290.005238811735
750	290.362917070545
755	290.736118771756
760	291.124197004139
765	291.526473113501
770	291.942246412445
775	292.37080271153
780	292.811421750363
785	293.263383609348
790	293.725974183837
795	294.19848980212
800	294.680241067195
805	295.170555999774
810	295.668782556605
815	296.174290594334
820	296.686473344706
825	297.204748462369
830	297.72855870175
835	298.25737227475
840	298.790682936328
845	299.328009840499
850	299.868897204911
855	300.412913818065
860	300.95965241938
865	301.508728978679
870	302.059781898383
875	302.61247115863
880	303.166477422775
885	303.721501118203
890	304.27726150514
895	304.833495744107
900	305.389957970882
905	305.946418386232
910	306.502662366277
915	307.058489598142
920	307.613713244468
925	308.168159139458
930	308.721665018346
935	309.274079781491
940	309.825262793771
945	310.375083219452
950	310.92341939233
955	311.470158220646
960	312.015194625981
965	312.558431015191
970	313.099776784241
975	313.639147852719
980	314.176466227713
985	314.711659595697
990	315.244660941041
995	315.775408189736
1000	316.303843876978
1005	316.829914837229
1010	317.353571915435
1015	317.874769698113
1020	318.393438172846
1025	318.909591896771
1030	319.423133961165
1035	319.933889866746
1040	320.441839395744
1045	320.94708270311
1050	321.449789685979
1055	321.950144822205
1060	322.44829507283
1065	322.944305857665
1070	323.438128478732
1075	323.929581102457
1080	324.418344235346
1085	324.903967238154
1090	325.385874567264
1095	325.863341904378
1100	326.33563781075
1105	326.802170243957
1110	327.262488393665
1115	327.716270714397
1120	328.163307637592
1125	328.603483270506
1130	329.036758136701
1135	329.463153818691
1140	329.882739748056
1145	330.295622086704
1150	330.701934508687
1155	331.101830644907
1160	331.495477949705
1165	331.88305276532
1170	332.26473638524
1175	332.64071194438
1180	333.011161989628
1185	333.376266607484
1190	333.736202005735
1195	334.091139463498
1200	334.44124457865
1205	334.786676754069
1210	335.127588874468
1215	335.464127134206
1220	335.796430983676
1225	336.124633167793
1230	336.448859835041
1235	336.769230699597
1240	337.085859242427
1245	337.398852939977
1250	337.708313511401
1255	338.014337177068
1260	338.317014922689
1265	338.616432764569
1270	338.912672012572
1275	339.205809528162
1280	339.495917975565
1285	339.783066064642
1290	340.06731878446
1295	340.34873762694
1300	340.627380800173
1305	340.903303431264
1310	341.176557758679
1315	341.44719331424
1320	341.71525709498
1325	341.980793725154
1330	342.243845608742
1335	342.504453072837
1340	342.762654502301
1345	343.018486466113
1350	343.271983835818
1355	343.523179896495
1360	343.772106450652
1365	344.01879391544
1370	344.263271413577
1375	344.505566858354
1380	344.745707033067
1385	344.983717665231
1390	345.219623495887
1395	345.453448344309


==> tiks/ROM-signal/TimeEval-840bestcombo-4.tsv <==
0	279.15
5	279.168481756036
10	279.208958322748
15	279.255358718858
20	279.299958365646
25	279.339270305079
30	279.37194438865
35	279.397693579422
40	279.416745727552
45	279.429564242289
50	279.436706402322
55	279.438752137834
60	279.436268901267
65	279.429795016676
70	279.419832481476
75	279.406844589037
80	279.391255991781
85	279.373453978569
90	279.353790332674
95	279.332583441386
100	279.310120485626
105	279.286659619505
110	279.262432092458
115	279.237644289154
120	279.212479674525
125	279.187100638028
130	279.16738759055
135	279.169433458028
140	279.21139682531
145	279.305983323726
150	279.459456628978
155	279.6711945008
160	279.933871490444
165	280.234271881766
170	280.560402971622
175	280.885409757627
180	281.188746198826
185	281.472870535283
190	281.739681084226
195	281.99074559968
200	282.227420630493
205	282.450914654633
210	282.662322463917
215	282.862644832578
220	283.052800633247
225	283.23363505239
230	283.405925762743
235	283.57038799399
240	283.727678975739
245	283.878401989449
250	284.023110145896
255	284.16230994468
260	284.29646464268
265	284.425997444255
270	284.551294519602
275	284.6727078552
280	284.790557939559
285	284.905136287695
290	285.016707808204
295	285.125513017426
300	285.231770105699
305	285.335676861206
310	285.437412457258
315	285.537139109148
320	285.635003606879
325	285.731138730178
330	285.825664552228
335	285.918689638527
340	286.010312147185
345	286.100620836858
350	286.189695988333
355	286.277610245626
360	286.364429382192
365	286.450212997662
370	286.535015150247
375	286.618884929725
380	286.701866975651
385	286.784001945197
390	286.86532693474
395	286.945875859118
400	287.025679792159
405	287.104767271916
410	287.183164573752
415	287.260895954239
420	287.337983868578
425	287.414449164084
430	287.490311252043
435	287.565588260101
440	287.64029716714
445	287.714453922446
450	287.788073550817
455	287.861170245109
460	287.933757447601
465	288.005847921398
470	288.077453813018
475	288.148586707169
480	288.219257674637
485	288.289477314109
490	288.359255788669
495	288.428602857644
500	288.497527904373
505	288.566039960446
510	288.634147726868
515	288.701859592579
520	288.769183650684
525	288.83612771273
530	288.902699321301
535	288.9689057612
540	289.03475406941
545	289.100251044052
550	289.165403252483
555	289.230217038681
560	289.294698530043
565	289.358853643696
570	289.422688092403
575	289.486207390158
580	289.549416857501
585	289.612321626636
590	289.682501330036
595	289.781563903227
600	289.935843873949
605	290.16810463928
610	290.497290029383
615	290.938273753185
620	291.501649630755
625	292.193588404256
630	293.015777683062
635	293.965456040502
640	295.035548263294
645	296.214905154712
650	297.488647596511
655	298.838610616902
660	300.243879041174
665	301.681402103646
670	303.126670442781
675	304.554435490317
680	305.947018252791
685	307.27135620562
690	308.505026329795
695	309.656649345215
700	310.733951674984
705	311.7439528855
710	312.693068963584
715	313.587174072205
720	314.431642453258
725	315.231381289504
730	315.990859742354
735	316.714136525492
740	317.404886942833
745	318.066429627192
750	318.701752904605
755	319.31354059078
760	319.90419700261
765	320.475870987977
770	321.03047881495
775	321.569725803805
780	322.09512662569
785	322.608024227387
790	323.109607371781
795	323.600926808047
800	324.082910104914
805	324.556375195107
810	325.022042689854
815	325.480547029941
820	325.932446544539
825	326.378232491682
830	326.818337155037
835	327.253141071019
840	327.682979458621
845	328.108147921773
850	328.528907490931
855	328.945489067041
860	329.358097327162
865	329.76691414707
870	330.172101592111
875	330.573804523544
880	330.972152863689
885	331.367263559374
890	331.759242279557
895	332.148184879504
900	332.534178660712
905	332.917303452689
910	333.297632539923
915	333.675233454768
920	334.050168654594
925	334.422496099411
930	334.792269744182
935	335.159539958269
940	335.524353882897
945	335.886755736035
950	336.246787072882
955	336.604487008964
960	336.959892411895
965	337.313038066948
970	337.663956820825
975	338.012679707344
980	338.359236058165
985	338.703653601203
990	339.045958548897
995	339.386175678166
1000	339.724328403549
1005	340.060438844759
1010	340.394527889647
1015	340.72661525338
1020	341.054275188346
1025	341.380051480677
1030	341.699756843598
1035	341.997266540355
1040	342.259558146089
1045	342.477363859451
1050	342.645564691388
1055	342.763324279682
1060	342.833965151153
1065	342.864600684109
1070	342.865548321955
1075	342.849561488254
1080	342.830927706206
1085	342.824215527039
1090	342.841686593005
1095	342.886245935715
1100	342.953938652797
1105	343.041282895292
1110	343.145266162156
1115	343.26330896394
1120	343.393216110614
1125	343.533125906042
1130	343.681462153774
1135	343.836891028644
1140	343.998283399633
1145	344.164682468093
1150	344.33527626288
1155	344.509374419435
1160	344.686388659683
1165	344.865816428346
1170	345.047227199532
1175	345.230251030501
1180	345.414568999923
1185	345.599905222796
1190	345.786020182337
1195	345.972705160689
1200	346.159777585647
1205	346.347077140606
1210	346.534462510096
1215	346.721808654481
1220	346.909004525121
1225	347.095951146127
1230	347.28256000124
1235	347.468751674681
1240	347.65445470349
1245	347.839604605988
1250	348.024143057052
1255	348.208017185817
1260	348.391178975572
1265	348.573584749078
1270	348.755194725368
1275	348.935972636469
1280	349.115885394445
1285	349.294902800827
1290	349.472997291778
1295	349.650143713544
1300	349.826319123589
1305	350.001502613648
1310	350.175675151508
1315	350.348819438903
1320	350.520919783297
1325	350.691961981723
1330	350.861933215125
1335	351.030821951905
1340	351.198617859567
1345	351.365311723534
1350	351.530895372343
1355	351.695361608549
1360	351.858704144748
1365	352.020917544232
1370	352.181997165831
1375	352.341939112585
1380	352.500740183891
1385	352.658397830856
1390	352.814910114595
1395	352.97027566724


==> tiks/ROM-signal/TimeEval-840sines-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.150003961161
135	279.150014684263
140	279.150029280611
145	279.15004431373
150	279.150054897678
155	279.150055927626
160	279.150032961954
165	279.149962459216
170	279.149809264733
175	279.149528266315
180	279.149144212149
185	279.148807508171
190	279.148796149473
195	279.149519950898
200	279.151544525777
205	279.155576614381
210	279.162369839685
215	279.172593619797
220	279.186738088814
225	279.205099639784
230	279.227816066376
235	279.254909983393
240	279.286326824913
245	279.321956374307
250	279.361647919163
255	279.405223621507
260	279.452489836625
265	279.503245700923
270	279.557289214272
275	279.614421279496
280	279.674448583716
285	279.737186413517
290	279.802458701089
295	279.870098207064
300	279.939947377532
305	280.011858044036
310	280.085692346028
315	280.161321496319
320	280.238624361212
325	280.317487446626
330	280.397804852718
335	280.479478528785
340	280.562417150654
345	280.646535052206
350	280.73175179862
355	280.817992019858
360	280.905187775679
365	280.993274573981
370	281.082189040706
375	281.171870925281
380	281.262264033139
385	281.353315877534
390	281.444977056486
395	281.537201099961
400	281.629944120504
405	281.72316479302
410	281.816824612399
415	281.91088663104
420	282.00531451271
425	282.100073517173
430	282.19513151672
435	282.290458479299
440	282.386025743477
445	282.481805798398
450	282.577772370686
455	282.673900353676
460	282.770165731333
465	282.866546192961
470	282.963020533997
475	283.059568372307
480	283.156169930358
485	283.25280630457
490	283.349459448304
495	283.446112136046
500	283.542748165408
505	283.63935221097
510	283.73590885369
515	283.832403313575
520	283.928821952474
525	284.025151981359
530	284.121381093937
535	284.217497328363
540	284.313489125084
545	284.409345414337
550	284.505055613943
555	284.600609625009
560	284.695997702472
565	284.791210472591
570	284.886238981223
575	284.981074688286
580	285.075709434868
585	285.1701353908
590	285.264350795114
595	285.358354368239
600	285.452132014132
605	285.545667122354
610	285.638960676763
615	285.732025469492
620	285.824846444938
625	285.917345394309
630	286.009392103272
635	286.100868943194
640	286.191763289721
645	286.282279500201
650	286.372881032922
655	286.464276373498
660	286.557451503874
665	286.653655388675
670	286.75421070469
675	286.861009088925
680	286.975697101938
685	287.100497462596
690	287.237225532886
695	287.387969280887
700	287.554663143721
705	287.738994651816
710	287.942377280952
715	288.165886769881
720	288.410195282542
725	288.675518834549
730	288.961622966849
735	289.267905505106
740	289.593513783842
745	289.937448413353
750	290.298635928856
755	290.675975637092
760	291.068370478969
765	291.474750935087
770	291.894089917587
775	292.32541128529
780	292.767795101669
785	293.220379038713
790	293.682360927183
795	294.15299458733
800	294.631585577179
805	295.117488465583
810	295.61010405863
815	296.108875653076
820	296.613285349694
825	297.122851167187
830	297.637123315379
835	298.155680795793
840	298.678131434964
845	299.20410679427
850	299.733257156849
855	300.265252701753
860	300.799788276981
865	301.336570499965
870	301.875317789879
875	302.415767057136
880	302.957672524094
885	303.500800059457
890	304.044925920911
895	304.589836622748
900	305.135328312776
905	305.681207948553
910	306.227293307557
915	306.773410626027
920	307.319393862794
925	307.865083848906
930	308.410328209375
935	308.954981782529
940	309.498906130829
945	310.041969863775
950	310.584048125874
955	311.125021989673
960	311.664777860961
965	312.20320790158
970	312.740209270469
975	313.275682227327
980	313.809532603498
985	314.34167225826
990	314.872017827868
995	315.400489829593
1000	315.927012620065
1005	316.451514553742
1010	316.973927817494
1015	317.494188383659
1020	318.012234429141
1025	318.528013972135
1030	319.041466497965
1035	319.552537873627
1040	320.06118913353
1045	320.567384805403
1050	321.07107890974
1055	321.572227060918
1060	322.070813086283
1065	322.566853848392
1070	323.060363117878
1075	323.551289393218
1080	324.039458722965
1085	324.52454430823
1090	325.006066184378
1095	325.483413030111
1100	325.955890249304
1105	326.422765413823
1110	326.883312112185
1115	327.336867320316
1120	327.782907337205
1125	328.221094324147
1130	328.651292026532
1135	329.073541895
1140	329.48801099915
1145	329.894940658509
1150	330.294610663209
1155	330.687318534094
1160	331.073366950496
1165	331.453054422979
1170	331.826668866399
1175	332.194484703707
1180	332.556761583638
1185	332.913742116531
1190	333.26565087418
1195	333.612695068042
1200	333.955064703319
1205	334.292940696939
1210	334.626489193466
1215	334.955860123297
1220	335.281190219012
1225	335.602604987459
1230	335.920221574851
1235	336.234149306917
1240	336.544499204781
1245	336.85137203932
1250	337.154857112883
1255	337.455037146749
1260	337.751991040922
1265	338.045792907095
1270	338.336513405574
1275	338.624220683713
1280	338.908979322395
1285	339.19084966298
1290	339.469888746839
1295	339.746151132751
1300	340.019689127859
1305	340.290552821294
1310	340.558789336559
1315	340.824443558708
1320	341.087561717491
1325	341.348188094378
1330	341.606364259571
1335	341.862129029857
1340	342.115519376221
1345	342.366572221226
1350	342.615324124721
1355	342.861810315494
1360	343.106064449883
1365	343.348119037875
1370	343.588005938118
1375	343.825756303361
1380	344.061400398038
1385	344.294967400443
1390	344.526485783298
1395	344.755983543602


==> tiks/ROM-signal/TimeEval-840sines-1dummy.tsv <==
0	500
5	500

==> tiks/ROM-signal/TimeEval-840sines-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15735532385
135	279.188980513833
140	279.267116493232
145	279.384604548585
150	279.556743099127
155	279.790510120757
160	280.081391254678
165	280.415565598619
170	280.776998502633
175	281.1386787291
180	281.477961495027
185	281.784201228692
190	282.059312503025
195	282.310524231333
200	282.543797464053
205	282.762236495055
210	282.967481809177
215	283.160965634756
220	283.344118627403
225	283.518164556555
230	283.684056302227
235	283.842562049093
240	283.994343997225
245	284.139982776519
250	284.27998389344
255	284.414789789975
260	284.544793979665
265	284.670350972167
270	284.791782442176
275	284.909381987422
280	285.023419196618
285	285.134142873632
290	285.241783490108
295	285.346555125074
300	285.448657056365
305	285.548275077391
310	285.64558258348
315	285.740741473356
320	285.833902960049
325	285.925208281817
330	286.014789336782
335	286.102769253688
340	286.189262919397
345	286.274377470704
350	286.358212755735
355	286.440861767098
360	286.522411053371
365	286.602941091136
370	286.682526655256
375	286.761237171933
380	286.839137025351
385	286.916285852436
390	286.99273884069
395	287.068547020315
400	287.143757534008
405	287.218413886528
410	287.292556179041
415	287.366221316407
420	287.439443223306
425	287.512253055639
430	287.584679387488
435	287.656748377147
440	287.728483928732
445	287.799907850895
450	287.871040005486
455	287.941898446776
460	288.012499553718
465	288.082858152465
470	288.152987637174
475	288.222900066148
480	288.292606256037
485	288.362115871603
490	288.431437509446
495	288.500578781987
500	288.569546398549
505	288.638346236088
510	288.706983400359
515	288.775462283893
520	288.843786622341
525	288.911959546096
530	288.979983629428
535	289.047860937625
540	289.115593070487
545	289.183181200982
550	289.250626111673
555	289.317928227449
560	289.385087647937
565	289.452104176386
570	289.518977347232
575	289.585706452211
580	289.652290564035
585	289.718728556422
590	289.790574862476
595	289.885134603262
600	290.029128562488
605	290.251361194054
610	290.576007506568
615	291.020245307736
620	291.595001893933
625	292.306106394598
630	293.154700968847
635	294.137252753704
640	295.2456836476
645	296.466514717334
650	297.784123491365
655	299.179780677524
660	300.631998069461
665	302.114103635651
670	303.593816838417
675	305.032805717307
680	306.414048041426
685	307.708974949651
690	308.906030225999
695	310.006100203485
700	311.02223362262
705	311.97026203428
710	312.862214073343
715	313.70582930007
720	314.506702463563
725	315.269678892473
730	315.999034973679
735	316.698355882411
740	317.370611667425
745	318.018338356369
750	318.643759279158
755	319.248837629403
760	319.83531171128
765	320.404731961058
770	320.958492856673
775	321.497855617253
780	322.023964795157
785	322.537861907597
790	323.040496888011
795	323.532737435013
800	324.015376720525
805	324.48913996103
810	324.954690134053
815	325.412632994948
820	325.863521535059
825	326.307860009839
830	326.746107597554
835	327.178681752478
840	327.605961347373
845	328.028289566653
850	328.44597665518
855	328.85930257133
860	329.268519471728
865	329.67385392356
870	330.075509095601
875	330.473666884663
880	330.868489903695
885	331.260123338744
890	331.648696702458
895	332.034325473382
900	332.417112639888
905	332.797150130078
910	333.174520150193
915	333.549296363728
920	333.921544989813
925	334.291325774854
930	334.65869286923
935	335.023695637373
940	335.386379358516
945	335.746785822807
950	336.104953829445
955	336.460919600513
960	336.814717122663
965	337.166378426765
970	337.515933818207
975	337.863412067396
980	338.208840565727
985	338.552245456781
990	338.893651749838
995	339.23308342281
1000	339.570563524208
1005	339.906114265694
1010	340.239757127699
1015	340.571512952283
1020	340.899559235715
1025	341.225478926551
1030	341.545467852385
1035	341.848615337732
1040	342.119911036784
1045	342.346289126688
1050	342.520441127789
1055	342.641046677483
1060	342.711503870138
1065	342.738948519745
1070	342.733723871135
1075	342.708791934574
1080	342.678863507468
1085	342.65915972426
1090	342.663123332792
1095	342.696468754293
1100	342.757353107352
1105	342.840104139718
1110	342.939368201583
1115	343.051725070605
1120	343.175148289919
1125	343.308110620103
1130	343.449238402445
1135	343.597343489879
1140	343.751463318166
1145	343.910813671835
1150	344.074725737387
1155	344.242613682922
1160	344.413962415625
1165	344.588317500485
1170	344.765274177681
1175	344.944468612803
1180	345.125572068066
1185	345.30828672523
1190	345.492342117572
1195	345.677492121745
1200	345.863512532762
1205	346.050199061635
1210	346.237365646971
1215	346.424842943776
1220	346.612476935942
1225	346.800127664608
1230	346.987668080054
1235	347.174983039766
1240	347.361968457865
1245	347.54853033626
1250	347.734583904467
1255	347.920052877977
1260	348.104868779633
1265	348.288970314055
1270	348.472302788622
1275	348.654817567014
1280	348.836471552076
1285	349.017226701488
1290	349.197049585681
1295	349.375910984231
1300	349.553785517878
1305	349.730651312044
1310	349.906489681573
1315	350.081284845753
1320	350.255023676582
1325	350.427695436545
1330	350.599291551127
1335	350.769805392901
1340	350.939232090265
1345	351.107568368792
1350	351.274812394569
1355	351.440963622371
1360	351.606022657558
1365	351.769991134093
1370	351.932871606199
1375	352.094667446963
1380	352.255382751385
1385	352.415022252381
1390	352.573591234347
1395	352.731095451813


==> tiks/ROM-signal/TimeEval-840sines-2dummy.tsv <==
0	500
5	500


==> tiks/ROM-signal/TimeEval-840sines-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.709179301328
135	281.331980839266
140	283.859553492558
145	287.044480839266
150	290.575
155	294.105519160734
160	297.290446507442
165	299.818019160734
170	302
175	302
180	302
185	302
190	302
195	302
200	302
205	302
210	302
215	302
220	302
225	302
230	302
235	302
240	302
245	302
250	302
255	302
260	302
265	302
270	302
275	302
280	302
285	302
290	302
295	302
300	302
305	302
310	302
315	302
320	302
325	302
330	302
335	302
340	302
345	302
350	302
355	302
360	302
365	302
370	302
375	302
380	302
385	302
390	302
395	302
400	302
405	302
410	302
415	302
420	302
425	302
430	302
435	302
440	302
445	302
450	302
455	302
460	302
465	302
470	302
475	302
480	302
485	302
490	302
495	302
500	302
505	302
510	302
515	302
520	302
525	302
530	302
535	302
540	302
545	302
550	302
555	302
560	302
565	302
570	302
575	302
580	302
585	302
590	302.738699564292
595	304.936609022291
600	308.539608548698
605	313.458980337503
610	319.573593128807
615	326.732884862452
620	334.760570015627
625	343.458980337503
630	352.613932097586
635	362
640	371.386067902414
645	380.541019662497
650	389.239429984373
655	397.267115137548
660	404.426406871193
665	410.541019662497
670	415.460391451302
675	419.063390977709
680	422
685	422
690	422
695	422
700	422
705	422
710	422
715	422
720	422
725	422
730	422
735	422
740	422
745	422
750	422
755	422
760	422
765	422
770	422
775	422
780	422
785	422
790	422
795	422
800	422
805	422
810	422
815	422
820	422
825	422
830	422
835	422
840	422
845	422
850	422
855	422
860	422
865	422
870	422
875	422
880	422
885	422
890	422
895	422
900	422
905	422
910	422
915	422
920	422
925	422
930	422
935	422
940	422
945	422
950	422
955	422
960	422
965	422
970	422
975	422
980	422
985	422
990	422
995	422
1000	422
1005	422
1010	422
1015	422
1020	421.760877884837
1025	421.973360833782
1030	421.339262969985
1035	419.898426994277
1040	417.741385930037
1045	415.003674600373
1050	411.857313476726
1055	408.5
1060	405.142686523274
1065	401.996325399627
1070	399.258614069963
1075	397.101573005723
1080	395.660737030015
1085	395
1090	395
1095	395
1100	395
1105	395
1110	395
1115	395
1120	395
1125	395
1130	395
1135	395
1140	395
1145	395
1150	395
1155	395
1160	395
1165	395
1170	395
1175	395
1180	395
1185	395
1190	395
1195	395
1200	395
1205	395
1210	395
1215	395
1220	395
1225	395
1230	395
1235	395
1240	395
1245	395
1250	395
1255	395
1260	395
1265	395
1270	395
1275	395
1280	395
1285	395
1290	395
1295	395
1300	395
1305	395
1310	395
1315	395
1320	395
1325	395
1330	395
1335	395
1340	395
1345	395
1350	395
1355	395
1360	395
1365	395
1370	395
1375	395
1380	395
1385	395
1390	395
1395	395


==> tiks/ROM-signal/TimeEval-840sines-4.tsv <==
0	279.15
5	279.121875423204
10	279.086291580308
15	279.045541576397
20	279.001475128296
25	278.955574106958
30	278.909015867897
35	278.862726288959
40	278.817424139069
45	278.773658150649
50	278.731837955518
55	278.692259863616
60	278.655128311003
65	278.620573674152
70	278.588667037994
75	278.559432412581
80	278.532856814955
85	278.508898566656
90	278.48749410153
95	278.468563531388
100	278.452015177332
105	278.437749241142
110	278.425660762878
115	278.415641987143
120	278.407584240484
125	278.401379405585
130	278.397194325376
135	278.395560123884
140	278.396861969225
145	278.401069636848
150	278.407854008811
155	278.416707648779
160	278.427062132542
165	278.438394456613
170	278.450588582437
175	278.463021711982
180	278.475877325252
185	278.490432668326
190	278.507659614001
195	278.528280619656
200	278.552815307996
205	278.581619175949
210	278.614915702206
215	278.652822924692
220	278.695375390525
225	278.74254223819
230	278.794242050878
235	278.850355017893
240	278.91073285488
245	278.975206860986
250	279.043594429812
255	279.115704279473
260	279.191340623655
265	279.270306469116
270	279.352406194387
275	279.437447538727
280	279.525243108755
285	279.615611492127
290	279.708378052445
295	279.803375466887
300	279.900444057475
305	279.999431957998
310	280.10019515124
315	280.202597404976
320	280.306510130077
325	280.411812179784
330	280.518389605669
335	280.626135382855
340	280.734949114623
345	280.84473672453
350	280.955410142483
355	281.066886989862
360	281.179090267649
365	281.291948050601
370	281.405393189755
375	281.519363024946
380	281.633799108513
385	281.748646940986
390	281.863855719214
395	281.979378097152
400	282.095169959315
405	282.21119020677
410	282.327400555395
415	282.443765346073
420	282.560251366391
425	282.676827683408
430	282.793465486994
435	282.910137943234
440	283.026820057396
445	283.143488545948
450	283.260121717114
455	283.376699359491
460	283.493202638232
465	283.609613998346
470	283.725917074664
475	283.842096608051
480	283.958138367468
485	284.074029077487
490	284.189756350908
495	284.305308626139
500	284.420675109006
505	284.535845718705
510	284.650811037596
515	284.765562264589
520	284.880091171865
525	284.994390064693
530	285.10845174414
535	285.222269472455
540	285.335836940954
545	285.449148240206
550	285.562197832383
555	285.674980525601
560	285.787491450109
565	285.899726036211
570	286.01167999377
575	286.123349293213
580	286.234730147892
585	286.345818997734
590	286.456971784907
595	286.569039053628
600	286.682744655952
605	286.798374078006
610	286.915931058264
615	287.035267199326
620	287.156186998139
625	287.278530420269
630	287.402234984131
635	287.527379268398
640	287.654209774663
645	287.783153132708
650	287.914815694404
655	288.049972596749
660	288.189548364009
665	288.334591051137
670	288.486241801969
675	288.645701511414
680	288.814554669384
685	288.993439433227
690	289.183716717653
695	289.387804558999
700	289.607375768016
705	289.843506612163
710	290.096799403248
715	290.367483254741
720	290.655496619919
725	290.960554660689
730	291.282204016296
735	291.619867130994
740	291.972877951009
745	292.340510505281
750	292.722001634339
755	293.116568920582
760	293.523424695645
765	293.94178685134
770	294.370887055651
775	294.809976870721
780	295.25833218249
785	295.715256278912
790	296.180081853203
795	296.652172158376
800	297.130921497674
805	297.615755201116
810	298.106129209942
815	298.601529367315
820	299.101470494373
825	299.605495314922
830	300.113173279089
835	300.624099325709
840	301.137892614557
845	301.654195252583
850	302.172671032586
855	302.69300419823
860	303.214898245607
865	303.738074768604
870	304.26227235303
875	304.78724552256
880	305.31276373816
885	305.838610451492
890	306.36458221197
895	306.890487826459
900	307.416147570166
905	307.941392446893
910	308.466063496612
915	308.990011148159
920	309.513094614763
925	310.035181330101
930	310.556146422566
935	311.075872225474
940	311.594247821011
945	312.111168615778
950	312.626535945886
955	313.14025670965
960	313.652243026026
965	314.162411917032
970	314.6706850125
975	315.176988275592
980	315.681251747636
985	316.183409310884
990	316.683398467934
995	317.181160136607
1000	317.676638459165
1005	318.169780624828
1010	318.660536704623
1015	319.148859497664
1020	319.634590369845
1025	320.117866919753
1030	320.598403087947
1035	321.075541112441
1040	321.549028974608
1045	322.018919624846
1050	322.485473175947
1055	322.949064363193
1060	323.410097909766
1065	323.868934517441
1070	324.325830025861
1075	324.780889861575
1080	325.234040258368
1085	325.685004259292
1090	326.133240811949
1095	326.577726227704
1100	327.017317395484
1105	327.451146204901
1110	327.878570111168
1115	328.299130879043
1120	328.712520185382
1125	329.118550973176
1130	329.51713362832
1135	329.908256199659
1140	330.291968007877
1145	330.668366093637
1150	331.03758404325
1155	331.399782803944
1160	331.755143162738
1165	332.103859614975
1170	332.446135392318
1175	332.782178456791
1180	333.112198298383
1185	333.436403399808
1190	333.754999253878
1195	334.068186837435
1200	334.376161461314
1205	334.679111928861
1210	334.977219946583
1215	335.270659739744
1220	335.559597833533
1225	335.844192966999
1230	336.124596112476
1235	336.400950577835
1240	336.673392172845
1245	336.94204942416
1250	337.207043826221
1255	337.468490117659
1260	337.726496574706
1265	337.981165314741
1270	338.232592604442
1275	338.480869168126
1280	338.7260804928
1285	338.968307127224
1290	339.207624972899
1295	339.444105565455
1300	339.677816345311
1305	339.908820916866
1310	340.137179295734
1315	340.362948143789
1320	340.586180991963
1325	340.806928450891
1330	341.025238409604
1335	341.241156222569
1340	341.454724885436
1345	341.665985199893
1350	341.874975928093
1355	342.081733937091
1360	342.286294333797
1365	342.488690590902
1370	342.688954664272
1375	342.887117102287
1380	343.083207147567
1385	343.277252831568
1390	343.469281062445
1395	343.659317706634


==> tiks/ROM-signal/TimeEval-840sines-5.tsv <==
0	279.15
5	279.417962852883
10	279.654736666192
15	279.864577709645
20	280.051120657296
25	280.217472506398
30	280.366292104937
35	280.499857501229
40	280.62012298867
45	280.728767430721
50	280.8272352076
55	280.916770919825
60	280.998448809135
65	281.073197709485
70	281.141822215607
75	281.205020650697
80	281.263400325106
85	281.317490502011
90	281.367753421852
95	281.414593682973
100	281.458366230002
105	281.499383162615
110	281.537919544522
115	281.574218364713
120	281.608494779564
125	281.640939744533
130	281.677466195295
135	281.734108331605
140	281.828669822179
145	281.97312162617
150	282.172704373603
155	282.425650564871
160	282.72355951156
165	283.052393201676
170	283.39974295602
175	283.73872162487
180	284.049377680221
185	284.335282902706
190	284.599508055626
195	284.844697434262
200	285.073132017735
205	285.286782979128
210	285.487357040034
215	285.676334927114
220	285.855003994606
225	286.02448591258
230	286.185760181774
235	286.33968411815
240	286.487009850752
245	286.628398792159
250	286.764433969612
255	286.89563054465
260	287.0224447982
265	287.14528181506
270	287.264502065408
275	287.38042705031
280	287.493344152312
285	287.603510810358
290	287.71115811984
295	287.816493943027
300	287.919705602005
305	288.020962215177
310	288.12041672901
315	288.218207688874
320	288.314460786109
325	288.409290212874
330	288.502799851572
335	288.595084321634
340	288.686229903072
345	288.776315353318
350	288.865412631496
355	288.953587542151
360	289.040900308799
365	289.127406086125
370	289.213155418457
375	289.298194651045
380	289.382566299803
385	289.466309384376
390	289.549459728774
395	289.632050233218
400	289.714111120404
405	289.795670158947
410	289.876752866452
415	289.957382694335
420	290.037581196256
425	290.117368181822
430	290.196761857018
435	290.275778952636
440	290.35443484187
445	290.432743648067
450	290.51071834356
455	290.588370840388
460	290.665712073631
465	290.742752077998
470	290.81950005828
475	290.895964454175
480	290.972152999979
485	291.048072779555
490	291.123730277003
495	291.199131423353
500	291.274281639637
505	291.349185876605
510	291.423848651385
515	291.498274081303
520	291.572465915108
525	291.646427561806
530	291.720162117278
535	291.79367238887
540	291.866960918106
545	291.940030001672
550	292.012881710801
555	292.085517909185
560	292.157940269538
565	292.230150288884
570	292.302149302706
575	292.37393849801
580	292.445518925406
585	292.516891510274
590	292.595642549815
595	292.703301035299
600	292.865819882639
605	293.105175743336
610	293.439173385014
615	293.881303428749
620	294.440664123598
625	295.121955103387
630	295.925548366339
635	296.847639078174
640	297.880476254377
645	299.012670955402
650	300.229577355274
655	301.513739944342
660	302.845398225571
665	304.203038586394
670	305.563981601583
675	306.904991874444
680	308.210482485323
685	309.449329856616
690	310.600983786481
695	311.675708092827
700	312.682370832626
705	313.628651891718
710	314.521218506964
715	315.365873662905
720	316.167681566625
725	316.931073770372
730	317.659938968098
735	318.357699027483
740	319.027373422621
745	319.671633895169
750	320.292850885039
755	320.893133028669
760	321.474360817142
765	322.038215332554
770	322.586202834347
775	323.119675843726
780	323.63985127029
785	324.147826037589
790	324.644590590938
795	325.131040609257
800	325.607987191108
805	326.076165741848
810	326.536243752668
815	326.98882763195
820	327.43446872407
825	327.873668629538
830	328.30688392266
835	328.734530348014
840	329.156986564654
845	329.574597496513
850	329.987677338773
855	330.396512262625
860	330.801362854742
865	331.202466322584
870	331.600038492308
875	331.99427562243
880	332.385356053214
885	332.773441709224
890	333.158679470168
895	333.541202423335
900	333.921131009262
905	334.298574070916
910	334.673629815472
915	335.046386696751
920	335.416924225499
925	335.785313713932
930	336.151618960281
935	336.515896878505
940	336.878198077845
945	337.238567396404
950	337.597044392566
955	337.953663797724
960	338.308455933447
965	338.661447095949
970	339.012659910486
975	339.362113658056
980	339.709824576596
985	340.055806138675
990	340.400069307516
995	340.742622773047
1000	341.08347316951
1005	341.422625276073
1010	341.760082201739
1015	342.095845555773
1020	342.427461838278
1025	342.757454312898
1030	343.081582560034
1035	343.383623505707
1040	343.650340863062
1045	343.872093369885
1050	344.043248360924
1055	344.162369970099
1060	344.23216614711
1065	344.259194467004
1070	344.253342430181
1075	344.227112609806
1080	344.194755680602
1085	344.171030950178
1090	344.168605564361
1095	344.190946034561
1100	344.234734721393
1105	344.297103482881
1110	344.375569388262
1115	344.467980018644
1120	344.572466878432
1125	344.687405674516
1130	344.811382415841
1135	344.943164450069
1140	345.081675691912
1145	345.225975413523
1150	345.375240064749
1155	345.528747672949
1160	345.685864441149
1165	345.846033221431
1170	346.00876358949
1175	346.173623287732
1180	346.340230839238
1185	346.508249164474
1190	346.677380057693
1195	346.847359401106
1200	347.017953012904
1205	347.188953040419
1210	347.360174822645
1215	347.531454157333
1220	347.702644917216
1225	347.873616967863
1230	348.044254346427
1235	348.214453666348
1240	348.384122717962
1245	348.553179239199
1250	348.721549834134
1255	348.889169020216
1260	349.055978387666
1265	349.221925856744
1270	349.386965020546
1275	349.551054562654
1280	349.714157740358
1285	349.876241925435
1290	350.037278195485
1295	350.197240969764
1300	350.356107684221
1305	350.513858501124
1310	350.67047604926
1315	350.825945191172
1320	350.980252814369
1325	351.133387643793
1330	351.285340073178
1335	351.43610201322
1340	351.585666754713
1345	351.734028845047
1350	351.88118397663
1355	352.027128885973
1360	352.171861262335
1365	352.315379664918
1370	352.457683447755
1375	352.598772691489
1380	352.738648141376
1385	352.877311150865
1390	353.014763630223
1395	353.151007999711


==> tiks/ROM-signal/TimeEval-840sines-6.tsv <==
0	279.15
5	279.164339623286
10	279.179353046197
15	279.195127730439
20	279.211738188207
25	279.22924721469
30	279.247707009616
35	279.267160198443
40	279.287640762681
45	279.309174887855
50	279.331781736733
55	279.355474154685
60	279.38025931334
65	279.406139298084
70	279.433111644413
75	279.461169827659
80	279.490303710168
85	279.52049994963
90	279.551742371899
95	279.584012311345
100	279.617288921489
105	279.65154945842
110	279.686769539289
115	279.722923377932
120	279.759983999532
125	279.797923436046
130	279.836373530673
135	279.874389555334
140	279.91098267627
145	279.945585512211
150	279.97810163931
155	280.008908715244
160	280.038814861499
165	280.0689725084
170	280.100418863918
175	280.135021185761
180	280.174131807076
185	280.217636945555
190	280.265419396223
195	280.317359228061
200	280.373334409192
205	280.433221367564
210	280.496895493376
215	280.564231588824
220	280.635104270166
225	280.709388326626
230	280.786959040169
235	280.867692469795
240	280.951465703654
245	281.038157081935
250	281.127646393236
255	281.219815046831
260	281.314546223053
265	281.411725003778
270	281.511238484859
275	281.612975872128
280	281.716828562502
285	281.822690211552
290	281.930456788796
295	282.040026621847
300	282.151300430477
305	282.264181351543
310	282.378574955648
315	282.494389256348
320	282.611534712623
325	282.729924225293
330	282.849473127996
335	282.970099173281
340	283.091722514349
345	283.214265682901
350	283.337653563535
355	283.461813365089
360	283.586674589304
365	283.712168997119
370	283.838230572932
375	283.964795487087
380	284.091802056856
385	284.219190706144
390	284.346903924136
395	284.474886223077
400	284.603084095373
405	284.731445970162
410	284.859922169516
415	284.988464864401
420	285.117028030523
425	285.245567404161
430	285.374040438099
435	285.502406257736
440	285.630625617467
445	285.758660857388
450	285.88647586042
455	286.014036009872
460	286.141308147536
465	286.268260532319
470	286.394862799481
475	286.521085920502
480	286.646902163602
485	286.772285054956
490	286.897209340611
495	287.021650949126
500	287.145586954952
505	287.268995542571
510	287.391855971384
515	287.514148541374
520	287.635854559531
525	287.756956307061
530	287.877437007356
535	287.997280794745
540	288.116472684001
545	288.234998540625
550	288.352845051877
555	288.46999969856
560	288.58645072755
565	288.702187125056
570	288.817198590606
575	288.931475511743
580	289.045008939433
585	289.157790564152
590	289.269365702705
595	289.378494338564
600	289.483772086713
605	289.584155534608
610	289.678982567041
615	289.767983415453
620	289.851282161594
625	289.929388591818
630	290.003180484647
635	290.073876619832
640	290.143001018548
645	290.2123391559
650	290.283887120241
655	290.359794918874
660	290.442305335074
665	290.533689915381
670	290.636183797505
675	290.751921168255
680	290.882427383456
685	291.03000033801
690	291.196064012927
695	291.380057486966
700	291.581415348897
705	291.799570318054
710	292.033955498359
715	292.284006313068
720	292.54916216123
725	292.828867831467
730	293.122574703994
735	293.429741767792
740	293.749836476311
745	294.082335462082
750	294.426725127981
755	294.782502130605
760	295.14917376929
765	295.52625829254
770	295.913285132216
775	296.309795074483
780	296.715340375472
785	297.129484828564
790	297.551803789434
795	297.981884164201
800	298.419324365425
805	298.863734240117
810	299.314734973444
815	299.771958971387
820	300.235049725232
825	300.703661660444
830	301.177459972196
835	301.656120449564
840	302.139329290168
845	302.626782906858
850	303.118187727865
855	303.613259991663
860	304.111725537689
865	304.613319593894
870	305.117786562053
875	305.624879801598
880	306.134361412703
885	306.646002019242
890	307.159580552191
895	307.674884033958
900	308.191707364096
905	308.709853106785
910	309.229131280418
915	309.749359149616
920	310.27036101991
925	310.791968035339
930	311.314017979166
935	311.836355077865
940	312.358829808543
945	312.881298709918
950	313.403624196944
955	313.925674379182
960	314.447322882966
965	314.968448677438
970	315.488935904454
975	316.008673712423
980	316.527556094061
985	317.045481728073
990	317.562353824761
995	318.078079975525
1000	318.592572006253
1005	319.105745834548
1010	319.617521330776
1015	320.127822182874
1020	320.636718861835
1025	321.143977636878
1030	321.649785084979
1035	322.154985461918
1040	322.660157257859
1045	323.165578763767
1050	323.671212827919
1055	324.176711740868
1060	324.681441883551
1065	325.184526507936
1070	325.684903876628
1075	326.181397038245
1080	326.672790813459
1085	327.15792707503
1090	327.635872454255
1095	328.106331542262
1100	328.569455535335
1105	329.025393362749
1110	329.474291643268
1115	329.916294644077
1120	330.351544243128
1125	330.780179895596
1130	331.202338604927
1135	331.618154898781
1140	332.027760810012
1145	332.431285862722
1150	332.828857063332
1155	333.220598896538
1160	333.606633325965
1165	333.987079799293
1170	334.362055257608
1175	334.731674148694
1180	335.09604844399
1185	335.45528765892
1190	335.809498876305
1195	336.158786772582
1200	336.503253646532
1205	336.842999450277
1210	337.178121822265
1215	337.508716122007
1220	337.834875466345
1225	338.156690767018
1230	338.47425076933
1235	338.787642091732
1240	339.096949266144
1245	339.402254778842
1250	339.703639111779
1255	340.001180784191
1260	340.294956394363
1265	340.585040661444
1270	340.871506467214
1275	341.154424897697
1280	341.433865284543
1285	341.709895246109
1290	341.982580728159
1295	342.251986044139
1300	342.518173914967
1305	342.781205508285
1310	343.041140477151
1315	343.298036998124
1320	343.551951808716
1325	343.802940244182
1330	344.051056273647
1335	344.296352535518
1340	344.538880372212
1345	344.778689864149
1350	345.015829863037
1355	345.250348024418
1360	345.482290839491
1365	345.711703666206
1370	345.938630759631
1375	346.163115301591
1380	346.385199429595
1385	346.60492426505
1390	346.822329940767
1395	347.037455627779


==> tiks/ROM-signal/TimeEval-840sines-7.tsv <==
0	279.15
5	279.597663111293
10	280.015652225658
15	280.406022962592
20	280.770693665566
25	281.111454287908
30	281.429974719106
35	281.727812585424
40	282.006420556855
45	282.267153190613
50	282.51127333963
55	282.739958152888
60	282.954304692856
65	283.155335193806
70	283.344001983375
75	283.521192088414
80	283.687731544908
85	283.844389430527
90	283.991881637291
95	284.130874400716
100	284.261987600851
105	284.385797849636
110	284.502841378145
115	284.613616736421
120	284.718587317831
125	284.818183719136
130	284.917360222572
135	285.029279169237
140	285.168903406095
145	285.346881234843
150	285.568624567999
155	285.833891172779
160	286.136912459462
165	286.467054828059
170	286.814504598605
175	287.157668781139
180	287.479642837773
185	287.782050115126
190	288.066398205266
195	288.334086744531
200	288.586414704977
205	288.824587210472
210	289.049721907583
215	289.262854919515
220	289.464946409681
225	289.656885779811
230	289.839496525984
235	290.013540774533
240	290.179723518366
245	290.338696573007
250	290.491062270412
255	290.637376907503
260	290.778153965286
265	290.913867113417
270	291.04495301413
275	291.171813938565
280	291.294820207715
285	291.414312469394
290	291.530603821945
295	291.643981794694
300	291.754710194513
305	291.863030827271
310	291.969165102376
315	292.07331552808
320	292.175667104738
325	292.276388622735
330	292.375633871371
335	292.473542764573
340	292.570242388953
345	292.665847979329
350	292.760463826547
355	292.85418412207
360	292.947093743569
365	293.039268985429
370	293.130778237854
375	293.221682618
380	293.312036556363
385	293.40188834141
390	293.491280625265
395	293.580250893082
400	293.668831898541
405	293.757052067772
410	293.844935873838
415	293.932504183786
420	294.019774580129
425	294.106761658501
430	294.193477303134
435	294.279930941652
440	294.366129780637
445	294.452079023261
450	294.537782070263
455	294.623240705389
460	294.708455266414
465	294.793424802726
470	294.878147220437
475	294.962619415876
480	295.046837398317
485	295.130796402671
490	295.214490992892
495	295.297915156728
500	295.381062392473
505	295.463925788274
510	295.546498094541
515	295.628771789972
520	295.710739141649
525	295.792392259651
530	295.873723146592
535	295.954723742455
540	296.035385965087
545	296.115701746678
550	296.19566306653
555	296.275261980404
560	296.354490646707
565	296.433341349774
570	296.511806520459
575	296.589878754272
580	296.66755082723
585	296.744815709642
590	296.827682789638
595	296.933482391774
600	297.083625294133
605	297.29688554013
610	297.589054187417
615	297.972658366772
620	298.456753126164
625	299.046791700354
630	299.74457787452
635	300.548302050821
640	301.452660530925
645	302.449055447526
650	303.525870765168
655	304.668817875011
660	305.86134257584
665	307.085083706869
670	308.320372413605
675	309.546760016918
680	310.749577956276
685	311.901872141698
690	312.984444337535
695	314.0027724017
700	314.961935807039
705	315.866642888458
710	316.721256309008
715	317.529816854878
720	318.296065663309
725	319.023464981677
730	319.715217550432
735	320.374284697241
740	321.003403224582
745	321.605101168151
750	322.181712498817
755	322.735390836418
760	323.268122239542
765	323.781737131457
770	324.277921418605
775	324.758226854559
780	325.224080698985
785	325.676794718031
790	326.117573569595
795	326.54752261415
800	326.967655189191
805	327.378899382917
810	327.782104340457
815	328.178046133787
820	328.567433224471
825	328.950911546441
830	329.329069234277
835	329.702441020765
840	330.07151232596
845	330.436723058517
850	330.798471148696
855	331.157115831158
860	331.512980694486
865	331.86635651323
870	332.217503877257
875	332.56665563218
880	332.914019143744
885	333.259778398194
890	333.604095949839
895	333.947114726293
900	334.28895970117
905	334.629739443364
910	334.96954755142
915	335.308463980962
920	335.646556272591
925	335.983880687156
930	336.320483254894
935	336.656400744422
940	336.99166155723
945	337.326286552903
950	337.660289809969
955	337.993679326911
960	338.326457667631
965	338.658622555284
970	338.990167418217
975	339.321081891422
980	339.651352276738
985	339.980961964776
990	340.309891821357
995	340.638120541063
1000	340.965624970307
1005	341.292380402186
1010	341.618360845201
1015	341.943539267799
1020	342.26594051996
1025	342.587449529814
1030	342.904733928116
1035	343.204699072618
1040	343.476216602302
1045	343.710750302115
1050	343.902824210921
1055	344.050303214354
1060	344.154468169416
1065	344.219880539361
1070	344.254044763685
1075	344.266889317096
1080	344.270098823322
1085	344.27612203534
1090	344.296061996813
1095	344.333911230817
1100	344.388133360529
1105	344.457303851641
1110	344.540102241624
1115	344.635304898821
1120	344.741778275399
1125	344.858472620702
1130	344.984416123794
1135	345.11870945615
1140	345.260520687383
1145	345.409080548788
1150	345.563678021148
1155	345.723656224876
1160	345.888408592023
1165	346.057375301089
1170	346.23003995684
1175	346.405926498548
1180	346.584596321169
1185	346.765645595047
1190	346.948702770675
1195	347.133426255952
1200	347.319502254244
1205	347.506642752317
1210	347.694583647949
1215	347.883083007734
1220	348.071919446204
1225	348.260890618008
1230	348.449811815432
1235	348.638514664082
1240	348.826845910005
1245	349.014666292012
1250	349.201849493359
1255	349.388281167347
1260	349.573858031779
1265	349.758487027534
1270	349.942084536848
1275	350.124575657203
1280	350.305893526979
1285	350.485978699299
1290	350.664778560734
1295	350.842246791776
1300	351.018342866162
1305	351.193031586375
1310	351.366282652787
1315	351.538070264127
1320	351.708372747058
1325	351.877172212867
1330	352.044454239334
1335	352.210207576053
1340	352.374423871527
1345	352.53709742053
1350	352.698224930289
1355	352.857805304182
1360	353.015839441681
1365	353.172330053427
1370	353.327281490327
1375	353.480699585703
1380	353.632591509543
1385	353.782965634003
1390	353.931831409344
1395	354.07919924956


==> tiks/ROM-signal/TimeEval-840sines-8.tsv <==
0	279.15
5	279.060486709667
10	278.984337833513
15	278.920866880462
20	278.869442769928
25	278.829484395051
30	278.80045572442
35	278.781861387725
40	278.773242696667
45	278.774174057557
50	278.784259736656
55	278.803130943319
60	278.830443199628
65	278.865873968389
70	278.909120514235
75	278.959897975099
80	279.017937623623
85	279.082985300083
90	279.154800000235
95	279.233152603134
100	279.317824725418
105	279.408607689891
110	279.505301597401
115	279.607714492093
120	279.715661611043
125	279.82896471019
130	279.947102819069
135	280.069008354241
140	280.193658223633
145	280.320535259514
150	280.449635127547
155	280.581426193113
160	280.716765917492
165	280.856781602402
170	281.00237827288
175	281.155241821405
180	281.316352654538
185	281.485143742484
190	281.661090501495
195	281.843706817719
200	282.032541462087
205	282.227174856957
210	282.427216159377
215	282.632300629454
220	282.842087255582
225	283.05625661117
230	283.27450892007
235	283.496562310226
240	283.722151237119
245	283.951025060408
250	284.182946758829
255	284.417691769889
260	284.655046942218
265	284.894809589626
270	285.136786636998
275	285.380793849103
280	285.626655134282
285	285.874201915739
290	286.123272563881
295	286.373711883771
300	286.625370652342
305	286.878105200538
310	287.131777035988
315	287.386252502282
320	287.641402471259
325	287.897102065084
330	288.153230405188
335	288.409670385439
340	288.66630846714
345	288.923034493723
350	289.179741523155
355	289.436325676331
360	289.692685999817
365	289.948724341551
370	290.204345238154
375	290.459455812711
380	290.713965681946
385	290.967786871819
390	291.220833740713
395	291.473022909389
400	291.72427319704
405	291.974505562773
410	292.223643051982
415	292.471610747059
420	292.718335722003
425	292.96374700049
430	293.20777551704
435	293.450354080926
440	293.691417342528
445	293.930901761863
450	294.168745579021
455	294.404888786319
460	294.639273101936
465	294.87184194489
470	295.102540411163
475	295.331315250858
480	295.558114846242
485	295.782889190574
490	296.005589867611
495	296.226170031708
500	296.44458438842
505	296.660789175553
510	296.874742144585
515	297.086402542419
520	297.295731093402
525	297.502689981583
530	297.707242833161
535	297.909354699105
540	298.108992037904
545	298.306122698432
550	298.500715902905
555	298.692742229912
560	298.882173597513
565	299.068983246376
570	299.253145722962
575	299.434636862735
580	299.613433773405
585	299.789514818181
590	299.962400253731
595	300.130856366557
600	300.293598133178
605	300.449822788759
610	300.599194680029
615	300.741822297238
620	300.878227825583
625	301.009309711008
630	301.136298867514
635	301.260709268201
640	301.38428376558
645	301.508936082489
650	301.63669000602
655	301.769616903902
660	301.90977276393
665	302.059136028412
670	302.219547551171
675	302.392654037095
680	302.57939772899
685	302.781502516359
690	302.999656798011
695	303.232534086129
700	303.478931070878
705	303.737755180157
710	304.008013470978
715	304.288802699497
720	304.579300435957
725	304.878757107404
730	305.18648886532
735	305.50187118771
740	305.824333135935
745	306.153352195871
750	306.488449641164
755	306.829186363403
760	307.175159120267
765	307.525997158171
770	307.881359170685
775	308.240930558251
780	308.604420958436
785	308.971562019229
790	309.342105390833
795	309.71582091396
800	310.092494984929
805	310.471929079931
810	310.853938422614
815	311.238350780765
820	311.625005379336
825	312.01375191831
830	312.404449685108
835	312.796966752223
840	313.191179251741
845	313.586970719204
850	313.984231500049
855	314.382858212486
860	314.78275326134
865	315.183824397853
870	315.585984321
875	315.989150316257
880	316.39324392819
885	316.798190663565
890	317.203919722022
895	317.610363751631
900	318.017458626908
905	318.425143247118
910	318.833359352894
915	319.242051359385
920	319.651166204335
925	320.060653209653
930	320.470463955147
935	320.880552163251
940	321.290873593687
945	321.70138594708
950	322.11204877668
955	322.522823407387
960	322.933672861385
965	323.34456178974
970	323.755456409389
975	324.166324444994
980	324.577135075202
985	324.987858882882
990	325.398467808948
995	325.808935109447
1000	326.219235315583
1005	326.629344196398
1010	327.039238723869
1015	327.448897040183
1020	327.858446309688
1025	328.26768261513
1030	328.676856222629
1035	329.086856459934
1040	329.498229685964
1045	329.911161420535
1050	330.325479677951
1055	330.740679481733
1060	331.155967160148
1065	331.570321735002
1070	331.982569607952
1075	332.391467894419
1080	332.795791210207
1085	333.194432981095
1090	333.586575593979
1095	333.972101964261
1100	334.351347973612
1105	334.724619807592
1110	335.092196769484
1115	335.454333834019
1120	335.811263963882
1125	336.163200210072
1130	336.510337615479
1135	336.852854939445
1140	337.190916219603
1145	337.524672185852
1150	337.854261540102
1155	338.179812114166
1160	338.501441917138
1165	338.819260082545
1170	339.13336772466
1175	339.443858712496
1180	339.75082036924
1185	340.054334104164
1190	340.354475983407
1195	340.651317245426
1200	340.944924766382
1205	341.235361480236
1210	341.522686757862
1215	341.806956749126
1220	342.088224691454
1225	342.366541188124
1230	342.64195445918
1235	342.914510567618
1240	343.184253623215
1245	343.451225966177
1250	343.715468332543
1255	343.977020003124
1260	344.235918937575
1265	344.492201895034
1270	344.745904542656
1275	344.997061553205
1280	345.245706692779
1285	345.491872899646
1290	345.735592355041
1295	345.976896546736
1300	346.21581632608
1305	346.452381959164
1310	346.686623172688
1315	346.918569195053
1320	347.148248793166
1325	347.375690305367
1330	347.600921670884
1335	347.823970456159
1340	348.044863878355
1345	348.263628826338
1350	348.480291879389
1355	348.694879323872
1360	348.90741716808
1365	349.117931155433
1370	349.326446776212
1375	349.532989277974
1380	349.737583674789
1385	349.940254755427
1390	350.141027090605
1395	350.339925039388


==> tiks/ROM-signal/TimeEval-840sines-9.tsv <==
0	279.15
5	279.526329599876
10	279.871959648057
15	280.190147251414
20	280.483838184321
25	280.755695817188
30	281.008127370381
35	281.243307738276
40	281.463201106361
45	281.669580564281
50	281.86404589943
55	282.04803973898
60	282.222862192988
65	282.389684137286
70	282.549559262205
75	282.703435001609
80	282.852162446191
85	282.996505335444
90	283.13714821396
95	283.274703829835
100	283.409719845746
105	283.542684926707
110	283.674034262611
115	283.804154578227
120	283.933388678437
125	284.06203957207
130	284.195680060024
135	284.349320534714
140	284.539792677804
145	284.778654796733
150	285.071234883678
155	285.416266554064
160	285.806155088086
165	286.227848935548
170	286.669538470433
175	287.105895544777
180	287.517604212082
185	287.907098029271
190	288.276575184458
195	288.628020516057
200	288.963225491803
205	289.283806334984
210	289.591220468381
215	289.886781430898
220	290.171672407868
225	290.446958503126
230	290.713597869266
235	290.972451801843
240	291.224293893554
245	291.469818335626
250	291.709647445594
255	291.944338493344
260	292.174389890655
265	292.400246803457
270	292.622306240502
275	292.840921667209
280	293.056407188875
285	293.269041343383
290	293.479070539771
295	293.686712175667
300	293.892157463509
305	294.095573992701
310	294.297108052304
315	294.496886736582
320	294.695019853652
325	294.891601655566
330	295.086712406489
335	295.280419804037
340	295.472780267464
345	295.663840105104
350	295.853636572297
355	296.042198830018
360	296.229548813424
365	296.415702018722
370	296.600668215952
375	296.784452094561
380	296.967053848036
385	297.148469703239
390	297.328692399593
395	297.507711622776
400	297.685514397128
405	297.862085440627
410	298.037407485881
415	298.211461570293
420	298.384227298267
425	298.55568307802
430	298.725806335372
435	298.894573706622
440	299.061961212468
445	299.227944414693
450	299.392498557239
455	299.555598693081
460	299.717219798235
465	299.877336874068
470	300.035925039003
475	300.192959610582
480	300.348416178786
485	300.502270671417
490	300.654499412259
495	300.805079172705
500	300.953987217428
505	301.101201344666
510	301.246699921601
515	301.390461915292
520	301.53246691957
525	301.672695178267
530	301.811127605126
535	301.947745800677
540	302.082532066391
545	302.215469416339
550	302.346541586602
555	302.475733042638
560	302.603028984798
565	302.728415352162
570	302.851878824863
575	302.973406825029
580	303.092987516489
585	303.210609803348
590	303.333272471041
595	303.4809992678
600	303.678192945534
605	303.945811870623
610	304.30106139046
615	304.757158301164
620	305.323176140201
625	306.003976836616
630	306.800231926876
635	307.708534148315
640	308.721597818881
645	309.828544065876
650	311.015264739455
655	312.264856796825
660	313.558117122194
665	314.874086199838
670	316.190627819083
675	317.485031086993
680	318.741629726274
685	319.930557546975
690	321.031500141262
695	322.052887987303
700	323.002355643559
705	323.886815791342
710	324.712526518058
715	325.485152436566
720	326.20982018761
725	326.891168826976
730	327.533395556873
735	328.140297221925
740	328.715307953962
745	329.261533316432
750	329.781781268431
755	330.27859024011
760	330.754254585235
765	331.21084765285
770	331.650242698251
775	332.074131833506
780	332.484043199588
785	332.88135652556
790	333.267317225098
795	333.64304916685
800	334.009566242534
805	334.367782845247
810	334.718523360032
815	335.062530759308
820	335.400474387133
825	335.732957008468
830	336.060521192507
835	336.383655092688
840	336.702797680148
845	337.018343482061
850	337.330646871509
855	337.640025951124
860	337.946766068796
865	338.251123000154
870	338.553325829241
875	338.853579555867
880	339.15206745544
885	339.448953214639
890	339.744382864111
895	340.038486527346
900	340.331380003125
905	340.623166197238
910	340.91393641775
915	341.203771546691
920	341.492743099874
925	341.780914185411
930	342.068340370513
935	342.355070465251
940	342.641147231146
945	342.92660802168
950	343.211485361208
955	343.495807468066
960	343.779598727192
965	344.06288011703
970	344.345669595041
975	344.627982445769
980	344.909831594986
985	345.191227893152
990	345.472180371098
995	345.752696470563
1000	346.032782251979
1005	346.31244258167
1010	346.591681300411
1015	346.870501375132
1020	347.146636120551
1025	347.42236864272
1030	347.693819340703
1035	347.945877061811
1040	348.165962607634
1045	348.3446860369
1050	348.476316270404
1055	348.559032318978
1060	348.594939278996
1065	348.589847105923
1070	348.552825157625
1075	348.495559660475
1080	348.431553707309
1085	348.374966602547
1090	348.338173486393
1095	348.3251125569
1100	348.333318674605
1105	348.360563733693
1110	348.404834012837
1115	348.46430969768
1120	348.537346365133
1125	348.622458240272
1130	348.718303055093
1135	348.823668355021
1140	348.937459114058
1145	349.058686532958
1150	349.186457906974
1155	349.319967460673
1160	349.458488057242
1165	349.601363698587
1170	349.748002740612
1175	349.897871755314
1180	350.050489977907
1185	350.2054242831
1190	350.362284640023
1195	350.520720000118
1200	350.680414576705
1205	350.841084478844
1210	351.002474665742
1215	351.164356191114
1220	351.326523709889
1225	351.488793222248
1230	351.651000032378
1235	351.812996901493
1240	351.974652376619
1245	352.135849278383
1250	352.296483332695
1255	352.456461932583
1260	352.615703017823
1265	352.774134061123
1270	352.931691150725
1275	353.088318160254
1280	353.243965997491
1285	353.398591924583
1290	353.552158942862
1295	353.70463523615
1300	353.855993666969
1305	354.006211320627
1310	354.155269092626
1315	354.303151315271
1320	354.44984541975
1325	354.59534163031
1330	354.739632687482
1335	354.882713597588
1340	355.024581406037
1345	355.165234992141
1350	355.304674883416
1355	355.44290308751
1360	355.579922940083
1365	355.715738967136
1370	355.850356760398
1375	355.983782864549
1380	356.116024675145
1385	356.247090346244
1390	356.376988706791
1395	356.505729184954


==> tiks/ROM-signal/boxrms-745-1.tsv <==
x	y
0.1	0.00602409638554217
0.2	0.0180722891566265
0.3	0.0120481927710843
0.4	0.0180722891566265
0.5	0.0843373493975904
0.6	0.0783132530120482
0.7	0.13855421686747
0.8	0.162650602409639
0.9	0.0843373493975904
1	0.0903614457831325
1.1	0.072289156626506
1.2	0.0481927710843374
1.3	0.036144578313253
1.4	0.036144578313253
1.5	0.0421686746987952
1.6	0.0240963855421687
1.7	0.0180722891566265
1.8	0.0120481927710843
1.9	0.00602409638554217
2	0.0120481927710843
2.1	0.0120481927710843


==> tiks/ROM-signal/boxrms-745-2.tsv <==
x	y
0.5	0.00602409638554217
0.6	0.0120481927710843
0.7	0
0.8	0.0180722891566265
0.9	0.0240963855421687
1	0.036144578313253
1.1	0.0240963855421687
1.2	0.0180722891566265
1.3	0.036144578313253
1.4	0.0481927710843374
1.5	0.072289156626506
1.6	0.0843373493975904
1.7	0.072289156626506
1.8	0.0783132530120482
1.9	0.0662650602409639
2	0.0180722891566265
2.1	0.0180722891566265
2.2	0.0240963855421687
2.3	0.0240963855421687
2.4	0.0180722891566265
2.5	0.0240963855421687
2.6	0.0180722891566265
2.7	0.0120481927710843
2.8	0.00602409638554217
2.9	0.0120481927710843
3	0.0240963855421687
3.1	0.00602409638554217
3.2	0.0120481927710843
3.3	0
3.4	0.00602409638554217
3.5	0.00602409638554217
3.6	0
3.7	0
3.8	0.0180722891566265
3.9	0.0120481927710843
4	0.0301204819277108
4.1	0.00602409638554217
4.2	0.0120481927710843
4.3	0.00602409638554217
4.4	0
4.5	0
4.6	0.00602409638554217
4.7	0.00602409638554217
4.8	0
4.9	0.00602409638554217
5	0.0120481927710843
5.1	0.0180722891566265
5.2	0.00602409638554217
5.3	0.00602409638554217
5.4	0
5.5	0.00602409638554217
5.6	0.0120481927710843
5.7	0
5.8	0
5.9	0
6	0.00602409638554217
6.1	0
6.2	0
6.3	0.00602409638554217
6.4	0.00602409638554217


==> tiks/ROM-signal/boxrms-745-3.tsv <==
x	y
0.1	0.0120481927710843
0.2	0.0180722891566265
0.3	0.0421686746987952
0.4	0.0783132530120482
0.5	0.120481927710843
0.6	0.216867469879518
0.7	0.120481927710843
0.8	0.120481927710843
0.9	0.102409638554217
1	0.0662650602409639
1.1	0.0421686746987952
1.2	0.0240963855421687
1.3	0.0301204819277108
1.4	0.00602409638554217
1.5	0.00602409638554217


==> tiks/ROM-signal/boxrms-745-4.tsv <==
x	y
0	0.00602409638554217
0.05	0.036144578313253
0.1	0.108433734939759
0.15	0.265060240963855
0.2	0.240963855421687
0.25	0.186746987951807
0.3	0.0963855421686747
0.35	0.0542168674698795
0.4	0.00602409638554217
0.45	0.00602409638554217


==> tiks/ROM-signal/boxrms-745-5.tsv <==
x	y
0.99	1
1	1


==> tiks/ROM-signal/boxrms-745-6.tsv <==
x	y
0.1	0.00602409638554217
0.2	0.0180722891566265
0.3	0.0240963855421687
0.4	0.036144578313253
0.5	0.0602409638554217
0.6	0.0843373493975904
0.7	0.162650602409639
0.8	0.13855421686747
0.9	0.0843373493975904
1	0.0903614457831325
1.1	0.072289156626506
1.2	0.0602409638554217
1.3	0.0421686746987952
1.4	0.0481927710843374
1.5	0.0180722891566265
1.6	0.0240963855421687
1.7	0.0120481927710843
1.8	0
1.9	0.0120481927710843
2	0.00602409638554217
2.1	0.00602409638554217


==> tiks/ROM-signal/boxrms-745-7.tsv <==
x	y
-0.6	0.00602409638554217
-0.5	0.0180722891566265
-0.4	0.036144578313253
-0.3	0.0481927710843374
-0.2	0.162650602409639
-0.1	0.22289156626506
0	0.240963855421687
0.1	0.126506024096386
0.2	0.0542168674698795
0.3	0.0481927710843374
0.4	0.00602409638554217
0.5	0.0120481927710843
0.6	0.0120481927710843
0.7	0.00602409638554217
0.8	0.00602409638554217


==> tiks/ROM-signal/boxrms-745-8.tsv <==
x	y
-0.3	0.0301204819277108
-0.2	0.13855421686747
-0.1	0.186746987951807
0	0.186746987951807
0.1	0.132530120481928
0.2	0.108433734939759
0.3	0.0963855421686747
0.4	0.036144578313253
0.5	0.0662650602409639
0.6	0.00602409638554217
0.7	0.0120481927710843
0.8	0.0120481927710843


==> tiks/ROM-signal/boxrms-745-9.tsv <==
x	y
0.1	0.00602409638554217
0.2	0.0120481927710843
0.3	0.0301204819277108
0.4	0.0301204819277108
0.5	0.0542168674698795
0.6	0.0301204819277108
0.7	0.0481927710843374
0.8	0.072289156626506
0.9	0.0662650602409639
1	0.108433734939759
1.1	0.0903614457831325
1.2	0.108433734939759
1.3	0.072289156626506
1.4	0.0481927710843374
1.5	0.0421686746987952
1.6	0.0180722891566265
1.7	0.0180722891566265
1.8	0.036144578313253
1.9	0.0240963855421687
2	0.0180722891566265
2.1	0.0180722891566265
2.2	0.0120481927710843
2.3	0.00602409638554217
2.4	0.0120481927710843
2.5	0.00602409638554217
2.6	0.00602409638554217
2.7	0
2.8	0.00602409638554217
2.9	0.00602409638554217


==> tiks/ROM-signal/boxrms-745combo-1.tsv <==
x	y
0	0.0180722891566265
0.266	0.0662650602409639
0.532	0.271084337349398
0.798	0.313253012048193
1.064	0.168674698795181
1.33	0.0903614457831325
1.596	0.0542168674698795
1.862	0.0180722891566265
2.128	0.0180722891566265


==> tiks/ROM-signal/boxrms-745combo-10.tsv <==
x	y
0.1	0.00602409638554217
0.2	0.0180722891566265
0.3	0.0240963855421687
0.4	0.036144578313253
0.5	0.0602409638554217
0.6	0.0843373493975904
0.7	0.162650602409639
0.8	0.13855421686747
0.9	0.0843373493975904
1	0.0903614457831325
1.1	0.072289156626506
1.2	0.0602409638554217
1.3	0.0421686746987952
1.4	0.0481927710843374
1.5	0.0180722891566265
1.6	0.0240963855421687
1.7	0.0120481927710843
1.8	0
1.9	0.0120481927710843
2	0.00602409638554217
2.1	0.00602409638554217


==> tiks/ROM-signal/boxrms-745combo-11.tsv <==
x	y
-0.57	0.0662650602409639
-0.285	0.427710843373494
0	0.41566265060241
0.285	0.0662650602409639
0.57	0.0240963855421687
0.855	0.0240963855421687


==> tiks/ROM-signal/boxrms-745combo-12.tsv <==
x	y
-0.8	0.00602409638554217
-0.515	0.00602409638554217
-0.23	0.00602409638554217
0.055	0.00602409638554217
0.34	0.00602409638554217
0.625	0.00602409638554217
0.91	0.0180722891566265
1.195	0.0120481927710843
1.48	0.0542168674698795
1.765	0.0301204819277108
2.05	0.0180722891566265
2.335	0.0301204819277108
2.62	0.0240963855421687
2.905	0.0421686746987952
3.19	0.0240963855421687
3.475	0.0301204819277108
3.76	0.0180722891566265
4.045	0.0301204819277108
4.33	0.0180722891566265
4.615	0.036144578313253
4.9	0.0301204819277108
5.185	0.00602409638554217
5.47	0.0481927710843374
5.755	0.036144578313253
6.04	0.0602409638554217
6.325	0.0421686746987952
6.61	0.0120481927710843
6.895	0.0180722891566265
7.18	0.0301204819277108
7.465	0.0240963855421687
7.75	0.00602409638554217
8.035	0.0120481927710843
8.32	0.0301204819277108
8.605	0.036144578313253
8.89	0.0301204819277108
9.175	0.0120481927710843
9.46	0.0301204819277108
9.745	0.036144578313253
10.03	0.0240963855421687
10.315	0
10.6	0.0120481927710843
10.885	0.0120481927710843
11.17	0
11.455	0.00602409638554217
11.74	0
12.025	0
12.31	0.00602409638554217
12.595	0.00602409638554217
12.88	0
13.165	0.0120481927710843
13.45	0.0120481927710843


==> tiks/ROM-signal/boxrms-745combo-13.tsv <==
x	y
-0.3	0.00602409638554217
-0.246	0.0240963855421687
-0.192	0.072289156626506
-0.138	0.0843373493975904
-0.084	0.0963855421686747
-0.03	0.126506024096386
0.024	0.102409638554217
0.078	0.0602409638554217
0.132	0.0843373493975904
0.186	0.0602409638554217
0.24	0.0542168674698795
0.294	0.072289156626506
0.348	0.036144578313253
0.402	0.0240963855421687
0.456	0.0120481927710843
0.51	0.0481927710843374
0.564	0.0180722891566265
0.618	0.00602409638554217
0.672	0.00602409638554217
0.726	0.00602409638554217
0.78	0.00602409638554217


==> tiks/ROM-signal/boxrms-745combo-14.tsv <==
x	y
0.151	0.0180722891566265
0.302	0.0421686746987952
0.453	0.0783132530120482
0.604	0.036144578313253
0.755	0.120481927710843
0.906	0.114457831325301
1.057	0.144578313253012
1.208	0.144578313253012
1.359	0.0903614457831325
1.51	0.036144578313253
1.661	0.036144578313253
1.812	0.036144578313253
1.963	0.0481927710843374
2.114	0.0120481927710843
2.265	0.0120481927710843
2.416	0.0120481927710843
2.567	0.0120481927710843
2.718	0.00602409638554217
2.869	0.00602409638554217


==> tiks/ROM-signal/boxrms-745combo-15.tsv <==
x	y
0.2	0.00602409638554217
0.351	0.0120481927710843
0.502	0.0120481927710843
0.653	0.036144578313253
0.804	0.0602409638554217
0.955	0.0301204819277108
1.106	0.0481927710843374
1.257	0.0180722891566265
1.408	0.0240963855421687
1.559	0.0421686746987952
1.71	0.0301204819277108
1.861	0.036144578313253
2.012	0.0301204819277108
2.163	0.0120481927710843
2.314	0.0180722891566265
2.465	0.0421686746987952
2.616	0
2.767	0.0120481927710843
2.918	0.0240963855421687
3.069	0.0120481927710843
3.22	0.00602409638554217
3.371	0.0180722891566265
3.522	0.0180722891566265
3.673	0.036144578313253
3.824	0.0301204819277108
3.975	0.00602409638554217
4.126	0.0180722891566265
4.277	0.0301204819277108
4.428	0.00602409638554217
4.579	0.0421686746987952
4.73	0.036144578313253
4.881	0.0180722891566265
5.032	0.0301204819277108
5.183	0
5.334	0.0481927710843374
5.485	0.0120481927710843
5.636	0.0301204819277108
5.787	0.0120481927710843
5.938	0.0120481927710843
6.089	0.0180722891566265
6.24	0.0240963855421687
6.391	0.00602409638554217
6.542	0.00602409638554217
6.693	0.0120481927710843
6.844	0
6.995	0.00602409638554217
7.146	0
7.297	0.00602409638554217
7.448	0
7.599	0.00602409638554217
7.75	0.00602409638554217


==> tiks/ROM-signal/boxrms-745combo-2.tsv <==
x	y
0.2	0.00602409638554217
0.466	0
0.732	0.0120481927710843
0.998	0.00602409638554217
1.264	0.0120481927710843
1.53	0.0542168674698795
1.796	0.0301204819277108
2.062	0
2.328	0.0301204819277108
2.594	0.036144578313253
2.86	0.0240963855421687
3.126	0.0240963855421687
3.392	0.0240963855421687
3.658	0.0542168674698795
3.924	0.036144578313253
4.19	0.0120481927710843
4.456	0.0240963855421687
4.722	0.0301204819277108
4.988	0.0180722891566265
5.254	0.0301204819277108
5.52	0.0421686746987952
5.786	0.036144578313253
6.052	0.0481927710843374
6.318	0.0421686746987952
6.584	0.0180722891566265
6.85	0.0120481927710843
7.116	0.0180722891566265
7.382	0.0240963855421687
7.648	0.0240963855421687
7.914	0.0180722891566265
8.18	0.0180722891566265
8.446	0.0180722891566265
8.712	0.0180722891566265
8.978	0.0180722891566265
9.244	0.036144578313253
9.51	0.036144578313253
9.776	0.0180722891566265
10.042	0.0240963855421687
10.308	0.0120481927710843
10.574	0.00602409638554217
10.84	0.0180722891566265
11.106	0.00602409638554217
11.372	0
11.638	0
11.904	0
12.17	0
12.436	0.0120481927710843
12.702	0
12.968	0
13.234	0.0120481927710843
13.5	0.0120481927710843


==> tiks/ROM-signal/boxrms-745combo-3.tsv <==
x	y
0.339	0.0180722891566265
0.678	0.0481927710843374
1.017	0.0963855421686747
1.356	0.216867469879518
1.695	0.216867469879518
2.034	0.0783132530120482
2.373	0.0662650602409639
2.712	0.036144578313253
3.051	0.036144578313253
3.39	0.0120481927710843
3.729	0.0542168674698795
4.068	0.0301204819277108
4.407	0.00602409638554217
4.746	0.0180722891566265
5.085	0.036144578313253
5.424	0.0180722891566265
5.763	0.00602409638554217
6.102	0.00602409638554217
6.441	0.00602409638554217


==> tiks/ROM-signal/boxrms-745combo-4.tsv <==
x	y
1.2	0.00602409638554217
1.539	0.00602409638554217
1.878	0.00602409638554217
2.217	0.0180722891566265
2.556	0.00602409638554217
2.895	0.0301204819277108
3.234	0.0120481927710843
3.573	0.0180722891566265
3.912	0.0180722891566265
4.251	0.0301204819277108
4.59	0.0481927710843374
4.929	0.0180722891566265
5.268	0.0481927710843374
5.607	0.0301204819277108
5.946	0.0240963855421687
6.285	0.0481927710843374
6.624	0.0180722891566265
6.963	0.0240963855421687
7.302	0.036144578313253
7.641	0.0301204819277108
7.98	0.0301204819277108
8.319	0.0240963855421687
8.658	0.036144578313253
8.997	0.0120481927710843
9.336	0.0421686746987952
9.675	0.0120481927710843
10.014	0.0180722891566265
10.353	0.0120481927710843
10.692	0.0180722891566265
11.031	0.0240963855421687
11.37	0.036144578313253
11.709	0.0180722891566265
12.048	0.0120481927710843
12.387	0.0240963855421687
12.726	0.0301204819277108
13.065	0
13.404	0.0120481927710843
13.743	0.0120481927710843
14.082	0.0240963855421687
14.421	0.036144578313253
14.76	0.0120481927710843
15.099	0.0120481927710843
15.438	0.00602409638554217
15.777	0
16.116	0.0240963855421687
16.455	0.0120481927710843
16.794	0.00602409638554217
17.133	0.00602409638554217
17.472	0
17.811	0.0120481927710843
18.15	0.0120481927710843


==> tiks/ROM-signal/boxrms-745combo-5.tsv <==
x	y
0.06	0.00602409638554217
0.13	0.00602409638554217
0.2	0.0120481927710843
0.27	0.0180722891566265
0.34	0.036144578313253
0.41	0.0542168674698795
0.48	0.0783132530120482
0.55	0.120481927710843
0.62	0.150602409638554
0.69	0.072289156626506
0.76	0.0963855421686747
0.83	0.0783132530120482
0.9	0.072289156626506
0.97	0.0602409638554217
1.04	0.0542168674698795
1.11	0.0180722891566265
1.18	0.0301204819277108
1.25	0.0180722891566265
1.32	0.0120481927710843
1.39	0.00602409638554217
1.46	0.00602409638554217


==> tiks/ROM-signal/boxrms-745combo-6.tsv <==
x	y
0	0.0240963855421687
0.082	0.186746987951807
0.164	0.427710843373494
0.246	0.27710843373494
0.328	0.0783132530120482
0.41	0.00602409638554217
0.492	0.00602409638554217


==> tiks/ROM-signal/boxrms-745combo-7.tsv <==
x	y
0	0.00602409638554217
0.082	0
0.164	0.0120481927710843
0.246	0.00602409638554217
0.328	0.036144578313253
0.41	0.0240963855421687
0.492	0.0542168674698795
0.574	0.0120481927710843
0.656	0.0180722891566265
0.738	0.036144578313253
0.82	0.0240963855421687
0.902	0.0180722891566265
0.984	0.0301204819277108
1.066	0.0602409638554217
1.148	0.036144578313253
1.23	0
1.312	0.0240963855421687
1.394	0.0481927710843374
1.476	0.0240963855421687
1.558	0.0481927710843374
1.64	0.0301204819277108
1.722	0.0602409638554217
1.804	0.0180722891566265
1.886	0.0301204819277108
1.968	0.0120481927710843
2.05	0.0120481927710843
2.132	0.036144578313253
2.214	0.0120481927710843
2.296	0.0180722891566265
2.378	0.0240963855421687
2.46	0.0240963855421687
2.542	0.00602409638554217
2.624	0.0240963855421687
2.706	0.0301204819277108
2.788	0.0301204819277108
2.87	0.036144578313253
2.952	0.0180722891566265
3.034	0.00602409638554217
3.116	0.00602409638554217
3.198	0.0120481927710843
3.28	0.0120481927710843
3.362	0
3.444	0
3.526	0
3.608	0
3.69	0
3.772	0.0120481927710843
3.854	0
3.936	0
4.018	0.0120481927710843
4.1	0.0120481927710843


==> tiks/ROM-signal/boxrms-745combo-8.tsv <==
x	y
0.9856	0.0301204819277108
0.9933	0.969879518072289
1.001	0.969879518072289


==> tiks/ROM-signal/boxrms-745combo-9.tsv <==
x	y
0.616	0.00602409638554217
0.6237	0
0.6314	0
0.6391	0
0.6468	0.00602409638554217
0.6545	0.00602409638554217
0.6622	0
0.6699	0
0.6776	0.00602409638554217
0.6853	0
0.693	0
0.7007	0
0.7084	0.00602409638554217
0.7161	0.00602409638554217
0.7238	0.00602409638554217
0.7315	0
0.7392	0.00602409638554217
0.7469	0.0240963855421687
0.7546	0
0.7623	0.00602409638554217
0.77	0.00602409638554217
0.7777	0.00602409638554217
0.7854	0.00602409638554217
0.7931	0.0481927710843374
0.8008	0.0120481927710843
0.8085	0.0120481927710843
0.8162	0.0180722891566265
0.8239	0.0301204819277108
0.8316	0.0180722891566265
0.8393	0.00602409638554217
0.847	0.0180722891566265
0.8547	0.0180722891566265
0.8624	0.0301204819277108
0.8701	0.0421686746987952
0.8778	0.036144578313253
0.8855	0.0421686746987952
0.8932	0.0240963855421687
0.9009	0.0240963855421687
0.9086	0.0301204819277108
0.9163	0.0481927710843374
0.924	0.036144578313253
0.9317	0.0602409638554217
0.9394	0.0301204819277108
0.9471	0.0662650602409639
0.9548	0.0240963855421687
0.9625	0.036144578313253
0.9702	0.036144578313253
0.9779	0.0301204819277108
0.9856	0.0843373493975904
0.9933	0.0421686746987952
1.001	0.0421686746987952


==> tiks/ROM-signal/chosenAllA4-histTb2-1.tsv <==
x	y
279	0.0366824440619621
280	0.00311962134251291
281	0.00391566265060241
282	0.00376506024096386
283	0.00529259896729776
284	0.00604561101549053
285	0.00583046471600688
286	0.00593803786574871
287	0.00559380378657487
288	0.00572289156626506
289	0.0052710843373494
290	0.0052065404475043
291	0.00531411359724613
292	0.00542168674698795
293	0.00518502581755594
294	0.0052710843373494
295	0.00501290877796902
296	0.0052065404475043
297	0.00574440619621343
298	0.0057013769363167
299	0.0064974182444062
300	0.00557228915662651
301	0.00793889845094664
302	0.00699225473321859
303	0.00843373493975904
304	0.00712134251290878
305	0.00914371772805508
306	0.00720740103270224
307	0.00757314974182444
308	0.00849827882960413
309	0.00787435456110155
310	0.0080895008605852
311	0.00950946643717728
312	0.00946643717728055
313	0.00772375215146299
314	0.00879948364888124
315	0.00948795180722892
316	0.00910068846815835
317	0.00776678141135972
318	0.00892857142857143
319	0.00987521514629948
320	0.0092512908777969
321	0.00890705679862306
322	0.00978915662650602
323	0.0100473321858864
324	0.0102624784853701
325	0.0127151462994836
326	0.0152753872633391
327	0.0168889845094664
328	0.0185671256454389
329	0.0201807228915663
330	0.0173838209982788
331	0.0173623063683305
332	0.0178141135972461
333	0.0190189328743546
334	0.0189974182444062
335	0.018868330464716
336	0.0195567986230637
337	0.0171471600688468
338	0.0175344234079174
339	0.0174268502581756
340	0.01815834767642
341	0.0183734939759036
342	0.0191265060240964
343	0.0203313253012048
344	0.0191480206540448
345	0.0190619621342513
346	0.0189759036144578
347	0.0174913941480207
348	0.0151247848537005
349	0.0149096385542169
350	0.0165017211703959
351	0.016394148020654
352	0.016329604130809
353	0.0147805507745267
354	0.016566265060241
355	0.0153614457831325
356	0.0150817555938038
357	0.0123709122203098
358	0.0110585197934596
359	0.0100473321858864
360	0.00910068846815835
361	0.0085197934595525
362	0.00826161790017212
363	0.00645438898450947
364	0.00533562822719449
365	0.00486230636833046
366	0.00374354561101549
367	0.00350688468158348
368	0.00240963855421687
369	0.00154905335628227
370	0.000839070567986231
371	0.000258175559380379
372	0.000129087779690189
373	0.000129087779690189


==> tiks/ROM-signal/chosenAllA4-histTb2-2.tsv <==
x	y
314	0.0120481927710843
315	0
316	0.00602409638554217
317	0.0120481927710843
318	0.0120481927710843
319	0.00602409638554217
320	0.0301204819277108
321	0.0421686746987952
322	0.0301204819277108
323	0.0542168674698795
324	0.0240963855421687
325	0.0301204819277108
326	0.0783132530120482
327	0.0783132530120482
328	0.0421686746987952
329	0.0903614457831325
330	0.0903614457831325
331	0.0662650602409639
332	0.0602409638554217
333	0.0301204819277108
334	0.0542168674698795
335	0.0180722891566265
336	0.0421686746987952
337	0.0301204819277108
338	0.0240963855421687
339	0
340	0.00602409638554217
341	0.0120481927710843
342	0.00602409638554217
343	0.0120481927710843
344	0.0120481927710843


==> tiks/ROM-signal/chosenAllA4-histTb2-3.tsv <==
x	y
302	0.00602409638554217
303	0
304	0
305	0
306	0.0180722891566265
307	0.0120481927710843
308	0.0180722891566265
309	0.00602409638554217
310	0.00602409638554217
311	0.00602409638554217
312	0.00602409638554217
313	0.0120481927710843
314	0.0120481927710843
315	0.0120481927710843
316	0.0120481927710843
317	0.0180722891566265
318	0.00602409638554217
319	0.00602409638554217
320	0.0180722891566265
321	0.0180722891566265
322	0.0180722891566265
323	0.0301204819277108
324	0.0180722891566265
325	0.00602409638554217
326	0.0180722891566265
327	0.0301204819277108
328	0.0481927710843374
329	0.0301204819277108
330	0.0180722891566265
331	0.0662650602409639
332	0.036144578313253
333	0.0481927710843374
334	0.0421686746987952
335	0.0481927710843374
336	0.0602409638554217
337	0.0421686746987952
338	0.00602409638554217
339	0.036144578313253
340	0.0421686746987952
341	0.0421686746987952
342	0.0120481927710843
343	0.0180722891566265
344	0.0301204819277108
345	0.0120481927710843
346	0.0180722891566265
347	0
348	0.0180722891566265
349	0.00602409638554217
350	0.00602409638554217
351	0.00602409638554217


==> tiks/ROM-signal/chosenAllA4-histTin2-1.tsv <==
x	y
279	0.0354991394148021
280	0
281	0
282	0
283	0
284	0
285	0
286	0
287	0
288	0
289	0
290	0
291	0
292	0
293	0.00428141135972461
294	0.00271084337349398
295	0.00288296041308089
296	0.00733648881239243
297	0.00567986230636833
298	0.00688468158347676
299	0.003184165232358
300	0.00613166953528399
301	0.0103485370051635
302	0.0028184165232358
303	0.00884251290877797
304	0.00733648881239243
305	0.00555077452667814
306	0.00443201376936317
307	0.00542168674698795
308	0.00617469879518072
309	0.00425989672977625
310	0
311	0.00275387263339071
312	0.00742254733218589
313	0.00974612736660929
314	0.00445352839931153
315	0.00567986230636833
316	0.00716437177280551
317	0.0134466437177281
318	0.00587349397590361
319	0.00604561101549053
320	0.00135542168674699
321	0.00477624784853701
322	0.00540017211703959
323	0.00268932874354561
324	0.00940189328743546
325	0
326	0.00283993115318417
327	0.00294750430292599
328	0.00884251290877797
329	0.00567986230636833
330	0.00268932874354561
331	0.00283993115318417
332	0.00283993115318417
333	0.0057013769363167
334	0.00163511187607573
335	0.00469018932874355
336	0.00574440619621343
337	0.00598106712564544
338	0.0140705679862306
339	0.0056368330464716
340	0.00288296041308089
341	0.00694922547332186
342	0.0072289156626506
343	0.00283993115318417
344	0.00572289156626506
345	0.00305507745266781
346	0.00481927710843374
347	0.0101118760757315
348	0.00709982788296041
349	0.00716437177280551
350	0.00296901893287435
351	0.00150602409638554
352	0.00864888123924269
353	0.00905765920826162
354	0.00451807228915663
355	0.00578743545611015
356	0.00709982788296041
357	0.00421686746987952
358	0.0102624784853701
359	0.00712134251290878
360	0.00434595524956971
361	0.00290447504302926
362	0.00294750430292599
363	0.0044104991394148
364	0.00152753872633391
365	0.00950946643717728
366	0.00283993115318417
367	0.00591652323580034
368	0.00630378657487091
369	0.00692771084337349
370	0.00406626506024096
371	0.00277538726333907
372	0
373	0.00557228915662651
374	0.00486230636833046
375	0.00481927710843374
376	0.00567986230636833
377	0.00780981067125645
378	0.00271084337349398
379	0.00843373493975904
380	0.00137693631669535
381	0.00707831325301205
382	0.00694922547332186
383	0.00565834767641997
384	0.00260327022375215
385	0.00578743545611015
386	0.00501290877796902
387	0.00436746987951807
388	0.00438898450946644
389	0.00858433734939759
390	0.00277538726333907
391	0.00630378657487091
392	0.00133390705679862
393	0.00178571428571429
394	0.00434595524956971
395	0.0072289156626506
396	0.0103700516351119
397	0.00423838209982788
398	0.00400172117039587
399	0.00432444061962134
400	0.00559380378657487
401	0.00460413080895009
402	0.00273235800344234
403	0.00460413080895009
404	0.00311962134251291
405	0.0115748709122203
406	0.00443201376936317
407	0.00423838209982788
408	0.00417383820998279
409	0.0102194492254733
410	0.0100473321858864
411	0.00576592082616179
412	0.013209982788296
413	0.00271084337349398
414	0.00636833046471601
415	0.00583046471600688
416	0.00133390705679862
417	0.00303356282271945
418	0.00839070567986231
419	0.00473321858864028
420	0.00406626506024096
421	0.00565834767641997
422	0.00425989672977625
423	0.00258175559380379
424	0.00608864027538726
425	0.00415232358003442
426	0.00572289156626506
427	0.00567986230636833
428	0.0125
429	0.00432444061962134
430	0.00430292598967298
431	0.0044104991394148
432	0.00436746987951807
433	0.00135542168674699
434	0.00567986230636833
435	0.00161359724612737
436	0.00423838209982788
437	0.00449655765920826
438	0.00692771084337349
439	0.00548623063683305
440	0.00464716006884682
441	0.00279690189328744
442	0.00150602409638554
443	0.00423838209982788
444	0.00725043029259897
445	0.00266781411359725
446	0.00423838209982788
447	0.00583046471600688
448	0.00555077452667814
449	0.00462564543889845
450	0.00410929432013769
451	0.00617469879518072
452	0.00303356282271945
453	0.00673407917383821
454	0.0044750430292599
455	0.00167814113597246
456	0.00641135972461274
457	0.00815404475043029
458	0.00273235800344234
459	0.00703528399311532
460	0.00286144578313253
461	0.00768072289156627
462	0.00750860585197935
463	0.0137693631669535
464	0.00651893287435456
465	0.0118975903614458
466	0.00529259896729776
467	0.0056368330464716
468	0.0044750430292599
469	0.00720740103270224
470	0.00260327022375215
471	0.00157056798623064
472	0.0143932874354561
473	0.0143932874354561


==> tiks/ROM-signal/chosenAllA4-histTin2-2.tsv <==
x	y
338	0.0120481927710843
339	0.0180722891566265
340	0.0120481927710843
341	0.0240963855421687
342	0.0180722891566265
343	0.00602409638554217
344	0.0240963855421687
345	0.0120481927710843
346	0.0180722891566265
347	0.0180722891566265
348	0.0301204819277108
349	0.0301204819277108
350	0.0120481927710843
351	0.00602409638554217
352	0.0180722891566265
353	0.0301204819277108
354	0.0180722891566265
355	0.0180722891566265
356	0.0180722891566265
357	0.0180722891566265
358	0.0240963855421687
359	0.0240963855421687
360	0.0120481927710843
361	0.00602409638554217
362	0.0120481927710843
363	0.00602409638554217
364	0.00602409638554217
365	0.0301204819277108
366	0.00602409638554217
367	0.0240963855421687
368	0.0240963855421687
369	0.0120481927710843
370	0.00602409638554217
371	0.00602409638554217
372	0
373	0.0180722891566265
374	0.0240963855421687
375	0.0180722891566265
376	0.0120481927710843
377	0.0180722891566265
378	0.00602409638554217
379	0.0180722891566265
380	0.00602409638554217
381	0.0180722891566265
382	0.0240963855421687
383	0
384	0.00602409638554217
385	0.0120481927710843
386	0.0120481927710843
387	0
388	0.00602409638554217
389	0.00602409638554217
390	0.00602409638554217
391	0.00602409638554217
392	0.00602409638554217
393	0.00602409638554217
394	0.00602409638554217
395	0.00602409638554217
396	0.0180722891566265
397	0.00602409638554217
398	0.00602409638554217
399	0.00602409638554217
400	0.00602409638554217
401	0.0120481927710843
402	0
403	0.0120481927710843
404	0.00602409638554217
405	0.00602409638554217
406	0
407	0.0120481927710843
408	0
409	0.0120481927710843
410	0.00602409638554217
411	0.00602409638554217
412	0.0180722891566265
413	0
414	0.00602409638554217
415	0
416	0
417	0.0120481927710843
418	0
419	0.0120481927710843
420	0
421	0.0120481927710843
422	0
423	0
424	0.00602409638554217
425	0.0120481927710843
426	0.00602409638554217
427	0.00602409638554217


==> tiks/ROM-signal/chosenAllA4-histTin2b-1.tsv <==
x	y
278	0.0354991394148021
280	0
282	0
284	0
286	0
288	0
290	0
292	0.00428141135972461
294	0.00559380378657487
296	0.0130163511187608
298	0.0100688468158348
300	0.0164802065404475
302	0.0116609294320138
304	0.0128872633390706
306	0.00985370051635112
308	0.010434595524957
310	0.00275387263339071
312	0.0171686746987952
314	0.0101333907056799
316	0.0206110154905336
318	0.0119191049913941
320	0.00613166953528399
322	0.0080895008605852
324	0.00940189328743546
326	0.00578743545611015
328	0.0145223752151463
330	0.00552925989672978
332	0.00854130808950086
334	0.00632530120481928
336	0.0117254733218589
338	0.0197074010327022
340	0.00983218588640275
342	0.0100688468158348
344	0.00877796901893287
346	0.0149311531841652
348	0.0142641996557659
350	0.0044750430292599
352	0.0177065404475043
354	0.0103055077452668
356	0.0113166953528399
358	0.0173838209982788
360	0.00725043029259897
362	0.00735800344234079
364	0.0110370051635112
366	0.00875645438898451
368	0.0132314974182444
370	0.00684165232358003
372	0.00557228915662651
374	0.0096815834767642
376	0.0134896729776248
378	0.011144578313253
380	0.0084552495697074
382	0.0126075731497418
384	0.00839070567986231
386	0.00938037865748709
388	0.012973321858864
390	0.00907917383820998
392	0.00311962134251291
394	0.0115748709122203
396	0.0146084337349398
398	0.00832616179001721
400	0.010197934595525
402	0.00733648881239243
404	0.0146944922547332
406	0.00867039586919105
408	0.0143932874354561
410	0.0158132530120482
412	0.01592082616179
414	0.0121987951807229
416	0.00436746987951807
418	0.0131239242685026
420	0.00972461273666093
422	0.00684165232358003
424	0.0102409638554217
426	0.0114027538726334
428	0.0168244406196213
430	0.00871342512908778
432	0.00572289156626506
434	0.0072934595524957
436	0.00873493975903615
438	0.0124139414802065
440	0.00744406196213425
442	0.00574440619621343
444	0.00991824440619621
446	0.0100688468158348
448	0.0101764199655766
450	0.0102839931153184
452	0.00976764199655766
454	0.00615318416523236
456	0.014565404475043
458	0.00976764199655766
460	0.0105421686746988
462	0.0212779690189329
464	0.0184165232358003
466	0.0109294320137694
468	0.0116824440619621
470	0.00417383820998279
472	0.0143932874354561
474	0.0143932874354561


==> tiks/ROM-signal/chosenAllA4-histTin2b-2.tsv <==
x	y
338	0.0301204819277108
340	0.036144578313253
342	0.0240963855421687
344	0.036144578313253
346	0.036144578313253
348	0.0602409638554217
350	0.0180722891566265
352	0.0481927710843374
354	0.036144578313253
356	0.036144578313253
358	0.0481927710843374
360	0.0180722891566265
362	0.0180722891566265
364	0.036144578313253
366	0.0301204819277108
368	0.036144578313253
370	0.0120481927710843
372	0.0180722891566265
374	0.0421686746987952
376	0.0301204819277108
378	0.0240963855421687
380	0.0240963855421687
382	0.0240963855421687
384	0.0180722891566265
386	0.0120481927710843
388	0.0120481927710843
390	0.0120481927710843
392	0.0120481927710843
394	0.0120481927710843
396	0.0240963855421687
398	0.0120481927710843
400	0.0180722891566265
402	0.0120481927710843
404	0.0120481927710843
406	0.0120481927710843
408	0.0120481927710843
410	0.0120481927710843
412	0.0180722891566265
414	0.00602409638554217
416	0.0120481927710843
418	0.0120481927710843
420	0.0120481927710843
422	0
424	0.0180722891566265
426	0.00602409638554217
428	0.00602409638554217


==> tiks/ROM-signal/chosenMsChi15opt-Toven-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	353.466686616231
25	351.277260583579
30	354.007694079191
35	361.571237721367
40	373.458742964547
45	388.782172199297
50	406.350749994815
55	424.773054898465
60	442.576116448302
65	458.331138864156
70	470.774944801719
75	478.916661542973
80	482.120515103044
85	480.157731375888
90	473.223274879408
95	461.916240586633
100	447.185878952237
105	430.248199853269
110	412.480608948557
115	395.303863846364
120	380.061642930984
125	367.908116907963
130	359.713103291395
135	355.992748448642
140	356.87137366446
145	362.077351715885
150	370.97289747189
155	382.614724359439
160	395.839894309011
165	409.369097349637
170	421.918213356915
175	432.308442438556
180	439.565578097549
185	443.000098836585
190	442.261558439964
195	437.363092043195
200	428.674509843999
205	416.885184656818
210	402.940512974477
215	387.957920438857
220	373.130008691995
225	359.623372326669
230	348.481786976788
235	340.541885725383
240	336.36817063478
245	336.212377607693
250	340
255	347.344382556791
260	357.586435748729
265	369.855895915121
270	383.148346400192
275	396.411054905844
280	408.630155778471
285	418.911837759712
290	426.550954066425
295	431.081765040437
300	432.307222484026
305	430.305146844246
310	425.411656087016
315	418.184102037905
320	409.347396623043
325	399.728837657758
330	390.18728307252
335	381.542731995471
340	374.512057634165
345	369.655852751095
350	367.340184831863
355	367.715634654364
360	370.714445261964
365	376.065078115894
370	383.322089896791
375	391.908116907963
380	401.163964865094
385	410.402395770319
390	418.961189492368
395	426.251409309714
400	431.797461266361
405	435.266426859716
410	436.485173349045
415	435.444807511681
420	432.293043769328
425	427.315926436271
430	420.911018312639
435	413.554607496911
440	405.765679526788
445	398.069364684942
450	390.962332308938
455	384.882211533595
460	380.182625546453
465	377.114890186706
470	375.816899047092
475	376.309238116905
480	378.498172557601
485	382.18484127054
490	387.079782534601
495	392.821785592316
500	399
505	405.178214407685
510	410.920217465399
515	415.81515872946
520	419.501827442399
525	421.690761883095
530	422.183100952908
535	420.885109813294
540	417.817374453546
545	413.117788466405
550	407.037667691061
555	399.930635315057
560	392.234320473212
565	384.445392503089
570	377.088981687361
575	370.684073563728
580	365.706956230672
585	362.555192488319
590	361.514826650955
595	362.733573140284
600	366.20253873364
605	371.748590690287
610	379.038810507633
615	387.597604229681
620	396.836035134907
625	406.091883092037
630	414.677910103209
635	421.934921884106
640	427.285554738036
645	430.284365345636
650	430.659815168137
655	428.344147248905
660	423.487942365836
665	416.457268004529
670	407.81271692748
675	398.271162342242
680	388.652603376957
685	379.815897962095
690	372.588343912984
695	367.694853155753
700	365.692777515974
705	366.918234959563
710	371.449045933575
715	379.088162240288
720	389.36984422153
725	401.588945094156
730	414.851653599808
735	428.144104084879
740	440.413564251271
745	450.655617443209
750	458
755	461.787622392307
760	461.63182936522
765	457.458114274617
770	449.518213023212
775	438.376627673331
780	424.869991308005
785	410.042079561143
790	395.059487025522
795	381.114815343181
800	369.325490156001
805	360.636907956805
810	355.738441560036
815	354.999901163415
820	358.434421902451
825	365.691557561444
830	376.081786643085
835	388.630902650363
840	402.160105690989
845	415.385275640562
850	427.02710252811
855	435.922648284115
860	441.12862633554
865	442.007251551358
870	438.286896708605
875	430.091883092037
880	417.938357069016
885	402.696136153636
890	385.519391051443
895	367.751800146731
900	350.814121047763
905	336.083759413367
910	324.776725120592
915	317.842268624112
920	315.879484896956
925	319.083338457028
930	327.225055198281
935	339.668861135844
940	355.423883551698
945	373.226945101535
950	391.649250005186
955	409.217827800703
960	424.541257035453
965	436.428762278634
970	443.992305920809
975	446.722739416421
980	444.533313383769
985	437.766677865504
990	427.164684836051
995	413.803554685496
1000	399
1005	384.196445314503
1010	370.835315163948
1015	360.233322134495
1020	353.466686616231
1025	351.277260583579
1030	354.007694079191
1035	361.571237721367
1040	373.458742964547
1045	388.782172199297
1050	406.350749994815
1055	424.773054898465
1060	442.576116448302
1065	458.331138864156
1070	470.774944801719
1075	478.916661542973
1080	482.120515103044
1085	480.157731375888
1090	473.223274879407
1095	461.916240586633
1100	447.185878952237
1105	430.248199853268
1110	412.480608948556
1115	395.303863846364
1120	380.061642930984
1125	367.908116907963
1130	359.713103291395
1135	355.992748448642
1140	356.87137366446
1145	362.077351715885
1150	370.97289747189
1155	382.614724359439
1160	395.839894309011
1165	409.369097349638
1170	421.918213356915
1175	432.308442438556
1180	439.56557809755
1185	443.000098836585
1190	442.261558439964
1195	437.363092043195
1200	428.674509843998
1205	416.885184656818
1210	402.940512974477
1215	387.957920438856
1220	373.130008691995
1225	359.623372326668
1230	348.481786976787
1235	340.541885725383
1240	336.368170634779
1245	336.212377607693
1250	340
1255	347.344382556792
1260	357.58643574873
1265	369.855895915121
1270	383.148346400192
1275	396.411054905844
1280	408.630155778471
1285	418.911837759712
1290	426.550954066425
1295	431.081765040437
1300	432.307222484025
1305	430.305146844246
1310	425.411656087016
1315	418.184102037905
1320	409.347396623043
1325	399.728837657758
1330	390.187283072519
1335	381.542731995471
1340	374.512057634164
1345	369.655852751095
1350	367.340184831863
1355	367.715634654364
1360	370.714445261964
1365	376.065078115894
1370	383.322089896791
1375	391.908116907963
1380	401.163964865094
1385	410.402395770319
1390	418.961189492368
1395	426.251409309714
1400	431.797461266361


==> tiks/ROM-signal/chosenMsChi15opt-Toven-10.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	355.035715960565
25	353.767437795184
30	352.645902350458
35	351.698523100095
40	350.951479101466
45	350.429376124433
50	350.154862643055
55	350.148204794199
60	350.426827662767
65	351.004833376525
70	351.892509342969
75	353.095842403109
80	354.616056592689
85	356.449193488321
90	358.585754695036
95	361.010425848843
100	363.701900537427
105	366.632820787718
110	369.769848264354
115	373.073877130638
120	376.500395733435
125	380
130	383.519056813036
135	387.00051081187
140	390.384823214696
145	393.611026537414
150	396.617874665805
155	399.34506378085
160	401.73449629048
165	403.731557316434
170	405.286371530786
175	406.355007315638
180	406.900595383776
185	406.894330168509
190	406.31632445475
195	405.156290835006
200	403.414027555584
205	401.09969106253
210	398.233842929579
215	394.84726469554
220	390.980540282464
225	386.683411923563
230	382.013921710261
235	377.037356780994
240	371.825021637085
245	366.452865913203
250	361
255	355.547134086797
260	350.174978362915
265	344.962643219006
270	339.986078289739
275	335.316588076437
280	331.019459717536
285	327.152735304461
290	323.766157070421
295	320.90030893747
300	318.585972444416
305	316.843709164994
310	315.68367554525
315	315.105669831491
320	315.099404616224
325	315.644992684362
330	316.713628469214
335	318.268442683566
340	320.26550370952
345	322.65493621915
350	325.382125334195
355	328.388973462586
360	331.615176785304
365	334.99948918813
370	338.480943186964
375	342
380	345.499604266565
385	348.926122869362
390	352.230151735646
395	355.367179212282
400	358.298099462573
405	360.989574151157
410	363.414245304964
415	365.550806511679
420	367.383943407311
425	368.904157596891
430	370.107490657031
435	370.995166623474
440	371.573172337233
445	371.8517952058
450	371.845137356944
455	371.570623875567
460	371.048520898534
465	370.301476899905
470	369.354097649542
475	368.232562204816
480	366.964284039435
485	365.577618169348
490	364.101612044147
495	362.565795166398
500	361
505	359.434204833602
510	357.898387955853
515	356.422381830652
520	355.035715960565
525	353.767437795184
530	352.645902350458
535	351.698523100095
540	350.951479101466
545	350.429376124433
550	350.154862643056
555	350.148204794199
560	350.426827662767
565	351.004833376525
570	351.892509342969
575	353.095842403109
580	354.616056592689
585	356.449193488321
590	358.585754695036
595	361.010425848843
600	363.701900537427
605	366.632820787718
610	369.769848264354
615	373.073877130638
620	376.500395733435
625	380
630	383.519056813036
635	387.00051081187
640	390.384823214696
645	393.611026537414
650	396.617874665805
655	399.34506378085
660	401.73449629048
665	403.731557316434
670	405.286371530786
675	406.355007315638
680	406.900595383776
685	406.894330168509
690	406.31632445475
695	405.156290835006
700	403.414027555584
705	401.09969106253
710	398.233842929579
715	394.84726469554
720	390.980540282464
725	386.683411923563
730	382.013921710261
735	377.037356780994
740	371.825021637085
745	366.452865913203
750	361
755	355.547134086797
760	350.174978362915
765	344.962643219006
770	339.986078289739
775	335.316588076437
780	331.019459717536
785	327.15273530446
790	323.766157070421
795	320.90030893747
800	318.585972444416
805	316.843709164994
810	315.68367554525
815	315.105669831491
820	315.099404616224
825	315.644992684362
830	316.713628469214
835	318.268442683566
840	320.26550370952
845	322.65493621915
850	325.382125334195
855	328.388973462586
860	331.615176785304
865	334.99948918813
870	338.480943186964
875	342
880	345.499604266565
885	348.926122869362
890	352.230151735646
895	355.367179212282
900	358.298099462573
905	360.989574151157
910	363.414245304964
915	365.550806511679
920	367.383943407311
925	368.904157596891
930	370.107490657031
935	370.995166623474
940	371.573172337233
945	371.8517952058
950	371.845137356944
955	371.570623875567
960	371.048520898534
965	370.301476899905
970	369.354097649542
975	368.232562204816
980	366.964284039435
985	365.577618169348
990	364.101612044147
995	362.565795166398
1000	361
1005	359.434204833602
1010	357.898387955853
1015	356.422381830652
1020	355.035715960565
1025	353.767437795184
1030	352.645902350458
1035	351.698523100095
1040	350.951479101466
1045	350.429376124433
1050	350.154862643055
1055	350.148204794199
1060	350.426827662767
1065	351.004833376525
1070	351.892509342969
1075	353.095842403109
1080	354.616056592689
1085	356.449193488321
1090	358.585754695036
1095	361.010425848843
1100	363.701900537427
1105	366.632820787718
1110	369.769848264354
1115	373.073877130638
1120	376.500395733435
1125	380
1130	383.519056813037
1135	387.00051081187
1140	390.384823214696
1145	393.611026537414
1150	396.617874665805
1155	399.34506378085
1160	401.73449629048
1165	403.731557316434
1170	405.286371530786
1175	406.355007315638
1180	406.900595383776
1185	406.894330168509
1190	406.31632445475
1195	405.156290835006
1200	403.414027555584
1205	401.09969106253
1210	398.233842929579
1215	394.84726469554
1220	390.980540282464
1225	386.683411923563
1230	382.013921710261
1235	377.037356780994
1240	371.825021637085
1245	366.452865913203
1250	361
1255	355.547134086797
1260	350.174978362915
1265	344.962643219006
1270	339.986078289739
1275	335.316588076437
1280	331.019459717536
1285	327.15273530446
1290	323.766157070421
1295	320.90030893747
1300	318.585972444416
1305	316.843709164994
1310	315.68367554525
1315	315.105669831491
1320	315.099404616224
1325	315.644992684362
1330	316.713628469214
1335	318.268442683566
1340	320.26550370952
1345	322.65493621915
1350	325.382125334195
1355	328.388973462586
1360	331.615176785304
1365	334.99948918813
1370	338.480943186964
1375	342
1380	345.499604266565
1385	348.926122869362
1390	352.230151735646
1395	355.367179212282
1400	358.298099462573


==> tiks/ROM-signal/chosenMsChi15opt-Toven-11.tsv <==
0	279.15
5	374.769866638109
10	378.48017132095
15	381.074758115066
20	381.847366362026
25	380.6570753363
30	377.954128942465
35	374.629130868142
40	371.735276503047
45	370.169824749444
50	370.410917456258
55	372.386824808529
60	375.513125615006
65	378.882200214715
70	381.54424935356
75	382.793227521581
80	382.371855248202
85	380.53636684103
90	377.965280720852
95	375.543731289684
100	374.091490274883
105	374.117991984252
110	375.677413330066
115	378.364854238383
120	381.451086231154
125	384.111603546256
130	385.678366988841
135	385.837583500975
140	384.715103430981
145	382.82647244209
150	380.910211818594
155	379.697804295934
160	379.691720015082
165	381.018620389915
170	383.400418142666
175	386.249045206774
180	388.853054626746
185	390.597037719133
190	391.146278307493
195	390.541266012948
200	389.175461628485
205	387.665911897235
210	386.658751576321
215	386.630505920938
220	387.745966692415
225	389.814728519382
230	392.357357603848
235	394.758399858815
240	396.457396373925
245	397.118551602384
250	396.727573539499
255	395.587666475967
260	394.218186187897
265	393.189233881091
270	392.944384567852
275	393.666247457532
280	395.225219172104
285	397.225367508756
290	399.131237665511
295	400.434840091629
300	400.810581925245
305	400.210710012942
310	398.873133734572
315	397.241060276717
320	395.821054600591
325	395.024570582258
330	395.042183799522
335	395.788680966567
340	396.934537690545
345	398.012344750606
350	398.563826859008
355	398.281230687599
360	397.099494316725
365	395.211661115722
370	393.004258366867
375	390.934176800613
380	389.386280756007
385	388.556209495157
390	388.394206941669
395	388.626257757404
400	388.844561529306
405	388.638033448815
410	387.72163753794
415	386.024452234387
420	383.709873491928
425	381.122877426553
430	378.681984873873
435	376.750427656204
440	375.526880634694
445	374.989359189971
450	374.908797841598
455	374.926895964713
460	374.672929907258
465	373.88253087149
470	372.481417765451
475	370.608570281146
480	368.572574146723
485	366.755762314243
490	365.496790566555
495	364.988518108386
500	365.222724659387
505	365.99812313146
510	366.988159439916
515	367.846517749412
520	368.316832847989
525	368.312301221348
530	367.940775816442
535	367.468288659083
540	367.233253528456
545	367.538812185701
550	368.557218492655
555	370.27592358986
560	372.501600331702
565	374.920040831885
570	377.192454273779
575	379.057601787625
580	380.407806623873
585	381.315477607359
590	382.002564425724
595	382.763303005025
600	383.8650777901
605	385.458751341212
610	387.526454599978
615	389.882768104375
620	392.228334457492
625	394.238563957638
630	395.659340888146
635	396.379799636936
640	396.459782956476
645	396.104046663904
650	395.592033197284
655	395.185831782795
660	395.045495358791
665	395.178229027809
670	395.437039740998
675	395.568756403613
680	395.295855534244
685	394.406101112071
690	392.821835442486
695	390.627428661567
700	388.046721484369
705	385.378032894139
710	382.907497252039
715	380.82803953707
720	379.189214852253
725	377.893173567339
730	376.737372214121
735	375.489969726035
740	373.9737303564
745	372.131823453831
750	370.054850422716
755	367.960794438283
760	366.134438275477
765	364.845449654861
770	364.270845810129
775	364.445937458258
780	365.258701146546
785	366.488780702862
790	367.878329378002
795	369.21206471914
800	370.381265981341
805	371.411760611359
810	372.447479704443
815	373.695235368072
820	375.348544904267
825	377.514793143788
830	380.168804852342
835	383.147443138172
840	386.186873870276
845	388.99075218771
850	391.308000004514
855	392.99603010031
860	394.050058283824
865	394.589962749509
870	394.809550773012
875	394.904846246043
880	395.004438363868
885	395.124056153652
890	395.15968944737
895	394.92128502055
900	394.196205408746
905	392.822288398336
910	390.747400435522
915	388.056715796015
920	384.959158781701
925	381.737269073617
930	378.676143004737
935	375.993497690683
940	373.792329607279
945	372.050328213885
950	370.648507980205
955	369.42914998584
960	368.263994070395
965	367.110550513774
970	366.038331099232
975	365.216448794575
980	364.866328557832
985	365.194322817692
990	366.32536376093
995	368.25844485451
1000	370.85785303806
1005	373.882870711123
1010	377.046680940428
1015	380.086211732443
1020	382.821453253372
1025	385.186342059346
1030	387.222461787463
1035	389.038640323534
1040	390.75028559481
1045	392.418611646979
1050	394.009801667614
1055	395.387704658424
1060	396.342934924586
1065	396.649641636334
1070	396.132399809744
1075	394.722408226284
1080	392.485466796375
1085	389.612981063333
1090	386.378719247746
1095	383.074606675705
1100	379.945171798059
1105	377.140395087851
1110	374.700654633081
1115	372.577158044608
1120	370.679973579699
1125	368.937086639559
1130	367.344538237741
1135	365.990686621694
1140	365.046000230814
1145	364.720874837281
1150	365.204259633012
1155	366.602129869352
1160	368.895096621638
1165	371.928633993882
1170	375.439376332607
1175	379.109857972024
1180	382.635417851485
1185	385.783472378768
1190	388.428045721621
1195	390.550452569232
1200	392.207799105667
1205	393.481090576266
1210	394.421017311844
1215	395.009971135655
1220	395.153397471099
1225	394.703964424509
1230	393.51129144769
1235	391.481532457561
1240	388.627624573699
1245	385.093594022442
1250	381.144140639738
1255	377.121335342041
1260	373.380325082524
1265	370.222295507721
1270	367.843617075594
1275	366.314913736684
1280	365.59440630749
1285	365.569270290192
1290	366.11025527319
1295	367.121099562066
1300	368.566476942664
1305	370.469595138565
1310	372.880754795996
1315	375.827920116149
1320	379.266543480052
1325	383.046552215992
1330	386.909322521681
1335	390.518227953889
1340	393.515863873303
1345	395.592613546344
1350	396.547487336959
1355	396.324303287677
1360	395.013609064489
1365	392.820967354183
1370	390.012137306602
1375	386.852194848468
1380	383.556741611322
1385	380.268765292633
1390	377.065940355444
1395	373.993018750464
1400	371.105696131925


==> tiks/ROM-signal/chosenMsChi15opt-Toven-12.tsv <==
0	279.15
5	410.171968697605
10	416.200428302375
15	420.969626711982
20	423.885939319105
25	424.618415905064
30	423.138355019403
35	419.717423769847
40	414.885322356163
45	409.353430527051
50	403.915350718558
55	399.338191257618
60	396.259442506694
65	395.103284185767
70	396.027293640644
75	398.906220876924
80	403.354362709084
85	408.782814037515
90	414.483212838855
95	419.726149026852
100	423.860623383901
105	426.401036122253
110	427.090111952404
115	425.929638120506
120	423.175407141581
125	419.297686064201
130	414.913201802129
135	410.698406525509
140	407.296169036768
145	405.228725687207
150	404.828651517246
155	406.196953705305
160	409.193533325164
165	413.460753316814
170	418.476316354847
175	423.627715577884
180	428.297702770915
185	431.948889775075
190	434.195917472103
195	434.855522723588
200	433.968022466674
205	431.787758577453
210	428.744342583527
215	425.380512921081
220	422.275529546485
225	419.964868122437
230	418.867306693595
235	419.229300037704
240	421.093999148759
245	424.298765128482
250	428.501045356664
255	433.228579872162
260	437.946622497963
265	442.132636566865
270	445.348048994757
275	447.297218783446
280	447.865695768731
285	447.132827451675
290	445.357388847301
295	442.938654071213
300	440.358680557635
305	438.11408074572
310	436.646878940802
315	436.284027920197
320	437.193814035468
325	439.364916731037
330	442.61066554896
335	446.597511670916
340	450.893394009619
345	455.028990714832
350	458.563168387249
355	461.143490934814
360	462.553472372108
365	462.740220597521
370	461.818933848748
375	460.053975733768
380	457.819509421527
385	455.545465469743
390	453.656569790391
395	452.51300941887
400	452.360961419629
405	453.299720251359
410	455.269754099969
415	458.06304793026
420	461.353971332403
425	464.746078361749
430	467.828094163777
435	470.23115933001
440	471.679339143681
445	472.026454813111
450	471.274296243896
455	469.569939227645
460	467.18283433643
465	464.465146375362
470	461.801111953018
475	459.552636501476
480	458.008779235224
485	457.346128973013
490	457.605459498806
495	458.687707995865
500	460.369580752344
505	462.336344226361
510	464.226990138474
515	465.685296589644
520	466.409567147519
525	466.194108082819
530	464.956748787906
535	462.748735791811
540	459.745843847439
545	456.222190884058
550	452.510645917167
555	448.955547217575
560	445.864453397081
565	443.465701890018
570	441.877651882329
575	441.093779123077
580	440.985517354173
585	441.322230303621
590	441.805303817352
595	442.111403823265
600	441.938719517409
605	441.049665912887
610	439.304093844851
615	436.678457575964
620	433.26841416201
625	429.27468372982
630	424.974351679478
635	420.681812632026
640	416.704962184682
645	413.302845731196
650	410.65069805806
655	408.817201586735
660	407.757019449243
665	407.319478185204
670	407.271994603994
675	407.334783663057
680	407.221835764475
685	406.682324768146
690	405.53661077288
695	403.701825093868
700	401.203544413629
705	398.172055810803
710	394.823898791697
715	391.431435366807
720	388.284855420867
725	385.652043351209
730	383.741976416386
735	382.676768962016
740	382.476206106991
745	383.056811648467
750	384.245426420638
755	385.805229049761
760	387.470398599789
765	388.984438885838
770	390.136717958374
775	390.792082119974
780	390.909431216305
785	390.546739098974
790	389.851939541106
795	389.041097356203
800	388.367064614321
805	388.083133821141
810	388.406863188086
815	389.489176250393
820	391.393046231636
825	394.084683051345
830	397.438349665477
835	401.254000829254
840	405.28513544092
845	409.272836380493
850	412.981135684447
855	416.228700744382
860	418.912402837408
865	421.019516559684
870	422.62693455604
875	423.887631446949
880	425.006411064309
885	426.208468268365
890	427.705281939645
895	429.662694475251
900	432.175682955357
905	435.253343397614
910	438.816136499946
915	442.705693186956
920	446.705700685769
925	450.570836143731
930	454.059602646787
935	456.96640542355
940	459.148352220364
945	460.543045232305
950	461.17493667001
955	461.149457391189
960	460.635863879366
965	459.841336997788
970	458.98008299321
975	458.241863995653
980	457.764430281762
985	457.613738396977
990	457.774705964226
995	458.153740147026
1000	458.592599352494
1005	458.891545403641
1010	458.838442217348
1015	458.239638835611
1020	456.948251632777
1025	454.885859792354
1030	452.054588606214
1035	448.537936738939
1040	444.4903076997
1045	440.116803710923
1050	435.646205819184
1055	431.301005823107
1060	427.268743130096
1065	423.678682102543
1070	420.587077930766
1075	417.973037130633
1080	415.74546148906
1085	413.759988488386
1090	411.843430535303
1095	409.822168393155
1100	407.550416888009
1105	404.934325891
1110	401.948496481459
1115	398.642589836203
1120	395.13712605679
1125	391.609108564423
1130	388.269548107587
1135	385.336095688691
1140	383.004666944282
1145	381.424059320003
1150	380.677114525322
1155	380.771029508755
1160	381.638107308828
1165	383.146752866366
1170	385.121070006544
1175	387.366209457179
1180	389.695823445004
1185	391.957710130713
1190	394.054016251875
1195	395.953164953352
1200	397.691871480603
1205	399.367030185192
1210	401.118699261108
1215	403.106669980512
1220	405.484007225622
1225	408.371362260667
1230	411.835731031813
1235	415.876683059481
1240	420.422012130855
1245	425.333415257463
1250	430.421383007312
1255	435.467184675691
1260	440.248839447816
1265	444.567418722653
1270	448.270000011286
1275	451.266089840614
1280	453.535278410591
1285	455.125145709561
1290	456.139827271117
1295	456.720969972763
1300	457.023876932531
1305	457.192305355309
1310	457.335549941111
1315	457.51109590967
1320	457.715312072094
1325	457.883493677748
1330	457.899223618425
1335	457.61169036802
1340	456.85847062378
1345	455.490513521865
1350	453.395759240631
1355	450.518028659477
1360	446.868501088805
1365	442.528155029303
1370	437.640830453023
1375	432.397896954252
1380	427.016691925029
1385	421.715759961031
1390	416.690357511841
1395	412.091626114325
1400	408.012294502066


==> tiks/ROM-signal/chosenMsChi15opt-Toven-13.tsv <==
0	279.15
5	330.171968697605
10	336.200428302375
15	340.969626711982
20	343.885939319105
25	344.618415905064
30	343.138355019403
35	339.717423769847
40	334.885322356163
45	329.353430527051
50	323.915350718558
55	319.338191257618
60	316.259442506694
65	315.103284185767
70	316.027293640644
75	318.906220876924
80	323.354362709084
85	328.782814037515
90	334.483212838855
95	339.726149026852
100	343.860623383901
105	346.401036122253
110	347.090111952404
115	345.929638120506
120	343.175407141581
125	339.297686064201
130	334.913201802129
135	330.698406525509
140	327.296169036768
145	325.228725687207
150	324.828651517246
155	326.196953705305
160	329.193533325164
165	333.460753316814
170	338.476316354847
175	343.627715577884
180	348.297702770915
185	351.948889775075
190	354.195917472103
195	354.855522723588
200	353.968022466674
205	351.787758577453
210	348.744342583527
215	345.380512921081
220	342.275529546485
225	339.964868122437
230	338.867306693595
235	339.229300037704
240	341.093999148759
245	344.298765128482
250	348.501045356664
255	353.228579872162
260	357.946622497963
265	362.132636566865
270	365.348048994757
275	367.297218783446
280	367.865695768731
285	367.132827451675
290	365.357388847301
295	362.938654071213
300	360.358680557635
305	358.11408074572
310	356.646878940802
315	356.284027920197
320	357.193814035468
325	359.364916731037
330	362.61066554896
335	366.597511670916
340	370.893394009619
345	375.028990714832
350	378.563168387249
355	381.143490934814
360	382.553472372108
365	382.740220597521
370	381.818933848748
375	380.053975733768
380	377.819509421527
385	375.545465469743
390	373.656569790391
395	372.51300941887
400	372.360961419629
405	373.299720251359
410	375.269754099969
415	378.06304793026
420	381.353971332403
425	384.746078361749
430	387.828094163777
435	390.23115933001
440	391.679339143681
445	392.026454813111
450	391.274296243896
455	389.569939227645
460	387.18283433643
465	384.465146375362
470	381.801111953018
475	379.552636501476
480	378.008779235224
485	377.346128973013
490	377.605459498806
495	378.687707995865
500	380.369580752344
505	382.336344226361
510	384.226990138474
515	385.685296589644
520	386.409567147519
525	386.194108082819
530	384.956748787906
535	382.748735791811
540	379.745843847439
545	376.222190884058
550	372.510645917167
555	368.955547217575
560	365.864453397081
565	363.465701890018
570	361.877651882329
575	361.093779123077
580	360.985517354173
585	361.322230303621
590	361.805303817352
595	362.111403823265
600	361.938719517409
605	361.049665912887
610	359.304093844851
615	356.678457575964
620	353.26841416201
625	349.27468372982
630	344.974351679478
635	340.681812632026
640	336.704962184682
645	333.302845731196
650	330.65069805806
655	328.817201586735
660	327.757019449243
665	327.319478185204
670	327.271994603994
675	327.334783663057
680	327.221835764475
685	326.682324768146
690	325.53661077288
695	323.701825093868
700	321.203544413629
705	318.172055810803
710	314.823898791697
715	311.431435366807
720	308.284855420867
725	305.652043351209
730	303.741976416386
735	302.676768962016
740	302.476206106991
745	303.056811648467
750	304.245426420638
755	305.805229049761
760	307.470398599789
765	308.984438885838
770	310.136717958374
775	310.792082119974
780	310.909431216305
785	310.546739098974
790	309.851939541106
795	309.041097356203
800	308.367064614321
805	308.083133821141
810	308.406863188086
815	309.489176250393
820	311.393046231636
825	314.084683051345
830	317.438349665477
835	321.254000829254
840	325.28513544092
845	329.272836380493
850	332.981135684447
855	336.228700744382
860	338.912402837408
865	341.019516559684
870	342.62693455604
875	343.887631446949
880	345.006411064309
885	346.208468268365
890	347.705281939645
895	349.662694475251
900	352.175682955357
905	355.253343397614
910	358.816136499946
915	362.705693186956
920	366.705700685769
925	370.570836143731
930	374.059602646787
935	376.96640542355
940	379.148352220364
945	380.543045232305
950	381.17493667001
955	381.149457391189
960	380.635863879366
965	379.841336997788
970	378.98008299321
975	378.241863995653
980	377.764430281762
985	377.613738396977
990	377.774705964226
995	378.153740147026
1000	378.592599352494
1005	378.891545403641
1010	378.838442217348
1015	378.239638835611
1020	376.948251632777
1025	374.885859792354
1030	372.054588606214
1035	368.537936738939
1040	364.4903076997
1045	360.116803710923
1050	355.646205819184
1055	351.301005823107
1060	347.268743130096
1065	343.678682102543
1070	340.587077930766
1075	337.973037130633
1080	335.74546148906
1085	333.759988488386
1090	331.843430535303
1095	329.822168393155
1100	327.550416888009
1105	324.934325891
1110	321.948496481459
1115	318.642589836203
1120	315.13712605679
1125	311.609108564423
1130	308.269548107587
1135	305.336095688691
1140	303.004666944282
1145	301.424059320003
1150	300.677114525322
1155	300.771029508755
1160	301.638107308828
1165	303.146752866366
1170	305.121070006544
1175	307.366209457179
1180	309.695823445004
1185	311.957710130713
1190	314.054016251875
1195	315.953164953352
1200	317.691871480603
1205	319.367030185192
1210	321.118699261108
1215	323.106669980512
1220	325.484007225622
1225	328.371362260667
1230	331.835731031813
1235	335.876683059481
1240	340.422012130855
1245	345.333415257463
1250	350.421383007312
1255	355.467184675691
1260	360.248839447816
1265	364.567418722653
1270	368.270000011286
1275	371.266089840614
1280	373.535278410591
1285	375.125145709561
1290	376.139827271117
1295	376.720969972763
1300	377.023876932531
1305	377.192305355309
1310	377.335549941111
1315	377.51109590967
1320	377.715312072094
1325	377.883493677748
1330	377.899223618425
1335	377.61169036802
1340	376.85847062378
1345	375.490513521865
1350	373.395759240631
1355	370.518028659477
1360	366.868501088805
1365	362.528155029303
1370	357.640830453023
1375	352.397896954252
1380	347.016691925029
1385	341.715759961031
1390	336.690357511841
1395	332.091626114325
1400	328.012294502066


==> tiks/ROM-signal/chosenMsChi15opt-Toven-14.tsv <==
0	279.15
5	329.103181218563
10	332.720256981425
15	335.581776027189
20	337.331563591463
25	337.771049543038
30	336.883013011642
35	334.830454261908
40	331.931193413698
45	328.612058316231
50	325.349210431135
55	322.602914754571
60	320.755665504016
65	320.06197051146
70	320.616376184387
75	322.343732526154
80	325.01261762545
85	328.269688422509
90	331.689927703313
95	334.835689416111
100	337.31637403034
105	338.840621673352
110	339.254067171443
115	338.557782872304
120	336.905244284948
125	334.578611638521
130	331.947921081277
135	329.419043915305
140	327.377701422061
145	326.137235412324
150	325.897190910348
155	326.718172223183
160	328.516119995099
165	331.076451990088
170	334.085789812908
175	337.17662934673
180	339.978621662549
185	342.169333865045
190	343.517550483262
195	343.913313634153
200	343.380813480004
205	342.072655146472
210	340.246605550116
215	338.228307752649
220	336.365317727891
225	334.978920873462
230	334.320384016157
235	334.537580022622
240	335.656399489255
245	337.579259077089
250	340.100627213999
255	342.937147923297
260	345.767973498778
265	348.279581940119
270	350.208829396854
275	351.378331270067
280	351.719417461239
285	351.279696471005
290	350.214433308381
295	348.763192442728
300	347.215208334581
305	345.868448447432
310	344.988127364481
315	344.770416752118
320	345.316288421281
325	346.618950038622
330	348.566399329376
335	350.95850700255
340	353.536036405772
345	356.017394428899
350	358.137901032349
355	359.686094560888
360	360.532083423265
365	360.644132358513
370	360.091360309249
375	359.032385440261
380	357.691705652916
385	356.327279281846
390	355.193941874235
395	354.507805651322
400	354.416576851777
405	354.979832150816
410	356.161852459982
415	357.837828758156
420	359.812382799442
425	361.84764701705
430	363.696856498266
435	365.138695598006
440	366.007603486208
445	366.215872887867
450	365.764577746338
455	364.741963536587
460	363.309700601858
465	361.679087825217
470	360.080667171811
475	358.731581900886
480	357.805267541135
485	357.407677383808
490	357.563275699283
495	358.212624797519
500	359.221748451406
505	360.401806535817
510	361.536194083084
515	362.411177953786
520	362.845740288511
525	362.716464849691
530	361.974049272744
535	360.649241475087
540	358.847506308463
545	356.733314530435
550	354.5063875503
555	352.373328330545
560	350.518672038248
565	349.079421134011
570	348.126591129398
575	347.656267473846
580	347.591310412504
585	347.793338182173
590	348.083182290411
595	348.266842293959
600	348.163231710445
605	347.629799547732
610	346.582456306911
615	345.007074545578
620	342.961048497206
625	340.564810237892
630	337.984611007687
635	335.409087579215
640	333.022977310809
645	330.981707438718
650	329.390418834836
655	328.290320952041
660	327.654211669546
665	327.391686911122
670	327.363196762396
675	327.400870197834
680	327.333101458685
685	327.009394860888
690	326.321966463728
695	325.221095056321
700	323.722126648177
705	321.903233486482
710	319.894339275018
715	317.858861220085
720	315.97091325252
725	314.391226010725
730	313.245185849832
735	312.60606137721
740	312.485723664195
745	312.83408698908
750	313.547255852383
755	314.483137429857
760	315.482239159874
765	316.390663331503
770	317.082030775025
775	317.475249271984
780	317.545658729783
785	317.328043459384
790	316.911163724664
795	316.424658413722
800	316.020238768593
805	315.849880292685
810	316.044117912851
815	316.693505750236
820	317.835827738982
825	319.450809830807
830	321.463009799286
835	323.752400497552
840	326.171081264552
845	328.563701828296
850	330.788681410668
855	332.737220446629
860	334.347441702445
865	335.61170993581
870	336.576160733624
875	337.33257886817
880	338.003846638585
885	338.725080961019
890	339.623169163787
895	340.797616685151
900	342.305409773214
905	344.152006038568
910	346.289681899967
915	348.623415912174
920	351.023420411461
925	353.342501686238
930	355.435761588072
935	357.17984325413
940	358.489011332218
945	359.325827139383
950	359.704962002006
955	359.689674434713
960	359.381518327619
965	358.904802198673
970	358.388049795926
975	357.945118397392
980	357.658658169057
985	357.568243038186
990	357.664823578535
995	357.892244088215
1000	358.155559611496
1005	358.334927242185
1010	358.303065330409
1015	357.943783301366
1020	357.168950979666
1025	355.931515875412
1030	354.232753163728
1035	352.122762043363
1040	349.69418461982
1045	347.070082226554
1050	344.38772349151
1055	341.780603493864
1060	339.361245878058
1065	337.207209261526
1070	335.352246758459
1075	333.78382227838
1080	332.447276893436
1085	331.255993093032
1090	330.106058321182
1095	328.893301035893
1100	327.530250132805
1105	325.9605955346
1110	324.169097888876
1115	322.185553901722
1120	320.082275634074
1125	317.965465138654
1130	315.961728864552
1135	314.201657413215
1140	312.802800166569
1145	311.854435592002
1150	311.406268715193
1155	311.462617705253
1160	311.982864385297
1165	312.88805171982
1170	314.072642003926
1175	315.419725674307
1180	316.817494067003
1185	318.174626078428
1190	319.432409751125
1195	320.571898972011
1200	321.615122888362
1205	322.620218111115
1210	323.671219556665
1215	324.864001988307
1220	326.290404335373
1225	328.0228173564
1230	330.101438619088
1235	332.526009835689
1240	335.253207278513
1245	338.200049154478
1250	341.252829804387
1255	344.280310805415
1260	347.14930366869
1265	349.740451233592
1270	351.962000006771
1275	353.759653904368
1280	355.121167046355
1285	356.075087425737
1290	356.68389636267
1295	357.032581983658
1300	357.214326159519
1305	357.315383213185
1310	357.401329964667
1315	357.506657545802
1320	357.629187243257
1325	357.730096206649
1330	357.739534171055
1335	357.567014220812
1340	357.115082374268
1345	356.294308113119
1350	355.037455544378
1355	353.310817195686
1360	351.121100653283
1365	348.516893017582
1370	345.584498271814
1375	342.438738172551
1380	339.210015155018
1385	336.029455976618
1390	333.014214507105
1395	330.254975668595
1400	327.807376701239


==> tiks/ROM-signal/chosenMsChi15opt-Toven-15.tsv <==
0	279.15
5	346.240756176647
10	354.680599623325
15	361.357477396775
20	365.440315046747
25	366.465782267089
30	364.393697027165
35	359.604393277786
40	352.839451298629
45	345.094802737872
50	337.481491005982
55	331.073467760666
60	326.763219509371
65	325.144597860074
70	326.438211096902
75	330.468709227693
80	336.696107792717
85	344.295939652522
90	352.276497974398
95	359.616608637592
100	365.404872737461
105	368.961450571154
110	369.926156733366
115	368.301493368708
120	364.445569998213
125	359.016760489882
130	352.87848252298
135	346.977769135712
140	342.214636651475
145	339.32021596209
150	338.760112124145
155	340.675735187426
160	344.87094665523
165	350.845054643539
170	357.866842896786
175	365.078801809038
180	371.61678387928
185	376.728445685105
190	379.874284460944
195	380.797731813023
200	379.555231453344
205	376.502862008435
210	372.242079616937
215	367.532718089513
220	363.185741365079
225	359.950815371412
230	358.414229371033
235	358.921020052786
240	361.531598808262
245	366.018271179875
250	371.90146349933
255	378.520011821027
260	385.125271497149
265	390.985691193611
270	395.487268592659
275	398.216106296824
280	399.011974076224
285	397.985958432345
290	395.500344386221
295	392.114115699698
300	388.502152780688
305	385.359713044008
310	383.305630517123
315	382.797639088276
320	384.071339649656
325	387.110883423452
330	391.654931768544
335	397.236516339282
340	403.250751613467
345	409.040587000765
350	413.988435742148
355	417.600887308739
360	419.574861320951
365	419.836308836529
370	418.546507388247
375	416.075566027275
380	412.947313190137
385	409.763651657641
390	407.119197706547
395	405.518213186418
400	405.30534598748
405	406.619608351903
410	409.377655739957
415	413.288267102364
420	417.895559865364
425	422.644509706449
430	426.959331829288
435	430.323623062014
440	432.351074801153
445	432.837036738356
450	431.784014741455
455	429.397914918703
460	426.055968071002
465	422.251204925507
470	418.521556734225
475	415.373691102067
480	413.212290929314
485	412.284580562219
490	412.647643298328
495	414.162791194211
500	416.517413053281
505	419.270881916906
510	421.917786193863
515	423.959415225501
520	424.973394006526
525	424.671751315946
530	422.939448303069
535	419.848230108536
540	415.644181386414
545	410.711067237681
550	405.514904284034
555	400.537766104606
560	396.210234755913
565	392.851982646025
570	390.628712635261
575	389.531290772308
580	389.379724295843
585	389.85112242507
590	390.527425344293
595	390.955965352571
600	390.714207324372
605	389.469532278041
610	387.025731382792
615	383.349840606349
620	378.575779826814
625	372.984557221748
630	366.964092351269
635	360.954537684836
640	355.386947058554
645	350.623984023675
650	346.910977281284
655	344.344082221429
660	342.85982722894
665	342.247269459285
670	342.180792445592
675	342.268697128279
680	342.110570070265
685	341.355254675405
690	339.751255082032
695	337.182555131415
700	333.68496217908
705	329.440878135124
710	324.753458308376
715	320.00400951353
720	315.598797589214
725	311.912860691692
730	309.238766982941
735	307.747476546823
740	307.466688549787
745	308.279536307854
750	309.943596988894
755	312.127320669666
760	314.458558039705
765	316.578214440173
770	318.191405141724
775	319.108914967963
780	319.273203702827
785	318.765434738563
790	317.792715357549
795	316.657536298684
800	315.71389046005
805	315.316387349597
810	315.76960846332
815	317.28484675055
820	319.950264724291
825	323.718556271883
830	328.413689531667
835	333.755601160955
840	339.399189617289
845	344.981970932691
850	350.173589958225
855	354.720181042135
860	358.477363972372
865	361.427323183557
870	363.677708378456
875	365.442684025729
880	367.008975490033
885	368.691855575712
890	370.787394715503
895	373.527772265351
900	377.045956137499
905	381.35468075666
910	386.342591099924
915	391.787970461738
920	397.387980960076
925	402.799170601223
930	407.683443705502
935	411.75296759297
940	414.807693108509
945	416.760263325227
950	417.644911338014
955	417.609240347664
960	416.890209431112
965	415.777871796904
970	414.572116190494
975	413.538609593915
980	412.870202394467
985	412.659233755768
990	412.884588349916
995	413.415236205836
1000	414.029639093492
1005	414.448163565098
1010	414.373819104287
1015	413.535494369855
1020	411.727552285887
1025	408.840203709295
1030	404.876424048699
1035	399.953111434514
1040	394.28643077958
1045	388.163525195292
1050	381.904688146857
1055	375.821408152349
1060	370.176240382135
1065	365.15015494356
1070	360.821909103072
1075	357.162251982886
1080	354.043646084684
1085	351.263983883741
1090	348.580802749424
1095	345.751035750417
1100	342.570583643212
1105	338.908056247401
1110	334.727895074043
1115	330.099625770684
1120	325.191976479506
1125	320.252751990192
1130	315.577367350621
1135	311.470533964168
1140	308.206533721995
1145	305.993683048004
1150	304.947960335451
1155	305.079441312256
1160	306.293350232359
1165	308.405454012912
1170	311.169498009161
1175	314.31269324005
1180	317.574152823006
1185	320.740794182998
1190	323.675622752625
1195	326.334430934692
1200	328.768620072844
1205	331.113842259269
1210	333.566178965552
1215	336.349337972716
1220	339.677610115871
1225	343.719907164933
1230	348.570023444538
1235	354.227356283273
1240	360.590816983197
1245	367.466781360448
1250	374.589936210237
1255	381.654058545968
1260	388.348375226943
1265	394.394386211715
1270	399.5780000158
1275	403.772525776859
1280	406.949389774827
1285	409.175203993386
1290	410.595758179564
1295	411.409357961869
1300	411.833427705543
1305	412.069227497432
1310	412.269769917556
1315	412.515534273538
1320	412.801436900932
1325	413.036891148847
1330	413.058913065795
1335	412.656366515228
1340	411.601858873293
1345	409.686718930611
1350	406.754062936883
1355	402.725240123268
1360	397.615901524327
1365	391.539417041024
1370	384.697162634232
1375	377.357055735953
1380	369.823368695041
1385	362.402063945443
1390	355.366500516578
1395	348.928276560055
1400	343.217212302892


==> tiks/ROM-signal/chosenMsChi15opt-Toven-2.tsv <==
0	279.15
5	279.15
10	279.15
15	435.455208458282
20	442.294940354284
25	445.728774374105
30	445.558496909488
35	441.925275623095
40	435.293836421419
45	426.40531190418
50	416.203413003305
55	405.741178047251
60	396.077445293369
65	388.173191101079
70	382.7978790948
75	380.454975811808
80	381.333902572992
85	385.293096470055
90	391.875799840635
95	400.356986497287
100	409.816778784387
105	419.233111369391
110	427.584509973211
115	433.952860872426
120	437.616047151463
125	438.12132034356
130	435.332164082709
135	429.444004826892
140	420.96717915967
145	410.678778518088
150	399.548045928955
155	388.642596365421
160	379.024618248821
165	371.647203598405
170	367.260951245288
175	366.339991451399
180	369.034688485541
185	375.155675167771
190	384.190814645822
195	395.353468932137
200	407.657395614066
205	420.010992856027
210	431.321722855643
215	440.600550211263
220	447.056231422971
225	450.170284986869
230	449.745361043382
235	445.922330396525
240	439.164470424649
245	430.21034075765
250	420
255	409.581817019918
260	400.009021861495
265	392.236137211756
270	387.025434295535
275	384.872567005209
280	385.95865212974
285	390.133466547223
290	396.931378599186
295	405.618419669509
300	415.265847744427
305	424.842956544213
310	433.319996133721
315	439.771078601444
320	443.466942632032
325	443.94844358176
330	441.073523805677
335	435.033016608668
340	426.3336918515
345	415.750162819097
350	404.250327947294
355	392.901618304655
360	382.767207920675
365	374.802334317964
370	369.760873810563
375	368.12132034356
380	370.039425142288
385	375.332152168861
390	383.494545891261
395	393.747892370331
400	405.114496766047
405	416.511799256104
410	426.856661558902
415	435.169662672286
420	440.669242293925
425	442.846523681447
430	441.513537229631
435	436.8201668799
440	429.238199126416
445	419.514069647668
450	408.594960872944
455	397.535505878205
460	387.39424535693
465	379.129980074643
470	373.508163921397
475	371.026492355765
480	371.86695482081
485	375.879022430558
490	382.595588290926
495	391.280066332801
500	401
505	410.719933667199
510	419.404411709074
515	426.120977569442
520	430.13304517919
525	430.973507644235
530	428.491836078603
535	422.870019925357
540	414.60575464307
545	404.464494121795
550	393.405039127056
555	382.485930352332
560	372.761800873584
565	365.1798331201
570	360.486462770369
575	359.153476318553
580	361.330757706075
585	366.830337327714
590	375.143338441098
595	385.488200743896
600	396.885503233953
605	408.252107629669
610	418.505454108739
615	426.667847831139
620	431.960574857712
625	433.87867965644
630	432.239126189437
635	427.197665682036
640	419.232792079325
645	409.098381695345
650	397.749672052706
655	386.249837180903
660	375.666308148499
665	366.966983391332
670	360.926476194323
675	358.05155641824
680	358.533057367969
685	362.228921398556
690	368.680003866279
695	377.157043455788
700	386.734152255573
705	396.381580330491
710	405.068621400814
715	411.866533452778
720	416.04134787026
725	417.127432994791
730	414.974565704465
735	409.763862788244
740	401.990978138505
745	392.418182980082
750	382
755	371.78965924235
760	362.83552957535
765	356.077669603475
770	352.254638956618
775	351.829715013131
780	354.943768577029
785	361.399449788737
790	370.678277144357
795	381.989007143973
800	394.342604385934
805	406.646531067863
810	417.809185354178
815	426.844324832229
820	432.965311514459
825	435.660008548601
830	434.739048754712
835	430.352796401595
840	422.975381751179
845	413.357403634579
850	402.451954071045
855	391.321221481912
860	381.03282084033
865	372.555995173108
870	366.667835917291
875	363.87867965644
880	364.383952848537
885	368.047139127574
890	374.415490026789
895	382.766888630609
900	392.183221215613
905	401.643013502713
910	410.124200159365
915	416.706903529945
920	420.666097427008
925	421.545024188192
930	419.2021209052
935	413.82680889892
940	405.922554706631
945	396.258821952749
950	385.796586996695
955	375.59468809582
960	366.706163578581
965	360.074724376905
970	356.441503090512
975	356.271225625895
980	359.705059645716
985	366.544791541718
990	376.269924951282
995	388.086078192438
1000	401
1005	413.913921807562
1010	425.730075048718
1015	435.455208458282
1020	442.294940354284
1025	445.728774374105
1030	445.558496909488
1035	441.925275623095
1040	435.293836421419
1045	426.40531190418
1050	416.203413003305
1055	405.741178047251
1060	396.077445293369
1065	388.173191101079
1070	382.7978790948
1075	380.454975811808
1080	381.333902572992
1085	385.293096470055
1090	391.875799840635
1095	400.356986497287
1100	409.816778784387
1105	419.233111369391
1110	427.584509973211
1115	433.952860872427
1120	437.616047151463
1125	438.12132034356
1130	435.332164082709
1135	429.444004826892
1140	420.96717915967
1145	410.678778518088
1150	399.548045928954
1155	388.642596365421
1160	379.024618248821
1165	371.647203598405
1170	367.260951245289
1175	366.339991451399
1180	369.034688485541
1185	375.155675167771
1190	384.190814645822
1195	395.353468932137
1200	407.657395614066
1205	420.010992856027
1210	431.321722855643
1215	440.600550211263
1220	447.056231422971
1225	450.170284986869
1230	449.745361043382
1235	445.922330396525
1240	439.164470424649
1245	430.21034075765
1250	420
1255	409.581817019918
1260	400.009021861495
1265	392.236137211756
1270	387.025434295535
1275	384.872567005209
1280	385.95865212974
1285	390.133466547222
1290	396.931378599186
1295	405.618419669509
1300	415.265847744427
1305	424.842956544213
1310	433.319996133721
1315	439.771078601444
1320	443.466942632032
1325	443.94844358176
1330	441.073523805677
1335	435.033016608668
1340	426.333691851501
1345	415.750162819097
1350	404.250327947294
1355	392.901618304655
1360	382.767207920674
1365	374.802334317964
1370	369.760873810563
1375	368.12132034356
1380	370.039425142288
1385	375.332152168861
1390	383.494545891261
1395	393.747892370331
1400	405.114496766048


==> tiks/ROM-signal/chosenMsChi15opt-Toven-3.tsv <==
0	279.15
5	369.265752474592
10	373.490564851952
15	377.633211975036
20	381.65194191402
25	385.504318680109
30	389.147186009717
35	392.53678244809
40	395.629029845927
45	398.380007918348
50	400.746617115867
55	402.687421179618
60	404.163649881684
65	405.14033207634
70	405.587519786428
75	405.481556064922
80	404.806333197973
85	403.55448377728
90	401.728445509522
95	399.341341499103
100	396.417621187181
105	392.993413100713
110	389.11654890176
115	384.846228672284
120	380.252309574361
125	375.414213562373
130	370.419464200348
135	365.361877315915
140	360.339444637592
145	355.451963144304
150	350.798475051495
155	346.474593651224
160	342.569798156675
165	339.164785893885
170	336.328972347182
175	334.118228517422
180	332.572940725897
185	331.7164704435
190	331.554081116689
195	332.072385587588
200	333.239351962511
205	335.004888164696
210	337.302006486928
215	340.04854987314
220	343.149442079541
225	346.4994049862
230	349.986068831632
235	353.493385675385
240	356.905243549679
245	360.109169054848
250	363
255	365.483407390311
260	367.479147787995
265	368.923932861524
270	369.773812683097
275	370.005982794948
280	369.619941865135
285	368.637946395005
290	367.104730818877
295	365.086484758704
300	362.669103404525
305	359.955751186718
310	357.063802276289
315	354.121243196337
320	351.262642194748
325	348.624806326171
330	346.34225982387
335	344.542685826474
340	343.342477510117
345	342.842543957638
350	343.124510622252
355	344.247444120376
360	346.245216580369
365	349.124606293337
370	352.864209508829
375	357.414213562373
380	362.697054882841
385	368.608957649705
390	375.022320844537
395	381.788894076785
400	388.743656757938
405	395.709291805517
410	402.501124862964
415	408.932383709868
420	414.819620674661
425	419.98813387367
430	424.277221255279
435	427.545104829177
440	429.673371041284
445	430.570786778748
450	430.17636855788
455	428.461604512356
460	425.431754177876
465	421.126178969955
470	415.617685795311
475	409.010896488858
480	401.439685765485
485	393.063759161175
490	384.064469090268
495	374.639990810055
500	365
505	355.360009189945
510	345.935530909733
515	336.936240838825
520	328.560314234515
525	320.989103511142
530	314.382314204689
535	308.873821030045
540	304.568245822125
545	301.538395487644
550	299.82363144212
555	299.429213221252
560	300.326628958716
565	302.454895170823
570	305.722778744721
575	310.01186612633
580	315.180379325339
585	321.067616290132
590	327.498875137035
595	334.290708194483
600	341.256343242062
605	348.211105923215
610	354.977679155463
615	361.391042350295
620	367.302945117159
625	372.585786437627
630	377.135790491172
635	380.875393706663
640	383.754783419631
645	385.752555879624
650	386.875489377748
655	387.157456042362
660	386.657522489883
665	385.457314173526
670	383.65774017613
675	381.375193673829
680	378.737357805252
685	375.878756803663
690	372.936197723711
695	370.044248813282
700	367.330896595475
705	364.913515241296
710	362.895269181123
715	361.362053604995
720	360.380058134865
725	359.994017205052
730	360.226187316903
735	361.076067138476
740	362.520852212005
745	364.516592609689
750	367
755	369.890830945152
760	373.094756450321
765	376.506614324615
770	380.013931168368
775	383.5005950138
780	386.850557920459
785	389.95145012686
790	392.697993513072
795	394.995111835304
800	396.760648037489
805	397.927614412412
810	398.445918883311
815	398.2835295565
820	397.427059274103
825	395.881771482578
830	393.671027652818
835	390.835214106115
840	387.430201843325
845	383.525406348776
850	379.201524948505
855	374.548036855696
860	369.660555362408
865	364.638122684085
870	359.580535799652
875	354.585786437627
880	349.747690425639
885	345.153771327716
890	340.88345109824
895	337.006586899287
900	333.582378812819
905	330.658658500897
910	328.271554490478
915	326.44551622272
920	325.193666802027
925	324.518443935078
930	324.412480213572
935	324.85966792366
940	325.836350118316
945	327.312578820382
950	329.253382884133
955	331.619992081652
960	334.370970154073
965	337.46321755191
970	340.852813990282
975	344.49568131989
980	348.34805808598
985	352.366788024965
990	356.509435148048
995	360.734247525409
1000	365
1005	369.265752474592
1010	373.490564851951
1015	377.633211975036
1020	381.65194191402
1025	385.504318680109
1030	389.147186009718
1035	392.53678244809
1040	395.629029845927
1045	398.380007918348
1050	400.746617115867
1055	402.687421179618
1060	404.163649881684
1065	405.14033207634
1070	405.587519786428
1075	405.481556064922
1080	404.806333197973
1085	403.55448377728
1090	401.728445509522
1095	399.341341499103
1100	396.417621187181
1105	392.993413100713
1110	389.11654890176
1115	384.846228672284
1120	380.252309574361
1125	375.414213562373
1130	370.419464200349
1135	365.361877315915
1140	360.339444637592
1145	355.451963144304
1150	350.798475051495
1155	346.474593651224
1160	342.569798156675
1165	339.164785893885
1170	336.328972347182
1175	334.118228517422
1180	332.572940725897
1185	331.7164704435
1190	331.554081116689
1195	332.072385587588
1200	333.239351962511
1205	335.004888164696
1210	337.302006486928
1215	340.04854987314
1220	343.149442079541
1225	346.4994049862
1230	349.986068831632
1235	353.493385675385
1240	356.905243549679
1245	360.109169054848
1250	363
1255	365.483407390311
1260	367.479147787995
1265	368.923932861525
1270	369.773812683097
1275	370.005982794948
1280	369.619941865135
1285	368.637946395005
1290	367.104730818877
1295	365.086484758705
1300	362.669103404525
1305	359.955751186718
1310	357.063802276289
1315	354.121243196337
1320	351.262642194748
1325	348.624806326171
1330	346.34225982387
1335	344.542685826474
1340	343.342477510117
1345	342.842543957638
1350	343.124510622252
1355	344.247444120376
1360	346.245216580369
1365	349.124606293337
1370	352.864209508829
1375	357.414213562373
1380	362.697054882841
1385	368.608957649705
1390	375.022320844537
1395	381.788894076785
1400	388.743656757938


==> tiks/ROM-signal/chosenMsChi15opt-Toven-4.tsv <==
0	279.15
5	279.15
10	411.869855707512
15	420.008616405254
20	426.138771633859
25	429.823840621511
30	430.804801866427
35	429.018550277525
40	424.60197885237
45	417.881419169783
50	409.348259681056
55	399.622581682571
60	389.407533694425
65	379.437840247271
70	370.426260950563
75	363.011949722676
80	357.714503372686
85	354.897046711084
90	354.74101251839
95	357.234391912349
100	362.174221144543
105	369.183011010556
110	377.737794596769
115	387.209545019998
120	396.909965625902
125	406.142135623731
130	414.251241457009
135	420.671655046708
140	424.966929581211
145	426.859845963623
150	426.250413697107
155	423.220648913197
160	418.025948817539
165	411.073880263225
170	402.892125321026
175	394.088109798766
180	385.303424382435
185	377.166490897643
190	370.247005339706
195	365.015502291676
200	361.81094988054
205	360.818636901769
210	362.059806208172
215	365.393584423459
220	370.530827488577
225	377.058615491197
230	384.473355246763
235	392.219842293828
240	399.733238702108
245	406.480765857407
250	412
255	415.930981569671
260	418.039878317973
265	418.232632319118
270	416.55781641584
275	413.198763110413
280	408.455843168851
285	402.720499951149
290	396.443234201881
295	390.098140127249
300	384.146789467654
305	379.004235293694
310	375.009668215149
315	372.403828022199
320	371.314691380417
325	371.752270211652
330	373.612622095546
335	376.690452269516
340	380.699033289849
345	385.295633232922
350	390.110266077891
355	394.775384794546
360	398.95413955592
365	402.365015430842
370	404.801025744745
375	406.142135623731
380	406.360181338167
385	405.516184635863
390	403.750584622059
395	401.267472179632
400	398.314368763758
405	395.159407592623
410	392.06792804608
415	389.280474704793
420	386.994006598166
425	385.34778930979
430	384.414993952581
435	384.200503122714
440	384.644870818981
445	385.633848680554
450	387.012420093942
455	388.601915944303
460	390.218550858661
465	391.691634749835
470	392.879786186152
475	393.683693002295
480	394.054310464782
485	393.995826379964
490	393.563216091647
495	392.854714264652
500	392
505	391.145285735348
510	390.436783908353
515	390.004173620036
520	389.945689535218
525	390.316306997705
530	391.120213813848
535	392.308365250165
540	393.781449141339
545	395.398084055697
550	396.987579906058
555	398.366151319446
560	399.355129181019
565	399.799496877286
570	399.585006047419
575	398.65221069021
580	397.005993401834
585	394.719525295207
590	391.93207195392
595	388.840592407377
600	385.685631236242
605	382.732527820368
610	380.249415377941
615	378.483815364137
620	377.639818661833
625	377.857864376269
630	379.198974255255
635	381.634984569158
640	385.04586044408
645	389.224615205454
650	393.889733922109
655	398.704366767078
660	403.300966710151
665	407.309547730484
670	410.387377904454
675	412.247729788348
680	412.685308619583
685	411.596171977801
690	408.990331784851
695	404.995764706306
700	399.853210532346
705	393.901859872751
710	387.556765798119
715	381.27950004885
720	375.544156831149
725	370.801236889587
730	367.44218358416
735	365.767367680882
740	365.960121682027
745	368.069018430329
750	372
755	377.519234142593
760	384.266761297892
765	391.780157706172
770	399.526644753237
775	406.941384508803
780	413.469172511423
785	418.606415576541
790	421.940193791828
795	423.181363098231
800	422.18905011946
805	418.984497708323
810	413.752994660294
815	406.833509102357
820	398.696575617565
825	389.911890201234
830	381.107874678974
835	372.926119736775
840	365.974051182461
845	360.779351086803
850	357.749586302893
855	357.140154036377
860	359.03307041879
865	363.328344953293
870	369.748758542991
875	377.857864376269
880	387.090034374098
885	396.790454980002
890	406.262205403232
895	414.816988989444
900	421.825778855457
905	426.765608087651
910	429.25898748161
915	429.102953288916
920	426.285496627314
925	420.988050277324
930	413.573739049437
935	404.562159752729
940	394.592466305575
945	384.377418317428
950	374.651740318944
955	366.118580830217
960	359.39802114763
965	354.981449722475
970	353.195198133573
975	354.176159378489
980	357.861228366141
985	363.991383594746
990	372.130144292488
995	381.695070023083
1000	392
1005	402.304929976917
1010	411.869855707513
1015	420.008616405254
1020	426.138771633859
1025	429.823840621511
1030	430.804801866427
1035	429.018550277525
1040	424.60197885237
1045	417.881419169782
1050	409.348259681056
1055	399.622581682571
1060	389.407533694424
1065	379.437840247271
1070	370.426260950563
1075	363.011949722676
1080	357.714503372686
1085	354.897046711084
1090	354.74101251839
1095	357.234391912349
1100	362.174221144543
1105	369.183011010556
1110	377.737794596769
1115	387.209545019999
1120	396.909965625902
1125	406.142135623731
1130	414.25124145701
1135	420.671655046708
1140	424.96692958121
1145	426.859845963623
1150	426.250413697107
1155	423.220648913196
1160	418.025948817538
1165	411.073880263224
1170	402.892125321025
1175	394.088109798766
1180	385.303424382435
1185	377.166490897643
1190	370.247005339705
1195	365.015502291677
1200	361.81094988054
1205	360.818636901769
1210	362.059806208172
1215	365.39358442346
1220	370.530827488577
1225	377.058615491197
1230	384.473355246764
1235	392.219842293828
1240	399.733238702108
1245	406.480765857407
1250	412
1255	415.930981569671
1260	418.039878317973
1265	418.232632319118
1270	416.557816415839
1275	413.198763110412
1280	408.455843168851
1285	402.72049995115
1290	396.443234201881
1295	390.098140127249
1300	384.146789467654
1305	379.004235293694
1310	375.009668215149
1315	372.403828022199
1320	371.314691380417
1325	371.752270211652
1330	373.612622095545
1335	376.690452269516
1340	380.699033289848
1345	385.295633232922
1350	390.110266077891
1355	394.775384794546
1360	398.95413955592
1365	402.365015430843
1370	404.801025744745
1375	406.142135623731
1380	406.360181338167
1385	405.516184635864
1390	403.750584622059
1395	401.267472179633
1400	398.314368763759


==> tiks/ROM-signal/chosenMsChi15opt-Toven-5.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	416.921201357009
25	420.179206886301
30	422.241415085357
35	422.981015270255
40	422.324299026998
45	420.253230018355
50	416.805658531797
55	412.073192168173
60	406.196838301697
65	399.360632269246
70	391.783553156367
75	383.710102528676
80	375.399977192725
85	367.117302588485
90	359.119907205519
95	351.649109993715
100	344.920462671488
105	339.115838699503
110	334.377193003051
115	330.80223462047
120	328.44216230888
125	327.301515190165
130	327.340091452625
135	328.4767926394
140	330.595163651267
145	333.55032334691
150	337.17692100428
155	341.297712602723
160	345.732329687083
165	350.305813290363
170	354.856505813203
175	359.242933679311
180	363.349370862093
185	367.089845037813
190	370.410430513854
195	373.289761057808
200	375.73778687063
205	377.792888685107
210	379.517543954234
215	380.992811305236
220	382.311956409706
225	383.573582414914
230	384.874649205155
235	386.303767067223
240	387.9351318602
245	389.823431558447
250	392
255	394.470425614605
260	397.213744303886
265	400.18326049954
270	403.30895305581
275	406.501337471575
280	409.656577307253
285	412.66256956176
290	415.405674683163
295	417.777724588537
300	419.682923516853
305	421.044257756749
310	421.809051319435
315	421.953344519827
320	421.484829297148
325	420.444146207966
330	418.904429897428
335	416.96907848278
340	414.767813293881
345	412.451184290149
350	410.183758770717
355	408.13630256674
360	406.477320102736
365	405.3643595676
370	404.935509802901
375	405.301515190165
380	406.538913593413
385	408.684561097329
390	411.731847665258
395	415.62883261574
400	420.278441447094
405	425.540770104856
410	431.23744378342
415	437.157879482911
420	443.067209486814
425	448.715541122513
430	453.848160594336
435	458.216238664973
440	461.587566020991
445	463.756837870028
450	464.555021243201
455	463.857374131649
460	461.589741457936
465	457.732826497882
470	452.32422440662
475	445.458102952132
480	437.282519904071
485	427.994471956192
490	417.832871702546
495	407.06974232923
500	396
505	384.93025767077
510	374.167128297454
515	364.005528043808
520	354.717480095929
525	346.541897047868
530	339.675775593381
535	334.267173502117
540	330.410258542064
545	328.142625868351
550	327.444978756799
555	328.243162129972
560	330.412433979009
565	333.783761335027
570	338.151839405664
575	343.284458877488
580	348.932790513186
585	354.842120517089
590	360.76255621658
595	366.459229895144
600	371.721558552906
605	376.37116738426
610	380.268152334742
615	383.315438902671
620	385.461086406587
625	386.698484809835
630	387.064490197099
635	386.6356404324
640	385.522679897264
645	383.86369743326
650	381.816241229283
655	379.548815709851
660	377.232186706119
665	375.03092151722
670	373.095570102572
675	371.555853792033
680	370.515170702852
685	370.046655480173
690	370.190948680565
695	370.955742243251
700	372.317076483147
705	374.222275411463
710	376.594325316836
715	379.337430438239
720	382.343422692747
725	385.498662528425
730	388.69104694419
735	391.81673950046
740	394.786255696113
745	397.529574385395
750	400
755	402.176568441553
760	404.0648681398
765	405.696232932778
770	407.125350794845
775	408.426417585086
780	409.688043590295
785	411.007188694764
790	412.482456045766
795	414.207111314893
800	416.26221312937
805	418.710238942192
810	421.589569486147
815	424.910154962187
820	428.650629137907
825	432.757066320689
830	437.143494186797
835	441.694186709637
840	446.267670312916
845	450.702287397277
850	454.82307899572
855	458.44967665309
860	461.404836348732
865	463.5232073606
870	464.659908547375
875	464.698484809835
880	463.55783769112
885	461.19776537953
890	457.622806996949
895	452.884161300497
900	447.079537328513
905	440.350890006285
910	432.880092794481
915	424.882697411515
920	416.600022807275
925	408.289897471324
930	400.216446843633
935	392.639367730754
940	385.803161698304
945	379.926807831827
950	375.194341468203
955	371.746769981644
960	369.675700973002
965	369.018984729745
970	369.758584914643
975	371.820793113699
980	375.078798642991
985	379.357519686864
990	384.440500289799
995	390.078584661185
1000	396
1005	401.921415338815
1010	407.559499710201
1015	412.642480313136
1020	416.921201357009
1025	420.179206886301
1030	422.241415085357
1035	422.981015270255
1040	422.324299026998
1045	420.253230018356
1050	416.805658531797
1055	412.073192168173
1060	406.196838301697
1065	399.360632269246
1070	391.783553156367
1075	383.710102528676
1080	375.399977192725
1085	367.117302588486
1090	359.119907205519
1095	351.649109993715
1100	344.920462671487
1105	339.115838699503
1110	334.377193003051
1115	330.80223462047
1120	328.44216230888
1125	327.301515190165
1130	327.340091452625
1135	328.4767926394
1140	330.595163651267
1145	333.55032334691
1150	337.17692100428
1155	341.297712602723
1160	345.732329687083
1165	350.305813290363
1170	354.856505813203
1175	359.242933679311
1180	363.349370862093
1185	367.089845037813
1190	370.410430513854
1195	373.289761057808
1200	375.73778687063
1205	377.792888685107
1210	379.517543954234
1215	380.992811305236
1220	382.311956409706
1225	383.573582414914
1230	384.874649205155
1235	386.303767067223
1240	387.9351318602
1245	389.823431558447
1250	392
1255	394.470425614605
1260	397.213744303886
1265	400.18326049954
1270	403.308953055809
1275	406.501337471574
1280	409.656577307253
1285	412.66256956176
1290	415.405674683163
1295	417.777724588537
1300	419.682923516852
1305	421.044257756749
1310	421.809051319435
1315	421.953344519827
1320	421.484829297147
1325	420.444146207967
1330	418.904429897428
1335	416.969078482781
1340	414.767813293881
1345	412.451184290149
1350	410.183758770718
1355	408.13630256674
1360	406.477320102736
1365	405.3643595676
1370	404.935509802902
1375	405.301515190165
1380	406.538913593413
1385	408.684561097329
1390	411.731847665258
1395	415.62883261574
1400	420.278441447095


==> tiks/ROM-signal/chosenMsChi15opt-Toven-6.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	400.429830684236
25	400.409947649067
30	400.318780543313
35	400.154616996185
40	399.921302611502
45	399.628199621848
50	399.289802390399
55	398.925025926399
60	398.55620215663
65	398.207835581453
70	397.905184227138
75	397.672742702924
80	397.532711068755
85	397.503535708386
90	397.598606298717
95	397.825186322806
100	398.183643679987
105	398.667033314092
110	399.261066120938
115	399.94447858467
120	400.689796626133
125	401.464466094067
130	402.232302278748
135	402.955192828215
140	403.594973459689
145	404.1153847037
150	404.484011233337
155	404.674103536577
160	404.666184965468
165	404.449355469019
170	404.02221626162
175	403.393356731101
180	402.581365271633
185	401.614348479641
190	400.52896718634
195	399.369021947933
200	398.183643679987
205	397.025165946602
210	395.946772930787
215	395.000030398966
220	394.232415301846
225	393.684962529428
230	393.390144521613
235	393.370090963227
240	393.635241974247
245	394.183509617378
250	395
255	396.057322763235
260	397.316487501093
265	398.728358913017
270	400.2356155809
275	401.775132473177
280	403.280685826506
285	404.685862010252
290	405.92704021507
295	406.946312959746
300	407.694208842938
305	408.132088748372
310	408.234099614098
315	407.988588377128
320	407.39890201265
325	406.48352667485
330	405.275548597263
335	403.821450273726
340	402.179286093819
345	400.416310620926
350	398.606158710412
355	396.825698429485
360	395.151694204668
365	393.657427969332
370	392.409429771462
375	391.464466094067
380	390.866924118846
385	390.646713725788
390	390.817786865918
395	391.377347039878
400	392.305791157062
405	393.567393407155
410	395.111707427069
415	396.875630513093
420	398.786043404398
425	400.762912646674
430	402.722720968155
435	404.58207547894
440	406.261334584387
445	407.688092726838
450	408.80036755335
455	409.549346634992
460	409.901569895785
465	409.840448607472
470	409.367051067973
475	408.500117592817
480	407.275301743522
485	405.74366924316
490	403.969519221249
495	402.027622779911
500	400
505	397.972377220089
510	396.030480778751
515	394.25633075684
520	392.724698256478
525	391.499882407183
530	390.632948932027
535	390.159551392528
540	390.098430104215
545	390.450653365008
550	391.19963244665
555	392.311907273162
560	393.738665415612
565	395.41792452106
570	397.277279031845
575	399.237087353326
580	401.213956595602
585	403.124369486907
590	404.888292572931
595	406.432606592845
600	407.694208842938
605	408.622652960122
610	409.182213134082
615	409.353286274212
620	409.133075881154
625	408.535533905933
630	407.590570228538
635	406.342572030668
640	404.848305795332
645	403.174301570515
650	401.393841289588
655	399.583689379074
660	397.820713906181
665	396.178549726274
670	394.724451402737
675	393.51647332515
680	392.60109798735
685	392.011411622872
690	391.765900385902
695	391.867911251628
700	392.305791157062
705	393.053687040254
710	394.07295978493
715	395.314137989747
720	396.719314173494
725	398.224867526823
730	399.7643844191
735	401.271641086983
740	402.683512498907
745	403.942677236765
750	405
755	405.816490382622
760	406.364758025753
765	406.629909036773
770	406.609855478387
775	406.315037470572
780	405.767584698154
785	404.999969601034
790	404.053227069213
795	402.974834053399
800	401.816356320013
805	400.630978052067
810	399.47103281366
815	398.385651520359
820	397.418634728367
825	396.606643268899
830	395.97778373838
835	395.550644530981
840	395.333815034532
845	395.325896463423
850	395.515988766663
855	395.8846152963
860	396.405026540311
865	397.044807171785
870	397.767697721252
875	398.535533905933
880	399.310203373867
885	400.05552141533
890	400.738933879062
895	401.332966685908
900	401.816356320013
905	402.174813677194
910	402.401393701283
915	402.496464291614
920	402.467288931245
925	402.327257297076
930	402.094815772862
935	401.792164418547
940	401.44379784337
945	401.074974073601
950	400.710197609601
955	400.371800378152
960	400.078697388498
965	399.845383003815
970	399.681219456687
975	399.590052350933
980	399.570169315765
985	399.61459870663
990	399.711726305598
995	399.846190365946
1000	400
1005	400.153809634054
1010	400.288273694402
1015	400.38540129337
1020	400.429830684235
1025	400.409947649067
1030	400.318780543313
1035	400.154616996185
1040	399.921302611502
1045	399.628199621848
1050	399.289802390399
1055	398.925025926399
1060	398.55620215663
1065	398.207835581453
1070	397.905184227138
1075	397.672742702924
1080	397.532711068755
1085	397.503535708386
1090	397.598606298717
1095	397.825186322806
1100	398.183643679987
1105	398.667033314092
1110	399.261066120938
1115	399.94447858467
1120	400.689796626133
1125	401.464466094067
1130	402.232302278748
1135	402.955192828215
1140	403.594973459689
1145	404.1153847037
1150	404.484011233337
1155	404.674103536577
1160	404.666184965468
1165	404.449355469019
1170	404.02221626162
1175	403.393356731101
1180	402.581365271633
1185	401.614348479641
1190	400.52896718634
1195	399.369021947933
1200	398.183643679987
1205	397.025165946602
1210	395.946772930787
1215	395.000030398966
1220	394.232415301846
1225	393.684962529428
1230	393.390144521613
1235	393.370090963227
1240	393.635241974246
1245	394.183509617378
1250	395
1255	396.057322763235
1260	397.316487501093
1265	398.728358913017
1270	400.2356155809
1275	401.775132473177
1280	403.280685826506
1285	404.685862010252
1290	405.92704021507
1295	406.946312959746
1300	407.694208842938
1305	408.132088748372
1310	408.234099614098
1315	407.988588377128
1320	407.39890201265
1325	406.48352667485
1330	405.275548597263
1335	403.821450273726
1340	402.179286093819
1345	400.416310620927
1350	398.606158710412
1355	396.825698429486
1360	395.151694204668
1365	393.657427969332
1370	392.409429771462
1375	391.464466094067
1380	390.866924118846
1385	390.646713725788
1390	390.817786865918
1395	391.377347039878
1400	392.305791157062


==> tiks/ROM-signal/chosenMsChi15opt-Toven-7.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	435.318561679214
25	445.775054351624
30	454.674652129824
35	461.879581991253
40	467.325443873271
45	471.018350228122
50	473.027656107799
55	473.475090244185
60	472.521368016218
65	470.351533215148
70	467.160323835353
75	463.138785741466
80	458.46317639389
85	453.286928631994
90	447.736109960063
95	441.908449554222
100	435.875649234831
105	429.68838055906
110	423.383127948001
115	416.989889781665
120	410.539708399412
125	404.071067811866
130	397.634365609779
135	391.293914054089
140	385.127227692453
145	379.221678900904
150	373.668914370366
155	368.557692107667
160	363.965992127432
165	359.953354367104
170	356.554393755899
175	353.774334780381
180	351.587206969177
185	349.937068745855
190	348.742307950573
195	347.902735698663
200	347.308880357364
205	346.852632610225
210	346.43821801281
215	345.992399374724
220	345.472847081027
225	344.873759528127
230	344.228055789041
235	343.605776331967
240	343.108685391928
245	342.861436009458
250	343
255	343.65834653054
260	344.954546330336
265	346.977563872822
270	349.775967415902
275	353.349638134868
280	357.645307484778
285	362.556419182656
290	367.927429490833
295	373.562262469025
300	379.236262762209
305	384.710672508207
310	389.748430885711
315	394.129976207692
320	397.667732469331
325	400.218084619358
330	401.689877857505
335	402.048793992026
340	401.317332162891
345	399.570516614223
350	396.927833382131
355	393.542225167895
360	389.587218839897
365	385.243400542225
370	380.685477044322
375	376.071067811865
380	371.532170726637
385	367.169956128787
390	363.053197822942
395	359.220280184149
400	355.68436384312
405	352.440983417329
410	349.477119266982
415	346.78065336856
420	344.349099261477
425	342.196588712496
430	340.358293207259
435	338.891736473608
440	337.87478674798
445	337.40047092548
450	337.569091644698
455	338.478418852903
460	340.21294046294
465	342.833271070647
470	346.366821890127
475	350.80072855489
480	356.077826664172
485	362.096178287208
490	368.712314336966
495	375.748001156521
500	383
505	390.251998843479
510	397.287685663034
515	403.903821712792
520	409.922173335828
525	415.19927144511
530	419.633178109874
535	423.166728929353
540	425.78705953706
545	427.521581147098
550	428.430908355302
555	428.59952907452
560	428.125213252021
565	427.108263526392
570	425.641706792741
575	423.803411287504
580	421.650900738523
585	419.219346631439
590	416.522880733018
595	413.559016582671
600	410.31563615688
605	406.779719815851
610	402.946802177058
615	398.830043871213
620	394.467829273363
625	389.928932188134
630	385.314522955678
635	380.756599457774
640	376.412781160103
645	372.457774832105
650	369.072166617869
655	366.429483385777
660	364.682667837109
665	363.951206007974
670	364.310122142495
675	365.781915380642
680	368.332267530668
685	371.870023792308
690	376.251569114289
695	381.289327491792
700	386.763737237791
705	392.437737530975
710	398.072570509167
715	403.443580817344
720	408.354692515222
725	412.650361865132
730	416.224032584099
735	419.022436127178
740	421.045453669664
745	422.34165346946
750	423
755	423.138563990542
760	422.891314608072
765	422.394223668033
770	421.771944210959
775	421.126240471873
780	420.527152918974
785	420.007600625276
790	419.56178198719
795	419.147367389775
800	418.691119642636
805	418.097264301337
810	417.257692049427
815	416.062931254145
820	414.412793030824
825	412.225665219619
830	409.445606244101
835	406.046645632896
840	402.034007872568
845	397.442307892334
850	392.331085629633
855	386.778321099096
860	380.872772307547
865	374.706085945911
870	368.365634390221
875	361.928932188135
880	355.460291600588
885	349.010110218335
890	342.616872051999
895	336.311619440941
900	330.124350765169
905	324.091550445778
910	318.263890039937
915	312.713071368006
920	307.53682360611
925	302.861214258534
930	298.839676164647
935	295.648466784852
940	293.478631983782
945	292.524909755814
950	292.9723438922
955	294.981649771878
960	298.674556126729
965	304.120418008747
970	311.325347870176
975	320.224945648376
980	330.681438320786
985	342.485687981144
990	355.364126460427
995	368.990260257243
1000	383
1005	397.009739742757
1010	410.635873539573
1015	423.514312018856
1020	435.318561679213
1025	445.775054351624
1030	454.674652129824
1035	461.879581991253
1040	467.325443873271
1045	471.018350228122
1050	473.0276561078
1055	473.475090244185
1060	472.521368016218
1065	470.351533215148
1070	467.160323835353
1075	463.138785741466
1080	458.46317639389
1085	453.286928631994
1090	447.736109960063
1095	441.908449554222
1100	435.875649234831
1105	429.68838055906
1110	423.383127948001
1115	416.989889781665
1120	410.539708399412
1125	404.071067811866
1130	397.634365609779
1135	391.293914054089
1140	385.127227692453
1145	379.221678900904
1150	373.668914370366
1155	368.557692107666
1160	363.965992127432
1165	359.953354367104
1170	356.554393755899
1175	353.774334780381
1180	351.587206969177
1185	349.937068745855
1190	348.742307950573
1195	347.902735698664
1200	347.308880357364
1205	346.852632610225
1210	346.43821801281
1215	345.992399374724
1220	345.472847081027
1225	344.873759528127
1230	344.228055789041
1235	343.605776331967
1240	343.108685391928
1245	342.861436009458
1250	343
1255	343.65834653054
1260	344.954546330336
1265	346.977563872822
1270	349.775967415901
1275	353.349638134868
1280	357.645307484778
1285	362.556419182656
1290	367.927429490833
1295	373.562262469025
1300	379.236262762209
1305	384.710672508208
1310	389.748430885711
1315	394.129976207692
1320	397.667732469332
1325	400.218084619358
1330	401.689877857505
1335	402.048793992026
1340	401.317332162891
1345	399.570516614223
1350	396.927833382131
1355	393.542225167895
1360	389.587218839897
1365	385.243400542225
1370	380.685477044322
1375	376.071067811865
1380	371.532170726637
1385	367.169956128787
1390	363.053197822942
1395	359.220280184149
1400	355.684363843121


==> tiks/ROM-signal/chosenMsChi15opt-Toven-8.tsv <==
0	279.15
5	279.15
10	279.15
15	424.023616287358
20	428.927645960794
25	431.952090708057
30	432.872798612471
35	431.605658417861
40	428.212814814358
45	422.899382697887
50	416.000844928747
55	407.961915306949
60	399.308196914814
65	390.612430759941
70	382.457481151596
75	375.398419964552
80	369.926137953325
85	366.434823096652
90	365.195408842501
95	366.33672377852
100	369.835591871119
105	375.516569254134
110	383.061395017873
115	392.027617894814
120	401.875277020693
125	412
130	421.770467993881
135	430.567911822951
140	437.825163492168
145	443.062803294295
150	445.920113174731
155	446.178862052782
160	443.778388900796
165	438.820987293934
170	431.567197375389
175	422.42124014795
180	411.90744536637
185	400.639089445085
190	389.28153822967
195	378.511951092174
200	368.97802474535
205	361.258323275824
210	355.826650617077
215	353.022678359566
220	353.030660338209
225	355.867569404444
230	361.381411920633
235	369.259847813062
240	379.048607509085
245	390.178591367549
250	402
255	413.821408632451
260	424.951392490915
265	434.740152186938
270	442.618588079367
275	448.132430595556
280	450.969339661791
285	450.977321640434
290	448.173349382923
295	442.741676724176
300	435.02197525465
305	425.488048907826
310	414.71846177033
315	403.360910554915
320	392.09255463363
325	381.578759852051
330	372.432802624611
335	365.179012706066
340	360.221611099204
345	357.821137947218
350	358.079886825269
355	360.937196705705
360	366.174836507832
365	373.432088177049
370	382.229532006119
375	392
380	402.124722979307
385	411.972382105186
390	420.938604982127
395	428.483430745866
400	434.164408128881
405	437.66327622148
410	438.804591157499
415	437.565176903348
420	434.073862046675
425	428.601580035448
430	421.542518848404
435	413.387569240059
440	404.691803085186
445	396.038084693052
450	387.999155071253
455	381.100617302113
460	375.787185185642
465	372.394341582139
470	371.127201387529
475	372.047909291943
480	375.072354039206
485	379.976383712642
490	386.411098562778
495	393.926217659263
500	402
505	410.073782340737
510	417.588901437222
515	424.023616287358
520	428.927645960794
525	431.952090708057
530	432.872798612471
535	431.605658417861
540	428.212814814358
545	422.899382697887
550	416.000844928747
555	407.961915306949
560	399.308196914814
565	390.612430759941
570	382.457481151596
575	375.398419964552
580	369.926137953325
585	366.434823096652
590	365.195408842501
595	366.33672377852
600	369.835591871119
605	375.516569254133
610	383.061395017873
615	392.027617894814
620	401.875277020693
625	412
630	421.770467993881
635	430.567911822951
640	437.825163492168
645	443.062803294295
650	445.920113174731
655	446.178862052782
660	443.778388900796
665	438.820987293934
670	431.567197375389
675	422.42124014795
680	411.90744536637
685	400.639089445085
690	389.28153822967
695	378.511951092174
700	368.97802474535
705	361.258323275824
710	355.826650617076
715	353.022678359566
720	353.030660338209
725	355.867569404444
730	361.381411920633
735	369.259847813063
740	379.048607509085
745	390.178591367549
750	402
755	413.821408632451
760	424.951392490916
765	434.740152186938
770	442.618588079367
775	448.132430595556
780	450.969339661791
785	450.977321640434
790	448.173349382924
795	442.741676724176
800	435.021975254651
805	425.488048907825
810	414.71846177033
815	403.360910554915
820	392.09255463363
825	381.57875985205
830	372.432802624611
835	365.179012706066
840	360.221611099204
845	357.821137947218
850	358.079886825269
855	360.937196705705
860	366.174836507832
865	373.432088177049
870	382.229532006119
875	392
880	402.124722979307
885	411.972382105186
890	420.938604982127
895	428.483430745866
900	434.164408128881
905	437.66327622148
910	438.804591157499
915	437.565176903348
920	434.073862046675
925	428.601580035448
930	421.542518848404
935	413.387569240059
940	404.691803085186
945	396.038084693052
950	387.999155071253
955	381.100617302113
960	375.787185185642
965	372.394341582139
970	371.127201387529
975	372.047909291943
980	375.072354039206
985	379.976383712643
990	386.411098562778
995	393.926217659263
1000	402
1005	410.073782340737
1010	417.588901437222
1015	424.023616287358
1020	428.927645960794
1025	431.952090708057
1030	432.872798612471
1035	431.605658417861
1040	428.212814814358
1045	422.899382697887
1050	416.000844928747
1055	407.961915306949
1060	399.308196914814
1065	390.612430759941
1070	382.457481151596
1075	375.398419964552
1080	369.926137953325
1085	366.434823096652
1090	365.195408842501
1095	366.33672377852
1100	369.835591871119
1105	375.516569254134
1110	383.061395017872
1115	392.027617894814
1120	401.875277020693
1125	412
1130	421.770467993881
1135	430.567911822951
1140	437.825163492168
1145	443.062803294295
1150	445.920113174731
1155	446.178862052782
1160	443.778388900796
1165	438.820987293934
1170	431.567197375389
1175	422.421240147949
1180	411.90744536637
1185	400.639089445085
1190	389.28153822967
1195	378.511951092174
1200	368.97802474535
1205	361.258323275823
1210	355.826650617077
1215	353.022678359566
1220	353.030660338209
1225	355.867569404444
1230	361.381411920633
1235	369.259847813063
1240	379.048607509085
1245	390.178591367548
1250	402
1255	413.821408632451
1260	424.951392490916
1265	434.740152186937
1270	442.618588079368
1275	448.132430595556
1280	450.969339661791
1285	450.977321640434
1290	448.173349382924
1295	442.741676724176
1300	435.021975254651
1305	425.488048907826
1310	414.71846177033
1315	403.360910554914
1320	392.09255463363
1325	381.57875985205
1330	372.432802624611
1335	365.179012706066
1340	360.221611099204
1345	357.821137947218
1350	358.079886825269
1355	360.937196705705
1360	366.174836507832
1365	373.432088177049
1370	382.229532006119
1375	392
1380	402.124722979307
1385	411.972382105186
1390	420.938604982127
1395	428.483430745866
1400	434.164408128881


==> tiks/ROM-signal/chosenMsChi15opt-Toven-9.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	337.235556524377
25	333.664797448148
30	331.326039683699
35	330.298793999066
40	330.589100308905
45	332.130317391702
50	334.788340212568
55	338.370903044035
60	342.640372031489
65	347.329213938898
70	352.157162128903
75	356.848996753111
80	361.151820155369
85	364.850742844733
90	367.781997878592
95	369.842665632194
100	370.996406368403
105	371.27485118832
110	370.774576898696
115	369.649869768355
120	368.101749477389
125	366.363961030679
130	364.68683413267
135	363.320044440161
140	362.495380734571
145	362.410622002456
150	363.215558683571
155	365.001057322443
160	367.791876032964
165	371.543701619781
170	376.144612774901
175	381.420894242716
180	387.146851808185
185	393.058024719289
190	398.866976647731
195	404.280682094112
200	409.018422606514
205	412.829072782656
210	415.506691963171
215	416.903441575648
220	416.93901375418
225	415.605973763581
230	412.97067330652
235	409.169668023721
240	404.401853085547
245	398.916798114656
250	393
255	386.955964571178
260	381.090163525929
265	375.690982945855
270	371.012779810006
275	367.261093121936
280	364.580920988474
285	363.048782722796
290	362.669047862346
295	363.374746783543
300	365.032797132902
305	367.453304179975
310	370.402338757137
315	373.617379645325
320	376.824441687345
325	379.755806934161
330	382.167240255645
335	383.853605296509
340	384.661899232578
345	384.500889003572
350	383.346747215178
355	381.244339142088
360	378.304087283571
365	374.694619415867
370	370.631672465061
375	366.363961030679
380	362.156911144997
385	358.275294792649
390	354.965870349696
395	352.441134048689
400	350.865217836797
405	350.342833951065
410	350.911974678978
415	352.540839168005
420	355.129192674625
425	358.514084061666
430	362.479572249743
435	366.769859012862
440	371.105009922083
445	375.198280958172
450	378.773965686181
455	381.584643390815
460	383.42674440973
465	384.153452851918
470	383.684132449405
475	382.009678089793
480	379.193450020891
485	375.367723846151
490	370.725869914896
495	365.510742952558
500	360
505	354.489257047442
510	349.274130085104
515	344.632276153849
520	340.806549979109
525	337.990321910207
530	336.315867550595
535	335.846547148082
540	336.57325559027
545	338.415356609185
550	341.226034313819
555	344.801719041828
560	348.894990077917
565	353.230140987139
570	357.520427750257
575	361.485915938334
580	364.870807325375
585	367.459160831995
590	369.088025321022
595	369.657166048935
600	369.134782163203
605	367.558865951311
610	365.034129650304
615	361.724705207351
620	357.843088855003
625	353.636038969321
630	349.368327534939
635	345.305380584133
640	341.695912716429
645	338.755660857912
650	336.653252784822
655	335.499110996428
660	335.338100767422
665	336.146394703491
670	337.832759744355
675	340.244193065839
680	343.175558312655
685	346.382620354675
690	349.597661242863
695	352.546695820025
700	354.967202867098
705	356.625253216457
710	357.330952137654
715	356.951217277204
720	355.419079011527
725	352.738906878064
730	348.987220189994
735	344.309017054145
740	338.909836474071
745	333.044035428822
750	327
755	321.083201885343
760	315.598146914453
765	310.830331976279
770	307.02932669348
775	304.394026236419
780	303.06098624582
785	303.096558424352
790	304.493308036829
795	307.170927217344
800	310.981577393486
805	315.719317905888
810	321.133023352269
815	326.941975280711
820	332.853148191815
825	338.579105757284
830	343.855387225099
835	348.456298380219
840	352.208123967036
845	354.998942677557
850	356.784441316429
855	357.589377997543
860	357.504619265429
865	356.679955559838
870	355.31316586733
875	353.636038969321
880	351.898250522611
885	350.350130231645
890	349.225423101304
895	348.72514881168
900	349.003593631597
905	350.157334367806
910	352.218002121408
915	355.149257155267
920	358.848179844631
925	363.151003246888
930	367.842837871097
935	372.670786061102
940	377.359627968511
945	381.629096955965
950	385.211659787432
955	387.869682608298
960	389.410899691095
965	389.701206000934
970	388.673960316301
975	386.335202551852
980	382.764443475623
985	378.110961231714
990	372.585819644722
995	366.450090590921
1000	360
1005	353.549909409079
1010	347.414180355278
1015	341.889038768285
1020	337.235556524377
1025	333.664797448148
1030	331.326039683699
1035	330.298793999066
1040	330.589100308905
1045	332.130317391702
1050	334.788340212568
1055	338.370903044035
1060	342.640372031489
1065	347.329213938898
1070	352.157162128903
1075	356.848996753111
1080	361.151820155369
1085	364.850742844733
1090	367.781997878592
1095	369.842665632194
1100	370.996406368403
1105	371.27485118832
1110	370.774576898696
1115	369.649869768355
1120	368.101749477389
1125	366.363961030679
1130	364.68683413267
1135	363.320044440162
1140	362.495380734571
1145	362.410622002456
1150	363.215558683571
1155	365.001057322443
1160	367.791876032964
1165	371.543701619781
1170	376.144612774901
1175	381.420894242716
1180	387.146851808185
1185	393.058024719289
1190	398.866976647731
1195	404.280682094112
1200	409.018422606514
1205	412.829072782656
1210	415.506691963171
1215	416.903441575648
1220	416.93901375418
1225	415.605973763581
1230	412.97067330652
1235	409.169668023721
1240	404.401853085547
1245	398.916798114656
1250	393
1255	386.955964571178
1260	381.090163525929
1265	375.690982945855
1270	371.012779810006
1275	367.261093121936
1280	364.580920988473
1285	363.048782722796
1290	362.669047862346
1295	363.374746783543
1300	365.032797132901
1305	367.453304179975
1310	370.402338757137
1315	373.617379645325
1320	376.824441687345
1325	379.755806934161
1330	382.167240255645
1335	383.85360529651
1340	384.661899232578
1345	384.500889003572
1350	383.346747215178
1355	381.244339142088
1360	378.304087283571
1365	374.694619415867
1370	370.631672465061
1375	366.363961030679
1380	362.156911144997
1385	358.275294792649
1390	354.965870349696
1395	352.441134048689
1400	350.865217836797


==> tiks/ROM-signal/chosenMyEqual23-RMSE-stdTb-1.tsv <==
1.21808520348468	31.8247956891829
1.22661000805537	22.6273102269496
1.32518606965864	26.2402807852714
1.43146460472134	25.4339868273519
1.52229226933748	26.2069936846003
1.64366471095781	24.3536675276313
1.80645142876744	25.317945328682
1.80733424262789	26.470596523963
1.91214115150076	26.5957348820533
2.02344468420123	22.2706743585985
2.04743609655917	29.8770628404402
2.07874946051627	24.7408780954443
2.19171899762822	25.2525169036632
2.30084065153164	22.0896233768133
2.33646267135911	20.2344678876577
2.40798637239127	23.5933282222838
2.42387735715734	30.1393404886758
2.43296491844508	22.180146533128
2.43296491844508	28.4191498858077
2.49521827468077	23.8806670473714
2.50751118142972	25.030013113932
2.52966914876476	25.0953719574541
2.53597118757274	26.3506249837131
2.69964130130228	21.6861104196192
2.74082027365877	25.9645090029958
3.04422039297263	26.7528617487619
3.04784955586599	22.6891621318856
3.22562980832206	22.8146162822168
3.32868882737544	27.3913718403939
3.32953446835525	25.9453719415959
3.39995054544136	18.7823801812823
3.6427322182278	17.7103085847707
3.72673859709356	20.4391881222334
3.76834415925678	21.5576018244001
3.86211882937629	17.2561897318999
3.92106501516152	21.9946521190509
4.02404651734467	20.2205651749125
4.02900730810545	23.005099975616
4.02941664768918	17.1171283864727
4.1159252517271	19.9266110251024
4.14349418543412	26.4494576831286
4.38307870501684	26.9588617887495
4.4667002930795	20.0495202677809
4.51626136838455	19.6445623658183
5.18670806766232	22.6223954886056
5.26021952503303	17.1904455980051
5.40358546330747	18.4630803407637
5.51052536073708	21.9446121756708
5.70698224379684	23.1116793259269
6.94534387021727	14.1013090050551
6.98811579837756	14.465031414256
7.09331323387896	14.5520630584757
7.14357183413103	14.6991080757668
7.24673414869143	19.6719212519706
7.91993559066863	17.6669556575933
7.91993559066863	18.5846273047731
10.2140779238659	17.893242752303


==> tiks/ROM-signal/chosenMyEqual23-RMSE-stdTb-3.tsv <==
1.21808520348468	21.1020107509168
1.22661000805537	21.090037928354
1.32518606965864	20.9514797326404
1.43146460472134	20.801865170293
1.52229226933748	20.6738121886134
1.64366471095781	20.5024223017894
1.80645142876744	20.2720584872295
1.80733424262789	20.2708076504643
1.91214115150076	20.1221907903229
2.02344468420123	19.9641037220561
2.04743609655917	19.9299932719321
2.07874946051627	19.8854540069018
2.19171899762822	19.7245937078846
2.30084065153164	19.5689510500528
2.33646267135911	19.518086845707
2.40798637239127	19.4158761852362
2.42387735715734	19.3931521940793
2.43296491844508	19.3801545888987
2.43296491844508	19.3801545888987
2.49521827468077	19.2910677555951
2.50751118142972	19.2734662172022
2.52966914876476	19.2417311568921
2.53597118757274	19.2327033110047
2.69964130130228	18.9979390967173
2.74082027365877	18.9387813005038
3.04422039297263	18.5017766998731
3.04784955586599	18.496537249169
3.22562980832206	18.2395220493792
3.32868882737544	18.0902140803713
3.32953446835525	18.0889879864906
3.39995054544136	17.9868368675413
3.6427322182278	17.6338058932344
3.72673859709356	17.5113507318755
3.76834415925678	17.4506455058514
3.86211882937629	17.3136830551039
3.92106501516152	17.2274906661931
4.02404651734467	17.076726223628
4.02900730810545	17.0694577843609
4.02941664768918	17.0688580051197
4.1159252517271	16.9420201247111
4.14349418543412	16.9015644548269
4.38307870501684	16.5492890821116
4.4667002930795	16.4260398624282
4.51626136838455	16.3529200982151
5.18670806766232	15.3585245624342
5.26021952503303	15.2489006140777
5.40358546330747	15.0347708259437
5.51052536073708	14.8747585142635
5.70698224379684	14.5801642130319
6.94534387021727	12.704407486446
6.98811579837756	12.6390502918545
7.09331323387896	12.478145257946
7.14357183413103	12.4011923860582
7.24673414869143	12.2430757652148
7.91993559066863	11.2060154332449
7.91993559066863	11.2060154332449
10.2140779238659	7.60714916297625


==> tiks/ROM-signal/chosenMyEqual23-RMSE-stdTb-4.tsv <==
1.21808520348468	31.2635733900876
1.22661000805537	31.2506761948711
1.32518606965864	31.1016514455038
1.43146460472134	30.9412120899412
1.52229226933748	30.8042870753375
1.64366471095781	30.6215885187287
1.80645142876744	30.3770430808155
1.80733424262789	30.3757184220109
1.91214115150076	30.2185746438363
2.02344468420123	30.0519480117248
2.04743609655917	30.0160666107813
2.07874946051627	29.9692531753618
2.19171899762822	29.8005394210166
2.30084065153164	29.637833728435
2.33646267135911	29.5847752845729
2.40798637239127	29.4783247726315
2.42387735715734	29.4546888654019
2.43296491844508	29.4411746826675
2.43296491844508	29.4411746826675
2.49521827468077	29.3486453787847
2.50751118142972	29.3303839473148
2.52966914876476	29.2974759959283
2.53597118757274	29.28811845645
2.69964130130228	29.045396224611
2.74082027365877	28.9844196803662
3.04422039297263	28.5362935663885
3.04784955586599	28.5309454024518
3.22562980832206	28.2693096463502
3.32868882737544	28.1179562201422
3.32953446835525	28.1167152655377
3.39995054544136	28.0134365620726
3.6427322182278	27.6581833207592
3.72673859709356	27.5355607071809
3.76834415925678	27.4748870720085
3.86211882937629	27.3382740180305
3.92106501516152	27.252498512975
4.02404651734467	27.1028277057947
4.02900730810545	27.0956236778755
4.02941664768918	27.095029261679
4.1159252517271	26.9694894479554
4.14349418543412	26.9295163096761
4.38307870501684	26.5828347488643
4.4667002930795	26.4621287711469
4.51626136838455	26.390660490699
5.18670806766232	25.4291142576345
5.26021952503303	25.3242780108481
5.40358546330747	25.1201561658503
5.51052536073708	24.9681851202198
5.70698224379684	24.6896418047435
6.94534387021727	22.9526382139764
6.98811579837756	22.8932138250164
7.09331323387896	22.7472189095416
7.14357183413103	22.6775487977042
7.24673414869143	22.5347026720135
7.91993559066863	21.6077846286276
7.91993559066863	21.6077846286276
10.2140779238659	18.5137865473966


==> tiks/ROM-signal/chosenSinAPRBS15-histTb-1.tsv <==
x	y
279	0.0376190476190476
280	0.00571428571428571
281	0.005
282	0.00476190476190476
283	0.00523809523809524
284	0.00642857142857143
285	0.00642857142857143
286	0.00857142857142857
287	0.00928571428571429
288	0.01
289	0.0119047619047619
290	0.0111904761904762
291	0.0133333333333333
292	0.0107142857142857
293	0.0116666666666667
294	0.0123809523809524
295	0.0130952380952381
296	0.01
297	0.0104761904761905
298	0.0104761904761905
299	0.00880952380952381
300	0.01
301	0.00904761904761905
302	0.01
303	0.00904761904761905
304	0.00952380952380952
305	0.00952380952380952
306	0.00857142857142857
307	0.00809523809523809
308	0.00809523809523809
309	0.00761904761904762
310	0.00809523809523809
311	0.00833333333333333
312	0.00714285714285714
313	0.00738095238095238
314	0.00952380952380952
315	0.0223809523809524
316	0.0130952380952381
317	0.010952380952381
318	0.00928571428571429
319	0.00976190476190476
320	0.01
321	0.00857142857142857
322	0.00880952380952381
323	0.0121428571428571
324	0.0169047619047619
325	0.0119047619047619
326	0.01
327	0.0147619047619048
328	0.0102380952380952
329	0.00857142857142857
330	0.00857142857142857
331	0.00880952380952381
332	0.0128571428571429
333	0.0142857142857143
334	0.0111904761904762
335	0.00976190476190476
336	0.0107142857142857
337	0.00904761904761905
338	0.00976190476190476
339	0.00952380952380952
340	0.0111904761904762
341	0.0119047619047619
342	0.0169047619047619
343	0.0121428571428571
344	0.0104761904761905
345	0.0104761904761905
346	0.00952380952380952
347	0.010952380952381
348	0.010952380952381
349	0.0142857142857143
350	0.00904761904761905
351	0.0102380952380952
352	0.00928571428571429
353	0.0145238095238095
354	0.0114285714285714
355	0.01
356	0.01
357	0.010952380952381
358	0.0114285714285714
359	0.0114285714285714
360	0.0126190476190476
361	0.010952380952381
362	0.00904761904761905
363	0.00928571428571429
364	0.00857142857142857
365	0.00809523809523809
366	0.00571428571428571
367	0.0173809523809524
368	0.010952380952381
369	0.00595238095238095
370	0.00523809523809524
371	0.00547619047619048
372	0.00523809523809524
373	0.00476190476190476
374	0.00428571428571429
375	0.0030952380952381
376	0.0019047619047619
377	0.0019047619047619
378	0.0019047619047619
379	0.00214285714285714
380	0.0019047619047619
381	0.00142857142857143
382	0.00142857142857143


==> tiks/ROM-signal/chosenSinAPRBS15-histTb-2.tsv <==
x	y
293	0.0666666666666667
294	0
295	0
296	0
297	0
298	0
299	0
300	0
301	0
302	0
303	0
304	0
305	0.0666666666666667
306	0
307	0
308	0
309	0.0666666666666667
310	0.0666666666666667
311	0
312	0
313	0
314	0
315	0
316	0
317	0.0666666666666667
318	0.0666666666666667
319	0
320	0
321	0
322	0
323	0
324	0
325	0
326	0.0666666666666667
327	0
328	0
329	0
330	0
331	0
332	0.0666666666666667
333	0.0666666666666667
334	0.0666666666666667
335	0
336	0
337	0.0666666666666667
338	0
339	0
340	0
341	0.133333333333333
342	0
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0.0666666666666667
354	0
355	0
356	0
357	0
358	0
359	0
360	0
361	0
362	0
363	0
364	0
365	0
366	0
367	0.0666666666666667
368	0.0666666666666667


==> tiks/ROM-signal/chosenSinAPRBS15-histTin-1.tsv <==
x	y
279	0.0247619047619048
280	0.00142857142857143
281	0.00119047619047619
282	0.000476190476190476
283	0.000952380952380952
284	0.000952380952380952
285	0.000238095238095238
286	0.000476190476190476
287	0.000238095238095238
288	0.000952380952380952
289	0.000714285714285714
290	0.000238095238095238
291	0.000238095238095238
292	0.000714285714285714
293	0
294	0.000952380952380952
295	0.000238095238095238
296	0.000952380952380952
297	0.000238095238095238
298	0.000238095238095238
299	0.000476190476190476
300	0.0126190476190476
301	0.000476190476190476
302	0.000476190476190476
303	0.0430952380952381
304	0.000714285714285714
305	0.0230952380952381
306	0.000238095238095238
307	0.020952380952381
308	0.000238095238095238
309	0.000476190476190476
310	0.000476190476190476
311	0.000714285714285714
312	0.0116666666666667
313	0.000476190476190476
314	0.0019047619047619
315	0.000476190476190476
316	0.000952380952380952
317	0.000714285714285714
318	0.000952380952380952
319	0.000476190476190476
320	0.000714285714285714
321	0.000476190476190476
322	0.000476190476190476
323	0.000714285714285714
324	0.0321428571428571
325	0.000714285714285714
326	0.000952380952380952
327	0.000476190476190476
328	0.000714285714285714
329	0.0145238095238095
330	0.0254761904761905
331	0.0235714285714286
332	0.00238095238095238
333	0.00238095238095238
334	0.015952380952381
335	0.00214285714285714
336	0.00214285714285714
337	0.015
338	0.00214285714285714
339	0.00214285714285714
340	0.019047619047619
341	0.0019047619047619
342	0.00261904761904762
343	0.00142857142857143
344	0.00238095238095238
345	0.00166666666666667
346	0.0233333333333333
347	0.00166666666666667
348	0.00261904761904762
349	0.00142857142857143
350	0.00214285714285714
351	0.0019047619047619
352	0.00880952380952381
353	0.00238095238095238
354	0.00261904761904762
355	0.0030952380952381
356	0.0188095238095238
357	0.00452380952380952
358	0.00142857142857143
359	0.0133333333333333
360	0.00166666666666667
361	0.00238095238095238
362	0.0133333333333333
363	0.00166666666666667
364	0.0169047619047619
365	0.00214285714285714
366	0.0019047619047619
367	0.00214285714285714
368	0.00142857142857143
369	0.0019047619047619
370	0.00214285714285714
371	0.0204761904761905
372	0.00285714285714286
373	0.0019047619047619
374	0.00142857142857143
375	0.00238095238095238
376	0.0154761904761905
377	0.00142857142857143
378	0.00142857142857143
379	0.0019047619047619
380	0.00142857142857143
381	0.00285714285714286
382	0.0164285714285714
383	0.00166666666666667
384	0.000714285714285714
385	0.000952380952380952
386	0.00166666666666667
387	0.00166666666666667
388	0.00166666666666667
389	0.00142857142857143
390	0.00142857142857143
391	0.00142857142857143
392	0.000952380952380952
393	0.00214285714285714
394	0.000714285714285714
395	0.0019047619047619
396	0.00142857142857143
397	0.00214285714285714
398	0.0164285714285714
399	0.00119047619047619
400	0.00142857142857143
401	0.0304761904761905
402	0.00119047619047619
403	0.00119047619047619
404	0.00119047619047619
405	0.0247619047619048
406	0.0019047619047619
407	0.00142857142857143
408	0.000714285714285714
409	0.00142857142857143
410	0.00166666666666667
411	0.00214285714285714
412	0.00142857142857143
413	0.0019047619047619
414	0.00119047619047619
415	0.00214285714285714
416	0.00214285714285714
417	0.00357142857142857
418	0.0107142857142857
419	0.00142857142857143
420	0.000952380952380952
421	0.00119047619047619
422	0.00119047619047619
423	0.000714285714285714
424	0.00142857142857143
425	0.00119047619047619
426	0.000714285714285714
427	0.029047619047619
428	0.0252380952380952
429	0.00119047619047619
430	0.000238095238095238
431	0.000952380952380952
432	0.00166666666666667
433	0.000952380952380952
434	0.00119047619047619
435	0.000952380952380952
436	0.00119047619047619
437	0.0135714285714286
438	0.00142857142857143
439	0.00119047619047619
440	0.00952380952380952
441	0.00142857142857143
442	0.00119047619047619
443	0.000714285714285714
444	0.0380952380952381
445	0.00119047619047619
446	0.000952380952380952
447	0.00166666666666667
448	0.00119047619047619
449	0.0176190476190476
450	0.0226190476190476
451	0.000952380952380952
452	0.0123809523809524
453	0.000952380952380952
454	0.00119047619047619
455	0.00142857142857143
456	0.00214285714285714
457	0.00214285714285714
458	0.00547619047619048
459	0.00904761904761905
460	0.0430952380952381
461	0.00666666666666667
462	0.0128571428571429
463	0.000238095238095238
464	0
465	0
466	0.0476190476190476
467	0.0476190476190476


==> tiks/ROM-signal/chosenSinAPRBS15-histTin-2.tsv <==
x	y
330	0.0666666666666667
331	0
332	0
333	0
334	0
335	0
336	0
337	0
338	0
339	0
340	0
341	0
342	0
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	0
357	0
358	0
359	0
360	0
361	0.0666666666666667
362	0
363	0
364	0.0666666666666667
365	0
366	0
367	0.0666666666666667
368	0
369	0
370	0.0666666666666667
371	0.0666666666666667
372	0
373	0.0666666666666667
374	0
375	0.0666666666666667
376	0
377	0
378	0
379	0.0666666666666667
380	0
381	0
382	0
383	0
384	0.0666666666666667
385	0
386	0
387	0
388	0
389	0.0666666666666667
390	0
391	0
392	0.0666666666666667
393	0
394	0
395	0
396	0
397	0
398	0
399	0
400	0.0666666666666667
401	0
402	0
403	0
404	0
405	0
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0
422	0
423	0
424	0
425	0
426	0
427	0
428	0.0666666666666667
429	0.0666666666666667
430	0.0666666666666667


==> tiks/ROM-signal/chosenSinAPRBS15-histTin-3.tsv <==
x	y
303	0.0666666666666667
304	0
305	0
306	0
307	0
308	0
309	0
310	0
311	0
312	0
313	0
314	0
315	0
316	0
317	0
318	0
319	0
320	0
321	0
322	0
323	0
324	0.0666666666666667
325	0
326	0
327	0
328	0
329	0
330	0
331	0
332	0
333	0
334	0
335	0
336	0
337	0
338	0
339	0
340	0.0666666666666667
341	0
342	0
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	0.0666666666666667
357	0
358	0
359	0.0666666666666667
360	0
361	0
362	0
363	0
364	0
365	0
366	0
367	0
368	0
369	0
370	0
371	0
372	0.0666666666666667
373	0
374	0
375	0
376	0.133333333333333
377	0
378	0
379	0
380	0
381	0
382	0.0666666666666667
383	0
384	0
385	0.0666666666666667
386	0
387	0
388	0.0666666666666667
389	0
390	0
391	0
392	0
393	0
394	0
395	0
396	0
397	0
398	0
399	0
400	0
401	0
402	0
403	0
404	0
405	0.0666666666666667
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0
422	0
423	0
424	0
425	0
426	0
427	0
428	0
429	0
430	0
431	0
432	0
433	0
434	0
435	0
436	0
437	0
438	0
439	0
440	0
441	0
442	0
443	0
444	0.0666666666666667
445	0
446	0
447	0
448	0
449	0
450	0
451	0
452	0
453	0
454	0
455	0
456	0
457	0
458	0
459	0
460	0.0666666666666667
461	0
462	0
463	0
464	0
465	0
466	0.0666666666666667
467	0.0666666666666667


==> tiks/ROM-signal/chosenSinAPRBS15-histTin2-1.tsv <==
x	y
279	0.0247619047619048
280	0.00142857142857143
281	0.00119047619047619
282	0.000476190476190476
283	0.000952380952380952
284	0.000952380952380952
285	0.000238095238095238
286	0.000476190476190476
287	0.000238095238095238
288	0.000952380952380952
289	0.000714285714285714
290	0.000238095238095238
291	0.000238095238095238
292	0.000714285714285714
293	0
294	0.000952380952380952
295	0.000238095238095238
296	0.000952380952380952
297	0.000238095238095238
298	0.000238095238095238
299	0.000476190476190476
300	0.0126190476190476
301	0.000476190476190476
302	0.000476190476190476
303	0.0430952380952381
304	0.000714285714285714
305	0.0230952380952381
306	0.000238095238095238
307	0.020952380952381
308	0.000238095238095238
309	0.000476190476190476
310	0.000476190476190476
311	0.000714285714285714
312	0.0116666666666667
313	0.000476190476190476
314	0.0019047619047619
315	0.000476190476190476
316	0.000952380952380952
317	0.000714285714285714
318	0.000952380952380952
319	0.000476190476190476
320	0.000714285714285714
321	0.000476190476190476
322	0.000476190476190476
323	0.000714285714285714
324	0.0321428571428571
325	0.000714285714285714
326	0.000952380952380952
327	0.000476190476190476
328	0.000714285714285714
329	0.0145238095238095
330	0.0254761904761905
331	0.0235714285714286
332	0.00238095238095238
333	0.00238095238095238
334	0.015952380952381
335	0.00214285714285714
336	0.00214285714285714
337	0.015
338	0.00214285714285714
339	0.00214285714285714
340	0.019047619047619
341	0.0019047619047619
342	0.00261904761904762
343	0.00142857142857143
344	0.00238095238095238
345	0.00166666666666667
346	0.0233333333333333
347	0.00166666666666667
348	0.00261904761904762
349	0.00142857142857143
350	0.00214285714285714
351	0.0019047619047619
352	0.00880952380952381
353	0.00238095238095238
354	0.00261904761904762
355	0.0030952380952381
356	0.0188095238095238
357	0.00452380952380952
358	0.00142857142857143
359	0.0133333333333333
360	0.00166666666666667
361	0.00238095238095238
362	0.0133333333333333
363	0.00166666666666667
364	0.0169047619047619
365	0.00214285714285714
366	0.0019047619047619
367	0.00214285714285714
368	0.00142857142857143
369	0.0019047619047619
370	0.00214285714285714
371	0.0204761904761905
372	0.00285714285714286
373	0.0019047619047619
374	0.00142857142857143
375	0.00238095238095238
376	0.0154761904761905
377	0.00142857142857143
378	0.00142857142857143
379	0.0019047619047619
380	0.00142857142857143
381	0.00285714285714286
382	0.0164285714285714
383	0.00166666666666667
384	0.000714285714285714
385	0.000952380952380952
386	0.00166666666666667
387	0.00166666666666667
388	0.00166666666666667
389	0.00142857142857143
390	0.00142857142857143
391	0.00142857142857143
392	0.000952380952380952
393	0.00214285714285714
394	0.000714285714285714
395	0.0019047619047619
396	0.00142857142857143
397	0.00214285714285714
398	0.0164285714285714
399	0.00119047619047619
400	0.00142857142857143
401	0.0304761904761905
402	0.00119047619047619
403	0.00119047619047619
404	0.00119047619047619
405	0.0247619047619048
406	0.0019047619047619
407	0.00142857142857143
408	0.000714285714285714
409	0.00142857142857143
410	0.00166666666666667
411	0.00214285714285714
412	0.00142857142857143
413	0.0019047619047619
414	0.00119047619047619
415	0.00214285714285714
416	0.00214285714285714
417	0.00357142857142857
418	0.0107142857142857
419	0.00142857142857143
420	0.000952380952380952
421	0.00119047619047619
422	0.00119047619047619
423	0.000714285714285714
424	0.00142857142857143
425	0.00119047619047619
426	0.000714285714285714
427	0.029047619047619
428	0.0252380952380952
429	0.00119047619047619
430	0.000238095238095238
431	0.000952380952380952
432	0.00166666666666667
433	0.000952380952380952
434	0.00119047619047619
435	0.000952380952380952
436	0.00119047619047619
437	0.0135714285714286
438	0.00142857142857143
439	0.00119047619047619
440	0.00952380952380952
441	0.00142857142857143
442	0.00119047619047619
443	0.000714285714285714
444	0.0380952380952381
445	0.00119047619047619
446	0.000952380952380952
447	0.00166666666666667
448	0.00119047619047619
449	0.0176190476190476
450	0.0226190476190476
451	0.000952380952380952
452	0.0123809523809524
453	0.000952380952380952
454	0.00119047619047619
455	0.00142857142857143
456	0.00214285714285714
457	0.00214285714285714
458	0.00547619047619048
459	0.00904761904761905
460	0.0430952380952381
461	0.00666666666666667
462	0.0128571428571429
463	0.000238095238095238
464	0
465	0
466	0.0476190476190476
467	0.0476190476190476


==> tiks/ROM-signal/chosenSinAPRBS15-histTin2-2.tsv <==
x	y
330	0.0666666666666667
331	0
332	0
333	0
334	0
335	0
336	0
337	0
338	0
339	0
340	0
341	0
342	0
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	0
357	0
358	0
359	0
360	0
361	0.0666666666666667
362	0
363	0
364	0.0666666666666667
365	0
366	0
367	0.0666666666666667
368	0
369	0
370	0.0666666666666667
371	0.0666666666666667
372	0
373	0.0666666666666667
374	0
375	0.0666666666666667
376	0
377	0
378	0
379	0.0666666666666667
380	0
381	0
382	0
383	0
384	0.0666666666666667
385	0
386	0
387	0
388	0
389	0.0666666666666667
390	0
391	0
392	0.0666666666666667
393	0
394	0
395	0
396	0
397	0
398	0
399	0
400	0.0666666666666667
401	0
402	0
403	0
404	0
405	0
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0
422	0
423	0
424	0
425	0
426	0
427	0
428	0.0666666666666667
429	0.0666666666666667
430	0.0666666666666667


==> tiks/ROM-signal/chosenSinAPRBS15-histTin2-3.tsv <==
x	y
303	0.0666666666666667
304	0
305	0
306	0
307	0
308	0
309	0
310	0
311	0
312	0
313	0
314	0
315	0
316	0
317	0
318	0
319	0
320	0
321	0
322	0
323	0
324	0.0666666666666667
325	0
326	0
327	0
328	0
329	0
330	0
331	0
332	0
333	0
334	0
335	0
336	0
337	0
338	0
339	0
340	0.0666666666666667
341	0
342	0
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0
356	0.0666666666666667
357	0
358	0
359	0.0666666666666667
360	0
361	0
362	0
363	0
364	0
365	0
366	0
367	0
368	0
369	0
370	0
371	0
372	0.0666666666666667
373	0
374	0
375	0
376	0.133333333333333
377	0
378	0
379	0
380	0
381	0
382	0.0666666666666667
383	0
384	0
385	0.0666666666666667
386	0
387	0
388	0.0666666666666667
389	0
390	0
391	0
392	0
393	0
394	0
395	0
396	0
397	0
398	0
399	0
400	0
401	0
402	0
403	0
404	0
405	0.0666666666666667
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0
422	0
423	0
424	0
425	0
426	0
427	0
428	0
429	0
430	0
431	0
432	0
433	0
434	0
435	0
436	0
437	0
438	0
439	0
440	0
441	0
442	0
443	0
444	0.0666666666666667
445	0
446	0
447	0
448	0
449	0
450	0
451	0
452	0
453	0
454	0
455	0
456	0
457	0
458	0
459	0
460	0.0666666666666667
461	0
462	0
463	0
464	0
465	0
466	0.0666666666666667
467	0.0666666666666667


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.23986191411129	25.317945328682
1.32663001170916	26.470596523963
1.42030157220623	24.3536675276313
1.47034379639593	29.8770628404402
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.75544534076722	26.5957348820533
1.76787493742195	22.2706743585985
1.7991790202091	26.3506249837131
1.84543645020513	30.1393404886758
1.8758157263742	25.2525169036632
1.98639985691384	25.030013113932
2.07586405117269	25.9645090029958
2.15331346485077	25.0953719574541
2.19450340709853	26.7528617487619
2.36846277030842	22.0896233768133
2.37069189684688	25.9453719415959
2.43346328533576	23.5933282222838
2.48498995350028	23.8806670473714
2.48980053377256	20.2344678876577
2.58961007449506	27.3913718403939
2.64196504200893	23.005099975616
2.73467002020231	21.6861104196192
2.84393405299523	26.4494576831286
3.05549530660774	19.9266110251024
3.23702193646561	19.6445623658183
3.30801877788233	27.8727178497323
3.34018532652548	21.5576018244001
3.42321046105721	21.9946521190509
3.45751248272107	18.7823801812823
3.5679963804065	17.7103085847707
3.73165067895172	20.4391881222334
3.75985027002471	27.0999280308328
3.79067860374527	26.9588617887495
3.88889955977193	20.2205651749125
4.02760805680352	22.8146162822168
4.38233341686129	17.2561897318999
4.54827278262617	20.0495202677809
4.72193941332788	19.4304859718055
4.7345498953558	18.4630803407637
5.09568351151928	22.6223954886056
5.3907908255171	23.1116793259269
5.72107411785747	17.1904455980051
6.05133962519706	21.9446121756708
6.40607870576014	14.5520630584757
6.57796642719037	14.1013090050551
7.51560964037824	14.465031414256
7.62027333422623	14.6991080757668
8.51885103791161	19.6719212519706
9.59774540970635	17.6669556575933


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-3.tsv <==
1.04588031583495	21.4700805410693
1.04843852904358	21.4663196701649
1.10234901253362	21.3870329987509
1.17704367241469	21.2770777577347
1.20371164151711	21.237792342274
1.23986191411129	21.1845142878562
1.32663001170916	21.0565232902562
1.42030157220623	20.9181700985541
1.47034379639593	20.8441812813081
1.52454124248414	20.7639888205983
1.70378852035291	20.4983225464985
1.75544534076722	20.4216335426064
1.76787493742195	20.4031722173191
1.7991790202091	20.3566625079138
1.84543645020513	20.287897609132
1.8758157263742	20.242711750115
1.98639985691384	20.0780627013124
2.07586405117269	19.9446669286288
2.15331346485077	19.8290467200358
2.19450340709853	19.7675037514961
2.36846277030842	19.5071827370494
2.37069189684688	19.5038427251439
2.43346328533576	19.4097450986557
2.48498995350028	19.3324401986779
2.48980053377256	19.3252200045459
2.58961007449506	19.1753029167814
2.64196504200893	19.0965777880714
2.73467002020231	18.9570333343752
2.84393405299523	18.792323858003
3.05549530660774	18.4726697801899
3.23702193646561	18.1976202071282
3.30801877788233	18.0898506385459
3.34018532652548	18.0409873691895
3.42321046105721	17.9147622672116
3.45751248272107	17.8625683043983
3.5679963804065	17.6942819997899
3.73165067895172	17.444520047574
3.75985027002471	17.4014242736841
3.79067860374527	17.3542913751596
3.88889955977193	17.2039853992855
4.02760805680352	16.9913652306536
4.38233341686129	16.445725629963
4.54827278262617	16.1895433588664
4.72193941332788	15.9207961345127
4.7345498953558	15.9012562939338
5.09568351151928	15.3402364663384
5.3907908255171	14.8797232296265
5.72107411785747	14.3621334942869
6.05133962519706	13.8422856008031
6.40607870576014	13.2813975997146
6.57796642719037	13.0086928689374
7.51560964037824	11.510643834423
7.62027333422623	11.3423497379166
8.51885103791161	9.88888806017248
9.59774540970635	8.12424868237116


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-4.tsv <==
1.04588031583495	31.3262746885875
1.04843852904358	31.3222606746868
1.10234901253362	31.2377033797326
1.17704367241469	31.1206476843008
1.20371164151711	31.0788841914627
1.23986191411129	31.0222948571337
1.32663001170916	30.8865814999528
1.42030157220623	30.7402494316799
1.47034379639593	30.6621506406104
1.52454124248414	30.5776270023492
1.70378852035291	30.2985275265339
1.75544534076722	30.2182218644773
1.76787493742195	30.1989073383081
1.7991790202091	30.1502781293559
1.84543645020513	30.0784581119228
1.8758157263742	30.0313157115605
1.98639985691384	29.8598790606615
2.07586405117269	29.7213765403531
2.15331346485077	29.6016136043624
2.19450340709853	29.537972692598
2.36846277030842	29.2695989113382
2.37069189684688	29.2661641939155
2.43346328533576	29.1694879189535
2.48498995350028	29.090193709829
2.48980053377256	29.0827936575577
2.58961007449506	28.9293710240898
2.64196504200893	28.8489796882232
2.73467002020231	28.7067765049854
2.84393405299523	28.5394123037492
3.05549530660774	28.216092461135
3.23702193646561	27.939448910486
3.30801877788233	27.8314458993347
3.34018532652548	27.7825490565036
3.42321046105721	27.6564453632398
3.45751248272107	27.604389114962
3.5679963804065	27.4368943461183
3.73165067895172	27.1892805070038
3.75985027002471	27.1466724891216
3.79067860374527	27.1001123590122
3.88889955977193	26.9519066174229
4.02760805680352	26.7429659160463
4.38233341686129	26.2105293022283
4.54827278262617	25.9623910385521
4.72193941332788	25.7033331356296
4.7345498953558	25.6845473805264
5.09568351151928	25.1480151137861
5.3907908255171	24.7116424444641
5.72107411785747	24.2254399461056
6.05133962519706	23.7415496578098
6.40607870576014	23.2243197452271
6.57796642719037	22.9746257842111
7.51560964037824	21.6230030454169
7.62027333422623	21.4732047482987
8.51885103791161	20.1957219875811
9.59774540970635	18.6814011015608


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-new-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.23986191411129	25.317945328682
1.32663001170916	26.470596523963
1.42030157220623	24.3536675276313
1.47034379639593	29.8770628404402
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.75544534076722	26.5957348820533
1.76787493742195	22.2706743585985
1.7991790202091	26.3506249837131
1.84543645020513	30.1393404886758
1.8758157263742	25.2525169036632
1.98639985691384	25.030013113932
2.07586405117269	25.9645090029958
2.15331346485077	25.0953719574541
2.19450340709853	26.7528617487619
2.36846277030842	22.0896233768133
2.37069189684688	25.9453719415959
2.43346328533576	23.5933282222838
2.48498995350028	23.8806670473714
2.48980053377256	20.2344678876577
2.58961007449506	27.3913718403939
2.64196504200893	23.005099975616
2.73467002020231	21.6861104196192
2.84393405299523	26.4494576831286
3.05549530660774	19.9266110251024
3.23702193646561	19.6445623658183
3.30801877788233	27.8727178497323
3.34018532652548	21.5576018244001
3.42321046105721	21.9946521190509
3.45751248272107	18.7823801812823
3.5679963804065	17.7103085847707
3.73165067895172	20.4391881222334
3.75985027002471	27.0999280308328
3.79067860374527	26.9588617887495
3.88889955977193	20.2205651749125
4.02760805680352	22.8146162822168
4.38233341686129	17.2561897318999
4.54827278262617	20.0495202677809
4.72193941332788	19.4304859718055
4.73454989535579	18.4630803407637
5.09568351151928	22.6223954886056
5.3907908255171	23.1116793259269
5.72107411785747	17.1904455980051
6.05133962519706	21.9446121756708
6.40607870576013	14.5520630584757
6.57796642719037	14.1013090050551
7.51560964037824	14.465031414256
7.62027333422623	14.6991080757668
8.51885103791161	19.6719212519706
9.59774540970635	17.6669556575933


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-new-3.tsv <==
1.04588031583495	21.4700805410693
1.04843852904358	21.4663196701649
1.10234901253362	21.3870329987509
1.17704367241469	21.2770777577347
1.20371164151711	21.237792342274
1.23986191411129	21.1845142878562
1.32663001170916	21.0565232902562
1.42030157220623	20.9181700985541
1.47034379639593	20.8441812813081
1.52454124248414	20.7639888205983
1.70378852035291	20.4983225464985
1.75544534076722	20.4216335426064
1.76787493742195	20.4031722173191
1.7991790202091	20.3566625079138
1.84543645020513	20.287897609132
1.8758157263742	20.242711750115
1.98639985691384	20.0780627013124
2.07586405117269	19.9446669286288
2.15331346485077	19.8290467200358
2.19450340709853	19.7675037514961
2.36846277030842	19.5071827370494
2.37069189684688	19.5038427251439
2.43346328533576	19.4097450986557
2.48498995350028	19.3324401986779
2.48980053377256	19.3252200045459
2.58961007449506	19.1753029167814
2.64196504200893	19.0965777880714
2.73467002020231	18.9570333343752
2.84393405299523	18.792323858003
3.05549530660774	18.4726697801899
3.23702193646561	18.1976202071282
3.30801877788233	18.0898506385459
3.34018532652548	18.0409873691895
3.42321046105721	17.9147622672116
3.45751248272107	17.8625683043983
3.5679963804065	17.6942819997899
3.73165067895172	17.444520047574
3.75985027002471	17.4014242736841
3.79067860374527	17.3542913751596
3.88889955977193	17.2039853992855
4.02760805680352	16.9913652306536
4.38233341686129	16.445725629963
4.54827278262617	16.1895433588664
4.72193941332788	15.9207961345128
4.73454989535579	15.9012562939338
5.09568351151928	15.3402364663384
5.3907908255171	14.8797232296265
5.72107411785747	14.3621334942869
6.05133962519706	13.8422856008031
6.40607870576013	13.2813975997146
6.57796642719037	13.0086928689375
7.51560964037824	11.510643834423
7.62027333422623	11.3423497379166
8.51885103791161	9.88888806017249
9.59774540970635	8.12424868237118


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-new-4.tsv <==
1.04588031583495	31.3262746885875
1.04843852904358	31.3222606746868
1.10234901253362	31.2377033797326
1.17704367241469	31.1206476843008
1.20371164151711	31.0788841914627
1.23986191411129	31.0222948571337
1.32663001170916	30.8865814999528
1.42030157220623	30.7402494316799
1.47034379639593	30.6621506406104
1.52454124248414	30.5776270023492
1.70378852035291	30.2985275265339
1.75544534076722	30.2182218644773
1.76787493742195	30.1989073383081
1.7991790202091	30.1502781293559
1.84543645020513	30.0784581119228
1.8758157263742	30.0313157115605
1.98639985691384	29.8598790606615
2.07586405117269	29.7213765403531
2.15331346485077	29.6016136043624
2.19450340709853	29.537972692598
2.36846277030842	29.2695989113382
2.37069189684688	29.2661641939155
2.43346328533576	29.1694879189535
2.48498995350028	29.090193709829
2.48980053377256	29.0827936575577
2.58961007449506	28.9293710240898
2.64196504200893	28.8489796882232
2.73467002020231	28.7067765049854
2.84393405299523	28.5394123037492
3.05549530660774	28.216092461135
3.23702193646561	27.939448910486
3.30801877788233	27.8314458993347
3.34018532652548	27.7825490565036
3.42321046105721	27.6564453632398
3.45751248272107	27.604389114962
3.5679963804065	27.4368943461183
3.73165067895172	27.1892805070038
3.75985027002471	27.1466724891216
3.79067860374527	27.1001123590122
3.88889955977193	26.9519066174229
4.02760805680352	26.7429659160463
4.38233341686129	26.2105293022283
4.54827278262617	25.9623910385521
4.72193941332788	25.7033331356296
4.73454989535579	25.6845473805264
5.09568351151928	25.1480151137861
5.3907908255171	24.7116424444641
5.72107411785747	24.2254399461056
6.05133962519706	23.7415496578098
6.40607870576013	23.2243197452271
6.57796642719037	22.9746257842111
7.51560964037824	21.6230030454169
7.62027333422623	21.4732047482987
8.51885103791161	20.1957219875811
9.59774540970635	18.6814011015608


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-new-5.tsv <==
1.7991790202091	26.3506249837131
1.32663001170916	26.470596523963
1.10234901253362	31.8247956891829
1.23986191411129	25.317945328682
1.47034379639593	29.8770628404402
1.8758157263742	25.2525169036632
1.52454124248414	24.7408780954443
1.75544534076722	26.5957348820533
2.07586405117269	25.9645090029958
1.76787493742195	22.2706743585985
1.04588031583495	22.6273102269496
1.84543645020513	30.1393404886758
1.42030157220623	24.3536675276313
1.17704367241469	26.2069936846003
1.70378852035291	28.4191498858077
1.98639985691384	25.030013113932
1.04843852904358	26.2402807852714
1.20371164151711	25.4339868273519


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-sinAPRBS-1.tsv <==
1.08900345315821	22.6663645451782
1.16476151204559	26.2387962850379
1.22442648459514	27.4087984791557
1.40448246366356	24.3545721670416
1.41971000052476	26.2527375736887
1.94510087710573	26.4924502705487
1.94904053213815	25.2710424324942
2.08384267053953	26.0436951455445
2.54291453616263	25.4493769210047
2.71603056025985	26.6275906847111
3.12601070772654	31.8499742085681
3.38878063637608	24.7995633376549
5.68407606981942	26.8057601289688


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-sinAPRBS-3.tsv <==
1.08900345315821	21.5230863163709
1.16476151204559	21.5781533007289
1.22442648459514	21.620830333588
1.40448246366356	21.7458654350258
1.41971000052476	21.7561781075397
1.94510087710573	22.0863257942408
1.94904053213815	22.0886100094428
2.08384267053953	22.1650279845871
2.54291453616263	22.39978644467
2.71603056025985	22.4780968222821
3.12601070772654	22.6415981181472
3.38878063637608	22.7305712087763
5.68407606981942	23.0656201496785


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-sinAPRBS-4.tsv <==
1.08900345315821	29.5873179376114
1.16476151204559	29.6104646655366
1.22442648459514	29.6293866105937
1.40448246366356	29.6902438980128
1.41971000052476	29.6956523541067
1.94510087710573	29.9079257835305
1.94904053213815	29.9097089249862
2.08384267053953	29.9724626211194
2.54291453616263	30.2116565740538
2.71603056025985	30.3120736757253
3.12601070772654	30.571841795243
3.38878063637608	30.754156167597
5.68407606981942	32.7888033260003


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-sinAPRBSnew-1.tsv <==
1.25753091570937	26.1720587343047
1.41432789456439	24.3265751536605
1.45193055696207	25.2500140807766
1.89045943116827	26.3807655369508
2.03758350438933	27.3446226733567
2.06676902606584	25.9716839191709
2.08436175939876	26.7383801879614
2.13238611704002	25.3970046634319
2.26861126069056	25.237088327073
3.50428287974533	26.1708908251317
3.59512347231103	26.5969040724595
4.14558547950441	31.8096253916446
4.51657808417448	24.7445340981676
5.3814352395668	28.9305638736805
5.70383223223247	28.3478120599924


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-winners-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.32663001170916	26.470596523963
1.42030157220623	24.3536675276313
1.52454124248414	24.7408780954443
1.75544534076722	26.5957348820533
1.8758157263742	25.2525169036632
2.07586405117269	25.9645090029958
2.19450340709853	26.7528617487619
2.58961007449506	27.3913718403939
1.20371164151711	25.4339868273519


==> tiks/ROM-signal/chosenTb15-RMSE-stdTb-winnersb-1.tsv <==
1.04588031583495	22.6273102269496
1.04843852904358	26.2402807852714
1.10234901253362	31.8247956891829
1.17704367241469	26.2069936846003
1.20371164151711	25.4339868273519
1.32663001170916	26.470596523963
1.42030157220623	24.3536675276313
1.52454124248414	24.7408780954443
1.70378852035291	28.4191498858077
1.75544534076722	26.5957348820533
1.8758157263742	25.2525169036632
2.07586405117269	25.9645090029958
2.19450340709853	26.7528617487619
2.58961007449506	27.3913718403939


==> tiks/ROM-signal/chosenTb15-Toven-1.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	304
125	304
130	304
135	304
140	304
145	304
150	304
155	304
160	304
165	304
170	304
175	304
180	304
185	304
190	304
195	304
200	304
205	304
210	304
215	304
220	304
225	304
230	304
235	304
240	304
245	304
250	304
255	304
260	304
265	304
270	304
275	304
280	304
285	304
290	304
295	304
300	304
305	304
310	304
315	304
320	304
325	304
330	304
335	304
340	304
345	304
350	304
355	304
360	304
365	304
370	304
375	304
380	304
385	304
390	304
395	304
400	304
405	304
410	304
415	304
420	304
425	304
430	304
435	304
440	304
445	304
450	304
455	304
460	304
465	304
470	304
475	304
480	304
485	304
490	304
495	304
500	304
505	304
510	304
515	304
520	304
525	304
530	304
535	456
540	456
545	456
550	456
555	456
560	456
565	456
570	456
575	456
580	456
585	456
590	456
595	456
600	456
605	456
610	456
615	456
620	456
625	456
630	456
635	456
640	456
645	456
650	456
655	456
660	456
665	456
670	456
675	456
680	456
685	456
690	456
695	456
700	456
705	456
710	456
715	456
720	456
725	456
730	456
735	456
740	456
745	456
750	456
755	456
760	456
765	456
770	456
775	456
780	456
785	456
790	456
795	456
800	456
805	456
810	456
815	456
820	456
825	456
830	456
835	456
840	456
845	456
850	456
855	456
860	456
865	456
870	456
875	456
880	399
885	399
890	399
895	399
900	399
905	399
910	399
915	399
920	399
925	399
930	399
935	399
940	399
945	399
950	399
955	399
960	399
965	399
970	399
975	399
980	399
985	399
990	399
995	399
1000	399
1005	399
1010	399
1015	399
1020	399
1025	399
1030	399
1035	399
1040	399
1045	399
1050	399
1055	399
1060	399
1065	399
1070	399
1075	399
1080	399
1085	399
1090	399
1095	399
1100	399
1105	399
1110	399
1115	399
1120	399
1125	399
1130	399
1135	399
1140	399
1145	399
1150	399
1155	399
1160	399
1165	399
1170	399
1175	399
1180	399
1185	399
1190	399
1195	399
1200	399
1205	399
1210	399
1215	399
1220	399
1225	399
1230	399
1235	399
1240	399
1245	399
1250	399
1255	399
1260	399
1265	399
1270	399
1275	399
1280	399
1285	399
1290	399
1295	399
1300	399
1305	399
1310	399
1315	399
1320	399
1325	399
1330	399
1335	399
1340	399
1345	399
1350	399
1355	399
1360	399
1365	399
1370	399
1375	399
1380	399
1385	399
1390	399
1395	399


==> tiks/ROM-signal/chosenTb15-Toven-10.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15
135	279.15
140	279.15
145	279.15
150	427
155	427
160	427
165	427
170	427
175	427
180	427
185	427
190	427
195	427
200	427
205	427
210	427
215	427
220	427
225	427
230	427
235	427
240	427
245	427
250	427
255	427
260	427
265	427
270	427
275	427
280	427
285	427
290	427
295	427
300	427
305	427
310	427
315	427
320	427
325	427
330	427
335	427
340	427
345	427
350	427
355	427
360	427
365	427
370	427
375	427
380	427
385	427
390	427
395	427
400	427
405	427
410	427
415	427
420	427
425	427
430	427
435	427
440	427
445	427
450	427
455	427
460	427
465	427
470	427
475	427
480	427
485	427
490	427
495	354
500	354
505	354
510	354
515	354
520	354
525	354
530	354
535	354
540	354
545	354
550	354
555	354
560	354
565	354
570	354
575	354
580	354
585	354
590	354
595	354
600	354
605	354
610	354
615	354
620	354
625	354
630	354
635	354
640	354
645	354
650	354
655	354
660	354
665	354
670	354
675	354
680	354
685	354
690	354
695	354
700	354
705	354
710	354
715	354
720	354
725	354
730	354
735	354
740	354
745	354
750	354
755	354
760	354
765	354
770	354
775	354
780	354
785	354
790	354
795	304
800	304
805	304
810	304
815	304
820	304
825	304
830	304
835	304
840	304
845	304
850	304
855	304
860	304
865	304
870	304
875	304
880	304
885	304
890	304
895	304
900	304
905	304
910	304
915	304
920	304
925	304
930	304
935	304
940	304
945	304
950	304
955	304
960	304
965	304
970	304
975	304
980	304
985	304
990	304
995	304
1000	304
1005	304
1010	304
1015	304
1020	304
1025	304
1030	304
1035	304
1040	304
1045	304
1050	304
1055	304
1060	304
1065	304
1070	304
1075	304
1080	304
1085	304
1090	304
1095	304
1100	304
1105	304
1110	304
1115	304
1120	304
1125	304
1130	304
1135	304
1140	304
1145	304
1150	304
1155	304
1160	304
1165	304
1170	304
1175	304
1180	304
1185	304
1190	304
1195	304
1200	304
1205	304
1210	304
1215	304
1220	304
1225	304
1230	304
1235	304
1240	304
1245	304
1250	304
1255	304
1260	304
1265	304
1270	304
1275	304
1280	304
1285	304
1290	304
1295	304
1300	304
1305	304
1310	304
1315	304
1320	304
1325	304
1330	304
1335	304
1340	304
1345	304
1350	304
1355	304
1360	304
1365	304
1370	304
1375	304
1380	304
1385	304
1390	304
1395	304


==> tiks/ROM-signal/chosenTb15-Toven-11.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	307
35	307
40	307
45	307
50	307
55	307
60	307
65	307
70	307
75	307
80	307
85	307
90	307
95	307
100	307
105	307
110	307
115	307
120	307
125	307
130	307
135	307
140	307
145	307
150	307
155	307
160	307
165	307
170	307
175	307
180	307
185	307
190	307
195	307
200	307
205	307
210	307
215	307
220	307
225	307
230	307
235	307
240	307
245	307
250	307
255	307
260	307
265	307
270	307
275	307
280	307
285	307
290	307
295	307
300	307
305	307
310	307
315	307
320	307
325	307
330	307
335	307
340	307
345	307
350	307
355	432
360	432
365	432
370	432
375	432
380	432
385	432
390	432
395	432
400	432
405	432
410	432
415	432
420	432
425	432
430	432
435	432
440	432
445	432
450	432
455	432
460	432
465	432
470	432
475	432
480	432
485	432
490	432
495	432
500	432
505	432
510	432
515	432
520	432
525	432
530	432
535	432
540	432
545	432
550	432
555	432
560	432
565	432
570	432
575	432
580	432
585	432
590	432
595	432
600	432
605	432
610	432
615	432
620	432
625	432
630	432
635	432
640	432
645	432
650	432
655	432
660	432
665	432
670	432
675	432
680	432
685	432
690	432
695	432
700	432
705	432
710	432
715	432
720	432
725	432
730	432
735	432
740	432
745	432
750	432
755	432
760	432
765	432
770	432
775	432
780	432
785	432
790	432
795	432
800	432
805	432
810	432
815	432
820	432
825	432
830	432
835	432
840	432
845	432
850	432
855	432
860	432
865	432
870	432
875	432
880	432
885	432
890	432
895	432
900	432
905	432
910	432
915	432
920	432
925	432
930	432
935	432
940	432
945	413
950	413
955	413
960	413
965	413
970	413
975	413
980	413
985	413
990	413
995	413
1000	413
1005	413
1010	413
1015	413
1020	413
1025	413
1030	413
1035	413
1040	413
1045	413
1050	413
1055	413
1060	413
1065	413
1070	413
1075	413
1080	413
1085	413
1090	413
1095	413
1100	413
1105	413
1110	413
1115	413
1120	413
1125	413
1130	413
1135	413
1140	413
1145	413
1150	413
1155	413
1160	413
1165	413
1170	413
1175	413
1180	413
1185	413
1190	413
1195	413
1200	413
1205	413
1210	413
1215	413
1220	413
1225	413
1230	413
1235	413
1240	413
1245	413
1250	413
1255	413
1260	413
1265	413
1270	413
1275	413
1280	413
1285	413
1290	413
1295	413
1300	413
1305	413
1310	413
1315	413
1320	413
1325	413
1330	413
1335	413
1340	413
1345	413
1350	413
1355	413
1360	413
1365	413
1370	413
1375	413
1380	413
1385	413
1390	413
1395	413


==> tiks/ROM-signal/chosenTb15-Toven-12.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	374
65	374
70	374
75	374
80	374
85	374
90	374
95	374
100	374
105	374
110	374
115	374
120	374
125	374
130	374
135	374
140	374
145	374
150	374
155	374
160	374
165	374
170	374
175	374
180	374
185	374
190	374
195	374
200	374
205	374
210	374
215	374
220	374
225	374
230	374
235	374
240	374
245	374
250	374
255	374
260	374
265	374
270	374
275	374
280	374
285	374
290	374
295	374
300	374
305	374
310	374
315	374
320	374
325	374
330	374
335	374
340	374
345	374
350	374
355	374
360	374
365	374
370	374
375	374
380	374
385	374
390	428
395	428
400	428
405	428
410	428
415	428
420	428
425	428
430	428
435	428
440	428
445	428
450	428
455	428
460	428
465	428
470	428
475	428
480	428
485	428
490	428
495	428
500	428
505	428
510	428
515	428
520	428
525	428
530	428
535	428
540	428
545	428
550	428
555	428
560	428
565	428
570	428
575	428
580	428
585	428
590	428
595	428
600	428
605	428
610	428
615	428
620	428
625	428
630	428
635	428
640	428
645	428
650	428
655	428
660	428
665	428
670	428
675	428
680	428
685	428
690	428
695	428
700	428
705	428
710	428
715	428
720	428
725	428
730	428
735	428
740	428
745	428
750	331
755	331
760	331
765	331
770	331
775	331
780	331
785	331
790	331
795	331
800	331
805	331
810	331
815	331
820	331
825	331
830	331
835	331
840	331
845	331
850	331
855	331
860	331
865	331
870	331
875	331
880	331
885	331
890	331
895	331
900	331
905	331
910	331
915	331
920	331
925	331
930	331
935	331
940	331
945	331
950	331
955	331
960	331
965	331
970	331
975	331
980	331
985	331
990	331
995	331
1000	331
1005	331
1010	331
1015	331
1020	331
1025	331
1030	331
1035	331
1040	331
1045	331
1050	331
1055	331
1060	331
1065	331
1070	331
1075	331
1080	331
1085	397
1090	397
1095	397
1100	397
1105	397
1110	397
1115	397
1120	397
1125	397
1130	397
1135	397
1140	397
1145	397
1150	397
1155	397
1160	397
1165	397
1170	397
1175	397
1180	397
1185	397
1190	397
1195	397
1200	397
1205	397
1210	397
1215	397
1220	397
1225	397
1230	397
1235	397
1240	397
1245	397
1250	397
1255	397
1260	397
1265	397
1270	397
1275	397
1280	397
1285	397
1290	397
1295	397
1300	397
1305	397
1310	397
1315	397
1320	397
1325	397
1330	397
1335	397
1340	397
1345	397
1350	397
1355	397
1360	397
1365	397
1370	397
1375	397
1380	397
1385	397
1390	397
1395	397


==> tiks/ROM-signal/chosenTb15-Toven-13.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	335
65	335
70	335
75	335
80	335
85	335
90	335
95	335
100	335
105	335
110	335
115	335
120	335
125	335
130	335
135	335
140	335
145	335
150	335
155	335
160	335
165	335
170	335
175	335
180	335
185	335
190	335
195	335
200	335
205	335
210	335
215	335
220	335
225	335
230	335
235	335
240	335
245	335
250	335
255	335
260	335
265	335
270	335
275	335
280	335
285	335
290	335
295	335
300	335
305	335
310	335
315	335
320	335
325	335
330	335
335	335
340	335
345	335
350	335
355	335
360	335
365	335
370	335
375	335
380	335
385	335
390	335
395	335
400	335
405	335
410	335
415	335
420	335
425	335
430	335
435	335
440	335
445	335
450	335
455	335
460	335
465	335
470	335
475	335
480	335
485	335
490	335
495	335
500	335
505	335
510	335
515	335
520	335
525	335
530	335
535	335
540	335
545	335
550	335
555	335
560	335
565	335
570	335
575	335
580	335
585	335
590	335
595	335
600	335
605	335
610	335
615	335
620	335
625	335
630	335
635	335
640	335
645	335
650	335
655	389
660	389
665	389
670	389
675	389
680	389
685	389
690	389
695	389
700	389
705	389
710	389
715	389
720	389
725	389
730	389
735	389
740	389
745	389
750	389
755	389
760	389
765	389
770	389
775	389
780	389
785	389
790	389
795	389
800	389
805	389
810	389
815	389
820	389
825	389
830	389
835	389
840	389
845	389
850	389
855	389
860	389
865	389
870	389
875	389
880	389
885	389
890	389
895	389
900	389
905	389
910	389
915	389
920	389
925	389
930	389
935	389
940	389
945	389
950	389
955	389
960	389
965	389
970	389
975	389
980	470
985	470
990	470
995	470
1000	470
1005	470
1010	470
1015	470
1020	470
1025	470
1030	470
1035	470
1040	470
1045	470
1050	470
1055	470
1060	470
1065	470
1070	470
1075	470
1080	470
1085	470
1090	470
1095	470
1100	470
1105	470
1110	470
1115	470
1120	470
1125	470
1130	470
1135	470
1140	470
1145	470
1150	470
1155	470
1160	470
1165	470
1170	470
1175	470
1180	470
1185	470
1190	470
1195	470
1200	470
1205	470
1210	470
1215	470
1220	470
1225	470
1230	470
1235	470
1240	470
1245	470
1250	470
1255	470
1260	470
1265	470
1270	470
1275	470
1280	470
1285	470
1290	470
1295	470
1300	470
1305	470
1310	470
1315	470
1320	470
1325	470
1330	470
1335	470
1340	470
1345	470
1350	470
1355	470
1360	470
1365	470
1370	470
1375	470
1380	470
1385	470
1390	470
1395	470


==> tiks/ROM-signal/chosenTb15-Toven-14.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15
135	279.15
140	279.15
145	279.15
150	325
155	325
160	325
165	325
170	325
175	325
180	325
185	325
190	325
195	325
200	325
205	325
210	325
215	325
220	325
225	325
230	325
235	325
240	325
245	325
250	325
255	325
260	325
265	325
270	325
275	325
280	325
285	325
290	325
295	325
300	325
305	325
310	325
315	325
320	325
325	325
330	325
335	325
340	325
345	325
350	325
355	325
360	325
365	325
370	325
375	325
380	325
385	325
390	325
395	325
400	325
405	325
410	325
415	325
420	325
425	325
430	325
435	325
440	325
445	325
450	325
455	325
460	325
465	325
470	325
475	325
480	325
485	325
490	325
495	325
500	325
505	325
510	325
515	325
520	325
525	325
530	325
535	325
540	325
545	325
550	325
555	325
560	325
565	325
570	325
575	325
580	325
585	325
590	325
595	325
600	325
605	325
610	325
615	325
620	325
625	325
630	325
635	325
640	325
645	325
650	325
655	325
660	325
665	325
670	325
675	325
680	325
685	325
690	325
695	325
700	325
705	325
710	325
715	325
720	325
725	325
730	325
735	325
740	325
745	325
750	325
755	325
760	325
765	325
770	353
775	353
780	353
785	353
790	353
795	353
800	353
805	353
810	353
815	353
820	353
825	353
830	353
835	353
840	353
845	353
850	353
855	353
860	353
865	353
870	353
875	353
880	353
885	353
890	353
895	353
900	353
905	353
910	353
915	353
920	353
925	353
930	353
935	353
940	353
945	353
950	353
955	353
960	353
965	353
970	353
975	353
980	353
985	353
990	353
995	353
1000	353
1005	353
1010	353
1015	353
1020	353
1025	353
1030	353
1035	353
1040	353
1045	353
1050	353
1055	353
1060	353
1065	353
1070	353
1075	353
1080	353
1085	471
1090	471
1095	471
1100	471
1105	471
1110	471
1115	471
1120	471
1125	471
1130	471
1135	471
1140	471
1145	471
1150	471
1155	471
1160	471
1165	471
1170	471
1175	471
1180	471
1185	471
1190	471
1195	471
1200	471
1205	471
1210	471
1215	471
1220	471
1225	471
1230	471
1235	471
1240	471
1245	471
1250	471
1255	471
1260	471
1265	471
1270	471
1275	471
1280	471
1285	471
1290	471
1295	471
1300	471
1305	471
1310	471
1315	471
1320	471
1325	471
1330	471
1335	471
1340	471
1345	471
1350	471
1355	471
1360	471
1365	471
1370	471
1375	471
1380	471
1385	471
1390	471
1395	471


==> tiks/ROM-signal/chosenTb15-Toven-15.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	317
95	317
100	317
105	317
110	317
115	317
120	317
125	317
130	317
135	317
140	317
145	317
150	317
155	317
160	317
165	317
170	317
175	317
180	317
185	317
190	317
195	317
200	317
205	317
210	317
215	317
220	317
225	317
230	317
235	317
240	317
245	317
250	317
255	317
260	317
265	317
270	317
275	317
280	317
285	317
290	317
295	317
300	317
305	317
310	317
315	317
320	317
325	317
330	317
335	317
340	317
345	317
350	317
355	317
360	317
365	317
370	317
375	317
380	317
385	317
390	317
395	317
400	317
405	317
410	317
415	317
420	317
425	317
430	317
435	317
440	317
445	317
450	317
455	317
460	317
465	317
470	317
475	317
480	317
485	317
490	317
495	317
500	317
505	317
510	317
515	317
520	317
525	317
530	317
535	317
540	317
545	317
550	317
555	317
560	317
565	317
570	317
575	317
580	317
585	317
590	317
595	317
600	317
605	317
610	317
615	317
620	317
625	317
630	317
635	317
640	317
645	317
650	317
655	317
660	317
665	317
670	317
675	317
680	317
685	317
690	317
695	317
700	317
705	317
710	317
715	317
720	317
725	317
730	317
735	317
740	317
745	317
750	317
755	317
760	317
765	317
770	317
775	317
780	317
785	317
790	317
795	317
800	317
805	317
810	317
815	317
820	317
825	317
830	317
835	317
840	317
845	317
850	317
855	317
860	317
865	317
870	317
875	317
880	317
885	317
890	317
895	317
900	317
905	317
910	317
915	317
920	317
925	317
930	317
935	317
940	317
945	317
950	317
955	317
960	317
965	317
970	317
975	317
980	317
985	317
990	317
995	317
1000	317
1005	418
1010	418
1015	418
1020	418
1025	418
1030	418
1035	418
1040	418
1045	418
1050	418
1055	418
1060	418
1065	418
1070	418
1075	418
1080	418
1085	418
1090	418
1095	418
1100	418
1105	418
1110	418
1115	418
1120	418
1125	418
1130	418
1135	418
1140	418
1145	418
1150	418
1155	418
1160	418
1165	418
1170	418
1175	418
1180	418
1185	418
1190	418
1195	418
1200	418
1205	418
1210	418
1215	418
1220	418
1225	418
1230	418
1235	418
1240	418
1245	418
1250	418
1255	418
1260	418
1265	418
1270	418
1275	418
1280	418
1285	418
1290	418
1295	418
1300	418
1305	418
1310	418
1315	418
1320	418
1325	418
1330	418
1335	418
1340	418
1345	418
1350	418
1355	418
1360	418
1365	418
1370	418
1375	418
1380	418
1385	418
1390	418
1395	418


==> tiks/ROM-signal/chosenTb15-Toven-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	435
80	435
85	435
90	435
95	435
100	435
105	435
110	435
115	435
120	435
125	435
130	435
135	435
140	435
145	435
150	435
155	435
160	435
165	435
170	435
175	435
180	435
185	435
190	435
195	435
200	435
205	435
210	435
215	435
220	435
225	435
230	435
235	435
240	435
245	435
250	435
255	435
260	435
265	435
270	435
275	435
280	435
285	435
290	435
295	435
300	435
305	435
310	435
315	435
320	435
325	435
330	435
335	435
340	435
345	435
350	435
355	435
360	435
365	435
370	435
375	435
380	435
385	435
390	435
395	435
400	435
405	435
410	435
415	435
420	435
425	435
430	435
435	435
440	435
445	435
450	435
455	435
460	435
465	435
470	435
475	435
480	435
485	435
490	435
495	435
500	435
505	435
510	435
515	435
520	435
525	435
530	435
535	435
540	435
545	435
550	435
555	435
560	435
565	435
570	435
575	435
580	435
585	435
590	435
595	435
600	435
605	435
610	435
615	435
620	435
625	435
630	435
635	435
640	435
645	435
650	435
655	435
660	435
665	435
670	435
675	435
680	435
685	435
690	435
695	435
700	435
705	435
710	435
715	435
720	435
725	435
730	435
735	435
740	435
745	435
750	435
755	435
760	435
765	378
770	378
775	378
780	378
785	378
790	378
795	378
800	378
805	378
810	378
815	378
820	378
825	378
830	378
835	378
840	378
845	378
850	378
855	378
860	378
865	378
870	378
875	378
880	378
885	378
890	378
895	378
900	378
905	378
910	378
915	378
920	378
925	378
930	378
935	378
940	378
945	378
950	378
955	378
960	378
965	378
970	378
975	378
980	378
985	378
990	378
995	378
1000	378
1005	378
1010	378
1015	378
1020	378
1025	378
1030	378
1035	378
1040	378
1045	378
1050	378
1055	378
1060	378
1065	378
1070	378
1075	378
1080	378
1085	378
1090	378
1095	378
1100	378
1105	378
1110	378
1115	378
1120	378
1125	378
1130	378
1135	378
1140	378
1145	378
1150	378
1155	378
1160	378
1165	378
1170	378
1175	378
1180	378
1185	378
1190	378
1195	378
1200	378
1205	378
1210	378
1215	378
1220	378
1225	378
1230	378
1235	378
1240	378
1245	378
1250	378
1255	378
1260	378
1265	378
1270	378
1275	378
1280	378
1285	378
1290	378
1295	378
1300	378
1305	378
1310	378
1315	378
1320	378
1325	378
1330	378
1335	378
1340	378
1345	378
1350	378
1355	378
1360	378
1365	378
1370	378
1375	378
1380	378
1385	378
1390	378
1395	378


==> tiks/ROM-signal/chosenTb15-Toven-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	279.15
135	355
140	355
145	355
150	355
155	355
160	355
165	355
170	355
175	355
180	355
185	355
190	355
195	355
200	355
205	355
210	355
215	355
220	355
225	355
230	355
235	355
240	355
245	355
250	355
255	355
260	355
265	355
270	355
275	355
280	355
285	355
290	355
295	355
300	355
305	355
310	355
315	355
320	355
325	355
330	355
335	355
340	355
345	355
350	355
355	355
360	355
365	355
370	355
375	355
380	355
385	355
390	355
395	355
400	355
405	355
410	355
415	355
420	355
425	355
430	355
435	355
440	355
445	355
450	355
455	355
460	355
465	355
470	355
475	355
480	355
485	355
490	355
495	355
500	355
505	355
510	355
515	355
520	355
525	355
530	355
535	355
540	355
545	355
550	355
555	355
560	355
565	355
570	355
575	355
580	355
585	355
590	355
595	355
600	355
605	355
610	355
615	355
620	355
625	355
630	355
635	355
640	355
645	355
650	355
655	355
660	355
665	355
670	355
675	355
680	355
685	355
690	355
695	355
700	355
705	355
710	355
715	355
720	355
725	355
730	355
735	355
740	355
745	355
750	355
755	355
760	355
765	355
770	355
775	355
780	355
785	355
790	355
795	355
800	355
805	355
810	452
815	452
820	452
825	452
830	452
835	452
840	452
845	452
850	452
855	452
860	452
865	452
870	452
875	452
880	452
885	452
890	452
895	452
900	452
905	452
910	452
915	452
920	452
925	452
930	452
935	452
940	452
945	452
950	452
955	452
960	452
965	452
970	452
975	452
980	452
985	452
990	452
995	452
1000	452
1005	452
1010	452
1015	452
1020	452
1025	452
1030	452
1035	452
1040	452
1045	452
1050	452
1055	452
1060	452
1065	452
1070	452
1075	452
1080	452
1085	452
1090	452
1095	452
1100	452
1105	452
1110	452
1115	452
1120	452
1125	452
1130	452
1135	452
1140	452
1145	452
1150	452
1155	452
1160	452
1165	452
1170	452
1175	452
1180	452
1185	452
1190	452
1195	452
1200	452
1205	452
1210	452
1215	452
1220	452
1225	452
1230	452
1235	452
1240	452
1245	452
1250	452
1255	452
1260	452
1265	452
1270	452
1275	452
1280	452
1285	452
1290	452
1295	452
1300	452
1305	452
1310	452
1315	452
1320	452
1325	452
1330	452
1335	452
1340	452
1345	452
1350	452
1355	452
1360	452
1365	452
1370	452
1375	452
1380	452
1385	452
1390	452
1395	452


==> tiks/ROM-signal/chosenTb15-Toven-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	306
65	306
70	306
75	306
80	306
85	306
90	306
95	306
100	306
105	306
110	306
115	306
120	306
125	306
130	306
135	306
140	306
145	306
150	306
155	306
160	306
165	306
170	306
175	306
180	306
185	306
190	306
195	306
200	306
205	306
210	306
215	306
220	306
225	306
230	306
235	306
240	306
245	306
250	306
255	306
260	306
265	306
270	306
275	306
280	306
285	306
290	306
295	306
300	306
305	306
310	306
315	306
320	306
325	306
330	306
335	306
340	306
345	306
350	306
355	306
360	306
365	306
370	306
375	306
380	306
385	306
390	306
395	306
400	306
405	306
410	306
415	306
420	306
425	306
430	342
435	342
440	342
445	342
450	342
455	342
460	342
465	342
470	342
475	342
480	342
485	342
490	342
495	342
500	342
505	342
510	342
515	342
520	342
525	342
530	342
535	342
540	342
545	342
550	342
555	342
560	342
565	342
570	342
575	342
580	342
585	342
590	342
595	342
600	342
605	342
610	342
615	342
620	342
625	342
630	342
635	342
640	342
645	342
650	342
655	342
660	342
665	342
670	342
675	342
680	342
685	342
690	342
695	342
700	342
705	342
710	342
715	342
720	342
725	342
730	342
735	342
740	425
745	425
750	425
755	425
760	425
765	425
770	425
775	425
780	425
785	425
790	425
795	425
800	425
805	425
810	425
815	425
820	425
825	425
830	425
835	425
840	425
845	425
850	425
855	425
860	425
865	425
870	425
875	425
880	425
885	425
890	425
895	425
900	425
905	425
910	425
915	425
920	425
925	425
930	425
935	425
940	425
945	425
950	425
955	425
960	425
965	425
970	425
975	425
980	425
985	425
990	425
995	425
1000	425
1005	425
1010	425
1015	425
1020	425
1025	425
1030	425
1035	425
1040	425
1045	425
1050	425
1055	425
1060	425
1065	425
1070	425
1075	425
1080	459
1085	459
1090	459
1095	459
1100	459
1105	459
1110	459
1115	459
1120	459
1125	459
1130	459
1135	459
1140	459
1145	459
1150	459
1155	459
1160	459
1165	459
1170	459
1175	459
1180	459
1185	459
1190	459
1195	459
1200	459
1205	459
1210	459
1215	459
1220	459
1225	459
1230	459
1235	459
1240	459
1245	459
1250	459
1255	459
1260	459
1265	459
1270	459
1275	459
1280	459
1285	459
1290	459
1295	459
1300	459
1305	459
1310	459
1315	459
1320	459
1325	459
1330	459
1335	459
1340	459
1345	459
1350	459
1355	459
1360	459
1365	459
1370	459
1375	459
1380	459
1385	459
1390	459
1395	459


==> tiks/ROM-signal/chosenTb15-Toven-5.tsv <==
0	279.15
5	279.15
10	279.15
15	318
20	318
25	318
30	318
35	318
40	318
45	318
50	318
55	318
60	318
65	318
70	318
75	318
80	318
85	318
90	318
95	318
100	318
105	318
110	318
115	318
120	318
125	318
130	318
135	318
140	318
145	318
150	318
155	318
160	318
165	318
170	318
175	318
180	318
185	318
190	318
195	318
200	318
205	318
210	318
215	318
220	318
225	318
230	318
235	318
240	318
245	318
250	318
255	318
260	318
265	318
270	318
275	318
280	318
285	318
290	318
295	318
300	318
305	318
310	318
315	318
320	318
325	318
330	318
335	318
340	318
345	318
350	318
355	318
360	318
365	338
370	338
375	338
380	338
385	338
390	338
395	338
400	338
405	338
410	338
415	338
420	338
425	338
430	338
435	338
440	338
445	338
450	338
455	338
460	338
465	338
470	338
475	338
480	338
485	338
490	338
495	338
500	338
505	338
510	338
515	338
520	338
525	338
530	338
535	338
540	338
545	338
550	338
555	338
560	338
565	338
570	338
575	338
580	338
585	338
590	338
595	338
600	338
605	338
610	338
615	338
620	338
625	338
630	338
635	338
640	338
645	338
650	338
655	338
660	338
665	338
670	338
675	338
680	338
685	338
690	338
695	338
700	338
705	338
710	338
715	338
720	338
725	338
730	338
735	338
740	338
745	338
750	338
755	338
760	338
765	338
770	338
775	338
780	428
785	428
790	428
795	428
800	428
805	428
810	428
815	428
820	428
825	428
830	428
835	428
840	428
845	428
850	428
855	428
860	428
865	428
870	428
875	428
880	428
885	428
890	428
895	428
900	428
905	428
910	428
915	428
920	428
925	428
930	428
935	428
940	428
945	428
950	428
955	428
960	428
965	428
970	428
975	428
980	428
985	428
990	428
995	428
1000	428
1005	428
1010	428
1015	428
1020	428
1025	428
1030	428
1035	428
1040	428
1045	428
1050	428
1055	428
1060	428
1065	428
1070	428
1075	428
1080	428
1085	428
1090	428
1095	428
1100	411
1105	411
1110	411
1115	411
1120	411
1125	411
1130	411
1135	411
1140	411
1145	411
1150	411
1155	411
1160	411
1165	411
1170	411
1175	411
1180	411
1185	411
1190	411
1195	411
1200	411
1205	411
1210	411
1215	411
1220	411
1225	411
1230	411
1235	411
1240	411
1245	411
1250	411
1255	411
1260	411
1265	411
1270	411
1275	411
1280	411
1285	411
1290	411
1295	411
1300	411
1305	411
1310	411
1315	411
1320	411
1325	411
1330	411
1335	411
1340	411
1345	411
1350	411
1355	411
1360	411
1365	411
1370	411
1375	411
1380	411
1385	411
1390	411
1395	411


==> tiks/ROM-signal/chosenTb15-Toven-6.tsv <==
0	279.15
5	279.15
10	279.15
15	439
20	439
25	439
30	439
35	439
40	439
45	439
50	439
55	439
60	439
65	439
70	439
75	439
80	439
85	439
90	439
95	439
100	439
105	439
110	439
115	439
120	439
125	439
130	439
135	439
140	439
145	439
150	439
155	439
160	439
165	439
170	439
175	439
180	439
185	439
190	439
195	439
200	439
205	439
210	439
215	439
220	439
225	439
230	439
235	439
240	439
245	439
250	439
255	439
260	439
265	439
270	439
275	439
280	439
285	439
290	439
295	439
300	439
305	439
310	439
315	439
320	307
325	307
330	307
335	307
340	307
345	307
350	307
355	307
360	307
365	307
370	307
375	307
380	307
385	307
390	307
395	307
400	307
405	307
410	307
415	307
420	307
425	307
430	307
435	307
440	307
445	307
450	307
455	307
460	307
465	307
470	307
475	307
480	307
485	307
490	307
495	307
500	307
505	307
510	307
515	307
520	307
525	307
530	307
535	307
540	307
545	307
550	307
555	307
560	307
565	307
570	307
575	307
580	307
585	307
590	307
595	307
600	307
605	307
610	307
615	307
620	307
625	307
630	307
635	307
640	307
645	307
650	307
655	307
660	307
665	307
670	307
675	307
680	307
685	307
690	307
695	307
700	307
705	307
710	307
715	307
720	307
725	307
730	307
735	307
740	307
745	307
750	307
755	307
760	307
765	307
770	307
775	307
780	307
785	307
790	307
795	307
800	307
805	307
810	307
815	307
820	307
825	307
830	307
835	307
840	307
845	307
850	307
855	307
860	307
865	307
870	307
875	307
880	307
885	307
890	307
895	307
900	307
905	307
910	307
915	307
920	307
925	307
930	307
935	307
940	307
945	307
950	307
955	307
960	307
965	307
970	307
975	307
980	307
985	307
990	307
995	307
1000	307
1005	307
1010	307
1015	307
1020	307
1025	307
1030	307
1035	307
1040	307
1045	307
1050	307
1055	307
1060	307
1065	307
1070	307
1075	307
1080	307
1085	307
1090	307
1095	307
1100	307
1105	307
1110	307
1115	307
1120	307
1125	307
1130	307
1135	307
1140	307
1145	307
1150	307
1155	307
1160	307
1165	307
1170	307
1175	307
1180	307
1185	307
1190	307
1195	307
1200	307
1205	307
1210	307
1215	307
1220	307
1225	307
1230	307
1235	307
1240	307
1245	307
1250	307
1255	307
1260	307
1265	307
1270	307
1275	307
1280	307
1285	307
1290	307
1295	307
1300	307
1305	307
1310	307
1315	307
1320	307
1325	307
1330	307
1335	307
1340	307
1345	307
1350	307
1355	307
1360	307
1365	307
1370	307
1375	307
1380	307
1385	307
1390	307
1395	307


==> tiks/ROM-signal/chosenTb15-Toven-7.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	293
65	293
70	293
75	293
80	293
85	293
90	293
95	293
100	293
105	293
110	293
115	293
120	293
125	293
130	293
135	293
140	293
145	293
150	293
155	293
160	293
165	293
170	293
175	293
180	293
185	293
190	293
195	293
200	293
205	293
210	293
215	293
220	293
225	293
230	293
235	293
240	293
245	293
250	293
255	293
260	293
265	293
270	293
275	293
280	293
285	293
290	293
295	293
300	293
305	293
310	293
315	293
320	293
325	293
330	293
335	293
340	293
345	293
350	293
355	293
360	293
365	293
370	293
375	293
380	293
385	293
390	293
395	293
400	293
405	293
410	293
415	293
420	293
425	293
430	293
435	293
440	293
445	293
450	293
455	293
460	293
465	293
470	293
475	293
480	293
485	293
490	293
495	293
500	293
505	293
510	293
515	293
520	293
525	293
530	293
535	293
540	293
545	293
550	293
555	293
560	293
565	293
570	293
575	293
580	293
585	293
590	293
595	293
600	293
605	293
610	293
615	293
620	293
625	293
630	293
635	293
640	293
645	293
650	293
655	293
660	293
665	293
670	433
675	433
680	433
685	433
690	433
695	433
700	433
705	433
710	433
715	433
720	433
725	433
730	433
735	433
740	433
745	433
750	433
755	433
760	433
765	433
770	433
775	433
780	433
785	433
790	433
795	433
800	433
805	433
810	433
815	433
820	433
825	433
830	433
835	433
840	433
845	433
850	433
855	433
860	433
865	433
870	433
875	433
880	433
885	433
890	433
895	433
900	433
905	433
910	433
915	433
920	433
925	433
930	433
935	433
940	433
945	433
950	433
955	433
960	433
965	433
970	433
975	433
980	433
985	433
990	433
995	433
1000	433
1005	433
1010	433
1015	433
1020	433
1025	433
1030	433
1035	433
1040	433
1045	433
1050	433
1055	433
1060	433
1065	433
1070	433
1075	433
1080	433
1085	433
1090	433
1095	433
1100	433
1105	433
1110	433
1115	433
1120	433
1125	433
1130	433
1135	433
1140	433
1145	433
1150	433
1155	433
1160	433
1165	433
1170	433
1175	433
1180	433
1185	433
1190	433
1195	433
1200	433
1205	433
1210	433
1215	433
1220	433
1225	433
1230	433
1235	433
1240	433
1245	433
1250	433
1255	433
1260	433
1265	433
1270	433
1275	433
1280	433
1285	433
1290	433
1295	433
1300	433
1305	433
1310	433
1315	433
1320	433
1325	433
1330	433
1335	433
1340	433
1345	433
1350	433
1355	433
1360	433
1365	433
1370	433
1375	433
1380	433
1385	433
1390	433
1395	433


==> tiks/ROM-signal/chosenTb15-Toven-8.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	295
50	295
55	295
60	295
65	295
70	295
75	295
80	295
85	295
90	295
95	295
100	295
105	295
110	295
115	295
120	295
125	295
130	295
135	295
140	295
145	295
150	295
155	295
160	295
165	295
170	295
175	295
180	295
185	295
190	295
195	295
200	295
205	295
210	295
215	295
220	295
225	295
230	295
235	295
240	295
245	295
250	295
255	295
260	295
265	295
270	295
275	295
280	295
285	295
290	295
295	295
300	295
305	295
310	295
315	295
320	295
325	295
330	295
335	295
340	295
345	295
350	295
355	295
360	295
365	295
370	295
375	295
380	462
385	462
390	462
395	462
400	462
405	462
410	462
415	462
420	462
425	462
430	462
435	462
440	462
445	462
450	462
455	462
460	462
465	462
470	462
475	462
480	462
485	462
490	462
495	462
500	462
505	462
510	462
515	462
520	462
525	462
530	462
535	462
540	462
545	462
550	462
555	462
560	462
565	462
570	462
575	462
580	462
585	462
590	462
595	462
600	462
605	462
610	462
615	462
620	462
625	462
630	462
635	462
640	462
645	462
650	462
655	462
660	462
665	462
670	462
675	462
680	462
685	462
690	462
695	462
700	462
705	462
710	462
715	462
720	462
725	462
730	462
735	462
740	462
745	462
750	462
755	462
760	462
765	462
770	462
775	462
780	462
785	462
790	462
795	462
800	462
805	462
810	462
815	462
820	462
825	462
830	462
835	462
840	462
845	462
850	462
855	462
860	462
865	462
870	462
875	462
880	462
885	462
890	462
895	462
900	462
905	462
910	462
915	462
920	462
925	462
930	462
935	462
940	462
945	462
950	462
955	462
960	462
965	462
970	462
975	462
980	462
985	462
990	462
995	462
1000	462
1005	462
1010	462
1015	462
1020	462
1025	462
1030	462
1035	462
1040	462
1045	462
1050	462
1055	462
1060	462
1065	462
1070	462
1075	462
1080	462
1085	462
1090	462
1095	462
1100	462
1105	462
1110	462
1115	462
1120	462
1125	462
1130	462
1135	462
1140	462
1145	462
1150	462
1155	462
1160	462
1165	462
1170	462
1175	462
1180	462
1185	462
1190	462
1195	462
1200	462
1205	462
1210	462
1215	462
1220	462
1225	462
1230	462
1235	462
1240	462
1245	462
1250	462
1255	462
1260	462
1265	462
1270	462
1275	462
1280	462
1285	462
1290	462
1295	462
1300	462
1305	462
1310	462
1315	462
1320	462
1325	462
1330	462
1335	462
1340	462
1345	462
1350	462
1355	462
1360	462
1365	462
1370	462
1375	462
1380	462
1385	462
1390	462
1395	462


==> tiks/ROM-signal/chosenTb15-Toven-9.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	429
125	429
130	429
135	429
140	429
145	429
150	429
155	429
160	429
165	429
170	429
175	429
180	429
185	429
190	429
195	429
200	429
205	429
210	429
215	429
220	429
225	429
230	429
235	429
240	429
245	429
250	429
255	429
260	429
265	429
270	429
275	429
280	429
285	429
290	429
295	429
300	429
305	429
310	429
315	429
320	429
325	429
330	429
335	429
340	429
345	429
350	429
355	429
360	429
365	429
370	429
375	429
380	429
385	429
390	429
395	429
400	429
405	429
410	429
415	429
420	429
425	429
430	429
435	429
440	429
445	429
450	429
455	429
460	429
465	429
470	429
475	429
480	429
485	429
490	429
495	429
500	429
505	429
510	429
515	429
520	429
525	429
530	429
535	429
540	429
545	429
550	429
555	429
560	429
565	429
570	429
575	429
580	429
585	429
590	429
595	429
600	429
605	429
610	429
615	429
620	429
625	429
630	429
635	429
640	429
645	429
650	429
655	429
660	429
665	376
670	376
675	376
680	376
685	376
690	376
695	376
700	376
705	376
710	376
715	376
720	376
725	376
730	376
735	376
740	376
745	376
750	376
755	376
760	376
765	376
770	376
775	376
780	376
785	376
790	376
795	376
800	376
805	376
810	376
815	376
820	376
825	376
830	376
835	376
840	376
845	376
850	376
855	376
860	376
865	376
870	376
875	376
880	376
885	376
890	376
895	376
900	376
905	376
910	376
915	376
920	376
925	376
930	376
935	376
940	376
945	376
950	376
955	376
960	376
965	376
970	376
975	376
980	376
985	376
990	376
995	376
1000	376
1005	376
1010	376
1015	376
1020	376
1025	376
1030	376
1035	376
1040	376
1045	376
1050	376
1055	376
1060	376
1065	376
1070	376
1075	376
1080	376
1085	376
1090	376
1095	376
1100	376
1105	376
1110	376
1115	376
1120	376
1125	376
1130	376
1135	376
1140	376
1145	376
1150	376
1155	376
1160	376
1165	376
1170	376
1175	376
1180	376
1185	376
1190	376
1195	376
1200	376
1205	376
1210	376
1215	376
1220	376
1225	376
1230	376
1235	376
1240	376
1245	376
1250	376
1255	376
1260	376
1265	376
1270	376
1275	376
1280	376
1285	376
1290	376
1295	376
1300	376
1305	376
1310	376
1315	376
1320	376
1325	376
1330	376
1335	376
1340	376
1345	376
1350	376
1355	376
1360	376
1365	376
1370	376
1375	376
1380	376
1385	376
1390	376
1395	376


==> tiks/ROM-signal/chosenTb15-histTb2-1.tsv <==
x	y
279	0.0597619047619048
280	0.005
281	0.00809523809523809
282	0.00904761904761905
283	0.0133333333333333
284	0.0173809523809524
285	0.015952380952381
286	0.0152380952380952
287	0.0119047619047619
288	0.0123809523809524
289	0.0145238095238095
290	0.00928571428571429
291	0.00714285714285714
292	0.00738095238095238
293	0.00809523809523809
294	0.00904761904761905
295	0.0069047619047619
296	0.00833333333333333
297	0.00785714285714286
298	0.00880952380952381
299	0.00857142857142857
300	0.01
301	0.00952380952380952
302	0.010952380952381
303	0.0111904761904762
304	0.0114285714285714
305	0.00976190476190476
306	0.00738095238095238
307	0.00809523809523809
308	0.00809523809523809
309	0.00761904761904762
310	0.00642857142857143
311	0.00761904761904762
312	0.0142857142857143
313	0.0123809523809524
314	0.0128571428571429
315	0.0145238095238095
316	0.0214285714285714
317	0.0114285714285714
318	0.0111904761904762
319	0.0116666666666667
320	0.0104761904761905
321	0.0107142857142857
322	0.00904761904761905
323	0.00809523809523809
324	0.00809523809523809
325	0.0069047619047619
326	0.00785714285714286
327	0.00666666666666667
328	0.0119047619047619
329	0.00976190476190476
330	0.01
331	0.0102380952380952
332	0.00976190476190476
333	0.00833333333333333
334	0.00928571428571429
335	0.00642857142857143
336	0.0161904761904762
337	0.00857142857142857
338	0.00785714285714286
339	0.00833333333333333
340	0.00761904761904762
341	0.00880952380952381
342	0.00785714285714286
343	0.00833333333333333
344	0.00928571428571429
345	0.0130952380952381
346	0.0154761904761905
347	0.0123809523809524
348	0.0142857142857143
349	0.0119047619047619
350	0.0114285714285714
351	0.0116666666666667
352	0.0123809523809524
353	0.0130952380952381
354	0.014047619047619
355	0.0161904761904762
356	0.0154761904761905
357	0.014047619047619
358	0.0154761904761905
359	0.0161904761904762
360	0.0107142857142857
361	0.00619047619047619
362	0.0069047619047619
363	0.00642857142857143
364	0.00547619047619048
365	0.00619047619047619
366	0.00642857142857143
367	0.00738095238095238
368	0.00476190476190476
369	0.00380952380952381
370	0.00452380952380952
371	0.0030952380952381
372	0.00142857142857143
373	0.00166666666666667
374	0.00166666666666667
375	0.0019047619047619
376	0.0019047619047619
377	0.0019047619047619
378	0.00214285714285714
379	0.00214285714285714


==> tiks/ROM-signal/chosenTb15-histTb2-2.tsv <==
x	y
305	0.0666666666666667
306	0
307	0
308	0
309	0
310	0.0666666666666667
311	0
312	0.0666666666666667
313	0
314	0
315	0.0666666666666667
316	0
317	0.133333333333333
318	0.0666666666666667
319	0
320	0
321	0.0666666666666667
322	0.0666666666666667
323	0
324	0
325	0.0666666666666667
326	0
327	0
328	0
329	0.0666666666666667
330	0
331	0.0666666666666667
332	0
333	0
334	0.0666666666666667
335	0.0666666666666667
336	0
337	0
338	0
339	0
340	0
341	0
342	0.0666666666666667
343	0.0666666666666667


==> tiks/ROM-signal/chosenTb15-histTb2-3.tsv <==
x	y
300	0.0666666666666667
301	0.0666666666666667
302	0
303	0.0666666666666667
304	0
305	0
306	0
307	0.0666666666666667
308	0
309	0
310	0.0666666666666667
311	0
312	0
313	0
314	0
315	0.0666666666666667
316	0
317	0.0666666666666667
318	0.0666666666666667
319	0
320	0
321	0
322	0.0666666666666667
323	0
324	0
325	0
326	0
327	0
328	0
329	0
330	0
331	0
332	0.0666666666666667
333	0
334	0
335	0
336	0.0666666666666667
337	0
338	0
339	0
340	0.0666666666666667
341	0
342	0
343	0
344	0
345	0
346	0.133333333333333
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0.0666666666666667
356	0.0666666666666667


==> tiks/ROM-signal/chosenTb15-histTin2-1.tsv <==
x	y
279	0.0564285714285714
280	0
281	0
282	0
283	0
284	0
285	0
286	0
287	0
288	0
289	0
290	0
291	0
292	0
293	0.029047619047619
294	0
295	0.015952380952381
296	0
297	0
298	0
299	0
300	0
301	0
302	0
303	0
304	0.0485714285714286
305	0
306	0.0176190476190476
307	0.0669047619047619
308	0
309	0
310	0
311	0
312	0
313	0
314	0
315	0
316	0
317	0.0435714285714286
318	0.0166666666666667
319	0
320	0
321	0
322	0
323	0
324	0
325	0.0295238095238095
326	0
327	0
328	0
329	0
330	0
331	0.015952380952381
332	0
333	0
334	0
335	0.0283333333333333
336	0
337	0
338	0.0197619047619048
339	0
340	0
341	0
342	0.0147619047619048
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0.015
354	0.0142857142857143
355	0.0321428571428571
356	0
357	0
358	0
359	0
360	0
361	0
362	0
363	0
364	0
365	0
366	0
367	0
368	0
369	0
370	0
371	0
372	0
373	0
374	0.0157142857142857
375	0
376	0.035
377	0
378	0.0302380952380952
379	0
380	0
381	0
382	0
383	0
384	0
385	0
386	0
387	0
388	0
389	0.0154761904761905
390	0
391	0
392	0
393	0
394	0
395	0
396	0
397	0.015
398	0
399	0.0247619047619048
400	0
401	0
402	0
403	0
404	0
405	0
406	0
407	0
408	0
409	0
410	0
411	0.0142857142857143
412	0
413	0.0216666666666667
414	0
415	0
416	0
417	0
418	0.0188095238095238
419	0
420	0
421	0
422	0
423	0
424	0
425	0.0161904761904762
426	0
427	0.0164285714285714
428	0.0323809523809524
429	0.025952380952381
430	0
431	0
432	0.0280952380952381
433	0.0347619047619048
434	0
435	0.0328571428571429
436	0
437	0
438	0
439	0.0145238095238095
440	0
441	0
442	0
443	0
444	0
445	0
446	0
447	0
448	0
449	0
450	0
451	0
452	0.0280952380952381
453	0
454	0
455	0
456	0.0164285714285714
457	0
458	0
459	0.0152380952380952
460	0
461	0
462	0.0485714285714286
463	0
464	0
465	0
466	0
467	0
468	0
469	0
470	0.035
471	0.035


==> tiks/ROM-signal/chosenTb15-histTin2-2.tsv <==
x	y
304	0.0666666666666667
305	0
306	0
307	0.0666666666666667
308	0
309	0
310	0
311	0
312	0
313	0
314	0
315	0
316	0
317	0.0666666666666667
318	0
319	0
320	0
321	0
322	0
323	0
324	0
325	0.0666666666666667
326	0
327	0
328	0
329	0
330	0
331	0
332	0
333	0
334	0
335	0
336	0
337	0
338	0.0666666666666667
339	0
340	0
341	0
342	0.0666666666666667
343	0
344	0
345	0
346	0
347	0
348	0
349	0
350	0
351	0
352	0
353	0
354	0
355	0.0666666666666667
356	0
357	0
358	0
359	0
360	0
361	0
362	0
363	0
364	0
365	0
366	0
367	0
368	0
369	0
370	0
371	0
372	0
373	0
374	0.0666666666666667
375	0
376	0.0666666666666667
377	0
378	0.0666666666666667
379	0
380	0
381	0
382	0
383	0
384	0
385	0
386	0
387	0
388	0
389	0.0666666666666667
390	0
391	0
392	0
393	0
394	0
395	0
396	0
397	0
398	0
399	0.0666666666666667
400	0
401	0
402	0
403	0
404	0
405	0
406	0
407	0
408	0
409	0
410	0
411	0
412	0
413	0.0666666666666667
414	0
415	0
416	0
417	0
418	0
419	0
420	0
421	0
422	0
423	0
424	0
425	0
426	0
427	0
428	0
429	0
430	0
431	0
432	0
433	0.0666666666666667
434	0
435	0
436	0
437	0
438	0
439	0
440	0
441	0
442	0
443	0
444	0
445	0
446	0
447	0
448	0
449	0
450	0
451	0
452	0
453	0
454	0
455	0
456	0
457	0
458	0
459	0
460	0
461	0.0666666666666667
462	0.0666666666666667


==> tiks/ROM-signal/chosenTb15-histTin3-1.tsv <==
x	y
278	0.0564285714285714
280	0
282	0
284	0
286	0
288	0
290	0
292	0.029047619047619
294	0.015952380952381
296	0
298	0
300	0
302	0
304	0.0485714285714286
306	0.0845238095238095
308	0
310	0
312	0
314	0
316	0.0435714285714286
318	0.0166666666666667
320	0
322	0
324	0.0295238095238095
326	0
328	0
330	0.015952380952381
332	0
334	0.0283333333333333
336	0
338	0.0197619047619048
340	0
342	0.0147619047619048
344	0
346	0
348	0
350	0
352	0.015
354	0.0464285714285714
356	0
358	0
360	0
362	0
364	0
366	0
368	0
370	0
372	0
374	0.0157142857142857
376	0.035
378	0.0302380952380952
380	0
382	0
384	0
386	0
388	0.0154761904761905
390	0
392	0
394	0
396	0.015
398	0.0247619047619048
400	0
402	0
404	0
406	0
408	0
410	0.0142857142857143
412	0.0216666666666667
414	0
416	0
418	0.0188095238095238
420	0
422	0
424	0.0161904761904762
426	0.0164285714285714
428	0.0583333333333333
430	0
432	0.0628571428571429
434	0.0328571428571429
436	0
438	0.0145238095238095
440	0
442	0
444	0
446	0
448	0
450	0
452	0.0280952380952381
454	0
456	0.0164285714285714
458	0.0152380952380952
460	0
462	0.0485714285714286
464	0
466	0
468	0
470	0.035
472	0.035


==> tiks/ROM-signal/chosenTb15-histTin3-2.tsv <==
x	y
304	0.0666666666666667
306	0.0666666666666667
308	0
310	0
312	0
314	0
316	0.0666666666666667
318	0
320	0
322	0
324	0.0666666666666667
326	0
328	0
330	0
332	0
334	0
336	0
338	0.0666666666666667
340	0
342	0.0666666666666667
344	0
346	0
348	0
350	0
352	0
354	0.0666666666666667
356	0
358	0
360	0
362	0
364	0
366	0
368	0
370	0
372	0
374	0.0666666666666667
376	0.0666666666666667
378	0.0666666666666667
380	0
382	0
384	0
386	0
388	0.0666666666666667
390	0
392	0
394	0
396	0
398	0.0666666666666667
400	0
402	0
404	0
406	0
408	0
410	0
412	0.0666666666666667
414	0
416	0
418	0
420	0
422	0
424	0
426	0
428	0
430	0
432	0.0666666666666667
434	0
436	0
438	0
440	0
442	0
444	0
446	0
448	0
450	0
452	0
454	0
456	0
458	0
460	0.0666666666666667
462	0.0666666666666667


==> tiks/ROM-signal/looser-input-1.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
442	281.523750875226
442	284.772460065246
442	287.926166972276
442	290.750708185998
442	293.271291122382
442	295.538813396681
442	297.652853957012
442	299.584013135805
442	301.339400687023
442	302.940773751327
442	304.411920263842
442	305.773446072413
442	307.040347398976
442	308.226964702358
442	309.344372934713
442	310.401070978845
442	311.403888037837
442	312.358520757304
442	313.269816742155
442	314.141950102656
442	314.978549949252
442	315.782800179055
442	316.55751771795
442	317.305213745837
442	318.028141404636
442	318.728333016919
442	319.407629414602
442	320.067703392082
442	320.710078734229
442	321.336145891055
442	321.947175120815
442	322.544327363325
442	323.128663893394
442	323.701154701345
442	324.262685908589
442	324.814066399835
442	325.356033856887
442	325.889260301201
442	326.414357246826
442	326.931880464841
442	327.442334429594
442	327.946176507556
442	328.443820904894
442	328.935642232456
442	329.421979183059
442	329.90313791519
442	330.379395114989
442	330.851000987221
442	331.318182193639
442	331.781144598805
442	332.240075656427
442	332.695146721887
442	333.146515114873
442	333.594326035927
442	334.038714225381
442	334.479805400695
442	334.917717514056
442	335.352561797905
442	335.784443587076
442	336.213462941531
442	336.63971504703
442	337.063290496425
442	337.484275443888
442	337.902751605468
442	338.318796230193
442	338.732482091608
442	339.143877505286
442	339.553046396162
442	339.960048383434
442	340.36493890525
384	340.276395033521
384	339.739798788063
384	339.056376271845
384	338.526342751348
384	338.122201018354
384	337.813420052832
384	337.578948103708
384	337.390360146854
384	337.247679971291
384	337.148759563436
384	337.088112754527
384	337.059761329376
384	337.05863481251
384	337.080748744686
384	337.122973702156
384	337.182789693097
384	337.25811496833
384	337.347194429344
384	337.448523549678
384	337.56079389915
384	337.682853372111
384	337.813676538179
384	337.95234235641
384	338.098017574801
384	338.249944209893
384	338.407429932416
384	338.569840378988
384	338.736593286928
384	338.90715352626
384	339.081028875416
384	339.257766475894
384	339.436949980812
384	339.618197016321
384	339.801156694087
384	339.985507644456
384	340.170955720357
384	340.357232040491
384	340.54409127252
384	340.731310024601
384	340.91868532591
384	341.106033192314
384	341.293187302728
384	341.479997655513
384	341.666329261821
384	341.852060960594
384	342.037084343653
384	342.221302762715
384	342.404630385071
384	342.586991329364
384	342.768318786653
384	342.948554261243
384	343.127646846684
384	343.305552543954
384	343.482233642894
384	343.657658146294
384	343.831799237487
384	344.004634788278
384	344.176146905836
384	344.346321514616
384	344.515147970233
346	344.425133084657
346	344.012630679496
346	343.49622003746
346	343.077460885972
346	342.710955375859
346	342.363143239971
346	342.086742431331
346	341.860008426326
346	341.672508852323
346	341.502016811309
346	341.330721206132
346	341.171255027849
346	341.036070847574
346	340.923069490991
346	340.827157005903
346	340.745601916061
346	340.676204420043
346	340.616951987601
346	340.56651273709
346	340.524082198216
346	340.488976639205
346	340.460469460107
346	340.43782729427
346	340.420376645719
346	340.407523365683
346	340.398737802751
346	340.393548285211
346	340.391537410548
346	340.392324695578
346	340.395568013965
346	340.400961088012
346	340.408226408344
346	340.417110787767
346	340.42738406251
346	340.438838084384
346	340.451284698415
346	340.464553606998
346	340.478490781141
346	340.492957145669
346	340.507827346502
346	340.522988553575
346	340.53833946949
346	340.553789320937
346	340.569256986219
346	340.584670186543
346	340.599964666848
346	340.615083523482
346	340.629976535367
346	340.644599511518
346	340.658913875391
346	340.672886149173
346	340.686487386618
346	340.699692812691
346	340.712481453033
346	340.724835747947
346	340.736741223454
346	340.748186201559
346	340.759161517748
346	340.769660290148
346	340.779677690802
346	340.78921073022
346	340.798258068887
346	340.806819842144
346	340.814897505122
346	340.822493685981
346	340.829612049635
346	340.836257178723
346	340.842434467448
346	340.848150028485
346	340.853410593469
346	340.858223442772
314	340.586851184342
314	340.048192538247
314	339.436052992889
314	338.903763997811
314	338.4397445706
314	338.024347336837
314	337.644944641432
314	337.300085684715
314	336.986264639183
314	336.698683382339
314	336.432932066607
314	336.18551477856
314	335.953748228245
314	335.735540734458
314	335.529221162866
314	335.333426433092
314	335.147025122196
314	334.969062525098
314	334.798720330188
314	334.635287072498
314	334.478136435729
314	334.326711202849
314	334.180511299167
314	334.039084803572
314	333.902021108933
314	333.76894564195
314	333.639515733759
314	333.51341732047
314	333.390362231837
314	333.270085909892
314	333.152345428731
314	333.036917787142
314	332.923598389875
314	332.812199651201
314	332.702549730533
314	332.594491378366
314	332.487880860878
314	332.382586948992
314	332.278489981159
314	332.175480986067
314	332.073460865952
314	331.972339650827
314	331.872035805415
314	331.772475576944
314	331.673592377991
314	331.575326206287
314	331.477623112294
314	331.380434701219
314	331.283717670272
314	331.187433379843
314	331.091547449696
314	330.996029434287
314	330.900852475553
314	330.805992919142
314	330.71143004722
314	330.61714587655
314	330.523124923803
314	330.429353945755
314	330.335821697863
314	330.242518736708
314	330.149437250458
314	330.056570909684
314	329.963914732448
314	329.871464958196
314	329.779218915013
314	329.687174915739
314	329.595332146419
314	329.503690567862
314	329.412250830551
314	329.321014195299


==> tiks/ROM-signal/looser-input-2.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
465	281.861798814778
465	285.575688128265
465	289.177307752014
465	292.400265408299
465	295.26514930239
465	297.816317877849
465	300.177998851174
465	302.323299088189
465	304.270089831284
465	306.047883435679
465	307.684298572461
465	309.201988295324
465	310.618909369305
465	311.949286864009
465	313.204506187896
465	314.393793806208
465	315.524718296438
465	316.60299120859
465	317.634316370034
465	318.623395321779
465	319.574075611621
465	320.489607442863
465	321.372808347006
465	322.22615659265
465	323.051850565888
465	323.851853059336
465	324.627927338509
465	325.381667295379
465	326.114522697188
465	326.827820289269
465	327.522781319714
465	328.200535726067
465	328.862134058748
465	329.508557218342
465	330.140724482791
465	330.759500180338
465	331.365699305172
465	331.96009226796
465	332.543408931709
465	333.116342036127
465	333.679550127429
465	334.233660007161
465	334.779268651562
465	335.316944486397
465	335.847228287029
465	336.370633636489
465	336.887646764321
465	337.398726107854
465	337.904301900813
465	338.404775883721
465	338.900521093662
465	339.391882061721
465	339.879175462338
465	340.362691022442
465	340.842692774943
465	341.31942052651
465	341.793091487853
465	342.263902038542
465	342.732029532934
465	343.197634056333
465	343.66086005408
465	344.121837870668
465	344.580685211218
465	345.037508486238
465	345.492404111527
465	345.945459930672
465	346.396756936426
465	346.84637093455
465	347.29436915259
465	347.740789455967
465	348.185616955659
465	348.628775206077
465	349.070135278572
465	349.509532974545
465	349.946783483385
465	350.381690296082
465	350.814050641182
465	351.243659910286
465	351.670315695795
465	352.093821117394
465	352.513987272051
465	352.930634960733
465	353.343595889127
465	353.752713437516
358	353.388296529812
358	351.976403630803
358	350.366337426996
358	349.07559237729
358	348.029786974289
358	347.167895141627
358	346.442130389061
358	345.820755365768
358	345.280689191497
358	344.80695670176
358	344.390496920548
358	344.026113681773
358	343.709757273461
358	343.437162604823
358	343.203266512418
358	343.003034139103
358	342.832298452496
358	342.68784117881
358	342.56702760146
358	342.467515221247
358	342.387182110283
358	342.324136093874
358	342.276697354185
358	342.243352774367
358	342.222727429323
358	342.213564936483
358	342.214716879186
358	342.225134465708
358	342.243858794794
358	342.270011270206
358	342.30278592224
358	342.341445086045
358	342.385313443207
358	342.433772316698
358	342.48625552444
358	342.542245874445
358	342.60127219718
358	342.662905141172
358	342.726752950724
358	342.792460426226
358	342.859705283169
358	342.928195393878
358	342.997666044108
358	343.067876938729
358	343.138611979092
358	343.209678225494
358	343.280901829751
358	343.352125978709
358	343.423210204716
358	343.494029302784
358	343.564472259464
358	343.634440867012
358	343.70384823174
358	343.772617907712
358	343.8406831428
358	343.907985879313
358	343.974476000073
358	344.040110941318
358	344.104854302814
358	344.168674458196
425	344.811561944778
425	346.009430332094
425	347.344913392011
425	348.503393135746
425	349.512601149839
425	350.405705877301
425	351.207287434379
425	351.952101797399
425	352.639465377293
425	353.271523701148
425	353.854525377826
425	354.395341130329
425	354.899831389974
425	355.372634432562
425	355.817413965456
425	356.237139568717
425	356.634289670186
425	357.01097902668
425	357.369041549992
425	357.710089558285
425	358.035557762913
425	358.346734595363
425	358.644784722594
425	358.93076586361
425	359.205641864757
425	359.470293099066
425	359.725524832997
425	359.972074111395
425	360.210615659081
425	360.441767063641
425	360.66609331356
425	360.884111049412
425	361.096292511112
425	361.303069111989
425	361.50483470158
425	361.701948604969
425	361.894738469462
425	362.083502913517
425	362.268513977526
425	362.450019387662
425	362.628244648376
425	362.803394974641
425	362.975657073405
425	363.145200784744
425	363.312180590716
425	363.476736999522
425	363.638997814081
425	363.799079294678
425	363.957087222105
425	364.113117871456
425	364.267258894695
425	364.419590126742
425	364.570184326651
425	364.719107852282
425	364.866421256184
425	365.012179872476
425	365.156434291992
425	365.299230795631
425	365.440611790497
425	365.580616221456
425	365.719279897065
425	365.856635768731
425	365.99271411728
319	365.334946196934
319	363.650338131366
319	362.007411946293
319	360.613106568606
319	359.445152400781
319	358.422128189295
319	357.512531100625
319	356.673485685502
319	355.904977172986
319	355.206066909664
319	354.569499804728
319	353.986079065877
319	353.448083785127
319	352.949708702625
319	352.486336602156
319	352.054069207647
319	351.649614343053
319	351.270210754789
319	350.913500814047
319	350.57741528605
319	350.260107034078
319	349.959915603961
319	349.675341393754
319	349.405023606594
319	349.147721567958
319	348.902299976173
319	348.667717662085
319	348.443018813511
319	348.227325865254
319	348.019833145718
319	347.819801006574
319	347.626550145749
319	347.439456645039
319	347.257947642222
319	347.081497413688
319	346.909623955448
319	346.741885896521
319	346.577879668429
319	346.417236880341
319	346.259621838365
319	346.104729156793
319	345.952281375463
319	345.802026735342
319	345.653737115239
319	345.507206111825
319	345.362247252465
319	345.218692345735
319	345.07638996745
319	344.935204058745
319	344.795012632771
319	344.655706584416
319	344.517188532599
319	344.379371837471
319	344.242179634936
319	344.105543942431
319	343.969404856849
319	343.833709826065
319	343.698412965065
319	343.563474419887
319	343.428859783928
319	343.294539567904
319	343.160488730832
319	343.026686265904
319	342.893114819662
319	342.759760336795
319	342.626611725911
319	342.493660551988


==> tiks/ROM-signal/looser-input-3.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
426	281.288981824411
426	284.214921327474
426	287.05727287979
426	289.604458285606
426	291.878751437998
426	293.925640678367
426	295.785935986762
426	297.535289090587
426	299.157664262365
426	300.651774525365
426	302.026668590311
426	303.295659150265
426	304.473609697723
426	305.57420872476
426	306.60828794959
426	307.583986912015
426	308.507764382565
426	309.385123031319
426	310.220837279208
426	311.019009455765
426	311.783167548713
426	312.516392239499
426	313.221413770946
426	313.900671275864
426	314.556354959644
426	315.190442373569
426	315.804728737742
426	316.400850508155
426	316.980303769306
426	317.544459294829
426	318.094575224998
426	318.631807423021
426	319.1572185204
426	319.671785655296
426	320.176407222353
426	320.671908816209
426	321.159048538313
426	321.638521790999
426	322.110965650497
426	322.576962848283
426	323.037045410285
426	323.491698028633
426	323.941361176415
426	324.38643384892
426	324.827276378945
426	325.264213036635
426	325.697534344187
426	326.127499335105
426	326.554337807183
426	326.978252504652
426	327.399421029152
426	327.817997791991
426	328.234115854262
426	328.647888761138
426	329.059412276908
426	329.468766033892
426	329.876015168546
426	330.281211918406
426	330.684397151446
426	331.085601837741
426	331.484848414884
426	331.882152112108
426	332.277522188359
426	332.670962985026
426	333.062474990984
426	333.452055803843
377	333.42368859332
377	332.99505947467
377	332.461613529524
377	332.048970656905
377	331.737942155577
377	331.505660083973
377	331.329664267476
377	331.205006324169
377	331.115480176699
377	331.059410207572
377	331.034329691845
377	331.03640903018
377	331.061781587746
377	331.107164548883
377	331.169916002146
377	331.24790750151
377	331.339389176548
377	331.442889598003
377	331.557146987671
377	331.681061667883
377	331.813662293271
377	331.954081319838
377	332.101536792271
377	332.255318379018
377	332.414776928392
377	332.579316622912
377	332.748388829392
377	332.921487121719
377	333.098143373488
377	333.277924383047
377	333.460429218059
377	333.64528672761
377	333.832153336166
377	334.020711153219
377	334.210666306357
377	334.401747432287
377	334.593704237359
377	334.78630609115
377	334.979340644702
377	335.172612826152
377	335.365943545294
377	335.559168594049
377	335.752137680498
377	335.944713500692
377	336.136770856828
377	336.328195837531
377	336.518885043924
377	336.708744847103
377	336.897690675702
377	337.085646346241
377	337.27254345033
377	337.458320809852
377	337.642923925906
377	337.826304471494
377	338.008419823008
377	338.189232623619
377	338.36871038203
377	338.546825106184
377	338.723552960009
377	338.898873913072
377	339.072771450856
377	339.245232285677
377	339.416246087583
377	339.585805232179
377	339.753904570591
377	339.920541219429
377	340.085714367027
377	340.249425094466
377	340.411676207317
377	340.572472076279
377	340.731818487174
377	340.889722501485
377	341.046192327829
377	341.201237203401
377	341.354867284116
377	341.50709354227
377	341.657927672171
377	341.80738200152
377	341.955469410293
377	342.10220325688
377	342.247597308149
377	342.391665673144
377	342.534422742331
377	342.67588313231
377	342.816061639381
377	342.954973197006
377	343.092632832757
377	343.229055626579
377	343.364256674562
377	343.498251059348
465	344.384761112052
465	345.994669835581
465	347.795558953643
465	349.428776225419
465	350.741267014614
465	351.899267410784
465	352.938906124551
465	353.881345537408
465	354.741675000395
465	355.548782243455
465	356.298954635435
465	356.992167163877
465	357.633350408746
465	358.228868707222
465	358.784589871824
465	359.305396232011
465	359.795288204155
465	360.257606519801
465	360.69520711727
465	361.110570463927
465	361.505868972372
465	361.883016230106
465	362.243707127624
465	362.589450230306
465	362.921593269099
465	363.241463514207
465	363.549951918127
465	363.848152701198
465	364.136818908388
465	364.416774779074
465	364.688765488719
465	364.953447186502
465	365.211402252729
465	365.46315295213
465	365.709170635954
465	365.949881531311
465	366.18567065474
465	366.416885124167
465	366.643837419182
465	366.866808556544
465	367.086051035613
465	367.301791528859
465	367.514233358423
465	367.7235587978
465	367.929931199585
465	368.133496951924
465	368.334387271921
465	368.532719848854
465	368.728600337242
465	368.922123710781
465	369.113375486283
465	369.302432827441
465	369.489365537484
465	369.674236947237
465	369.857104708065
465	370.038021498794
465	370.217035654147
465	370.394191721443
465	370.569530952209
465	370.743091735968
324	370.102884039145
324	368.178596010225
324	366.294673606133
324	364.750198687702
324	363.446062386194
324	362.285965977914
324	361.273453966799
324	360.378195518177
324	359.576656477931
324	358.849308883348
324	358.182687062478
324	357.569394667448
324	357.003363499575
324	356.47857495108
324	355.990182933801
324	355.534660200888
324	355.109050343806
324	354.710583123556
324	354.33673202381
324	353.985298467809
324	353.654363194024
324	353.342195725643
324	353.047204651377
324	352.76792306519
324	352.503004119458
324	352.251212385424
324	352.011412825247
324	351.782561294044
324	351.563696606109
324	351.353934058077
324	351.152459816583
324	350.958525874561
324	350.77144533129
324	350.590587905564
324	350.415375676311
324	350.245278993083
324	350.079812723997
324	349.918532671349
324	349.76103244126
324	349.606940582331
324	349.455917816246
324	349.307654567764
324	349.161868751815
324	349.018303795645
324	348.876726805273
324	348.736926818429
324	348.598713021201
324	348.461913076479
324	348.326371533935
324	348.191948413593
324	348.058517906523
324	347.92596716975
324	347.794195204926
324	347.663111837867
324	347.53263678395
324	347.402698789755
324	347.27323485149
324	347.144189460749
324	347.015513949773
324	346.887165876436
324	346.759108432349


==> tiks/ROM-signal/nonlinslicetest-1.tsv <==
2.32480879561493	21.9946521190509
-0.0214958490102788	26.3506249837131
-0.0121569568797462	25.0953719574541
-0.194960629241695	26.470596523963
1.75690204337144	21.5576018244001
0.0585918195647288	22.180146533128
-0.270508169471643	31.8247956891829
6.57450081296478	14.465031414256
1.60101022179602	23.5933282222838
0.786332914328202	27.3913718403939
3.67265366101375	20.0495202677809
4.50659233370107	22.6223954886056
9.4207366369469	17.6669556575933
1.38038823150977	19.6445623658183
-0.257455053398317	25.317945328682
1.4333954685116	19.9266110251024
5.76179661445536	14.5520630584757
1.4054710756079	27.8727178497323
-0.379726210251079	29.8770628404402
0.0679449425620504	25.2525169036632
0.315480215976805	24.7408780954443
1.45619314065621	22.0896233768133
1.88205242268622	27.0999280308328
-0.0683970458869361	26.7528617487619
2.97478029242703	20.2205651749125
0.119883172022167	26.5957348820533
4.96917791633511	17.1904455980051
0.372624245163568	25.9645090029958
2.4207089311417	17.7103085847707
3.38455586272921	18.4630803407637
0.754146530184752	22.2706743585985
9.4207366369469	18.5846273047731
3.96687404150518	17.2561897318999
-0.59630944570052	26.4494576831286
3.02786020144973	23.1116793259269
0.337061174055151	22.6273102269496
7.27077528005555	19.6719212519706
-0.29007469310417	30.1393404886758
0.161413853329059	27.5808268768055
3.8922208535717	19.4304859718055
2.46288239274697	22.6891621318856
0.182328477576373	24.3536675276313
3.14196571857835	22.8146162822168
0.243456070242026	26.2069936846003
6.13950179870733	14.1013090050551
-0.123709320203417	23.005099975616
0.884457702567236	23.8806670473714
4.60782697628638	14.5929239470967
2.20242472884268	21.6861104196192
1.84872991089234	17.1171283864727
0.0585918195647288	28.4191498858077
7.11929292679305	14.6991080757668
1.30644873307103	25.9453719415959
1.6269698593234	20.2344678876577
1.19625807354843	25.030013113932
-0.461995493913147	26.9588617887495
5.06642070783571	21.9446121756708
2.94612139816136	18.7823801812823
0.132876833987062	26.2402807852714
11.2695094008776	17.893242752303
2.71152433072761	20.4391881222334
0.0828128201634932	25.4339868273519


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-1.tsv <==
0	279.15
5	279.15
10	279.782594526885
15	281.618455347704
20	284.47787561412
25	288.080955347704
30	292.075
35	296.069044652296
40	299.67212438588
45	302.531544652296
50	305
55	305
60	305
65	305
70	305
75	305
80	305
85	305
90	305
95	305
100	305
105	305
110	305
115	305
120	305
125	305
130	305
135	305
140	305
145	305
150	305
155	305
160	305
165	305
170	305
175	305
180	305
185	305
190	305
195	305
200	305
205	305
210	305
215	305
220	305
225	305
230	305
235	305
240	305
245	305
250	305
255	305
260	305
265	305
270	305
275	305
280	305
285	305
290	305
295	305
300	305
305	305
310	305
315	305
320	305
325	305
330	305
335	305
340	305
345	305
350	305
355	305
360	305
365	305
370	305
375	305
380	305
385	305
390	305
395	305
400	305
405	305
410	305
415	305
420	305
425	305
430	305
435	305
440	305
445	305
450	305
455	305
460	305
465	305
470	305
475	305
480	305
485	305
490	305
495	305
500	305
505	305
510	305.212903064509
515	305.332414803931
520	307.569669583417
525	311.747001119978
530	317.532676535567
535	324.467240136941
540	332
545	339.532759863059
550	346.467323464433
555	352.252998880022
560	356.430330416583
565	359
570	359
575	359
580	359
585	359
590	359
595	359
600	359
605	359
610	359
615	359
620	359
625	359
630	359
635	359
640	359
645	359
650	359
655	359
660	359
665	359
670	359
675	359
680	359
685	359
690	359
695	359
700	359
705	359
710	359
715	359
720	359
725	359
730	359
735	359
740	359
745	359
750	359
755	359
760	359
765	359
770	359
775	359
780	359
785	359
790	359
795	359
800	359.424752249468
805	360.688550187817
810	362.760274915501
815	365.588913694064
820	369.104816049064
825	373.22140879591
830	377.837327758986
835	382.838913694064
840	388.103010956112
845	393.5
850	398.896989043888
855	404.161086305936
860	409.162672241014
865	413.77859120409
870	417.895183950936
875	421.411086305936
880	424.239725084499
885	426.311449812183
890	428
895	428
900	428
905	428
910	428
915	428
920	428
925	428
930	428
935	428
940	428
945	428
950	428
955	428
960	428
965	428
970	428
975	428
980	428
985	428
990	428
995	428
1000	428
1005	428
1010	428
1015	428
1020	428
1025	428
1030	428
1035	428
1040	428
1045	428
1050	428
1055	428
1060	428
1065	428
1070	428
1075	428
1080	428
1085	428
1090	428
1095	428
1100	428
1105	428
1110	428
1115	428
1120	428
1125	428
1130	428
1135	428
1140	428
1145	428
1150	428
1155	428
1160	428
1165	428
1170	428
1175	428
1180	428
1185	428
1190	428
1195	428
1200	428
1205	428
1210	428
1215	428
1220	428
1225	428
1230	428
1235	428
1240	428
1245	428
1250	428
1255	428
1260	428
1265	428
1270	428
1275	428
1280	428
1285	428
1290	428
1295	428
1300	428
1305	428
1310	428
1315	428
1320	428
1325	428
1330	428
1335	428
1340	428
1345	428
1350	428
1355	428
1360	428
1365	428
1370	428
1375	428
1380	428
1385	428
1390	428
1395	428


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-10.tsv <==
0	279.15
5	279.15
10	280.369916331343
15	283.910251415204
20	289.42445258661
25	296.372751415204
30	304.075
35	311.777248584796
40	318.72554741339
45	324.239748584796
50	329
55	329
60	329
65	329
70	329
75	329
80	329
85	329
90	329
95	329
100	329
105	329
110	329
115	329
120	329
125	329
130	329
135	329
140	329
145	329
150	329
155	329
160	329
165	329
170	329
175	329
180	329
185	329
190	329
195	329
200	329
205	329
210	329
215	329
220	329
225	329
230	329
235	329
240	329
245	329
250	329
255	329
260	329
265	329
270	329
275	329
280	329
285	329
290	329
295	329
300	329
305	329
310	329
315	329
320	329
325	329
330	329
335	330.22217969972
340	329.136155738449
345	332.377100375634
350	339.741373140361
355	350.76624969092
360	364.758996486982
365	380.840397785625
370	398
375	415.159602214375
380	431.241003513018
385	445.23375030908
390	456.258626859639
395	463.622899624366
400	467
405	467
410	467
415	467
420	467
425	467
430	467
435	467
440	467
445	467
450	467
455	467
460	467
465	467
470	467
475	467
480	467
485	467
490	467
495	467
500	467
505	467
510	467
515	467
520	467
525	467
530	467
535	467
540	467
545	467
550	467
555	467
560	467
565	467
570	467
575	467
580	467
585	467
590	467
595	467
600	467
605	467
610	467
615	467
620	467
625	467
630	467
635	467
640	467
645	467
650	467
655	467
660	467
665	467
670	467
675	467
680	467
685	467
690	467
695	467
700	467
705	467
710	467
715	467
720	467
725	467
730	467
735	467
740	467
745	467
750	467
755	467
760	467
765	467
770	467
775	467
780	467
785	467
790	467
795	467
800	467
805	467
810	467
815	467
820	467
825	467
830	467
835	467
840	467
845	467
850	467
855	467
860	467
865	467
870	467
875	467
880	467
885	467
890	467
895	467
900	467
905	467
910	467
915	467
920	467
925	467
930	467
935	467
940	467
945	467
950	467
955	467
960	467
965	467
970	467
975	467
980	467
985	467
990	467
995	467
1000	467
1005	467
1010	467
1015	467
1020	467
1025	467
1030	467
1035	467
1040	467
1045	467
1050	467
1055	467
1060	467
1065	467
1070	467
1075	467
1080	467
1085	467
1090	467
1095	467
1100	467
1105	467
1110	467
1115	467
1120	467
1125	467
1130	467
1135	467
1140	467
1145	467
1150	467
1155	467
1160	467
1165	467
1170	467
1175	467
1180	467
1185	467
1190	467
1195	467
1200	467
1205	467
1210	467
1215	467
1220	467
1225	467
1230	467
1235	467
1240	467
1245	467
1250	467
1255	467
1260	467
1265	467
1270	467
1275	467
1280	467
1285	467
1290	467
1295	467
1300	467
1305	467
1310	467
1315	467
1320	467
1325	467
1330	467
1335	467
1340	467
1345	467
1350	467
1355	467
1360	467
1365	467
1370	467
1375	467
1380	467
1385	467
1390	467
1395	467


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-11.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	280.932766393949
45	286.106555979893
50	294.164922185247
55	304.319055979893
60	315.575
65	326.830944020107
70	336.985077814753
75	345.043444020107
80	352
85	352
90	352
95	352
100	352
105	352
110	352
115	352
120	352
125	352
130	352
135	352
140	352
145	352
150	352
155	352
160	352
165	352
170	352
175	352
180	352
185	352.016776947565
190	352.067091233439
195	352.150893203495
200	352.268100155308
205	352.418596419765
210	352.602233475225
215	352.818830094083
220	353.068172521627
225	353.350014686984
230	353.664078445965
235	354.010053855556
240	354.387599479799
245	354.796342726745
250	355.235880216155
255	355.705778177596
260	356.205572878509
265	356.734771081866
270	357.292850532931
275	357.879260474665
280	358.493422191252
285	359.134729579227
290	359.802549745623
295	360.496223632564
300	361.215066667672
305	361.958369439657
310	362.725398398425
315	363.515396578996
320	364.327584348545
325	365.161160175799
330	366.015301422056
335	366.889165153028
340	367.781888970714
345	368.692591864487
350	369.620375080542
355	370.564323008855
360	371.523504086788
365	372.496971718417
370	373.483765208721
375	374.48291071166
380	375.493422191252
385	376.514302394666
390	377.544543836395
395	378.583129792518
400	379.629035304085
405	380.681228188632
410	381.738670058814
415	382.800317347171
420	383.865122336003
425	384.932034191344
430	386
435	387.067965808656
440	388.134877663997
445	389.199682652829
450	390.261329941186
455	391.318771811368
460	392.370964695915
465	393.416870207482
470	394.455456163605
475	395.485697605334
480	396.506577808748
485	397.51708928834
490	398.516234791279
495	399.503028281583
500	400.476495913212
505	401.435676991145
510	402.379624919458
515	403.307408135513
520	404.218111029286
525	405.110834846972
530	405.984698577944
535	406.838839824201
540	407.672415651455
545	408.484603421004
550	409.274601601575
555	410.041630560343
560	410.784933332328
565	411.503776367436
570	412.197450254377
575	412.865270420773
580	413.506577808748
585	414.120739525335
590	414.707149467069
595	415.265228918134
600	415.794427121491
605	416.294221822404
610	416.764119783845
615	417.203657273255
620	417.612400520201
625	417.989946144444
630	418.335921554035
635	418.649985313016
640	418.931827478373
645	419.181169905917
650	419.397766524775
655	420
660	419.911202779272
665	419.645161559152
670	419.202926282791
675	418.586242250788
680	417.797543233282
685	416.839941864971
690	415.717217360971
695	414.433800601974
700	412.994756647591
705	411.405764746873
710	409.673095924911
715	407.803588233964
720	405.804619766791
725	403.684079538691
730	401.450336353161
735	399.112205774055
740	396.678915334577
745	394.160068120428
750	391.56560487081
755	388.905764746873
760	386.191044922418
765	383.432159156358
770	380.639995510394
775	377.825573378819
780	375
785	372.174426621181
790	369.360004489606
795	366.567840843642
800	363.808955077582
805	361.094235253127
810	358.43439512919
815	355.839931879572
820	353.321084665423
825	350.887794225945
830	348.549663646839
835	346.315920461309
840	344.195380233209
845	342.196411766036
850	340.326904075089
855	338.594235253127
860	337.005243352409
865	335.566199398026
870	334.282782639029
875	333.160058135029
880	332.202456766718
885	331.413757749212
890	330.797073717209
895	330.354838440848
900	330
905	330
910	330
915	330
920	330
925	330
930	330
935	330
940	330
945	330
950	330
955	330
960	330
965	330
970	330
975	330
980	330
985	330
990	330
995	330
1000	330
1005	330
1010	330
1015	330
1020	330
1025	330
1030	330
1035	330
1040	330
1045	330
1050	330
1055	330.947632086015
1060	330.026399020433
1065	331.680800879618
1070	335.831150955922
1075	342.277541511495
1080	350.709472629566
1085	360.720807901269
1090	371.829336585285
1095	383.5
1100	395.170663414715
1105	406.279192098731
1110	416.290527370434
1115	424.722458488505
1120	431.168849044078
1125	435.319199120382
1130	437
1135	437
1140	437
1145	437
1150	437
1155	437
1160	437
1165	437
1170	437
1175	437
1180	437
1185	437
1190	437
1195	437
1200	437
1205	437
1210	437
1215	437
1220	437
1225	437
1230	437
1235	437
1240	437
1245	437
1250	437
1255	437
1260	437
1265	437
1270	437
1275	437
1280	437
1285	437
1290	437
1295	437
1300	437
1305	437
1310	437
1315	437
1320	437
1325	437
1330	437
1335	437
1340	437
1345	437
1350	437
1355	437
1360	437
1365	437
1370	437
1375	437
1380	437
1385	437
1390	437
1395	437


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-12.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	281.666918649522
45	288.971301064268
50	300.34814340086
55	314.683801064268
60	330.575
65	346.466198935732
70	360.80185659914
75	372.178698935732
80	382
85	382
90	382
95	382
100	382
105	382
110	382
115	382
120	382
125	382
130	382
135	382
140	382
145	382
150	382
155	382
160	382
165	382
170	382
175	382
180	382
185	382
190	382
195	382
200	382
205	382
210	382
215	382
220	382
225	382
230	382
235	382
240	382
245	382
250	382
255	382
260	382
265	382
270	382
275	382
280	382
285	382
290	382
295	382
300	382
305	382
310	382
315	382
320	382
325	382
330	382
335	382
340	382
345	382
350	382
355	382
360	382
365	382
370	382
375	382
380	382
385	382
390	382
395	382
400	382
405	381.982729612801
410	381.93093549499
415	381.56909192083
420	380.900410639502
425	379.930826913398
430	378.668946836311
435	377.125970945138
440	375.315594803123
445	373.253887437066
450	370.959148707504
455	368.451746877854
460	365.753937824265
465	362.889667490884
470	359.884359343964
475	356.764688711373
480	353.5583460105
485	350.293790966148
490	347
495	343.706209033852
500	340.4416539895
505	337.235311288627
510	334.115640656036
515	331.110332509116
520	328.246062175735
525	325.548253122146
530	323.040851292496
535	320.746112562934
540	318.684405196877
545	316.874029054862
550	315.331053163689
555	314.069173086602
560	313.099589360498
565	312.43090807917
570	312
575	312
580	312
585	312
590	312
595	312
600	312
605	312
610	312
615	312
620	312
625	312
630	312
635	312
640	312
645	312
650	312
655	312
660	312
665	312
670	312
675	312
680	312
685	312
690	312
695	312
700	312
705	312
710	312
715	312
720	312
725	312
730	312
735	312
740	312
745	312
750	312
755	312
760	312
765	312
770	312
775	312
780	312.034047334765
785	312.136155738449
790	312.849504498936
795	314.167761882124
800	316.079226942158
805	318.566933379845
810	321.608800136728
815	325.177827388129
820	329.242336195498
825	333.766249690921
830	338.709413297945
835	344.027951146449
840	349.674655517971
845	355.599405864757
850	361.749613683293
855	368.070689293585
860	374.506526381023
865	381
870	387.493473618977
875	393.929310706415
880	400.250386316707
885	406.400594135243
890	412.325344482029
895	417.972048853551
900	423.290586702055
905	428.233750309079
910	432.757663804502
915	436.822172611871
920	440.391199863272
925	443.433066620155
930	445.920773057842
935	447.832238117876
940	449.150495501064
945	450
950	450
955	450
960	450
965	450
970	450
975	450
980	450
985	450
990	450
995	450
1000	450
1005	450
1010	450
1015	450
1020	450
1025	450
1030	450
1035	450
1040	450
1045	450
1050	450
1055	450
1060	450
1065	450
1070	450
1075	450
1080	450
1085	450
1090	450
1095	450
1100	450
1105	450
1110	450
1115	450
1120	450
1125	450
1130	450
1135	450
1140	450
1145	450
1150	450
1155	450
1160	450
1165	450
1170	450
1175	450
1180	450
1185	450
1190	450
1195	450
1200	450
1205	450
1210	450
1215	450
1220	450
1225	450
1230	450
1235	450
1240	450
1245	450
1250	450
1255	450
1260	450
1265	450
1270	450
1275	450
1280	450
1285	450
1290	450
1295	450
1300	450
1305	450
1310	450
1315	450
1320	450
1325	450
1330	450
1335	450
1340	450
1345	450
1350	450
1355	450
1360	450
1365	450
1370	450
1375	450
1380	450
1385	450
1390	450
1395	450


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-13.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	281.030653361359
75	286.488521991143
80	294.989351680662
85	305.701021991143
90	317.575
95	329.448978008857
100	340.160648319338
105	348.661478008857
110	356
115	356
120	356
125	356
130	356
135	356
140	356
145	356
150	356
155	356
160	356
165	356
170	356
175	356
180	356
185	356
190	356
195	356
200	356
205	356
210	356
215	356
220	356
225	356
230	356
235	356
240	356
245	356
250	356
255	356
260	356
265	356
270	356
275	356
280	356
285	356
290	356
295	356
300	356
305	356
310	356
315	356
320	356
325	356
330	356
335	356
340	356
345	356
350	356
355	356
360	356
365	356
370	356
375	356
380	356
385	356
390	356
395	356
400	356
405	356.402150232962
410	356.100636850158
415	357.60225878244
420	360.853820324233
425	365.740133286878
430	372.088097597637
435	379.672833456071
440	388.225647813081
445	397.443552956128
450	407
455	416.556447043872
460	425.774352186919
465	434.327166543929
470	441.911902402363
475	448.259866713122
480	453.146179675767
485	456.39774121756
490	458
495	458
500	458
505	458
510	458
515	458
520	458
525	458
530	458
535	458
540	458
545	458
550	458
555	458
560	458
565	458
570	458
575	457.970887061578
580	457.883576977268
585	457.738155911582
590	457.534767377554
595	457.273612095113
600	456.954947792993
605	456.579088954386
610	456.146406506589
615	455.65732745494
620	455.112334461414
625	454.511965368299
630	453.856812667407
635	453.147522915355
640	452.384796095495
645	451.569384927114
650	450.702094122588
655	449.783779593233
660	448.815347604619
665	447.797753882199
670	446.732002668122
675	445.619145730166
680	444.460281323772
685	443.256553108197
690	442.009149017863
695	440.719300090006
700	439.388279249793
705	438.017400054095
710	436.608015395173
715	435.161516165526
720	433.679329885256
725	432.162919293276
730	430.613780903761
735	429.033443529272
740	427.423466772001
745	425.785439484633
750	424.120978202339
755	422.431725547452
760	420.719348608396
765	418.985537294472
770	417.232002668122
775	415.460475256315
780	413.672703342726
785	411.870451242396
790	410.055497560558
795	408.229633437374
800	406.394660780294
805	404.552390485792
810	402.70464065223
815	400.85323478561
820	399
825	397.14676521439
830	395.29535934777
835	393.447609514208
840	391.605339219706
845	389.770366562626
850	387.944502439442
855	386.129548757604
860	384.327296657274
865	382.539524743685
870	380.767997331878
875	379.014462705528
880	377.280651391604
885	375.568274452548
890	373.879021797661
895	372.214560515367
900	370.576533227999
905	368.966556470728
910	367.386219096239
915	365.837080706724
920	364.320670114744
925	362.838483834474
930	361.391984604827
935	359.982599945905
940	358.611720750207
945	357.280699909994
950	355.990850982137
955	354.743446891803
960	353.539718676228
965	352.380854269834
970	351.267997331878
975	350.202246117801
980	349.184652395381
985	348.216220406767
990	347.297905877412
995	346.430615072886
1000	345.615203904505
1005	344.852477084645
1010	344.143187332593
1015	343.488034631701
1020	342.887665538586
1025	342.34267254506
1030	341.853593493411
1035	341.420911045614
1040	341.045052207007
1045	340.726387904887
1050	340.465232622446
1055	340.261844088418
1060	340.116423022732
1065	340
1070	340
1075	340
1080	340
1085	340
1090	340
1095	340
1100	340
1105	340
1110	340
1115	340
1120	340
1125	340
1130	340
1135	340
1140	340
1145	340
1150	340
1155	340
1160	340
1165	340
1170	340
1175	340
1180	340
1185	340
1190	340
1195	340
1200	340
1205	340
1210	340
1215	340
1220	340
1225	340
1230	340
1235	340
1240	340
1245	340
1250	340
1255	340
1260	340
1265	340
1270	340
1275	340
1280	340
1285	340
1290	340
1295	340
1300	340
1305	340
1310	340
1315	340
1320	340
1325	340
1330	340
1335	340
1340	340
1345	340
1350	340
1355	340
1360	340
1365	340
1370	340
1375	340
1380	340
1385	340
1390	340
1395	340


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-14.tsv <==
0	279.15
5	279.15
10	280.394388073196
15	284.005742918017
20	289.630559960464
25	296.718242918017
30	304.575
35	312.431757081983
40	319.519440039536
45	325.144257081983
50	330
55	330
60	330
65	330
70	330
75	330
80	330
85	330
90	330
95	330
100	330
105	330
110	330
115	330
120	330
125	330
130	330
135	330
140	330
145	330
150	330
155	330
160	330
165	330
170	330
175	330
180	330
185	330
190	330
195	330
200	330
205	330
210	330
215	330
220	330
225	330
230	330
235	330
240	330
245	330
250	330
255	330
260	330
265	330
270	330
275	330
280	330
285	330
290	330
295	330
300	330
305	330
310	330
315	330
320	330
325	330
330	330
335	330
340	330
345	330
350	330
355	330
360	330
365	330
370	330
375	330
380	330
385	330
390	330.127276016376
395	330.508601765216
400	331.142472328
405	332.026386107203
410	333.156854698963
415	334.529416660208
420	336.138655115942
425	337.978219137171
430	340.04084880512
435	342.318403862816
440	344.801895840962
445	347.481523531319
450	350.3467116676
455	353.38615266121
460	356.587851227136
465	359.939171723855
470	363.426888020439
475	367.037235694053
480	370.755966351838
485	374.568403862816
490	378.459502277867
495	382.413905209221
500	386.416006435102
505	390.450011490359
510	394.5
515	398.549988509641
520	402.583993564898
525	406.586094790779
530	410.540497722133
535	414.431596137184
540	418.244033648162
545	421.962764305947
550	425.573111979561
555	429.060828276145
560	432.412148772864
565	435.61384733879
570	438.6532883324
575	441.518476468681
580	444.198104159038
585	446.681596137184
590	448.95915119488
595	451.021780862829
600	452.861344884058
605	454.470583339792
610	455.843145301037
615	456.973613892797
620	457.857527672
625	458.491398234784
630	459
635	459
640	459
645	459
650	459
655	459
660	459
665	459
670	459
675	459
680	459
685	459
690	459
695	459
700	459
705	459
710	459
715	459
720	459
725	459
730	459
735	459
740	459
745	459
750	459
755	459
760	459
765	459
770	459
775	459
780	459
785	459
790	459
795	458.946721667563
800	458.946721667563
805	458.521755769675
810	457.678525939969
815	456.430330416583
820	454.796853988554
825	452.803857554946
830	450.482771860075
835	447.870201811897
840	445.007349200746
845	441.939362922486
850	438.714626953451
855	435.383997306236
860	432
865	428.616002693764
870	425.285373046549
875	422.060637077514
880	418.992650799254
885	416.129798188103
890	413.517228139925
895	411.196142445054
900	409.203146011446
905	407.569669583417
910	406.321474060031
915	405.478244230325
920	405
925	405
930	405
935	405
940	405
945	405
950	405
955	405
960	405
965	405
970	405
975	405
980	405
985	405
990	405
995	405
1000	405
1005	405
1010	405
1015	405
1020	405
1025	405
1030	405
1035	405
1040	405
1045	405
1050	405
1055	405
1060	405
1065	405
1070	405
1075	405
1080	405
1085	405
1090	405
1095	405
1100	405
1105	405
1110	405
1115	405
1120	405
1125	405
1130	405
1135	405
1140	405
1145	405
1150	405
1155	405
1160	405
1165	405
1170	405
1175	405
1180	405
1185	405
1190	405
1195	405
1200	405
1205	405
1210	405
1215	405
1220	405
1225	405
1230	405
1235	405
1240	405
1245	405
1250	405
1255	405
1260	405
1265	405
1270	405
1275	405
1280	405
1285	405
1290	405
1295	405
1300	405
1305	405
1310	405
1315	405
1320	405
1325	405
1330	405
1335	405
1340	405
1345	405
1350	405
1355	405
1360	405
1365	405
1370	405
1375	405
1380	405
1385	405
1390	405
1395	405


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-15.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	281.520088198407
75	288.398352047393
80	299.111499157737
85	312.610852047393
90	327.575
95	342.539147952607
100	356.038500842263
105	366.751647952607
110	376
115	376
120	376
125	376
130	376
135	376
140	376
145	376
150	376
155	376
160	376
165	376
170	376
175	376
180	376
185	376
190	376
195	376
200	376
205	376
210	376
215	376
220	376
225	376
230	376
235	376
240	376
245	376
250	376
255	376
260	376
265	376
270	376
275	376
280	376
285	376
290	376
295	376
300	376
305	376
310	376
315	376
320	376
325	376
330	376
335	376
340	376
345	376
350	376
355	376
360	376
365	376
370	376
375	376
380	376
385	376
390	376
395	376
400	376
405	376
410	375.741455152498
415	374.972186842198
420	373.711137007956
425	371.989356881874
430	369.849242404918
435	367.343490298142
440	364.533800494531
445	361.489356881874
450	358.285123765845
455	355
460	351.714876234155
465	348.510643118126
470	345.466199505469
475	342.656509701858
480	340.150757595082
485	338.010643118126
490	336.288862992044
495	335.027813157802
500	334
505	334
510	334
515	334
520	334
525	334
530	334
535	334
540	334
545	334
550	334
555	334
560	334
565	334
570	334
575	334
580	334
585	334
590	334
595	334
600	334
605	334
610	334
615	334
620	334
625	334
630	334
635	334
640	334
645	334
650	334
655	334
660	334
665	334
670	334
675	334
680	334
685	334
690	334
695	334
700	334
705	334
710	334
715	334
720	334
725	334
730	334
735	334
740	334
745	334
750	334
755	334
760	334
765	334
770	334
775	334.031333416776
780	334.125302744805
785	334.281815247704
790	334.500716466531
795	334.781790372209
800	335.124759578728
805	335.52928561689
810	335.994969268332
815	336.521350959514
820	337.107911215258
825	337.754071171407
830	338.459193146096
835	339.222581269067
840	340.043482168408
845	340.921085714039
850	341.854525817215
855	342.84288128525
860	343.885176730622
865	344.980383533565
870	346.127420857191
875	347.325156714144
880	348.572409083737
885	349.867947078466
890	351.21049215874
895	352.598719394654
900	354.031258773528
905	355.506696551948
910	357.023576650958
915	358.580402093036
920	360.175636479428
925	361.80770550639
930	363.474998518834
935	365.175870099851
940	366.908641694541
945	368.671603266539
950	370.463014985618
955	372.281108944691
960	374.124090904523
965	375.990142064424
970	377.877420857191
975	379.784064766509
980	381.708192165032
985	383.64790417132
990	385.601286523806
995	387.566411469945
1000	389.541339668667
1005	391.524122104274
1010	393.512802009889
1015	395.505416798539
1020	397.5
1025	399.494583201461
1030	401.487197990111
1035	403.475877895726
1040	405.458660331333
1045	407.433588530055
1050	409.398713476194
1055	411.35209582868
1060	413.291807834968
1065	415.215935233491
1070	417.122579142809
1075	419.009857935576
1080	420.875909095477
1085	422.718891055309
1090	424.536985014382
1095	426.328396733461
1100	428.091358305459
1105	429.824129900149
1110	431.525001481166
1115	433.19229449361
1120	434.824363520572
1125	436.419597906964
1130	437.976423349042
1135	439.493303448052
1140	440.968741226472
1145	442.401280605346
1150	443.78950784126
1155	445.132052921534
1160	446.427590916263
1165	447.674843285856
1170	448.872579142809
1175	450.019616466435
1180	451.114823269378
1185	452.15711871475
1190	453.145474182785
1195	454.078914285961
1200	454.956517831592
1205	455.777418730933
1210	456.540806853904
1215	457.245928828593
1220	457.892088784742
1225	458.478649040486
1230	459.005030731668
1235	459.47071438311
1240	459.875240421272
1245	460.218209627791
1250	460.499283533469
1255	460.718184752296
1260	460.874697255195
1265	461
1270	461
1275	461
1280	461
1285	461
1290	461
1295	461
1300	461
1305	461
1310	461
1315	461
1320	461
1325	461
1330	461
1335	461
1340	461
1345	461
1350	461
1355	461
1360	461
1365	461
1370	461
1375	461
1380	461
1385	461
1390	461
1395	461


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-2.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	280.418859815048
45	284.101234420829
50	289.836667334318
55	297.063734420829
60	305.075
65	313.086265579171
70	320.313332665682
75	326.04876557917
80	331
85	331
90	331
95	331
100	331
105	331
110	331
115	331
120	331
125	331
130	331
135	331
140	331
145	331
150	331
155	331
160	331
165	331
170	331
175	331
180	331
185	331
190	331
195	331
200	331
205	331
210	331
215	331
220	331
225	331
230	331
235	331
240	331
245	331
250	331
255	331
260	331
265	331
270	331
275	331
280	331
285	331
290	331
295	331
300	331
305	331
310	331
315	331
320	331
325	331
330	331
335	331
340	331
345	331
350	331
355	331
360	331
365	331
370	331
375	331
380	331
385	331
390	331
395	331
400	331
405	331
410	331
415	331
420	331
425	331
430	331
435	331
440	331
445	331
450	331
455	331
460	331
465	331
470	331
475	331
480	331
485	331
490	331.006414715246
495	331.025652530432
500	331.05769446016
505	331.102508882912
510	331.160051572263
515	331.230265740527
520	331.313082094796
525	331.408418905328
530	331.5161820862
535	331.636265288163
540	331.768550003595
545	331.912905683453
550	332.069189866108
555	332.237248317942
560	332.416915185551
565	332.60801315943
570	332.810353648949
575	333.023736968474
580	333.247952534431
585	333.482779073126
590	333.727984839116
595	333.983327843915
600	334.248556094804
605	334.523407843522
610	334.807611844575
615	335.100887622927
620	335.402945750793
625	335.713488133267
630	336.032208302511
635	336.358791720198
640	336.692916087922
645	337.034251665273
650	337.382461595245
655	337.737202236678
660	338.098123503386
665	338.464869209654
670	338.837077421748
675	339.214380815099
680	339.596407036811
685	339.982779073126
690	340.37311562149
695	340.767031466857
700	341.164137861845
705	341.564042910386
710	341.966351954477
715	342.370667963664
720	342.776591926859
725	343.183723246119
730	343.591660131984
735	344
740	344.408339868016
745	344.816276753881
750	345.223408073141
755	345.629332036336
760	346.033648045523
765	346.435957089614
770	346.835862138155
775	347.232968533143
780	347.62688437851
785	348.017220926874
790	348.403592963189
795	348.785619184901
800	349.162922578252
805	349.535130790346
810	349.901876496614
815	350.262797763322
820	350.617538404755
825	350.965748334727
830	351.307083912078
835	351.641208279802
840	351.967791697489
845	352.286511866733
850	352.597054249207
855	352.899112377073
860	353.192388155425
865	353.476592156478
870	353.751443905196
875	354.016672156085
880	354.272015160884
885	354.517220926874
890	354.752047465569
895	354.976263031526
900	355.189646351051
905	355.39198684057
910	355.583084814449
915	355.762751682058
920	355.930810133892
925	356.087094316547
930	356.231449996405
935	356.363734711837
940	356.4838179138
945	356.591581094672
950	356.686917905204
955	356.769734259473
960	356.839948427737
965	356.897491117088
970	356.94230553984
975	356.974347469568
980	357
985	357
990	357
995	357
1000	357
1005	357
1010	357
1015	357
1020	357
1025	357
1030	357
1035	357.093730399657
1040	357.093730399657
1045	357.841355590387
1050	359.32481547598
1055	361.520715007864
1060	364.394423538654
1065	367.90062096815
1070	371.984012468387
1075	376.580200516108
1080	381.616700480169
1085	387.014083747478
1090	392.687230359669
1095	398.546671405696
1100	404.5
1105	410.453328594304
1110	416.312769640331
1115	421.985916252522
1120	427.383299519831
1125	432.419799483892
1130	437.015987531613
1135	441.09937903185
1140	444.605576461346
1145	447.479284992136
1150	449.67518452402
1155	451.158644409613
1160	452
1165	452
1170	452
1175	452
1180	452
1185	452
1190	452
1195	452
1200	452
1205	452
1210	452
1215	452
1220	452
1225	452
1230	452
1235	452
1240	452
1245	452
1250	452
1255	452
1260	452
1265	452
1270	452
1275	452
1280	452
1285	452
1290	452
1295	452
1300	452
1305	452
1310	452
1315	452
1320	452
1325	452
1330	452
1335	452
1340	452
1345	452
1350	452
1355	452
1360	452
1365	452
1370	452
1375	452
1380	452
1385	452
1390	452
1395	452


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-3.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	280.785935942834
45	285.533606963017
50	292.928277942124
55	302.246106963017
60	312.575
65	322.903893036983
70	332.221722057876
75	339.616393036983
80	346
85	346
90	346
95	346
100	346
105	346
110	346
115	346
120	346
125	346
130	346
135	346
140	346
145	346
150	346
155	346
160	346
165	346
170	346
175	346
180	346
185	346
190	346
195	346
200	346
205	346
210	346
215	346
220	346
225	346
230	346
235	346
240	346
245	346
250	346
255	346
260	346
265	346
270	346
275	346
280	346
285	346
290	346
295	346
300	346
305	346
310	346
315	346
320	346
325	346
330	346
335	346
340	346
345	346
350	346
355	346
360	346
365	346
370	346
375	346
380	346
385	346
390	346
395	346
400	346
405	346
410	346
415	346
420	346
425	346
430	346
435	346
440	346
445	346
450	346
455	346
460	346
465	346
470	346
475	346
480	346
485	346
490	346
495	346
500	346
505	346
510	346
515	346
520	346
525	346.603271310838
530	348.398230701537
535	351.34068031477
540	355.358167275628
545	360.351767721859
550	366.198522637669
555	372.754465512762
560	379.858167275628
565	387.334711213029
570	395
575	402.665288786971
580	410.141832724372
585	417.245534487238
590	423.801477362331
595	429.648232278141
600	434.641832724372
605	438.65931968523
610	441.601769298463
615	444
620	444
625	444
630	444
635	444
640	444
645	444
650	444
655	444
660	444
665	444
670	444
675	444
680	444
685	444
690	444
695	444
700	444
705	444
710	444
715	444
720	444
725	444
730	444
735	444
740	444
745	444
750	444
755	444
760	444
765	444
770	444
775	444
780	444
785	444
790	444
795	444
800	444
805	444
810	444
815	444
820	444
825	444
830	444
835	444
840	444
845	444
850	444
855	444
860	444
865	444
870	444
875	444
880	444
885	444
890	444
895	444
900	444
905	444
910	444
915	444
920	444
925	444
930	444
935	444
940	444
945	444
950	444
955	444
960	444
965	444
970	444
975	444
980	444
985	444
990	444
995	444
1000	444
1005	444
1010	444
1015	444
1020	444
1025	444
1030	444
1035	444
1040	444
1045	444
1050	444
1055	444
1060	444
1065	444
1070	444
1075	444
1080	444
1085	444
1090	444
1095	444
1100	444
1105	444
1110	444
1115	444
1120	444
1125	444
1130	444
1135	444
1140	444
1145	444
1150	444
1155	444
1160	444
1165	444
1170	444
1175	444
1180	444
1185	444
1190	444
1195	444
1200	444
1205	444
1210	444
1215	444
1220	444
1225	444
1230	444
1235	444
1240	444
1245	444
1250	444
1255	444
1260	444
1265	444
1270	444
1275	444
1280	444
1285	444
1290	444
1295	444
1300	444
1305	444
1310	444
1315	444
1320	444
1325	444
1330	444
1335	444
1340	444
1345	444
1350	444
1355	444
1360	444
1365	444
1370	444
1375	444
1380	444
1385	444
1390	444
1395	444


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-4.tsv <==
0	279.15
5	279.15
10	279.15
15	279.15
20	279.15
25	279.15
30	279.15
35	279.15
40	279.15
45	279.15
50	279.15
55	279.15
60	279.15
65	279.15
70	279.15
75	279.15
80	279.15
85	279.15
90	279.15
95	279.15
100	279.15
105	279.15
110	279.15
115	279.15
120	279.15
125	279.15
130	283.306525353634
135	295.369231752708
140	314.157337449062
145	337.831731752708
150	364.075
155	390.318268247292
160	413.992662550938
165	432.780768247292
170	449
175	449
180	449
185	449
190	449
195	449
200	449
205	449
210	449
215	449
220	449
225	449
230	449
235	449
240	449
245	449
250	449
255	449
260	449
265	449
270	449
275	449
280	449
285	449
290	449
295	449
300	449
305	449
310	449
315	449
320	449
325	449
330	449
335	449
340	449
345	449
350	449
355	449
360	449
365	449
370	449
375	449
380	449
385	449
390	449
395	449
400	449
405	449
410	449
415	449
420	449
425	449
430	449
435	449
440	449
445	449
450	449
455	449
460	449
465	449
470	449
475	449
480	449
485	449
490	449
495	449
500	449
505	449
510	449
515	449
520	447.742394801737
525	448.964965785967
530	446.769404440133
535	441.261463217374
540	432.706440237081
545	421.516400809361
550	408.23032970112
555	393.488170139155
560	378
565	362.511829860845
570	347.76967029888
575	334.483599190639
580	323.293559762919
585	314.738536782626
590	309.230595559867
595	307
600	307
605	307
610	307
615	307
620	307
625	307
630	307
635	307
640	307
645	307
650	307
655	307
660	307
665	307
670	307
675	307
680	307
685	307
690	307
695	307
700	307
705	307
710	307
715	307
720	307
725	307
730	307
735	307
740	307
745	307
750	307
755	307
760	307
765	307
770	307
775	307
780	307
785	307
790	307
795	307
800	307
805	307
810	307
815	307
820	307
825	307
830	307
835	307
840	307
845	307
850	307
855	307
860	307
865	307
870	307
875	307
880	307
885	307
890	307
895	307
900	307
905	307
910	307
915	307
920	307
925	307
930	307
935	307
940	307
945	307
950	307
955	307
960	307
965	307
970	307
975	307
980	307
985	307
990	307
995	307
1000	307
1005	307.092743763871
1010	307.092743763871
1015	307.832499215752
1020	309.300343734128
1025	311.473128534097
1030	314.316587501405
1035	317.785877589538
1040	321.826286021352
1045	326.374093142254
1050	331.357577317219
1055	336.69814602382
1060	342.311575303252
1065	348.109338022478
1070	354
1075	359.890661977522
1080	365.688424696748
1085	371.30185397618
1090	376.642422682781
1095	381.625906857746
1100	386.173713978648
1105	390.214122410462
1110	393.683412498595
1115	396.526871465903
1120	398.699656265872
1125	400.167500784248
1130	401
1135	401
1140	401
1145	401
1150	401
1155	401
1160	401
1165	401
1170	401
1175	401
1180	401
1185	401
1190	401
1195	401
1200	401
1205	401
1210	401
1215	401
1220	401
1225	401
1230	401
1235	401
1240	401
1245	401
1250	401
1255	401
1260	401
1265	401
1270	401
1275	401
1280	401
1285	401
1290	401
1295	401
1300	401
1305	401
1310	401
1315	401
1320	401
1325	401
1330	401
1335	401
1340	401
1345	401
1350	401
1355	401
1360	401
1365	401
1370	401
1375	401
1380	401
1385	401
1390	401
1395	401


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-5.tsv <==
0	279.15
5	279.15
10	282.547901356209
15	292.408995165519
20	307.768008859595
25	327.121495165519
30	348.575
35	370.028504834481
40	389.381991140405
45	404.741004834481
50	418
55	418
60	418
65	418
70	418
75	418
80	418
85	418
90	418
95	418
100	418
105	418
110	418
115	418
120	418
125	418
130	418
135	418
140	418
145	418
150	418
155	418
160	418
165	418
170	418
175	418
180	418
185	418
190	418
195	418
200	418
205	418
210	418
215	418
220	418
225	418
230	418
235	418
240	417.944748395992
245	417.779211636805
250	417.504043020403
255	417.120328511602
260	416.629582456264
265	416.033741604871
270	415.335157469049
275	414.536587041228
280	413.641181914056
285	412.652475842499
290	411.574370797722
295	410.4111215678
300	409.167318966003
305	407.847871712963
310	406.457987064189
315	405.003150259412
320	403.489102874848
325	401.921820163822
330	400.307487475171
335	398.652475842499
340	396.963316840616
345	395.2466768084
350	393.509330539801
355	391.758134546821
360	390
365	388.241865453179
370	386.490669460199
375	384.7533231916
380	383.036683159384
385	381.347524157501
390	379.692512524829
395	378.078179836178
400	376.510897125152
405	374.996849740588
410	373.542012935811
415	372.152128287037
420	370.832681033997
425	369.5888784322
430	368.425629202278
435	367.347524157501
440	366.358818085944
445	365.463412958772
450	364.664842530951
455	363.966258395129
460	363.370417543736
465	362.879671488398
470	362.495956979597
475	362.220788363195
480	362
485	362
490	362
495	362
500	362
505	362
510	362
515	362
520	362
525	362
530	362
535	362
540	362
545	362
550	362
555	362
560	362
565	362
570	362
575	362
580	362
585	362
590	362
595	362
600	362
605	362
610	362
615	362
620	362
625	362
630	362
635	362
640	362
645	362
650	362
655	362
660	362
665	362
670	362
675	362
680	362
685	362
690	362
695	362
700	362
705	362
710	362.885637463566
715	362.024671981713
720	363.570841943568
725	367.449673790582
730	373.474337861211
735	381.354647317351
740	390.711035421746
745	401.092837930173
750	412
755	422.907162069827
760	433.288964578254
765	442.645352682649
770	450.525662138789
775	456.550326209418
780	460.429158056432
785	462
790	462
795	462
800	462
805	462
810	462
815	462
820	462
825	462
830	462
835	462
840	462
845	462
850	462
855	462
860	462
865	462
870	462
875	462
880	462
885	462
890	462
895	462
900	462
905	462
910	462
915	462
920	462
925	462
930	462
935	462
940	462
945	462
950	462
955	462
960	462
965	462
970	462
975	462
980	462
985	462
990	462
995	462
1000	462
1005	462
1010	462
1015	462
1020	462
1025	462
1030	462
1035	462
1040	462
1045	462
1050	462
1055	460.892953170543
1060	461.969160022858
1065	460.036447570539
1070	455.187907761773
1075	447.657077673487
1080	437.806690853311
1085	426.111205722817
1090	413.133952587284
1095	399.5
1100	385.866047412716
1105	372.888794277183
1110	361.193309146689
1115	351.342922326513
1120	343.812092238227
1125	338.963552429461
1130	337
1135	337
1140	337
1145	337
1150	337
1155	337
1160	337
1165	337
1170	337
1175	337
1180	337
1185	337
1190	337
1195	337
1200	337
1205	337
1210	337
1215	337
1220	337
1225	337
1230	337
1235	337
1240	337
1245	337
1250	337
1255	337
1260	337
1265	337
1270	337
1275	337
1280	337
1285	337
1290	337
1295	337
1300	337
1305	337
1310	337
1315	337
1320	337
1325	337
1330	337
1335	337
1340	337
1345	337
1350	337
1355	337
1360	337
1365	337
1370	337
1375	337
1380	337
1385	337
1390	337
1395	337


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-6.tsv <==
0	279.15
5	279.15
10	280.247557622081
15	283.432793901142
20	288.393915717341
25	294.645293901142
30	301.575
35	308.504706098858
40	314.756084282659
45	319.717206098858
50	324
55	324
60	324
65	324
70	324
75	324
80	324
85	324
90	324
95	324
100	324
105	324
110	324
115	324
120	324
125	324
130	324
135	324
140	324
145	324
150	324
155	324
160	324
165	324
170	324
175	324
180	324
185	324
190	324
195	324
200	324
205	324
210	324
215	324
220	324
225	324
230	324
235	324
240	324
245	324
250	324
255	324
260	324
265	324
270	324
275	324
280	324
285	324
290	324
295	324
300	324
305	324
310	324
315	324
320	324
325	324
330	324
335	324
340	324
345	324
350	324
355	324
360	324
365	324
370	324
375	324
380	324
385	324
390	324
395	324
400	324
405	324
410	324
415	324
420	324
425	324
430	324
435	324
440	324
445	324
450	324
455	324
460	324
465	324
470	324
475	324
480	324
485	324
490	324
495	324
500	324
505	324
510	324
515	324
520	324
525	324
530	324
535	324
540	324
545	324
550	324
555	324
560	324
565	324
570	324
575	324
580	324
585	324
590	324
595	324
600	324
605	324
610	324
615	324
620	324
625	324
630	324
635	324
640	324
645	324
650	324
655	324
660	324
665	324
670	324
675	324
680	324
685	324
690	324
695	324
700	324
705	324
710	324.63405045935
715	326.5205894108
720	329.613164004299
725	333.83562478969
730	339.084000768893
735	345.229059506938
740	352.119489263413
745	359.58562478969
750	367.443625050428
755	375.5
760	383.556374949572
765	391.41437521031
770	398.880510736587
775	405.770940493062
780	411.915999231107
785	417.16437521031
790	421.386835995701
795	424.4794105892
800	427
805	427
810	427
815	427
820	427
825	427
830	427
835	427
840	427
845	427
850	427
855	427
860	427
865	427
870	427
875	427
880	427
885	427
890	427
895	427
900	427
905	427
910	427
915	427
920	427
925	427
930	427
935	427
940	427
945	427
950	427
955	427
960	427
965	427
970	427
975	427
980	427
985	427
990	427
995	427
1000	427
1005	427
1010	427
1015	427
1020	427
1025	427
1030	427
1035	427
1040	427
1045	427
1050	427
1055	427
1060	427
1065	427
1070	427
1075	427
1080	427
1085	427
1090	427
1095	427
1100	427
1105	427
1110	427
1115	427
1120	427
1125	427
1130	427
1135	427
1140	427
1145	427
1150	427
1155	427
1160	427
1165	427
1170	427
1175	427
1180	427
1185	427
1190	427
1195	427
1200	427
1205	427
1210	427
1215	427
1220	427
1225	427
1230	427
1235	427
1240	427
1245	427
1250	427
1255	427
1260	427
1265	427
1270	427
1275	427
1280	427
1285	427
1290	427
1295	427
1300	427
1305	427
1310	427
1315	427
1320	427
1325	427
1330	427
1335	427
1340	427
1345	427
1350	427
1355	427
1360	427
1365	427
1370	427
1375	427
1380	427
1385	427
1390	427
1395	427


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-7.tsv <==
0	279.15
5	279.15
10	283.575714514011
15	296.419638283645
20	316.424518561453
25	341.632138283645
30	369.575
35	397.517861716355
40	422.725481438547
45	442.730361716355
50	460
55	460
60	460
65	460
70	460
75	460
80	460
85	460
90	460
95	460
100	460
105	460
110	460
115	460
120	460
125	460
130	460
135	460
140	460
145	460
150	460
155	460
160	460
165	460
170	460
175	460
180	460
185	460
190	460
195	460
200	460
205	460
210	460
215	460
220	460
225	460
230	460
235	460
240	460
245	460
250	460
255	460
260	460
265	460
270	460
275	460
280	460
285	460
290	460
295	460
300	460
305	460
310	460
315	460
320	460
325	460
330	460
335	460
340	460
345	460
350	460
355	460
360	460
365	460
370	460
375	460
380	460
385	460
390	460
395	460
400	460
405	460
410	460
415	460
420	460
425	460
430	460
435	460
440	460
445	460
450	460
455	460
460	460
465	460
470	460
475	460
480	460
485	460
490	460
495	460
500	460
505	460
510	460
515	460
520	460
525	460
530	460
535	460
540	460
545	460
550	460
555	460
560	460
565	460
570	460
575	460
580	460
585	460
590	460
595	460
600	460
605	460
610	460
615	460
620	460
625	460
630	460
635	460
640	460
645	460
650	460
655	460
660	460
665	460
670	460
675	460
680	460
685	460
690	460
695	460
700	460
705	460
710	460
715	460
720	460
725	460
730	460
735	460
740	460
745	460
750	460
755	460
760	460
765	460
770	460
775	460
780	460
785	460
790	460
795	460
800	460
805	460
810	460
815	460
820	460
825	460
830	460
835	460
840	460
845	460
850	460
855	460
860	460
865	460
870	460
875	460
880	460
885	460
890	460
895	460
900	460
905	460
910	460
915	460
920	459.211782657427
925	459.978041936275
930	458.601950670224
935	455.149790326382
940	449.787839303523
945	442.774363887557
950	434.447178474646
955	425.207374242146
960	415.5
965	405.792625757854
970	396.552821525354
975	388.225636112443
980	381.212160696477
985	375.850209673618
990	372.398049329776
995	371
1000	371
1005	371
1010	371
1015	371
1020	371
1025	371
1030	371
1035	371
1040	371
1045	371
1050	371
1055	371
1060	371
1065	371
1070	371
1075	371
1080	371
1085	371
1090	371
1095	371
1100	371
1105	371
1110	371
1115	371
1120	371
1125	371
1130	371
1135	371
1140	371
1145	371
1150	371
1155	371
1160	371
1165	371
1170	371
1175	371
1180	371
1185	371
1190	371
1195	371
1200	371
1205	371
1210	371
1215	371
1220	371
1225	371
1230	371
1235	371
1240	371
1245	371
1250	371
1255	371
1260	371
1265	371
1270	371
1275	371
1280	371
1285	371
1290	371
1295	371
1300	371
1305	371
1310	371
1315	371
1320	371
1325	371
1330	371
1335	371
1340	371
1345	371
1350	371
1355	371
1360	371
1365	371
1370	371
1375	371
1380	371
1385	371
1390	371
1395	371


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-8.tsv <==
0	279.15
5	279.15
10	282.058466519161
15	290.499165109269
20	303.64586138252
25	320.211665109269
30	338.575
35	356.938334890731
40	373.50413861748
45	386.650834890731
50	398
55	398
60	398
65	398
70	398
75	398
80	398
85	398
90	398
95	398
100	398
105	398
110	398
115	398
120	398
125	398
130	398
135	398
140	398
145	398
150	398
155	398
160	398
165	398
170	398
175	398
180	398
185	398
190	398
195	398
200	398
205	398
210	398
215	398
220	398
225	398
230	398
235	398
240	398
245	398
250	398
255	398
260	398
265	398
270	398
275	398
280	398
285	398
290	398
295	398
300	398
305	398
310	398
315	398
320	398
325	398
330	398
335	398
340	398
345	398
350	397.698883262388
355	397.966454383281
360	397.167960777018
365	395.353574733534
370	392.637300800788
375	389.189812459729
380	385.227728081803
385	381
390	376.772271918197
395	372.810187540271
400	369.362699199212
405	366.646425266466
410	364.832039222982
415	364
420	364
425	364
430	364
435	364
440	364
445	364
450	364
455	364
460	364
465	364
470	364
475	364
480	364
485	364
490	364
495	364
500	364
505	364
510	364
515	364
520	364
525	364
530	364
535	364
540	364
545	364
550	364
555	364
560	364
565	364
570	364
575	364
580	364
585	364
590	364
595	364
600	364
605	364
610	364
615	364
620	364
625	364
630	364
635	364
640	364
645	364
650	364
655	364
660	364
665	364
670	364
675	364
680	364
685	364
690	364
695	364
700	364
705	364
710	364.074984319726
715	364.074984319726
720	364.67308447231
725	365.859852380784
730	367.616572006291
735	369.915538830923
740	372.72049677452
745	375.98720997471
750	379.664160412886
755	383.693360384135
760	388.011266997982
765	392.549784287736
770	397.237337124556
775	402
780	406.762662875444
785	411.450215712264
790	415.988733002018
795	420.306639615865
800	424.335839587114
805	428.01279002529
810	431.27950322548
815	434.084461169077
820	436.383427993709
825	438.140147619216
830	439.32691552769
835	440
840	440
845	440
850	440
855	440
860	440
865	440
870	440
875	440
880	440
885	440
890	440
895	440
900	440
905	440
910	440
915	440
920	440
925	440
930	440
935	440
940	440
945	440
950	440
955	440
960	440
965	440
970	440
975	440
980	440
985	440
990	440
995	440
1000	440
1005	440
1010	440
1015	440
1020	439.861870989979
1025	439.861870989979
1030	438.760107551008
1035	436.573956140661
1040	433.337893672621
1045	429.102954785141
1050	423.935926994305
1055	417.918297415008
1060	411.144967660473
1065	403.72275718712
1070	395.768718687927
1075	387.40829210154
1080	378.773326349501
1085	370
1090	361.226673650499
1095	352.59170789846
1100	344.231281312073
1105	336.27724281288
1110	328.855032339527
1115	322.081702584992
1120	316.064073005695
1125	310.897045214859
1130	306.662106327379
1135	303.426043859339
1140	301.239892448992
1145	300
1150	300
1155	300
1160	300
1165	300
1170	300
1175	300
1180	300
1185	300
1190	300
1195	300
1200	300
1205	300
1210	300
1215	300
1220	300
1225	300
1230	300
1235	300
1240	300
1245	300
1250	300
1255	300
1260	300
1265	300
1270	300
1275	300
1280	300
1285	300
1290	300
1295	300
1300	300
1305	300
1310	300
1315	300
1320	300
1325	300
1330	300
1335	300
1340	300
1345	300
1350	300
1355	300
1360	300
1365	300
1370	300
1375	300
1380	300
1385	300
1390	300
1395	300


==> tiks/ROM-signal/sinAPRBSoldChi15-Toven-9.tsv <==
0	279.15
5	279.15
10	279.73365104318
15	281.427472342079
20	284.065660866412
25	287.389972342079
30	291.075
35	294.760027657921
40	298.084339133588
45	300.722527657921
50	303
55	303
60	303
65	303
70	303
75	303
80	303
85	303
90	303
95	303
100	303
105	303
110	303
115	303
120	303
125	303
130	303
135	303
140	303
145	303
150	303
155	303
160	303
165	303
170	303
175	303
180	303
185	303
190	303
195	303
200	303
205	303
210	303
215	303
220	303
225	303
230	303
235	303
240	303
245	303
250	303
255	303
260	303
265	303
270	303
275	303
280	303
285	303
290	303
295	303
300	303
305	303
310	303
315	303
320	303
325	303
330	303
335	303
340	303
345	303
350	303
355	303
360	303
365	303
370	303
375	303
380	303
385	303
390	303
395	303
400	303
405	303
410	303
415	303
420	303
425	303
430	303
435	303
440	303
445	303
450	303
455	303
460	303
465	303
470	303
475	303
480	303
485	303
490	303
495	303
500	303
505	303
510	303
515	303
520	303
525	303
530	303
535	303
540	303
545	303
550	303
555	303
560	303
565	303
570	303
575	303
580	303
585	303
590	303
595	303
600	303
605	303
610	303
615	303
620	303
625	303
630	303
635	303
640	303
645	303
650	303
655	303
660	303
665	303
670	303
675	303
680	303
685	303
690	303
695	303
700	303
705	303
710	303
715	303
720	303
725	303
730	303
735	303
740	303
745	303
750	303
755	303
760	303
765	303
770	303
775	303
780	303
785	303
790	303
795	303
800	303
805	303
810	303
815	303
820	303
825	303
830	303
835	303
840	303
845	303
850	303
855	303
860	303
865	303
870	303
875	303
880	303
885	303
890	303
895	303
900	303
905	303
910	303
915	303
920	303
925	303
930	303.096690307015
935	303.096690307015
940	303.867924714294
945	305.398230701537
950	307.663474429165
955	310.627931650401
960	314.244851103986
965	318.457191809494
970	323.198522637669
975	328.394069969016
980	333.961896918451
985	339.814195528922
990	345.858671555349
995	352
1000	358.141328444651
1005	364.185804471078
1010	370.038103081549
1015	375.605930030984
1020	380.801477362331
1025	385.542808190506
1030	389.755148896014
1035	393.372068349599
1040	396.336525570835
1045	398.601769298463
1050	400.132075285706
1055	401
1060	401
1065	401
1070	401
1075	401
1080	401
1085	401
1090	401
1095	401
1100	401
1105	401
1110	401
1115	401
1120	401
1125	401
1130	401
1135	401
1140	401
1145	401
1150	401
1155	401
1160	401
1165	401
1170	401
1175	401
1180	401
1185	401
1190	401
1195	401
1200	401
1205	401
1210	401
1215	401
1220	401
1225	401
1230	401
1235	401
1240	401
1245	401
1250	401
1255	401
1260	401
1265	401
1270	401
1275	401
1280	401
1285	401
1290	401
1295	401
1300	401
1305	401
1310	401
1315	401
1320	401
1325	401
1330	401
1335	401
1340	401
1345	401
1350	401
1355	401
1360	401
1365	401
1370	401
1375	401
1380	401
1385	401
1390	401
1395	401


==> tiks/ROM-signal/winner-input-1.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
303	279.495402343978
303	279.957593408941
303	280.413074468688
303	280.827535641704
303	281.203653686298
303	281.543026197672
303	281.85678018408
303	282.14577570911
303	282.412100281236
303	282.658874454219
303	282.889021053587
303	283.104898616451
303	283.30837696002
303	283.500961075223
303	283.683876204248
303	283.858130528486
303	284.024565992479
303	284.183897205424
303	284.336738766889
303	284.483625254174
303	284.625026880228
303	284.761361802035
303	284.893005577058
303	285.020298376453
303	285.143550535568
303	285.26304687147
303	285.379050060053
303	285.491803294291
303	285.601532397515
303	285.708447528234
303	285.812744581931
303	285.914606360727
303	286.014203532624
303	286.111695496037
303	286.207231133269
303	286.300949483043
303	286.392980345569
303	286.483444838824
303	286.572455916954
303	286.660118856621
303	286.746531713967
303	286.831785756578
303	286.915965860273
303	286.999150890933
303	287.081414080449
303	287.162823352722
303	287.243441630992
303	287.323327148673
303	287.402533756507
303	287.481111208026
303	287.559105422228
303	287.636558732542
303	287.713510102496
303	287.789995353575
303	287.866047386295
303	287.941696379497
303	288.016969965572
303	288.09189339954
303	288.166489725777
303	288.240779934766
303	288.314783109679
303	288.388516566098
303	288.461995980114
303	288.535235517582
303	288.608247935
303	288.68104467868
303	288.753635979621
303	288.826030940967
303	288.898237626423
303	288.97026314575
438	290.162595434564
438	292.556483504125
438	295.39072813521
438	297.91330067519
438	300.132359979728
438	302.099852340221
438	303.919605806586
438	305.575052002984
438	307.078480234093
438	308.453883090755
438	309.722770468483
438	310.900901031614
438	312.004771551395
438	313.043315946489
438	314.025436931641
438	314.95832931506
438	315.847681587816
438	316.698118955342
438	317.513514611794
438	318.297178372684
438	319.051977161672
438	319.780419437599
438	320.484718826367
438	321.166843632463
438	321.828555742327
438	322.471440983802
438	323.096932985127
438	323.706332281526
438	324.300821862156
438	324.881480020015
438	325.449291116073
438	326.005154726419
438	326.549893510188
438	327.084260201379
438	327.60894377277
438	328.124574948186
438	328.631731241379
438	329.130941591209
438	329.622690622854
438	330.107422583136
438	330.585544962227
438	331.057431863033
438	331.523427163166
438	331.983847374309
438	332.438984324319
438	332.889107752035
438	333.334467519483
438	333.77529556058
438	334.211807742481
438	334.644205482286
438	335.072677143807
438	335.497399230952
438	335.918537380526
438	336.336247174903
438	336.750674801676
438	337.161957562558
438	337.570224319971
438	337.975595800216
438	338.378184892312
438	338.778096923809
438	339.175429963222
438	339.570275157561
373	339.412497473569
373	338.727388746651
373	337.914743068678
373	337.265764610508
373	336.753115132991
373	336.345617762758
373	336.020557640556
373	335.761604366006
373	335.551804826428
373	335.388126765302
373	335.256637066849
373	335.156751449342
373	335.0868567077
373	335.043812234712
373	335.024245518921
373	335.025193816159
373	335.044205635985
373	335.079251991506
373	335.128619190344
373	335.190828718085
373	335.264583528278
373	335.34873144587
373	335.442238951153
373	335.544171934825
373	335.653681110606
373	335.769990820589
373	335.892390259641
373	336.020226186083
373	336.15289712951
373	336.2898487052
373	336.430570280917
373	336.574591231817
373	336.721477751462
373	336.870830179589
373	337.022280788006
373	337.175491632013
373	337.330152549386
373	337.485979264887
373	337.64271156642
373	337.800111558633
373	337.957962082285
373	338.116065301578
373	338.274241333704
373	338.432326921275
373	338.590174181733
373	338.747649448307
373	338.904632189133
373	339.061014003337
373	339.216697678742
373	339.371596308489
373	339.525632467541
373	339.678737448101
373	339.830850548264
373	339.981918414884
373	340.131894429115
373	340.2807381339
373	340.428414708241
373	340.574894481221
373	340.720152477496
373	340.864167998788
373	341.006924239388
373	341.148407930361
389	341.425714503956
389	341.833082153454
389	342.271990006007
389	342.672193420202
389	343.035368501955
389	343.37331697139
389	343.688125183913
389	343.982611217384
389	344.26006183286
389	344.523281800808
389	344.774453580283
389	345.01527272776
389	345.24706544899
389	345.470877954211
389	345.687551876696
389	345.897780069948
389	346.102143738197
389	346.301138212432
389	346.495192199589
389	346.684681899956
389	346.86994123221
389	347.051269435184
389	347.228936751012
389	347.403188743596
389	347.574249592396
389	347.742324635888
389	347.907602420385
389	348.070256365547
389	348.230446145041
389	348.388318861616
389	348.54401007384
389	348.697644713551
389	348.849337917283
389	348.999195784849
389	349.147316074251
389	349.293788841382
389	349.438697031566
389	349.582117028256
389	349.724119166278
389	349.86476820642
389	350.0041237732
389	350.142240764799
389	350.279169733977
389	350.414957237347
389	350.549646159735
389	350.683276015088
389	350.815883223202
389	350.947501366066
389	351.078161423529
389	351.207891988148
389	351.336719463484
389	351.464668247236
389	351.591760901142
389	351.718018299349
389	351.84345977131
389	351.968103231866
389	352.091965298786
389	352.215061399855
389	352.337405870326
389	352.459012044223
389	352.579892337976
389	352.700058329912
389	352.819520828239
389	352.938289935685
389	353.056375111135
389	353.173785219165
389	353.290528584183
389	353.406613026419
389	353.522045867823
389	353.63683385784
389	353.750982861652
389	353.864497517259
389	353.977381140514
389	354.089635917628
389	354.201263216064
389	354.312263834712
389	354.422638145026


==> tiks/ROM-signal/winner-input-2.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
328	279.858305264937
328	280.806871516216
328	281.741129704212
328	282.590522222496
328	283.352877235131
328	284.040811622745
328	284.681725899732
328	285.274359792315
328	285.820663862619
328	286.326236784408
328	286.797104415289
328	287.238338080602
328	287.653939497837
328	288.047071791415
328	288.420283037669
328	288.775666727838
328	289.114972655589
328	289.439685086854
328	289.751078254096
328	290.050258750405
328	290.338199034311
328	290.615763383365
328	290.883727624677
328	291.142794173654
328	291.393603637169
328	291.636743829229
328	291.872756797962
328	292.102144338206
328	292.325372371366
328	292.542874472728
328	292.75505476813
328	292.962290319723
328	293.164933127013
328	293.363311901031
328	293.557733618657
328	293.748484905022
328	293.935833272883
328	294.120028274796
328	294.301302578143
328	294.479872970153
328	294.655941300995
328	294.829695386066
328	295.001309774978
328	295.170946608785
328	295.338756360079
328	295.504878485029
328	295.669442080896
328	295.832566551742
328	295.994362236706
328	296.154930985431
328	296.314366712503
328	296.472755875209
328	296.630177958425
328	296.786705959852
328	296.942406835694
328	297.097341884465
328	297.251567117322
328	297.405133621634
328	297.558087906809
328	297.7104722327
328	297.862324920067
328	298.013680639995
328	298.164570692244
328	298.315023227859
328	298.465063467551
328	298.614713913754
328	298.763994549573
328	298.912923033657
328	299.061514891548
328	299.209783679399
328	299.357741126888
328	299.505397273436
328	299.652760599236
328	299.79983815351
395	300.512311535855
395	301.813373857398
395	303.319684032293
395	304.660737053032
395	305.848137426417
395	306.945055453638
395	307.942174014322
395	308.847506654878
395	309.676586126152
395	310.44388583035
395	311.160408501079
395	311.834209569651
395	312.471394095211
395	313.076791324291
395	313.654316854594
395	314.207184394385
395	314.738059494525
395	315.249181441218
395	315.742457928614
395	316.219535863294
395	316.681853834384
395	317.130681515729
395	317.567149650853
395	317.992273014165
395	318.4069680959
395	318.812066849885
395	319.208327524564
395	319.596443306949
395	319.977049302105
395	320.350728263738
395	320.718015394704
395	321.079402449461
395	321.435341286771
395	321.786246988581
395	322.132500633669
395	322.474451797691
395	322.812420828899
395	323.146700923185
395	323.47756003592
395	323.805242644537
395	324.129971360858
395	324.451948450024
395	324.771357258642
395	325.08836354108
395	325.403116699228
395	325.715750945498
395	326.026386391003
395	326.335130060658
395	326.642076839694
395	326.947310359334
395	327.250903833406
395	327.552920846743
395	327.853416097388
395	328.152436098951
395	328.45001984159
395	328.746199415021
395	329.041000597387
395	329.334443409472
395	329.62654264407
395	329.917308367873
395	330.206746394563
395	330.494858740594
395	330.781644050045
395	331.067097998017
395	331.351213671712
395	331.633981931623
395	331.915391750927
395	332.195430535585
395	332.474084425426
342	332.306697538892
342	331.76497058764
342	331.071260211114
342	330.47814683161
342	329.985486731354
342	329.576928613044
342	329.220957692157
342	328.917386171009
342	328.663110311607
342	328.451269016297
342	328.274743809668
342	328.127695796341
342	328.005629832195
342	327.905065085945
342	327.823249963417
342	327.757965947446
342	327.707385204511
342	327.669966951871
342	327.64438785062
342	327.629494474323
342	327.624267959025
342	327.627797327642
342	327.639261915707
342	327.657917038982
342	327.683083019312
342	327.714137729713
342	327.750509556182
342	327.791672046438
342	327.83714048605
342	327.886468839825
342	327.939245574402
342	327.995091036263
342	328.053655617741
342	328.11461746795
342	328.177680392534
342	328.242572084811
342	328.309042516475
342	328.376862375776
342	328.445821568684
342	328.515727828471
342	328.586405426733
342	328.657693955036
342	328.72944721985
342	328.80153214465
342	328.873827771785
342	328.946224264974
342	329.018622334284
342	329.090932090195
342	329.163072242294
342	329.234969579349
342	329.306558381531
342	329.377779756634
342	329.448581032805
342	329.518915243863
342	329.588740665276
342	329.658020380399
342	329.726721867295
342	329.794816624957
342	329.862279820226
342	329.929089986303
342	329.995228668937
342	330.060680203797
342	330.125431488251
342	330.189471741118
342	330.252792299876
342	330.315386310345
342	330.377248575358
342	330.438375648835
342	330.498765801285
438	331.375402890312
438	333.048401424615
438	334.935549071147
438	336.575099235253
438	338.002145408529
438	339.262154203662
438	340.425846101359
438	341.483019176283
438	342.441038576334
438	343.315089424354
438	344.119723717035
438	344.866395655935
438	345.563768367315
438	346.218530991831
438	346.836016342953
438	347.420583690373
438	347.975860999899
438	348.50491305643
438	349.010365508721
438	349.494498338005
438	349.959308778404
438	350.406541028909
438	350.837708600896
438	351.254124930505
438	351.656941803461
438	352.047184829824
438	352.425778521668
438	352.793561726065
438	353.151297891788
438	353.499683288708
438	353.839353992472
438	354.170891690751
438	354.494828467461
438	354.811650974009
438	355.121804176678
438	355.425694781748
438	355.723694390409
438	356.016142420124
438	356.303348816751
438	356.58559659296
438	356.863144130269
438	357.136227345653
438	357.405061700039
438	357.669844029122
438	357.930754221229
438	358.187956746047
438	358.441602083691
438	358.691828031666
438	358.938760881515
438	359.18251651217
438	359.423201366933
438	359.660913327493
438	359.895742517515
438	360.127772051822
438	360.357078725813
438	360.58373363591
438	360.80780273421
438	361.029347325023
438	361.248424515492
438	361.46508763271
438	361.679386596133
438	361.891368255659
438	362.101076699577
438	362.308553531027
438	362.513838117461


==> tiks/ROM-signal/winner-input-3.tsv <==
tov	tb
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
279.15	279.15
311	279.611437691853
311	280.229062140731
311	280.837610831556
311	281.391204291421
311	281.888364991544
311	282.341582983332
311	282.761475813593
311	283.148106118167
311	283.504078114937
311	283.833637500141
311	284.140829866922
311	284.428903279286
311	284.700388931645
311	284.957299562321
311	285.201272073422
311	285.433658216922
311	285.655588863186
311	285.868023137414
311	286.071784895203
311	286.26759029874
311	286.456069211103
311	286.637781718041
311	286.813230762949
311	286.982871825831
311	287.147120396601
311	287.306357782687
311	287.460935640332
311	287.611179536159
311	287.75739177895
311	287.899853703277
311	288.038827547641
311	288.174558013474
311	288.307273553593
311	288.437187526642
311	288.564499206086
311	288.689394679883
311	288.812047657722
311	288.932620216325
311	289.051263494461
311	289.168118344798
311	289.283315944986
311	289.396978379226
311	289.509219159476
311	289.620143750455
311	289.729850064759
311	289.838428894348
311	289.945964328693
311	290.052534175371
311	290.158210371277
311	290.263059360913
311	290.367142449253
311	290.47051612985
311	290.573232382312
311	290.675338973499
311	290.776879761096
311	290.877894952435
311	290.978421337073
311	291.078492517869
311	291.178139135328
311	291.277389076952
381	291.958727868682
381	293.253601171106
381	294.775747957215
381	296.141355513325
381	297.362295168303
381	298.466061156365
381	299.501356178457
381	300.460180901366
381	301.346992810653
381	302.172001069278
381	302.945178251169
381	303.674458298963
381	304.365899848916
381	305.024234410101
381	305.651054835187
381	306.246555584554
381	306.81160081203
381	307.348607088203
381	307.860835332011
381	308.351279682091
381	308.822232688768
381	309.27547242365
381	309.712541341435
381	310.13485301346
381	310.543686743996
381	310.94018262353
381	311.32536280764
381	311.700155808321
381	312.065410442062
381	312.421903340295
381	312.770345620333
381	313.111389584266
381	313.44563451203
381	313.773631322584
381	314.095886590009
381	314.412866126714
381	314.724998228455
381	315.032676576188
381	315.336262885487
381	315.636089278197
381	315.932460532858
381	316.225656156382
381	316.51593226682
381	316.803523336373
381	317.088643802456
381	317.371489561425
381	317.652239367429
381	317.931056139669
381	318.208088157094
381	318.483470180097
381	318.757324447714
381	319.02976163334
381	319.300881717215
381	319.570774814605
381	319.839521957383
381	320.107195801444
381	320.373861272508
381	320.639576158632
381	320.904391660574
381	321.168352899703
381	321.431499388213
381	321.693865462891
381	321.955480681351
455	322.832245191086
455	324.309318969088
455	325.954715403561
455	327.420618779188
455	328.731745921425
455	329.920471938406
455	331.033529366348
455	332.070599421911
455	333.035072167396
455	333.93570988926
455	334.781989538578
455	335.581941367227
455	336.341914122065
455	337.06693519221
455	337.76108094658
455	338.427735891169
455	339.069761358696
455	339.689607808268
455	340.289393738325
455	340.870964809272
455	341.435940632829
455	341.98575282766
455	342.521676021408
455	343.0448528271
455	343.556313758597
455	344.056993028237
455	344.547741088851
455	345.029334611837
455	345.502484482534
455	345.967842323465
455	346.42600594273
455	346.877524107415
455	347.322901007106
455	347.762600735445
455	348.197050988049
455	348.62663553874
455	349.051673833191
455	349.472407357143
455	349.889002833817
455	350.30156834383
455	350.710170944733
455	351.114848796545
455	351.515618099881
455	351.912477806094
455	352.305413766966
455	352.694402415387
455	353.07941373838
455	353.460413592032
455	353.837365568614
455	354.210232549975
455	354.578978015765
455	354.943567142445
455	355.303967723047
455	355.660150947204
455	356.012092060038
455	356.359770913896
455	356.703172422671
455	357.042286915747
455	357.377110391788
455	357.707644674959
455	358.033897481505
455	358.355882394369
455	358.673618752053
455	358.987131456643
455	359.296450708944
455	359.601611680899
455	359.902654137356
455	360.199622019158
455	360.492563002041
455	360.781528042353
455	361.066570921226
455	361.347747796839
455	361.625116774864
455	361.898737503703
455	362.16867079936
455	362.43497830125
455	362.697722155823
455	362.956964726404
421	362.9686602144
421	362.690633809472
421	362.421027655068
421	362.257242289121
421	362.171818151099
421	362.135061829044
421	362.135615503217
421	362.163306770387
421	362.211232415472
421	362.275101823743
421	362.352067736112
421	362.439952707954
421	362.536965699748
421	362.641640649985
421	362.752791325382
421	362.869446349
421	362.990790430324
421	363.116126036508
421	363.244849102592
421	363.37643110057
421	363.510405878624
421	363.646359631481
421	363.783923261793
421	363.922766394419
421	364.062592601801
421	364.203135669341
421	364.344156672266
421	364.485441378777
421	364.626797950516
421	364.768055012277
421	364.909059767086
421	365.049676198821
421	365.189783128632
421	365.329273066954
421	365.468051274885
421	365.606034634043
421	365.743150499469
421	365.879335452582
421	366.014535010228
421	366.148702869429
421	366.281799132129
421	366.413789869862
421	366.544647038051
421	366.674347852488
421	366.802874006079
421	366.93021114728
421	367.056348537908
421	367.181278691659
421	367.304996976168
421	367.427501245288
421	367.548791527323
421	367.668869752775
421	367.787739506315
421	367.905405800203
421	368.021874871442
421	368.137154003064
421	368.251251367715
421	368.364175890178
421	368.475937128161
421	368.586545168831
421	368.696010534526
421	368.804344109901
421	368.911557076332
421	369.017660846717
421	369.122667017123
421	369.226587331473
421	369.329433653405
421	369.431217937291
421	369.531952198692
421	369.631648479447

